Simulating open quantum dynamics with time-dependent variational matrix product states: Towards microscopic correlation of environment dynamics and reduced system evolution

Many-body approaches to open quantum systems have recently become powerful tools for investigating the detailed role of dissipative environments in diverse non-equilibrium molecular and condensed matter processes. Here, we report the development of an efficient algorithm that utilises a time-dependent variational principle for matrix product states to evolve large system-environment states. By thus capturing all system-environment correlations, we reproduce the highly non-perturbative, quantum-critical dynamics of the zero temperature spin-boson model, and then exploit the many-body information to output a complete time-frequency spectrum of the environmental excitations. We highlight how theoretical 'environmental spectra' could yield valuable insights into a wide range of complex dissipative processes, by showing that correlated motion of modes entangled with the spin can appear with persistent vibrational coherence, in spite of incoherent spin relaxation.

==> Data/Figure 4a/1.csv <==
0,1
1,0.99501
2,0.98013
3,0.95562
4,0.92187
5,0.87931
6,0.82842
7,0.7697
8,0.70372
9,0.63113
10,0.55266
11,0.46911
12,0.38131
13,0.29012
14,0.1964
15,0.10103
16,0.0049412
17,-0.090922
18,-0.18564
19,-0.27831
20,-0.36808
21,-0.45411
22,-0.53557
23,-0.6117
24,-0.68177
25,-0.74515
26,-0.80126
27,-0.84959
28,-0.88971
29,-0.92124
30,-0.94392
31,-0.95754
32,-0.96201
33,-0.95732
34,-0.94354
35,-0.92085
36,-0.88946
37,-0.8497
38,-0.80197
39,-0.74676
40,-0.68462
41,-0.61617
42,-0.54208
43,-0.46306
44,-0.37986
45,-0.29331
46,-0.20425
47,-0.11354
48,-0.022031
49,0.069401
50,0.15989
51,0.24856
52,0.33457
53,0.41711
54,0.49542
55,0.56876
56,0.63646
57,0.6979
58,0.7525
59,0.79975
60,0.83922
61,0.87059
62,0.89356
63,0.90797
64,0.91367
65,0.91063
66,0.89891
67,0.87866
68,0.8501
69,0.81353
70,0.76931
71,0.7179
72,0.6598
73,0.59558
74,0.52589
75,0.4514
76,0.37284
77,0.29098
78,0.20659
79,0.12049
80,0.033504
81,-0.053528
82,-0.13978
83,-0.22444
84,-0.30671
85,-0.38581
86,-0.461
87,-0.53157
88,-0.59685
89,-0.65623
90,-0.70919
91,-0.75525
92,-0.79397
93,-0.82502
94,-0.84811
95,-0.86304
96,-0.86969
97,-0.86805
98,-0.85815
99,-0.8401
100,-0.8141
101,-0.78044
102,-0.73946
103,-0.69157
104,-0.63725
105,-0.57702
106,-0.51146
107,-0.44122
108,-0.36701
109,-0.28953
110,-0.20953
111,-0.1278
112,-0.045118
113,0.037741
114,0.12
115,0.20085
116,0.27952
117,0.35529
118,0.42743
119,0.49528
120,0.55821
121,0.61563
122,0.66702
123,0.71188
124,0.74981
125,0.78048
126,0.80363
127,0.81905
128,0.82662
129,0.82629
130,0.81809
131,0.80212
132,0.77858
133,0.7477
134,0.70977
135,0.66519
136,0.61442
137,0.55796
138,0.49637
139,0.43024
140,0.36021
141,0.28696
142,0.21119
143,0.13364
144,0.055056
145,-0.023806
146,-0.1022
147,-0.17939
148,-0.25465
149,-0.32724
150,-0.39648
151,-0.46172
152,-0.52236
153,-0.57784
154,-0.62764
155,-0.6713
156,-0.70844
157,-0.73872
158,-0.76187
159,-0.7777
160,-0.78607
161,-0.78694
162,-0.78032
163,-0.76629
164,-0.74499
165,-0.71667
166,-0.68161
167,-0.64017
168,-0.59274
169,-0.53981
170,-0.4819
171,-0.41956
172,-0.35343
173,-0.28414
174,-0.21237
175,-0.13879
176,-0.064116
177,0.010941
178,0.085661
179,0.15933
180,0.23125
181,0.30075
182,0.36716
183,0.42989
184,0.48834
185,0.54196
186,0.59023
187,0.63272
188,0.66905
189,0.69889
190,0.72199
191,0.73814
192,0.74722
193,0.74914
194,0.74392
195,0.73164
196,0.71243
197,0.68648
198,0.65406
199,0.61551
200,0.57124
201,0.52166
202,0.46727
203,0.40859
204,0.34621
205,0.28071
206,0.21275
207,0.14297
208,0.072058
209,0.0006698
210,-0.070523
211,-0.14085
212,-0.20962
213,-0.27619
214,-0.3399
215,-0.40018
216,-0.45646
217,-0.50823
218,-0.55498
219,-0.59631
220,-0.63183
221,-0.66123
222,-0.68425
223,-0.70068
224,-0.71039
225,-0.71329
226,-0.70936
227,-0.69867
228,-0.68137
229,-0.65764
230,-0.62773
231,-0.59192
232,-0.55059
233,-0.50413
234,-0.45302
235,-0.39775
236,-0.33886
237,-0.27693
238,-0.21254
239,-0.14633
240,-0.078942
241,-0.011002
242,0.056828
243,0.12391
244,0.18961
245,0.25331
246,0.31441
247,0.37233
248,0.4265
249,0.47645
250,0.52169
251,0.56182
252,0.59647
253,0.62531
254,0.6481
255,0.66464
256,0.67481
257,0.67851
258,0.67575
259,0.66656
260,0.65104
261,0.62935
262,0.60173
263,0.56846
264,0.52989
265,0.48639
266,0.43839
267,0.38636
268,0.33081
269,0.27228
270,0.21134
271,0.14858
272,0.084603
273,0.020017
274,-0.04456
275,-0.10851
276,-0.17123
277,-0.23213
278,-0.29064
279,-0.3462
280,-0.39831
281,-0.44645
282,-0.49019
283,-0.52912
284,-0.56289
285,-0.59119
286,-0.61377
287,-0.63043
288,-0.64102
289,-0.64548
290,-0.64378
291,-0.63594
292,-0.62206
293,-0.6023
294,-0.57686
295,-0.54601
296,-0.51005
297,-0.46936
298,-0.42431
299,-0.37536
300,-0.32297
301,-0.26766
302,-0.20996
303,-0.15045
304,-0.089694
305,-0.028281
306,0.033208
307,0.094193
308,0.1541
309,0.21236
310,0.26842
311,0.32176
312,0.37185
313,0.41825
314,0.46053
315,0.49829
316,0.53118
317,0.5589
318,0.5812
319,0.59791
320,0.60887
321,0.61402
322,0.61329
323,0.60671
324,0.59436
325,0.57638
326,0.55296
327,0.52435
328,0.49083
329,0.45274
330,0.41046
331,0.36439
332,0.31499
333,0.26274
334,0.20815
335,0.15175
336,0.094066
337,0.035653
338,-0.022924
339,-0.081097
340,-0.13831
341,-0.19404
342,-0.24775
343,-0.29894
344,-0.34711
345,-0.39182
346,-0.43265
347,-0.46923
348,-0.50124
349,-0.52839
350,-0.55041
351,-0.56712
352,-0.57837
353,-0.58407
354,-0.58419
355,-0.57875
356,-0.56784
357,-0.55156
358,-0.53007
359,-0.50359
360,-0.47238
361,-0.43676
362,-0.39709
363,-0.35376
364,-0.30719
365,-0.25781
366,-0.20612
367,-0.15262
368,-0.097835
369,-0.0423
370,0.01346
371,0.068912
372,0.12354
373,0.17682
374,0.22826
375,0.27739
376,0.32372
377,0.36682
378,0.4063
379,0.44177
380,0.47292
381,0.49946
382,0.52116
383,0.53783
384,0.54935
385,0.55559
386,0.5565
387,0.55211
388,0.54247
389,0.52768
390,0.50792
391,0.48339
392,0.45433
393,0.42103
394,0.38379
395,0.343
396,0.29907
397,0.25244
398,0.20355
399,0.15287
400,0.10087
401,0.048065
402,-0.0050445
403,-0.057929
404,-0.11008
405,-0.16102
406,-0.21027
407,-0.25737
408,-0.30188
409,-0.34338
410,-0.38147
411,-0.4158
412,-0.44606
413,-0.47199
414,-0.49335
415,-0.50995
416,-0.52163
417,-0.52829
418,-0.5299
419,-0.52647
420,-0.51805
421,-0.50472
422,-0.48661
423,-0.4639
424,-0.43685
425,-0.40572
426,-0.37082
427,-0.33252
428,-0.29116
429,-0.24714
430,-0.2009
431,-0.15289
432,-0.10358
433,-0.053433
434,-0.0029351
435,0.047445
436,0.097228
437,0.14593
438,0.19309
439,0.23826
440,0.28102
441,0.32097
442,0.35774
443,0.39101
444,0.42045
445,0.44579
446,0.4668
447,0.48329
448,0.49514
449,0.50224
450,0.50455
451,0.50203
452,0.49473
453,0.48271
454,0.46614
455,0.44519
456,0.42007
457,0.39103
458,0.35837
459,0.32237
460,0.28341
461,0.24186
462,0.19814
463,0.15267
464,0.10588
465,0.058228
466,0.010156
467,-0.037867
468,-0.085374
469,-0.13192
470,-0.17707
471,-0.22039
472,-0.26148
473,-0.29995
474,-0.33544
475,-0.36763
476,-0.3962
477,-0.42091
478,-0.44153
479,-0.45789
480,-0.46983
481,-0.47727
482,-0.48015
483,-0.47843
484,-0.47216
485,-0.46141
486,-0.4463
487,-0.42699
488,-0.40368
489,-0.3766
490,-0.34601
491,-0.3122
492,-0.27551
493,-0.23631
494,-0.19497
495,-0.1519
496,-0.10752
497,-0.062244
498,-0.016518
499,0.029227
500,0.07456
501,0.11904
502,0.16225
503,0.20377
504,0.24322
505,0.28024
506,0.31449
507,0.34564
508,0.37341
509,0.39752
510,0.41777
511,0.43398
512,0.44602
513,0.45376
514,0.45716
515,0.45618
516,0.45087
517,0.44128
518,0.42751
519,0.40971
520,0.38807
521,0.36281
522,0.33416
523,0.30241
524,0.26788
525,0.2309
526,0.19184
527,0.15108
528,0.109
529,0.066023
530,0.022545
531,-0.021026
532,-0.064271
533,-0.10677
534,-0.14813
535,-0.18794
536,-0.22583
537,-0.26144
538,-0.29444
539,-0.32454
540,-0.35147
541,-0.37496
542,-0.39482
543,-0.41086
544,-0.42293
545,-0.43092
546,-0.43478
547,-0.4345
548,-0.43008
549,-0.4216
550,-0.40913
551,-0.39281
552,-0.37279
553,-0.34928
554,-0.32252
555,-0.29276
556,-0.26031
557,-0.22547
558,-0.1886
559,-0.15006
560,-0.1102
561,-0.069422
562,-0.028098
563,0.013371
564,0.054594
565,0.095183
566,0.13474
567,0.17289
568,0.20927
569,0.24355
570,0.2754
571,0.30454
572,0.3307
573,0.35362
574,0.37309
575,0.38896
576,0.40108
577,0.40934
578,0.41367
579,0.41404
580,0.41047
581,0.403
582,0.39172
583,0.37674
584,0.35821
585,0.33633
586,0.31131
587,0.28341
588,0.25289
589,0.22005
590,0.1852
591,0.1487
592,0.11089
593,0.072146
594,0.032836
595,-0.0066521
596,-0.045953
597,-0.084698
598,-0.12252
599,-0.15905
600,-0.19394
601,-0.22688
602,-0.25756
603,-0.28571
604,-0.31107
605,-0.33337
606,-0.35242
607,-0.36806
608,-0.38014
609,-0.38856
610,-0.39327
611,-0.39425
612,-0.39146
613,-0.38495
614,-0.37479
615,-0.3611
616,-0.34402
617,-0.32372
618,-0.30041
619,-0.27431
620,-0.24567
621,-0.21479
622,-0.18194
623,-0.14744
624,-0.11165
625,-0.074909
626,-0.037568
627,1.5144e-05
628,0.037472
629,0.074442
630,0.11059
631,0.14559
632,0.1791
633,0.21081
634,0.2404
635,0.26763
636,0.29223
637,0.31396
638,0.33265
639,0.3481
640,0.36019
641,0.36882
642,0.3739
643,0.3754
644,0.37331
645,0.36768
646,0.35858
647,0.34608
648,0.3303
649,0.31142
650,0.28962
651,0.26513
652,0.23821
653,0.2091
654,0.1781
655,0.14549
656,0.11158
657,0.076729
658,0.041281
659,0.0055627
660,-0.030099
661,-0.065374
662,-0.099935
663,-0.13345
664,-0.1656
665,-0.19607
666,-0.22456
667,-0.25082
668,-0.27461
669,-0.29571
670,-0.31394
671,-0.32913
672,-0.34113
673,-0.34982
674,-0.35516
675,-0.35712
676,-0.35569
677,-0.35089
678,-0.34279
679,-0.33145
680,-0.31697
681,-0.29951
682,-0.27924
683,-0.25639
684,-0.23117
685,-0.2038
686,-0.17455
687,-0.14371
688,-0.11159
689,-0.078514
690,-0.044782
691,-0.010737
692,0.023286
693,0.056999
694,0.090107
695,0.12225
696,0.1531
697,0.18239
698,0.20987
699,0.23528
700,0.25834
701,0.27886
702,0.29667
703,0.31162
704,0.32354
705,0.33235
706,0.33797
707,0.34036
708,0.3395
709,0.3354
710,0.32811
711,0.31772
712,0.30433
713,0.28809
714,0.26915
715,0.24769
716,0.22395
717,0.19817
718,0.17058
719,0.14146
720,0.11106
721,0.079693
722,0.047662
723,0.015278
724,-0.01716
725,-0.049333
726,-0.080941
727,-0.1117
728,-0.14129
729,-0.16943
730,-0.19589
731,-0.22042
732,-0.24276
733,-0.2627
734,-0.28005
735,-0.2947
736,-0.30651
737,-0.31538
738,-0.32123
739,-0.32399
740,-0.32363
741,-0.32017
742,-0.31367
743,-0.3042
744,-0.2919
745,-0.27686
746,-0.25923
747,-0.23918
748,-0.2169
749,-0.19261
750,-0.16658
751,-0.13907
752,-0.11033
753,-0.080614
754,-0.050217
755,-0.019433
756,0.011458
757,0.042157
758,0.072353
759,0.10174
760,0.13007
761,0.1571
762,0.18256
763,0.20618
764,0.22776
765,0.24709
766,0.26401
767,0.27837
768,0.29006
769,0.29897
770,0.305
771,0.30809
772,0.30823
773,0.30544
774,0.29976
775,0.29122
776,0.27989
777,0.26592
778,0.24947
779,0.23072
780,0.20986
781,0.18711
782,0.16269
783,0.13685
784,0.10981
785,0.081773
786,0.052956
787,0.023611
788,-0.0060177
789,-0.035653
790,-0.064943
791,-0.093493
792,-0.12092
793,-0.1469
794,-0.17113
795,-0.19342
796,-0.21364
797,-0.23174
798,-0.2477
799,-0.26153
800,-0.2732
801,-0.28264
802,-0.28969
803,-0.29412
804,-0.29564
805,-0.294
806,-0.28903
807,-0.28073
808,-0.26929
809,-0.25505
810,-0.23846
811,-0.21996
812,-0.19993
813,-0.17863
814,-0.15619
815,-0.13263
816,-0.10796
817,-0.082191
818,-0.05541
819,-0.027822
820,0.00026483
821,0.028499
822,0.056516
823,0.083938
824,0.11042
825,0.13569
826,0.1595
827,0.18165
828,0.20193
829,0.22014
830,0.23606
831,0.24952
832,0.26035
833,0.26852
834,0.27401
835,0.2769
836,0.27724
837,0.27515
838,0.27074
839,0.26408
840,0.25517
841,0.24397
842,0.23048
843,0.21473
844,0.19681
845,0.17688
846,0.15514
847,0.13186
848,0.10732
849,0.081805
850,0.055589
851,0.028899
852,0.0019616
853,-0.024968
854,-0.051562
855,-0.077468
856,-0.10235
857,-0.12591
858,-0.14788
859,-0.16813
860,-0.18659
861,-0.20325
862,-0.21808
863,-0.23104
864,-0.24202
865,-0.2508
866,-0.25723
867,-0.26122
868,-0.26279
869,-0.26197
870,-0.25886
871,-0.2535
872,-0.24584
873,-0.23583
874,-0.22342
875,-0.20863
876,-0.19154
877,-0.17239
878,-0.15148
879,-0.12915
880,-0.10574
881,-0.081482
882,-0.056557
883,-0.03117
884,-0.0055446
885,0.020093
886,0.045409
887,0.070049
888,0.093714
889,0.11616
890,0.13722
891,0.1568
892,0.17483
893,0.19122
894,0.20581
895,0.21845
896,0.229
897,0.23738
898,0.24349
899,0.24733
900,0.24893
901,0.24837
902,0.24568
903,0.24082
904,0.23376
905,0.22447
906,0.21299
907,0.19941
908,0.1839
909,0.16662
910,0.14773
911,0.12739
912,0.10578
913,0.083109
914,0.059551
915,0.0353
916,0.010641
917,-0.014091
918,-0.038529
919,-0.062337
920,-0.085282
921,-0.1072
922,-0.12795
923,-0.14738
924,-0.16529
925,-0.18151
926,-0.19585
927,-0.2081
928,-0.21812
929,-0.22591
930,-0.23155
931,-0.23509
932,-0.23657
933,-0.23602
934,-0.23334
935,-0.22848
936,-0.22146
937,-0.21236
938,-0.20135
939,-0.18863
940,-0.17437
941,-0.15866
942,-0.14153
943,-0.12306
944,-0.10333
945,-0.082526
946,-0.060867
947,-0.038643
948,-0.016112
949,0.0065174
950,0.029099
951,0.051477
952,0.073454
953,0.094806
954,0.1153
955,0.13471
956,0.15277
957,0.16924
958,0.18395
959,0.19679
960,0.20768
961,0.21653
962,0.22325
963,0.22774
964,0.22987
965,0.22961
966,0.22698
967,0.22206
968,0.21502
969,0.20603
970,0.1952
971,0.18259
972,0.16823
973,0.15223
974,0.13477
975,0.11611
976,0.096561
977,0.076375
978,0.055742
979,0.034799
980,0.013664
981,-0.0075144
982,-0.028521
983,-0.049114
984,-0.06905
985,-0.088133
986,-0.1062
987,-0.12315
988,-0.13895
989,-0.15354
990,-0.16683
991,-0.17866
992,-0.18889
993,-0.19733
994,-0.20391
995,-0.2086
996,-0.2114
997,-0.21235
998,-0.21147
999,-0.20872
1000,-0.204


==> Data/Figure 4a/2.csv <==
0,1
1,0.99487
2,0.98023
3,0.95662
4,0.92495
5,0.88606
6,0.84053
7,0.78873
8,0.731
9,0.6679
10,0.60013
11,0.52847
12,0.45364
13,0.37622
14,0.29675
15,0.2158
16,0.13407
17,0.052353
18,-0.028616
19,-0.10822
20,-0.18595
21,-0.26128
22,-0.33367
23,-0.40248
24,-0.46716
25,-0.52721
26,-0.58232
27,-0.63222
28,-0.67663
29,-0.71519
30,-0.74765
31,-0.77379
32,-0.79353
33,-0.8069
34,-0.81393
35,-0.81461
36,-0.80889
37,-0.79688
38,-0.77879
39,-0.75495
40,-0.72571
41,-0.69136
42,-0.65218
43,-0.60845
44,-0.56057
45,-0.50901
46,-0.45428
47,-0.39686
48,-0.33727
49,-0.27589
50,-0.21319
51,-0.14974
52,-0.086107
53,-0.022795
54,0.039748
55,0.10108
56,0.16073
57,0.2183
58,0.27333
59,0.32532
60,0.37394
61,0.41895
62,0.46011
63,0.49714
64,0.52973
65,0.55761
66,0.58064
67,0.59876
68,0.61201
69,0.62036
70,0.62376
71,0.62219
72,0.61569
73,0.60444
74,0.58863
75,0.56851
76,0.54429
77,0.51617
78,0.48442
79,0.44932
80,0.4112
81,0.37047
82,0.32749
83,0.28256
84,0.23603
85,0.18833
86,0.13986
87,0.090994
88,0.042149
89,-0.0062958
90,-0.054025
91,-0.1007
92,-0.14592
93,-0.18929
94,-0.23052
95,-0.26932
96,-0.30546
97,-0.33874
98,-0.36893
99,-0.39583
100,-0.41926
101,-0.43907
102,-0.4552
103,-0.46757
104,-0.47606
105,-0.48067
106,-0.48143
107,-0.47839
108,-0.47168
109,-0.46142
110,-0.4478
111,-0.43093
112,-0.41093
113,-0.38796
114,-0.36231
115,-0.33426
116,-0.3041
117,-0.27203
118,-0.2383
119,-0.20318
120,-0.16694
121,-0.12991
122,-0.092451
123,-0.054865
124,-0.01739
125,0.019719
126,0.056159
127,0.091645
128,0.12591
129,0.15868
130,0.18969
131,0.21877
132,0.24578
133,0.27054
134,0.29281
135,0.31248
136,0.3294
137,0.34353
138,0.35484
139,0.36326
140,0.36873
141,0.37121
142,0.37071
143,0.36731
144,0.36112
145,0.35227
146,0.34082
147,0.32687
148,0.31054
149,0.29201
150,0.2715
151,0.24922
152,0.22535
153,0.20003
154,0.17348
155,0.14593
156,0.11765
157,0.088942
158,0.060018
159,0.03105
160,0.0022397
161,-0.026185
162,-0.053981
163,-0.080903
164,-0.10677
165,-0.13143
166,-0.15473
167,-0.17655
168,-0.19672
169,-0.21501
170,-0.23127
171,-0.24548
172,-0.25759
173,-0.26755
174,-0.27534
175,-0.2809
176,-0.2842
177,-0.28516
178,-0.28383
179,-0.28033
180,-0.27474
181,-0.26711
182,-0.25753
183,-0.24606
184,-0.2328
185,-0.21791
186,-0.20157
187,-0.18392
188,-0.1651
189,-0.14526
190,-0.12459
191,-0.10327
192,-0.081472
193,-0.059359
194,-0.037074
195,-0.014788
196,0.0073193
197,0.029052
198,0.050193
199,0.070568
200,0.090051
201,0.10856
202,0.12601
203,0.14225
204,0.15714
205,0.17054
206,0.18238
207,0.19261
208,0.20122
209,0.20817
210,0.21341
211,0.21689
212,0.21859
213,0.21855
214,0.21684
215,0.21352
216,0.20861
217,0.20212
218,0.19407
219,0.18458
220,0.1738
221,0.16185
222,0.14884
223,0.13488
224,0.12008
225,0.10455
226,0.088407
227,0.071823
228,0.054933
229,0.037867
230,0.020778
231,0.0037909
232,-0.012995
233,-0.029453
234,-0.045451
235,-0.060868
236,-0.075592
237,-0.089495
238,-0.10246
239,-0.11442
240,-0.12533
241,-0.13511
242,-0.14372
243,-0.1511
244,-0.1572
245,-0.16197
246,-0.16537
247,-0.16745
248,-0.16823
249,-0.16771
250,-0.16586
251,-0.16272
252,-0.15831
253,-0.15273
254,-0.14608
255,-0.13841
256,-0.12979
257,-0.12025
258,-0.10988
259,-0.098777
260,-0.087072
261,-0.074934
262,-0.062454
263,-0.04966
264,-0.036616
265,-0.023425
266,-0.010229
267,0.0028009
268,0.015529
269,0.027892
270,0.039862
271,0.051413
272,0.062472
273,0.072909
274,0.082599
275,0.091454
276,0.099442
277,0.10656
278,0.11277
279,0.11803
280,0.12228
281,0.12549
282,0.12762
283,0.12872
284,0.12886
285,0.12805
286,0.12625
287,0.12345
288,0.11966
289,0.11494
290,0.10939
291,0.10309
292,0.096102
293,0.088461
294,0.080229
295,0.071465
296,0.06226
297,0.052726
298,0.04294
299,0.032961
300,0.022858
301,0.012719
302,0.0026367
303,-0.0072969
304,-0.017011
305,-0.026459
306,-0.035592
307,-0.044356
308,-0.052671
309,-0.060433
310,-0.067576
311,-0.074065
312,-0.079879
313,-0.085001
314,-0.0894
315,-0.093035
316,-0.095878
317,-0.097934
318,-0.099224
319,-0.099761
320,-0.09953
321,-0.098506
322,-0.096684
323,-0.094087
324,-0.090775
325,-0.086828
326,-0.082269
327,-0.077086
328,-0.071301
329,-0.064974
330,-0.058181
331,-0.051026
332,-0.043651
333,-0.036145
334,-0.028507
335,-0.020726
336,-0.012836
337,-0.004925
338,0.0029077
339,0.010586
340,0.018044
341,0.025244
342,0.032157
343,0.038727
344,0.04488
345,0.050581
346,0.055805
347,0.06053
348,0.064732
349,0.068379
350,0.071432
351,0.073848
352,0.075613
353,0.076767
354,0.077356
355,0.07738
356,0.076796
357,0.075574
358,0.073738
359,0.071339
360,0.068446
361,0.065132
362,0.06142
363,0.057307
364,0.052783
365,0.047881
366,0.042673
367,0.037234
368,0.031615
369,0.025836
370,0.019895
371,0.013825
372,0.0077086
373,0.0016343
374,-0.0043375
375,-0.01017
376,-0.015861
377,-0.021407
378,-0.02676
379,-0.031839
380,-0.036574
381,-0.040917
382,-0.044843
383,-0.048358
384,-0.05147
385,-0.054162
386,-0.056396
387,-0.05815
388,-0.05942
389,-0.060212
390,-0.060531
391,-0.060375
392,-0.059739
393,-0.058627
394,-0.057059
395,-0.055074
396,-0.052707
397,-0.049973
398,-0.046875
399,-0.043422
400,-0.039657
401,-0.035644
402,-0.031442
403,-0.027073
404,-0.022551
405,-0.017911
406,-0.013173
407,-0.0083699
408,-0.0035707
409,0.0011723
410,0.0058342
411,0.010393
412,0.014826
413,0.019085
414,0.023111
415,0.026846
416,0.030262
417,0.033384
418,0.036244
419,0.038835
420,0.041119
421,0.043056
422,0.044617
423,0.045803
424,0.046638
425,0.047121
426,0.047235
427,0.046944
428,0.046261
429,0.045222
430,0.043851
431,0.042173
432,0.040219
433,0.03799
434,0.035466
435,0.032654
436,0.029606
437,0.026389
438,0.023072
439,0.019672
440,0.016171
441,0.01256
442,0.0088697
443,0.0051501
444,0.0014582
445,-0.0021823
446,-0.0057747
447,-0.0092863
448,-0.012665
449,-0.01588
450,-0.018902
451,-0.021699
452,-0.024255
453,-0.026583
454,-0.028689
455,-0.030558
456,-0.032158
457,-0.033464
458,-0.034477
459,-0.035218
460,-0.035697
461,-0.03592
462,-0.035881
463,-0.035557
464,-0.034934
465,-0.034017
466,-0.03285
467,-0.031478
468,-0.029902
469,-0.028124
470,-0.026184
471,-0.024113
472,-0.021913
473,-0.019569
474,-0.017057
475,-0.014348
476,-0.011489
477,-0.0085645
478,-0.0056491
479,-0.0027809
480,1.0246e-05
481,0.0027192
482,0.0053915
483,0.0080514
484,0.01064
485,0.013112
486,0.015438
487,0.017592
488,0.019574
489,0.021407
490,0.023093
491,0.024594
492,0.025848
493,0.026842
494,0.027589
495,0.028079
496,0.028348
497,0.02844
498,0.028348
499,0.028037
500,0.027463
501,0.026629
502,0.02559
503,0.024397
504,0.023073
505,0.021628
506,0.020041
507,0.018282
508,0.01635
509,0.014289
510,0.01216
511,0.010007
512,0.0078298
513,0.0056073
514,0.0033385
515,0.0010398
516,-0.0012601
517,-0.0035188
518,-0.0056872
519,-0.0077539
520,-0.0097312
521,-0.011619
522,-0.013406
523,-0.015085
524,-0.01662
525,-0.01797
526,-0.019123
527,-0.02009
528,-0.020896
529,-0.021533
530,-0.021994
531,-0.022292
532,-0.022395
533,-0.022295
534,-0.02205
535,-0.021665
536,-0.021116
537,-0.020349
538,-0.019413
539,-0.018373
540,-0.017224
541,-0.015954
542,-0.014587
543,-0.013137
544,-0.011617
545,-0.010065
546,-0.0085143
547,-0.0069575
548,-0.0053922
549,-0.0038023
550,-0.0021737
551,-0.00052161
552,0.0011165
553,0.002721
554,0.0042704
555,0.0057201
556,0.0070997
557,0.0084235
558,0.0097076
559,0.010943
560,0.012091
561,0.013095
562,0.01392
563,0.01461
564,0.015202
565,0.015682
566,0.016035
567,0.016271
568,0.016408
569,0.016423
570,0.016293
571,0.016058
572,0.015735
573,0.015303
574,0.014765
575,0.014151
576,0.013444
577,0.012621
578,0.011692
579,0.010676
580,0.009579
581,0.0084099
582,0.0071849
583,0.0059347
584,0.0046632
585,0.0033581
586,0.0020364
587,0.00072514
588,-0.00055294
589,-0.0017947
590,-0.0030017
591,-0.0041667
592,-0.0052922
593,-0.0063978
594,-0.0074549
595,-0.0084414
596,-0.0093516
597,-0.010168
598,-0.010882
599,-0.011479
600,-0.011957
601,-0.012345
602,-0.012656
603,-0.012904
604,-0.013094
605,-0.013221
606,-0.013261
607,-0.01319
608,-0.012998
609,-0.012699
610,-0.012297
611,-0.011803
612,-0.011232
613,-0.010601
614,-0.0099179
615,-0.0091725
616,-0.0083799
617,-0.0075473
618,-0.0066363
619,-0.0056243
620,-0.0045714
621,-0.0035329
622,-0.0025175
623,-0.0015252
624,-0.00054497
625,0.00044085
626,0.0014074
627,0.0023192
628,0.0031867
629,0.0040067
630,0.0047904
631,0.0055505
632,0.0062702
633,0.0069635
634,0.0076108
635,0.0081639
636,0.0086291
637,0.0090298
638,0.009373
639,0.0096813
640,0.0099424
641,0.01013
642,0.010222
643,0.010193
644,0.010068
645,0.0098835
646,0.0096521
647,0.0093872
648,0.0090825
649,0.0086883
650,0.0081853
651,0.0075852
652,0.0068806
653,0.0061067
654,0.0053592
655,0.0046809
656,0.0040029
657,0.0032645
658,0.0024512
659,0.0015873
660,0.00074266
661,-1.7854e-05
662,-0.00068391
663,-0.0012864
664,-0.0018688
665,-0.0024807
666,-0.0031498
667,-0.0038392
668,-0.0044776
669,-0.0050263
670,-0.0054823
671,-0.0058242
672,-0.006075
673,-0.0062989
674,-0.0065481
675,-0.0067886
676,-0.0069921
677,-0.0071648
678,-0.0072744
679,-0.0073195
680,-0.0073328
681,-0.0073229
682,-0.0072564
683,-0.0071144
684,-0.0069055
685,-0.0066634
686,-0.0063817
687,-0.0060356
688,-0.0056445
689,-0.0052123
690,-0.0047292
691,-0.0042058
692,-0.0036974
693,-0.0032319
694,-0.0027673
695,-0.0022704
696,-0.0017432
697,-0.0012122
698,-0.00070469
699,-0.00023524
700,0.00019791
701,0.00062361
702,0.0010733
703,0.0015469
704,0.0020232
705,0.0024841
706,0.0029215
707,0.0033534
708,0.0037983
709,0.0042355
710,0.0046418
711,0.0050258
712,0.0053747
713,0.0056601
714,0.0058755
715,0.0060492
716,0.0061927
717,0.0062806
718,0.0063035
719,0.0062675
720,0.0061856
721,0.006102
722,0.0060361
723,0.0059561
724,0.005807
725,0.0055503
726,0.0052164
727,0.0048893
728,0.0046151
729,0.0044111
730,0.0042096
731,0.0039597
732,0.0036193
733,0.0031675
734,0.0026269
735,0.0020761
736,0.0015817
737,0.0011392
738,0.0006801
739,0.0001641
740,-0.00038536
741,-0.0008843
742,-0.0012565
743,-0.0015411
744,-0.0018247
745,-0.002157
746,-0.0025557
747,-0.0030048
748,-0.0034585
749,-0.0038675
750,-0.0041629
751,-0.0043908
752,-0.0046555
753,-0.0049732
754,-0.0052691
755,-0.005492
756,-0.0056788
757,-0.0058035
758,-0.0058548
759,-0.0058838
760,-0.0058897
761,-0.0059065
762,-0.0059158
763,-0.0058882
764,-0.0058215
765,-0.005722
766,-0.0056117
767,-0.0054865
768,-0.0053087
769,-0.0050145
770,-0.0045522
771,-0.0039281
772,-0.0032574
773,-0.0026974
774,-0.0023263
775,-0.0020612
776,-0.001852
777,-0.0016448
778,-0.0014266
779,-0.0011946
780,-0.00080167
781,-0.00010484
782,0.00094891
783,0.0022697
784,0.0035314
785,0.0045492
786,0.0051423
787,0.0051056
788,0.0043626
789,0.0030232
790,0.0013935
791,-9.1254e-05
792,-0.00085806
793,-0.00045527
794,0.0013334
795,0.0043604
796,0.0081034
797,0.011731
798,0.014293
799,0.015024
800,0.013586
801,0.010171
802,0.0053926
803,0.00026145
804,-0.0040551
805,-0.0066057
806,-0.006761
807,-0.0044642
808,-0.00026801
809,0.0047262
810,0.009215
811,0.012137
812,0.012748
813,0.010946
814,0.007282
815,0.0026859
816,-0.001902
817,-0.0057006
818,-0.0082281
819,-0.0093268
820,-0.0090668
821,-0.0077501
822,-0.0058306
823,-0.0037795
824,-0.0018954
825,-0.00022962
826,0.0012795
827,0.0027189
828,0.0040376
829,0.004987
830,0.0051495
831,0.0041202
832,0.0018595
833,-0.0012618
834,-0.0045871
835,-0.0072991
836,-0.0087588
837,-0.008691
838,-0.0071964
839,-0.0046819
840,-0.0018144
841,0.00079409
842,0.0027425
843,0.0037707
844,0.0039458
845,0.0036969
846,0.003548
847,0.0036691
848,0.0039174
849,0.0039827
850,0.0033965
851,0.0018732
852,-0.0004038
853,-0.0028772
854,-0.0049011
855,-0.0059522
856,-0.0058196
857,-0.0046346
858,-0.0027536
859,-0.00054389
860,0.0016862
861,0.0036065
862,0.0049827
863,0.0058459
864,0.0062898
865,0.0064481
866,0.0064222
867,0.0061556
868,0.0053777
869,0.0037413
870,0.0011222
871,-0.0023278
872,-0.0061142
873,-0.009496
874,-0.011895
875,-0.013034
876,-0.012969
877,-0.012025
878,-0.010599
879,-0.0088838
880,-0.0068679
881,-0.0046005
882,-0.0020777
883,0.00066568
884,0.003508
885,0.0061064
886,0.0079891
887,0.008744
888,0.0081605
889,0.0063277
890,0.0036435
891,0.00067667
892,-0.0020638
893,-0.0042517
894,-0.0058768
895,-0.0071756
896,-0.0083967
897,-0.0095071
898,-0.010137
899,-0.0098708
900,-0.0083603
901,-0.0055588
902,-0.0018582
903,0.0020869
904,0.0056437
905,0.0084602
906,0.010456
907,0.011795
908,0.012721
909,0.013399
910,0.013814
911,0.01379
912,0.013106
913,0.011647
914,0.0094239
915,0.0066373
916,0.0036006
917,0.00067824
918,-0.0018383
919,-0.0038212
920,-0.005282
921,-0.0063095
922,-0.0070185
923,-0.0074879
924,-0.0075157
925,-0.0068492
926,-0.0053426
927,-0.0030065
928,-0.00016594
929,0.0026416
930,0.0048985
931,0.0062986
932,0.0068638
933,0.0068324
934,0.0065456
935,0.0062773
936,0.0059354
937,0.0051296
938,0.0034933
939,0.00081723
940,-0.0027932
941,-0.0068605
942,-0.010746
943,-0.013909
944,-0.016123
945,-0.017503
946,-0.018394
947,-0.019107
948,-0.019694
949,-0.019908
950,-0.01937
951,-0.017803
952,-0.01518
953,-0.0117
954,-0.0077958
955,-0.0039435
956,-0.00030467
957,0.0031068
958,0.0063148
959,0.0092981
960,0.011981
961,0.014137
962,0.015418
963,0.015599
964,0.014699
965,0.013026
966,0.010912
967,0.0087077
968,0.0065783
969,0.004412
970,0.0020091
971,-0.00066479
972,-0.003453
973,-0.0060818
974,-0.0081765
975,-0.009474
976,-0.0099645
977,-0.0098134
978,-0.0092867
979,-0.0084525
980,-0.007246
981,-0.0055684
982,-0.0032138
983,-9.5789e-05
984,0.0035503
985,0.007314
986,0.010813
987,0.013753
988,0.016019
989,0.017648
990,0.018803
991,0.019568
992,0.019817
993,0.019369
994,0.018069
995,0.015817
996,0.012657
997,0.0088668
998,0.0048835
999,0.001043
1000,-0.002442


==> Data/Figure 4a/3.csv <==
0,1
1,0.99354
2,0.9792
3,0.95672
4,0.92766
5,0.89331
6,0.85429
7,0.81063
8,0.7623
9,0.70978
10,0.65385
11,0.59532
12,0.53479
13,0.47258
14,0.40878
15,0.3436
16,0.27767
17,0.2118
18,0.14658
19,0.082248
20,0.018932
21,-0.043219
22,-0.10382
23,-0.16237
24,-0.21829
25,-0.2713
26,-0.32135
27,-0.36843
28,-0.41242
29,-0.45298
30,-0.48979
31,-0.52259
32,-0.55133
33,-0.57624
34,-0.59738
35,-0.61466
36,-0.62789
37,-0.63697
38,-0.64196
39,-0.64309
40,-0.64069
41,-0.63476
42,-0.62524
43,-0.61214
44,-0.59557
45,-0.57587
46,-0.55344
47,-0.52852
48,-0.50119
49,-0.47157
50,-0.43981
51,-0.40622
52,-0.37128
53,-0.33524
54,-0.29826
55,-0.26043
56,-0.22194
57,-0.18311
58,-0.14436
59,-0.10596
60,-0.068086
61,-0.0308
62,0.0058304
63,0.041606
64,0.076169
65,0.10922
66,0.14063
67,0.17031
68,0.19826
69,0.22439
70,0.2485
71,0.27036
72,0.28991
73,0.30718
74,0.32228
75,0.33522
76,0.34591
77,0.35416
78,0.35992
79,0.36329
80,0.36444
81,0.36355
82,0.36066
83,0.3557
84,0.34863
85,0.33959
86,0.32877
87,0.31639
88,0.30259
89,0.28739
90,0.27082
91,0.25296
92,0.23403
93,0.21433
94,0.19408
95,0.17335
96,0.15208
97,0.13034
98,0.10832
99,0.086255
100,0.064314
101,0.042672
102,0.021379
103,0.00045804
104,-0.019983
105,-0.039798
106,-0.058787
107,-0.076813
108,-0.093882
109,-0.10998
110,-0.12506
111,-0.13906
112,-0.15184
113,-0.16328
114,-0.17341
115,-0.1823
116,-0.18999
117,-0.19639
118,-0.20141
119,-0.20505
120,-0.20733
121,-0.20833
122,-0.20815
123,-0.20684
124,-0.20435
125,-0.20065
126,-0.19579
127,-0.18991
128,-0.18313
129,-0.17556
130,-0.16724
131,-0.15813
132,-0.14822
133,-0.13766
134,-0.12665
135,-0.1153
136,-0.10365
137,-0.091694
138,-0.07947
139,-0.067071
140,-0.054608
141,-0.042199
142,-0.029903
143,-0.017717
144,-0.0056814
145,0.006118
146,0.017588
147,0.028591
148,0.039018
149,0.048868
150,0.058202
151,0.066999
152,0.075172
153,0.082657
154,0.089417
155,0.095428
156,0.10072
157,0.10531
158,0.10915
159,0.1122
160,0.11444
161,0.11591
162,0.11669
163,0.11685
164,0.11635
165,0.11519
166,0.11335
167,0.11079
168,0.10759
169,0.10397
170,0.099917
171,0.095328
172,0.09019
173,0.08457
174,0.078519
175,0.072109
176,0.065487
177,0.058749
178,0.05183
179,0.044687
180,0.037413
181,0.030099
182,0.02279
183,0.01557
184,0.0085411
185,0.0016802
186,-0.0051225
187,-0.0118
188,-0.018212
189,-0.024312
190,-0.030068
191,-0.035458
192,-0.040527
193,-0.045313
194,-0.049735
195,-0.053709
196,-0.05724
197,-0.060353
198,-0.063065
199,-0.065387
200,-0.067318
201,-0.068807
202,-0.069786
203,-0.070346
204,-0.070559
205,-0.070391
206,-0.069779
207,-0.068741
208,-0.067325
209,-0.065548
210,-0.063448
211,-0.06109
212,-0.058478
213,-0.055532
214,-0.052191
215,-0.048517
216,-0.04465
217,-0.040664
218,-0.03661
219,-0.032529
220,-0.028383
221,-0.024095
222,-0.019735
223,-0.015476
224,-0.011377
225,-0.007372
226,-0.0034063
227,0.00054747
228,0.0045166
229,0.0084163
230,0.012109
231,0.015546
232,0.018784
233,0.021887
234,0.024847
235,0.027594
236,0.030036
237,0.032152
238,0.03397
239,0.035569
240,0.037008
241,0.038236
242,0.039144
243,0.039704
244,0.039934
245,0.03987
246,0.039586
247,0.039176
248,0.038604
249,0.03775
250,0.036602
251,0.035226
252,0.033678
253,0.032012
254,0.030268
255,0.028416
256,0.026365
257,0.02409
258,0.021711
259,0.019341
260,0.017025
261,0.014778
262,0.012539
263,0.010204
264,0.007739
265,0.0052422
266,0.0028351
267,0.00053711
268,-0.0016838
269,-0.003861
270,-0.0060285
271,-0.0081746
272,-0.010213
273,-0.012079
274,-0.013767
275,-0.015346
276,-0.016884
277,-0.018386
278,-0.019828
279,-0.021134
280,-0.022226
281,-0.023103
282,-0.023812
283,-0.024405
284,-0.024906
285,-0.025281
286,-0.025453
287,-0.025386
288,-0.025105
289,-0.024651
290,-0.024068
291,-0.023418
292,-0.022684
293,-0.0218
294,-0.020736
295,-0.019542
296,-0.018287
297,-0.017011
298,-0.015684
299,-0.014252
300,-0.012694
301,-0.011056
302,-0.0094093
303,-0.0077644
304,-0.0061254
305,-0.0044853
306,-0.0027942
307,-0.0010267
308,0.00074549
309,0.002452
310,0.0040623
311,0.0055744
312,0.0070383
313,0.0084783
314,0.0098753
315,0.011204
316,0.012393
317,0.013394
318,0.01422
319,0.014929
320,0.015611
321,0.016319
322,0.016991
323,0.017499
324,0.0178
325,0.017942
326,0.017952
327,0.017811
328,0.01755
329,0.01716
330,0.016626
331,0.016022
332,0.015403
333,0.014748
334,0.013996
335,0.013106
336,0.01208
337,0.010976
338,0.0098793
339,0.0088369
340,0.0078756
341,0.0069453
342,0.0059707
343,0.0049371
344,0.0038242
345,0.0026395
346,0.0015113
347,0.00050236
348,-0.00050174
349,-0.0015792
350,-0.0026882
351,-0.0037812
352,-0.0048216
353,-0.0057171
354,-0.0064091
355,-0.0069251
356,-0.0073989
357,-0.0079265
358,-0.008499
359,-0.0091178
360,-0.0097533
361,-0.010327
362,-0.010751
363,-0.010974
364,-0.011028
365,-0.010991
366,-0.010976
367,-0.010995
368,-0.010984
369,-0.010855
370,-0.01058
371,-0.010172
372,-0.0096489
373,-0.0090686
374,-0.0085216
375,-0.0080619
376,-0.0076443
377,-0.0071692
378,-0.0066271
379,-0.0060508
380,-0.0053986
381,-0.0047314
382,-0.0041768
383,-0.0036661
384,-0.0030345
385,-0.0022735
386,-0.0014702
387,-0.00070573
388,-3.5756e-05
389,0.00054156
390,0.0010955
391,0.0017029
392,0.0022981
393,0.0028175
394,0.0032523
395,0.0036253
396,0.003961
397,0.0043291
398,0.0047948
399,0.0053065
400,0.0057276
401,0.0060039
402,0.0062113
403,0.0064075
404,0.0065985
405,0.0067636
406,0.0068885
407,0.0069909
408,0.007056
409,0.0070535
410,0.0070121
411,0.0069921
412,0.0070368
413,0.0071217
414,0.0072313
415,0.0073778
416,0.0075231
417,0.0076111
418,0.0076222
419,0.0075383
420,0.0073551
421,0.0071006
422,0.0068176
423,0.0065495
424,0.0063092
425,0.006071
426,0.0058035
427,0.0055096
428,0.0051589
429,0.0047861
430,0.004461
431,0.004193
432,0.0039517
433,0.0036545
434,0.0032076
435,0.0025857
436,0.0018467
437,0.001097
438,0.00042387
439,-0.00015538
440,-0.00067336
441,-0.0011494
442,-0.0016332
443,-0.0021423
444,-0.0026317
445,-0.0031075
446,-0.0036035
447,-0.0041111
448,-0.0045923
449,-0.0049894
450,-0.0052665
451,-0.0054333
452,-0.0054837
453,-0.0054174
454,-0.005277
455,-0.0050811
456,-0.0048014
457,-0.0044318
458,-0.0039834
459,-0.0035145
460,-0.0030811
461,-0.0026892
462,-0.0023283
463,-0.0019922
464,-0.0016128
465,-0.0011416
466,-0.00062601
467,-0.00018092
468,9.421e-05
469,0.00026898
470,0.00048836
471,0.00081168
472,0.0012101
473,0.0015592
474,0.0017785
475,0.0018336
476,0.0017563
477,0.0016749
478,0.0017179
479,0.0018776
480,0.0020793
481,0.0022117
482,0.0021892
483,0.0020463
484,0.0018583
485,0.0016843
486,0.0015639
487,0.0014921
488,0.0014121
489,0.001264
490,0.0010382
491,0.00078415
492,0.00054013
493,0.00030355
494,7.7137e-05
495,-0.00012637
496,-0.00032182
497,-0.00051461
498,-0.00072713
499,-0.00097324
500,-0.0012608
501,-0.0015901
502,-0.0019136
503,-0.0022196
504,-0.0025576
505,-0.0029608
506,-0.0033881
507,-0.0037642
508,-0.0040245
509,-0.0041418
510,-0.0041494
511,-0.0041537
512,-0.0042678
513,-0.0045375
514,-0.004884
515,-0.0051812
516,-0.0053488
517,-0.0053773
518,-0.0053683
519,-0.0054219
520,-0.0055338
521,-0.0056745
522,-0.0057523
523,-0.0057013
524,-0.0055688
525,-0.0054455
526,-0.0053855
527,-0.005398
528,-0.005407
529,-0.0053281
530,-0.0051494
531,-0.0049084
532,-0.0046315
533,-0.0042921
534,-0.0038474
535,-0.003293
536,-0.0026458
537,-0.0019761
538,-0.0013983
539,-0.00095704
540,-0.00060786
541,-0.00022798
542,0.00027117
543,0.00081482
544,0.0012781
545,0.001601
546,0.0018242
547,0.0019987
548,0.0022494
549,0.0026824
550,0.0032025
551,0.0036201
552,0.0038494
553,0.0039256
554,0.0039296
555,0.0039777
556,0.0041359
557,0.0043781
558,0.0045818
559,0.004628
560,0.0045592
561,0.0045209
562,0.0046351
563,0.0049376
564,0.0053265
565,0.0056471
566,0.0057394
567,0.0056323
568,0.0054971
569,0.0054521
570,0.0054377
571,0.0053827
572,0.0052141
573,0.0049096
574,0.004553
575,0.0042895
576,0.0042028
577,0.0042399
578,0.0042834
579,0.004227
580,0.0040428
581,0.0037876
582,0.0035784
583,0.0034141
584,0.0032545
585,0.0031396
586,0.0031565
587,0.0032125
588,0.0032154
589,0.0031256
590,0.0029274
591,0.0026465
592,0.0022738
593,0.0018321
594,0.0014546
595,0.0012324
596,0.0010997
597,0.00092895
598,0.00064823
599,0.00028043
600,-0.00012792
601,-0.00052586
602,-0.00084246
603,-0.0010745
604,-0.0013026
605,-0.0015435
606,-0.0017393
607,-0.0018845
608,-0.0019372
609,-0.0018827
610,-0.0018111
611,-0.0018858
612,-0.002146
613,-0.0024643
614,-0.0026952
615,-0.0027841
616,-0.0027562
617,-0.0026648
618,-0.0025937
619,-0.0026218
620,-0.0026901
621,-0.0026358
622,-0.0024147
623,-0.0021679
624,-0.0020282
625,-0.002029
626,-0.0021918
627,-0.0024649
628,-0.0026691
629,-0.0026816
630,-0.0025686
631,-0.0024494
632,-0.0024233
633,-0.0025167
634,-0.0025882
635,-0.0024909
636,-0.0022155
637,-0.0018792
638,-0.0016284
639,-0.0015608
640,-0.0017073
641,-0.0019453
642,-0.0020586
643,-0.0019164
644,-0.001575
645,-0.0011684
646,-0.00084484
647,-0.00071336
648,-0.00074687
649,-0.00079633
650,-0.00068813
651,-0.00038901
652,-1.9474e-05
653,0.00028513
654,0.00043937
655,0.00042918
656,0.00035021
657,0.00035335
658,0.00055504
659,0.00091094
660,0.0012938
661,0.0015964
662,0.0017424
663,0.0017517
664,0.0017716
665,0.0019202
666,0.0021923
667,0.0024663
668,0.0026265
669,0.0026344
670,0.0024977
671,0.0022515
672,0.001998
673,0.0018149
674,0.0016889
675,0.0015572
676,0.001387
677,0.0012438
678,0.0011918
679,0.001196
680,0.0011686
681,0.0010198
682,0.00070909
683,0.0002837
684,-0.00013742
685,-0.00041888
686,-0.00050425
687,-0.00047688
688,-0.00050614
689,-0.00071706
690,-0.0011196
691,-0.0015378
692,-0.0017398
693,-0.0016273
694,-0.0013
695,-0.00095003
696,-0.00073697
697,-0.00073891
698,-0.00086582
699,-0.00098237
700,-0.0010137
701,-0.00095664
702,-0.00087221
703,-0.00081525
704,-0.00078236
705,-0.00072233
706,-0.00060308
707,-0.00045101
708,-0.00031166
709,-0.00021871
710,-0.00016149
711,-0.00010542
712,-3.126e-05
713,8.3316e-05
714,0.00024072
715,0.00035779
716,0.00032893
717,0.00018627
718,1.3836e-05
719,-0.00012725
720,-0.00018241
721,-0.00011474
722,5.5907e-05
723,0.00025931
724,0.00046994
725,0.00073826
726,0.0010697
727,0.0013962
728,0.0016509
729,0.0018447
730,0.0019835
731,0.002062
732,0.0021119
733,0.0021659
734,0.0022513
735,0.0023535
736,0.0023948
737,0.0023339
738,0.0022071
739,0.0020446
740,0.0018486
741,0.0016672
742,0.0015471
743,0.0014582
744,0.0013899
745,0.0013621
746,0.0013012
747,0.0011601
748,0.00096123
749,0.00080876
750,0.00071453
751,0.00062836
752,0.00057442
753,0.00062591
754,0.00068207
755,0.00067459
756,0.00064521
757,0.00060414
758,0.00048673
759,0.00025715
760,-3.5325e-05
761,-0.00032873
762,-0.00052016
763,-0.00046922
764,-0.00029936
765,-0.0002058
766,-0.00030469
767,-0.00055662
768,-0.00085481
769,-0.0011026
770,-0.0011744
771,-0.0010094
772,-0.00067507
773,-0.00041352
774,-0.00039193
775,-0.00069161
776,-0.0011859
777,-0.001728
778,-0.0021286
779,-0.0021852
780,-0.0018138
781,-0.0010186
782,0.00020801
783,0.0017377
784,0.0033018
785,0.0045382
786,0.0050189
787,0.0043949
788,0.0025373
789,-0.00035325
790,-0.0036085
791,-0.0062761
792,-0.007499
793,-0.0066873
794,-0.0037014
795,0.0010697
796,0.0066478
797,0.011697
798,0.014861
799,0.015113
800,0.012038
801,0.0059593
802,-0.0020452
803,-0.010334
804,-0.016941
805,-0.020152
806,-0.019011
807,-0.013591
808,-0.0049577
809,0.0049834
810,0.013891
811,0.01968
812,0.021088
813,0.017912
814,0.011099
815,0.0022712
816,-0.0066255
817,-0.013825
818,-0.018177
819,-0.019335
820,-0.017682
821,-0.01413
822,-0.0097909
823,-0.0055206
824,-0.0019048
825,0.00087953
826,0.0031773
827,0.0052905
828,0.007087
829,0.0080043
830,0.0072598
831,0.0043614
832,-0.00064714
833,-0.0070784
834,-0.013529
835,-0.018328
836,-0.020071
837,-0.018123
838,-0.012973
839,-0.0058605
840,0.0015247
841,0.0075003
842,0.010935
843,0.011618
844,0.010235
845,0.007864
846,0.0055166
847,0.0038716
848,0.0032499
849,0.0033259
850,0.0033622
851,0.0026969
852,0.0010663
853,-0.0014669
854,-0.004552
855,-0.0076771
856,-0.010355
857,-0.012155
858,-0.012802
859,-0.012288
860,-0.010811
861,-0.0085947
862,-0.005888
863,-0.0028111
864,0.00068213
865,0.0045229
866,0.0082114
867,0.011147
868,0.012603
869,0.012032
870,0.0093215
871,0.0049294
872,-0.00014145
873,-0.004792
874,-0.0083207
875,-0.010436
876,-0.011294
877,-0.011327
878,-0.010836
879,-0.0098797
880,-0.0082961
881,-0.005796
882,-0.0022853
883,0.0021126
884,0.0071072
885,0.012063
886,0.016125
887,0.018701
888,0.019606
889,0.019077
890,0.017476
891,0.0152
892,0.01254
893,0.0095779
894,0.0063013
895,0.0027738
896,-0.00068559
897,-0.0037097
898,-0.0060692
899,-0.0076156
900,-0.0082986
901,-0.0082637
902,-0.0077616
903,-0.0067765
904,-0.004978
905,-0.0023497
906,0.00076622
907,0.004006
908,0.0069937
909,0.0094234
910,0.011123
911,0.012105
912,0.01253
913,0.012527
914,0.012076
915,0.010966
916,0.0089306
917,0.0059669
918,0.002291
919,-0.0016625
920,-0.0053641
921,-0.0084049
922,-0.010443
923,-0.011311
924,-0.011009
925,-0.0097219
926,-0.0077501
927,-0.0052887
928,-0.0025672
929,0.00017786
930,0.0027311
931,0.0049252
932,0.0065611
933,0.0075507
934,0.0080447
935,0.0081196
936,0.0077414
937,0.006931
938,0.0053889
939,0.002766
940,-0.00089182
941,-0.0051592
942,-0.0093523
943,-0.012803
944,-0.015182
945,-0.016574
946,-0.017426
947,-0.018069
948,-0.01841
949,-0.018046
950,-0.01654
951,-0.01357
952,-0.0093539
953,-0.0045912
954,-0.00012222
955,0.0034096
956,0.0057462
957,0.0070649
958,0.0078225
959,0.0084213
960,0.0089961
961,0.0094507
962,0.0094416
963,0.008482
964,0.0061953
965,0.0026623
966,-0.0016982
967,-0.0062849
968,-0.010553
969,-0.014244
970,-0.017412
971,-0.020435
972,-0.023601
973,-0.026706
974,-0.028929
975,-0.029235
976,-0.02699
977,-0.022473
978,-0.016617
979,-0.010726
980,-0.0058314
981,-0.0021796
982,0.00082984
983,0.0041776
984,0.008519
985,0.013809
986,0.019216
987,0.023587
988,0.026219
989,0.02724
990,0.02736
991,0.027438
992,0.027946
993,0.028672
994,0.028844
995,0.02763
996,0.024706
997,0.020468
998,0.01572
999,0.011278
1000,0.0075512


==> Data/Figure 4a/4.csv <==
0,1
1,0.99269
2,0.97864
3,0.95724
4,0.93065
5,0.90061
6,0.86763
7,0.83126
8,0.79114
9,0.74766
10,0.70184
11,0.65458
12,0.6064
13,0.55722
14,0.50673
15,0.45486
16,0.4022
17,0.34967
18,0.29789
19,0.24681
20,0.19608
21,0.14568
22,0.096082
23,0.047828
24,0.0014353
25,-0.042925
26,-0.085568
27,-0.12675
28,-0.16643
29,-0.2042
30,-0.23949
31,-0.27219
32,-0.30257
33,-0.33086
34,-0.35708
35,-0.38111
36,-0.40262
37,-0.42136
38,-0.43743
39,-0.45109
40,-0.46272
41,-0.47225
42,-0.47936
43,-0.4839
44,-0.48592
45,-0.48575
46,-0.48367
47,-0.47972
48,-0.47377
49,-0.46576
50,-0.45579
51,-0.4442
52,-0.43125
53,-0.4171
54,-0.4017
55,-0.38495
56,-0.36685
57,-0.34763
58,-0.32782
59,-0.30753
60,-0.28676
61,-0.26547
62,-0.24354
63,-0.22108
64,-0.1986
65,-0.17639
66,-0.15443
67,-0.1326
68,-0.11078
69,-0.08898
70,-0.0675
71,-0.046742
72,-0.026774
73,-0.0075015
74,0.01124
75,0.02955
76,0.047214
77,0.063963
78,0.079637
79,0.094254
80,0.108
81,0.12098
82,0.13315
83,0.14431
84,0.15428
85,0.16295
86,0.17055
87,0.17727
88,0.1831
89,0.18799
90,0.19173
91,0.19432
92,0.19595
93,0.19673
94,0.19672
95,0.19596
96,0.19431
97,0.19168
98,0.1882
99,0.18406
100,0.17937
101,0.17411
102,0.16818
103,0.16162
104,0.15451
105,0.147
106,0.13921
107,0.13116
108,0.12281
109,0.11414
110,0.10519
111,0.096089
112,0.087007
113,0.078016
114,0.069022
115,0.059913
116,0.050672
117,0.041524
118,0.032665
119,0.024088
120,0.015818
121,0.0078401
122,-3.5278e-05
123,-0.0078793
124,-0.015431
125,-0.02245
126,-0.028887
127,-0.034875
128,-0.040583
129,-0.046031
130,-0.051095
131,-0.055742
132,-0.059925
133,-0.063593
134,-0.066803
135,-0.069657
136,-0.072186
137,-0.074335
138,-0.075992
139,-0.07719
140,-0.078042
141,-0.078589
142,-0.078802
143,-0.078596
144,-0.077895
145,-0.076772
146,-0.075339
147,-0.073721
148,-0.071982
149,-0.070027
150,-0.067789
151,-0.065224
152,-0.062362
153,-0.059379
154,-0.056376
155,-0.053266
156,-0.050039
157,-0.046703
158,-0.043232
159,-0.039713
160,-0.036192
161,-0.032612
162,-0.029008
163,-0.025472
164,-0.022043
165,-0.018707
166,-0.015478
167,-0.012365
168,-0.0092833
169,-0.0061653
170,-0.0030679
171,-0.00010168
172,0.0026488
173,0.0051948
174,0.0076348
175,0.010029
176,0.012326
177,0.014462
178,0.016383
179,0.018051
180,0.019528
181,0.020954
182,0.022364
183,0.023674
184,0.024745
185,0.025496
186,0.026
187,0.026366
188,0.026722
189,0.02712
190,0.02747
191,0.027612
192,0.027425
193,0.02698
194,0.026575
195,0.026349
196,0.02617
197,0.025812
198,0.025167
199,0.024321
200,0.02339
201,0.022456
202,0.021632
203,0.020924
204,0.020107
205,0.018995
206,0.017701
207,0.016448
208,0.015342
209,0.014315
210,0.013225
211,0.012025
212,0.010668
213,0.0092271
214,0.0079152
215,0.0068366
216,0.0058544
217,0.0048256
218,0.0037632
219,0.0026799
220,0.0015772
221,0.00055696
222,-0.00026196
223,-0.00096305
224,-0.0017117
225,-0.0025319
226,-0.0032907
227,-0.0038914
228,-0.0044251
229,-0.0050447
230,-0.0057837
231,-0.0065772
232,-0.0073254
233,-0.0078876
234,-0.0082387
235,-0.0085113
236,-0.0088622
237,-0.0093241
238,-0.0097794
239,-0.010086
240,-0.010192
241,-0.010122
242,-0.010045
243,-0.010151
244,-0.010392
245,-0.010539
246,-0.010449
247,-0.010177
248,-0.0099129
249,-0.0098242
250,-0.0098835
251,-0.0099458
252,-0.0098924
253,-0.0096893
254,-0.0093291
255,-0.0088463
256,-0.0084537
257,-0.0083119
258,-0.0083247
259,-0.0082951
260,-0.0081657
261,-0.0080254
262,-0.0079504
263,-0.0078742
264,-0.0077678
265,-0.0077106
266,-0.0076632
267,-0.0075275
268,-0.0073659
269,-0.0072703
270,-0.0072313
271,-0.0071796
272,-0.0070175
273,-0.0066809
274,-0.0062937
275,-0.0060079
276,-0.0057657
277,-0.0054451
278,-0.0050177
279,-0.0045028
280,-0.0039783
281,-0.0034359
282,-0.0028684
283,-0.0023119
284,-0.0017488
285,-0.0011201
286,-0.00042565
287,0.00023233
288,0.00069721
289,0.00098181
290,0.0012477
291,0.001541
292,0.0018287
293,0.0021629
294,0.0025334
295,0.0028319
296,0.0030805
297,0.0033419
298,0.0036237
299,0.0038314
300,0.0039189
301,0.0038917
302,0.0038466
303,0.0038402
304,0.0038905
305,0.0039693
306,0.0040411
307,0.0040798
308,0.004043
309,0.003925
310,0.0038402
311,0.0038926
312,0.0040189
313,0.0040835
314,0.004054
315,0.0039662
316,0.0038755
317,0.0038335
318,0.0038378
319,0.0037864
320,0.003643
321,0.003486
322,0.0033955
323,0.0033788
324,0.003373
325,0.0033494
326,0.0033033
327,0.0031672
328,0.0029145
329,0.0026155
330,0.0023657
331,0.0022005
332,0.0020441
333,0.0018393
334,0.0016376
335,0.0014964
336,0.0013535
337,0.0011956
338,0.0010749
339,0.00094792
340,0.00072825
341,0.00042231
342,0.00016478
343,5.8222e-05
344,6.293e-05
345,8.2441e-05
346,0.00010269
347,8.2273e-05
348,-1.4897e-05
349,-0.00011913
350,-0.00017938
351,-0.0002472
352,-0.00031021
353,-0.00034148
354,-0.00037983
355,-0.00047472
356,-0.00057336
357,-0.00059582
358,-0.0006057
359,-0.00074899
360,-0.0010169
361,-0.0012899
362,-0.0015173
363,-0.0017323
364,-0.0019654
365,-0.0021283
366,-0.0021493
367,-0.0021313
368,-0.0021851
369,-0.0022372
370,-0.0022149
371,-0.002175
372,-0.0021518
373,-0.0021023
374,-0.0020561
375,-0.0020743
376,-0.0020487
377,-0.0018917
378,-0.0016317
379,-0.0013256
380,-0.0010303
381,-0.00084183
382,-0.00085881
383,-0.00099581
384,-0.0010905
385,-0.001098
386,-0.0010078
387,-0.00074977
388,-0.0004121
389,-0.00019856
390,-0.00011176
391,4.5252e-06
392,0.00025852
393,0.00059241
394,0.00085235
395,0.0010048
396,0.001107
397,0.0011777
398,0.001268
399,0.0014217
400,0.0015309
401,0.0015454
402,0.0015026
403,0.0014292
404,0.0013728
405,0.0013057
406,0.001188
407,0.00099728
408,0.00066013
409,0.00023881
410,-0.00017693
411,-0.00046959
412,-0.00056606
413,-0.00061281
414,-0.00082539
415,-0.0012018
416,-0.0016123
417,-0.0019659
418,-0.0021764
419,-0.0022442
420,-0.00224
421,-0.0023023
422,-0.002471
423,-0.0026512
424,-0.0027498
425,-0.0027877
426,-0.0027896
427,-0.0027986
428,-0.0029013
429,-0.0031304
430,-0.0034087
431,-0.0036541
432,-0.0038176
433,-0.0038567
434,-0.0037536
435,-0.0035783
436,-0.0033642
437,-0.003105
438,-0.0028566
439,-0.0026472
440,-0.0024726
441,-0.0022847
442,-0.002096
443,-0.0019022
444,-0.0016839
445,-0.0014519
446,-0.0013568
447,-0.0014897
448,-0.0016928
449,-0.0018057
450,-0.0018576
451,-0.0018977
452,-0.0019249
453,-0.001971
454,-0.0020883
455,-0.0022603
456,-0.0023581
457,-0.0023574
458,-0.0023453
459,-0.0024059
460,-0.0026111
461,-0.0029667
462,-0.0033633
463,-0.0036475
464,-0.0037218
465,-0.0036703
466,-0.0036144
467,-0.0035805
468,-0.003571
469,-0.0036314
470,-0.0036881
471,-0.00368
472,-0.0035857
473,-0.0034373
474,-0.0033552
475,-0.0033485
476,-0.0033351
477,-0.0032634
478,-0.0031113
479,-0.0028508
480,-0.0025303
481,-0.0021897
482,-0.0018855
483,-0.0016271
484,-0.0013705
485,-0.0011022
486,-0.00084854
487,-0.00053816
488,-0.00018441
489,5.6778e-05
490,9.7641e-05
491,5.4293e-06
492,-0.0001239
493,-0.00021235
494,-0.00025514
495,-0.00024875
496,-0.0002351
497,-0.00033342
498,-0.00059191
499,-0.00094282
500,-0.0012594
501,-0.0013967
502,-0.0013341
503,-0.0013264
504,-0.0015203
505,-0.0018863
506,-0.0023008
507,-0.0025966
508,-0.0026836
509,-0.0026373
510,-0.0025703
511,-0.0026373
512,-0.0029079
513,-0.0032314
514,-0.0034243
515,-0.0034555
516,-0.0034124
517,-0.0033862
518,-0.0033966
519,-0.0034184
520,-0.0034697
521,-0.0035315
522,-0.0035815
523,-0.0036375
524,-0.0036951
525,-0.0037482
526,-0.0038255
527,-0.003862
528,-0.0038811
529,-0.0039033
530,-0.0039719
531,-0.0041174
532,-0.0042514
533,-0.0042463
534,-0.0041099
535,-0.003948
536,-0.0038369
537,-0.0038057
538,-0.0038525
539,-0.0039082
540,-0.0038586
541,-0.0036709
542,-0.0035448
543,-0.0035716
544,-0.0035798
545,-0.0034949
546,-0.0033509
547,-0.0031537
548,-0.0029003
549,-0.0026957
550,-0.0026682
551,-0.0027823
552,-0.0028099
553,-0.0026518
554,-0.0023922
555,-0.0021292
556,-0.0019522
557,-0.001932
558,-0.0020577
559,-0.0022183
560,-0.0022967
561,-0.0022679
562,-0.0021808
563,-0.0021375
564,-0.0022056
565,-0.0023184
566,-0.0024048
567,-0.0023851
568,-0.0021738
569,-0.0018379
570,-0.0015821
571,-0.0015265
572,-0.0015704
573,-0.0014951
574,-0.0012418
575,-0.00095829
576,-0.00075014
577,-0.0006541
578,-0.00070014
579,-0.00081167
580,-0.00082827
581,-0.00075832
582,-0.0007444
583,-0.00082116
584,-0.00089926
585,-0.00093891
586,-0.00089559
587,-0.00070907
588,-0.00039411
589,-6.5599e-05
590,0.00014643
591,0.0002289
592,0.00021382
593,0.00014654
594,0.0001063
595,0.00015014
596,0.00018202
597,0.00010249
598,-1.7986e-05
599,-9.489e-05
600,-0.00017035
601,-0.00033555
602,-0.00061356
603,-0.00086491
604,-0.0010024
605,-0.0010783
606,-0.0011667
607,-0.0013255
608,-0.001512
609,-0.0016124
610,-0.0016451
611,-0.001594
612,-0.0013773
613,-0.0010132
614,-0.00055615
615,-0.00012473
616,0.00015043
617,0.00024408
618,0.00023731
619,0.00026533
620,0.00043058
621,0.00068612
622,0.00089165
623,0.001054
624,0.0012308
625,0.0014101
626,0.001557
627,0.0016747
628,0.0017369
629,0.0017077
630,0.0016362
631,0.0016242
632,0.0017384
633,0.001971
634,0.0022611
635,0.0024808
636,0.0025185
637,0.002431
638,0.0024292
639,0.0026012
640,0.0029088
641,0.0032765
642,0.0036253
643,0.003871
644,0.0040209
645,0.0041418
646,0.0042628
647,0.0044967
648,0.0049014
649,0.0053338
650,0.005653
651,0.005793
652,0.0057867
653,0.0057801
654,0.0057989
655,0.0057404
656,0.0056152
657,0.0054481
658,0.0051523
659,0.0048014
660,0.0045582
661,0.0044295
662,0.0042736
663,0.0040298
664,0.0037862
665,0.003604
666,0.0034895
667,0.0033531
668,0.0031601
669,0.0029189
670,0.0026877
671,0.0025519
672,0.0025501
673,0.0027166
674,0.0030035
675,0.0032658
676,0.0033835
677,0.0033397
678,0.0032226
679,0.0031494
680,0.0032253
681,0.0034589
682,0.0037505
683,0.0039668
684,0.0040576
685,0.004011
686,0.0038851
687,0.0037579
688,0.0036574
689,0.003559
690,0.0034083
691,0.003107
692,0.0026879
693,0.0022521
694,0.0018222
695,0.0014639
696,0.0012186
697,0.00099491
698,0.0007635
699,0.00051584
700,0.00025548
701,9.3533e-05
702,6.4815e-05
703,4.5157e-05
704,-2.2754e-05
705,-0.00012786
706,-0.00023179
707,-0.00032175
708,-0.0004452
709,-0.00059605
710,-0.00074849
711,-0.00098837
712,-0.0012726
713,-0.0014318
714,-0.0014517
715,-0.0014595
716,-0.0015976
717,-0.0019187
718,-0.0023485
719,-0.002733
720,-0.0028939
721,-0.0027742
722,-0.0024958
723,-0.0021518
724,-0.0018222
725,-0.0016295
726,-0.0016013
727,-0.0016011
728,-0.0015191
729,-0.0013976
730,-0.0013365
731,-0.0013622
732,-0.0014848
733,-0.0017114
734,-0.0019546
735,-0.002054
736,-0.0020133
737,-0.0020056
738,-0.0021154
739,-0.0022861
740,-0.0024918
741,-0.002682
742,-0.0027193
743,-0.0026166
744,-0.0025489
745,-0.0026468
746,-0.002818
747,-0.0028364
748,-0.0026233
749,-0.0023343
750,-0.0020532
751,-0.0018397
752,-0.0017736
753,-0.0017459
754,-0.0016095
755,-0.0012816
756,-0.00075288
757,-0.0001529
758,0.00038306
759,0.00077282
760,0.0010377
761,0.0012886
762,0.0015821
763,0.0019064
764,0.0021816
765,0.0022622
766,0.0021523
767,0.0020581
768,0.0021304
769,0.002515
770,0.0031822
771,0.0037728
772,0.0040066
773,0.0038068
774,0.0032496
775,0.0025008
776,0.0017055
777,0.0010017
778,0.00051881
779,0.00035783
780,0.00061816
781,0.0013306
782,0.0023472
783,0.0034224
784,0.0043422
785,0.0048512
786,0.0045966
787,0.0032858
788,0.00082763
789,-0.0025268
790,-0.0061273
791,-0.0090161
792,-0.010154
793,-0.0087094
794,-0.0043578
795,0.0024546
796,0.010446
797,0.017737
798,0.022465
799,0.023329
800,0.0198
801,0.012302
802,0.0022754
803,-0.0079687
804,-0.015885
805,-0.01928
806,-0.016989
807,-0.0092943
808,0.0021858
809,0.014856
810,0.02573
811,0.032227
812,0.033004
813,0.028335
814,0.019516
815,0.0085256
816,-0.0022043
817,-0.010498
818,-0.015035
819,-0.015551
820,-0.012807
821,-0.0081042
822,-0.0026254
823,0.0027169
824,0.0074883
825,0.01163
826,0.015249
827,0.018104
828,0.019608
829,0.01923
830,0.016485
831,0.011116
832,0.0034131
833,-0.0055431
834,-0.014028
835,-0.020304
836,-0.023158
837,-0.021878
838,-0.016613
839,-0.0085757
840,0.0004394
841,0.0085605
842,0.014318
843,0.017216
844,0.017713
845,0.01655
846,0.014323
847,0.011464
848,0.0081897
849,0.0041928
850,-0.00093633
851,-0.0071527
852,-0.014
853,-0.020576
854,-0.025574
855,-0.027767
856,-0.026391
857,-0.021501
858,-0.014122
859,-0.0059456
860,0.0015568
861,0.0074608
862,0.011426
863,0.013514
864,0.014264
865,0.014088
866,0.013083
867,0.01102
868,0.0075577
869,0.002459
870,-0.0040477
871,-0.01112
872,-0.017893
873,-0.023311
874,-0.026172
875,-0.025872
876,-0.022626
877,-0.017561
878,-0.012119
879,-0.0073321
880,-0.0038579
881,-0.0015407
882,0.00046552
883,0.0030954
884,0.0067986
885,0.011257
886,0.015473
887,0.018455
888,0.019577
889,0.018878
890,0.016975
891,0.014518
892,0.012026
893,0.0097221
894,0.0074081
895,0.0046252
896,0.0010849
897,-0.0030632
898,-0.0072453
899,-0.010683
900,-0.012527
901,-0.012375
902,-0.010462
903,-0.0073772
904,-0.0039957
905,-0.00093613
906,0.0019001
907,0.0047541
908,0.0076857
909,0.010576
910,0.012804
911,0.013444
912,0.011833
913,0.0080054
914,0.0027365
915,-0.0028976
916,-0.007872
917,-0.011622
918,-0.014197
919,-0.016075
920,-0.017543
921,-0.018652
922,-0.019215
923,-0.018819
924,-0.01705
925,-0.013783
926,-0.0093164
927,-0.0042399
928,0.00084674
929,0.0054446
930,0.0092669
931,0.012423
932,0.015188
933,0.017761
934,0.020192
935,0.022432
936,0.02404
937,0.024313
938,0.022922
939,0.019934
940,0.015724
941,0.010794
942,0.0058336
943,0.0012824
944,-0.0029145
945,-0.0071114
946,-0.011464
947,-0.015671
948,-0.019205
949,-0.02133
950,-0.02131
951,-0.018972
952,-0.014828
953,-0.0096901
954,-0.0043759
955,0.00060177
956,0.0052719
957,0.0099959
958,0.015088
959,0.02046
960,0.025348
961,0.028549
962,0.029269
963,0.027741
964,0.024897
965,0.021877
966,0.0192
967,0.016607
968,0.013359
969,0.0087237
970,0.0025149
971,-0.0047638
972,-0.012137
973,-0.018518
974,-0.023228
975,-0.026243
976,-0.027956
977,-0.028978
978,-0.029632
979,-0.029762
980,-0.028856
981,-0.026428
982,-0.022125
983,-0.016121
984,-0.0092005
985,-0.0024063
986,0.0033946
987,0.0077802
988,0.010955
989,0.013638
990,0.01653
991,0.019686
992,0.022259
993,0.023215
994,0.021881
995,0.018205
996,0.013081
997,0.0079135
998,0.0037413
999,0.0008537
1000,-0.0013244


==> Data/Figure 4a/5.csv <==
0,1
1,0.9944
2,0.98059
3,0.96012
4,0.93566
5,0.90933
6,0.88156
7,0.85152
8,0.81843
9,0.78263
10,0.74519
11,0.70712
12,0.66892
13,0.63029
14,0.59051
15,0.54939
16,0.5075
17,0.46582
18,0.42504
19,0.38501
20,0.34518
21,0.30517
22,0.26514
23,0.22566
24,0.18744
25,0.15064
26,0.1149
27,0.079889
28,0.045525
29,0.012326
30,-0.019066
31,-0.048541
32,-0.076415
33,-0.10333
34,-0.12967
35,-0.155
36,-0.1785
37,-0.19979
38,-0.21918
39,-0.23731
40,-0.25444
41,-0.27042
42,-0.28514
43,-0.29825
44,-0.30933
45,-0.31877
46,-0.32723
47,-0.33483
48,-0.34137
49,-0.34659
50,-0.3504
51,-0.35288
52,-0.35424
53,-0.35473
54,-0.35446
55,-0.35306
56,-0.35028
57,-0.34642
58,-0.34177
59,-0.3365
60,-0.33068
61,-0.32414
62,-0.31669
63,-0.30838
64,-0.29937
65,-0.28994
66,-0.28028
67,-0.27031
68,-0.25984
69,-0.2488
70,-0.23725
71,-0.22543
72,-0.21353
73,-0.20159
74,-0.18947
75,-0.17715
76,-0.16475
77,-0.1524
78,-0.14016
79,-0.128
80,-0.11594
81,-0.10384
82,-0.091716
83,-0.079912
84,-0.068577
85,-0.057636
86,-0.047088
87,-0.036773
88,-0.026538
89,-0.016486
90,-0.0068934
91,0.0020949
92,0.0107
93,0.019153
94,0.027445
95,0.035378
96,0.042768
97,0.049454
98,0.055418
99,0.060948
100,0.06632
101,0.071524
102,0.076236
103,0.080325
104,0.083843
105,0.08691
106,0.089638
107,0.092132
108,0.094351
109,0.096026
110,0.096936
111,0.097429
112,0.097888
113,0.098323
114,0.098651
115,0.098698
116,0.098245
117,0.097317
118,0.096051
119,0.094662
120,0.093345
121,0.091902
122,0.090072
123,0.087799
124,0.085197
125,0.082568
126,0.080148
127,0.077705
128,0.075023
129,0.072117
130,0.069058
131,0.065809
132,0.062414
133,0.059076
134,0.055805
135,0.052361
136,0.048772
137,0.04527
138,0.04185
139,0.03839
140,0.034876
141,0.031383
142,0.02791
143,0.024404
144,0.020997
145,0.017838
146,0.014868
147,0.011844
148,0.0086159
149,0.0053915
150,0.0024651
151,-0.00011699
152,-0.0025402
153,-0.0049773
154,-0.0074317
155,-0.0098949
156,-0.012275
157,-0.014397
158,-0.016264
159,-0.018037
160,-0.01975
161,-0.021333
162,-0.022726
163,-0.023813
164,-0.024679
165,-0.025414
166,-0.026182
167,-0.027086
168,-0.027913
169,-0.028561
170,-0.029042
171,-0.029175
172,-0.029092
173,-0.029193
174,-0.029467
175,-0.029557
176,-0.029289
177,-0.028779
178,-0.028215
179,-0.027698
180,-0.027284
181,-0.027037
182,-0.026729
183,-0.026068
184,-0.025007
185,-0.023854
186,-0.022947
187,-0.022337
188,-0.021812
189,-0.021146
190,-0.0202
191,-0.019008
192,-0.017889
193,-0.016968
194,-0.016159
195,-0.015357
196,-0.014431
197,-0.013321
198,-0.012149
199,-0.011186
200,-0.010546
201,-0.0098612
202,-0.0087969
203,-0.0075214
204,-0.0062202
205,-0.0049848
206,-0.0039405
207,-0.0031818
208,-0.0026508
209,-0.0020966
210,-0.0013679
211,-0.00055174
212,0.00014909
213,0.00058947
214,0.00094751
215,0.0014198
216,0.0019948
217,0.0025513
218,0.0028479
219,0.0028778
220,0.0029427
221,0.0031653
222,0.0034485
223,0.0038366
224,0.0041607
225,0.0042328
226,0.004121
227,0.0039722
228,0.0039722
229,0.0041225
230,0.004159
231,0.004084
232,0.0039081
233,0.0035943
234,0.0033647
235,0.0033398
236,0.0034742
237,0.0037189
238,0.0038999
239,0.0038435
240,0.0036939
241,0.0036088
242,0.0036953
243,0.0038719
244,0.0039736
245,0.0039645
246,0.0039216
247,0.0038549
248,0.0036986
249,0.003518
250,0.0034429
251,0.0033959
252,0.0032449
253,0.0030121
254,0.0028957
255,0.0029019
256,0.0029013
257,0.0029308
258,0.0030091
259,0.0029693
260,0.0027854
261,0.0026703
262,0.0026163
263,0.0024727
264,0.0023697
265,0.0024322
266,0.0025703
267,0.0025578
268,0.0022968
269,0.0019334
270,0.0016005
271,0.0013178
272,0.0011433
273,0.0010857
274,0.0010724
275,0.00095393
276,0.00062402
277,0.0002516
278,-5.4242e-05
279,-0.00033254
280,-0.00060546
281,-0.0009354
282,-0.0012425
283,-0.001383
284,-0.001485
285,-0.0017311
286,-0.0021124
287,-0.0025722
288,-0.0030336
289,-0.0033738
290,-0.0036058
291,-0.0037962
292,-0.0038998
293,-0.0040905
294,-0.0044965
295,-0.0050249
296,-0.0054726
297,-0.0056259
298,-0.0055044
299,-0.0053866
300,-0.005428
301,-0.0056822
302,-0.0060629
303,-0.0062845
304,-0.0062731
305,-0.0060702
306,-0.0058145
307,-0.0057294
308,-0.0058417
309,-0.0059408
310,-0.0059243
311,-0.0057456
312,-0.0054919
313,-0.005299
314,-0.0052866
315,-0.0054369
316,-0.0056049
317,-0.0056108
318,-0.0054244
319,-0.0052478
320,-0.0052365
321,-0.0054625
322,-0.0057822
323,-0.0059663
324,-0.005878
325,-0.0056576
326,-0.0054626
327,-0.0053068
328,-0.0051219
329,-0.0049831
330,-0.004855
331,-0.0046215
332,-0.004296
333,-0.0040487
334,-0.0039226
335,-0.0037711
336,-0.0035093
337,-0.0032405
338,-0.0030418
339,-0.0028397
340,-0.0026372
341,-0.0025239
342,-0.0024539
343,-0.0022204
344,-0.0018248
345,-0.001522
346,-0.0014238
347,-0.0012856
348,-0.00099922
349,-0.00061874
350,-0.00019615
351,0.00017096
352,0.00033484
353,0.00023566
354,1.93e-05
355,1.9814e-05
356,0.00030596
357,0.00068464
358,0.0010279
359,0.0012434
360,0.0012694
361,0.0011358
362,0.0010618
363,0.0012197
364,0.001578
365,0.0019184
366,0.0021643
367,0.0022966
368,0.0023372
369,0.0024036
370,0.0025311
371,0.0026104
372,0.0025912
373,0.0025205
374,0.0024975
375,0.0025652
376,0.0027559
377,0.0031492
378,0.0036952
379,0.0041718
380,0.0044485
381,0.0045571
382,0.0046385
383,0.0047318
384,0.0047176
385,0.0046605
386,0.0046684
387,0.004728
388,0.0047617
389,0.0047403
390,0.0047279
391,0.0047154
392,0.0046058
393,0.0045279
394,0.0045257
395,0.0043882
396,0.0041344
397,0.0039677
398,0.0039077
399,0.0039248
400,0.0040759
401,0.0044004
402,0.0047561
403,0.0048849
404,0.0047295
405,0.0044067
406,0.0041041
407,0.0039136
408,0.0039178
409,0.0040641
410,0.0041283
411,0.0040146
412,0.0039142
413,0.0039599
414,0.0040365
415,0.0040875
416,0.0041009
417,0.0039874
418,0.0036879
419,0.0032969
420,0.0030268
421,0.0029866
422,0.0030174
423,0.0030018
424,0.0028692
425,0.0026089
426,0.0023802
427,0.0024309
428,0.0026195
429,0.0026363
430,0.0024973
431,0.0024467
432,0.0025646
433,0.0026511
434,0.0025324
435,0.0024276
436,0.0024676
437,0.0024626
438,0.0023439
439,0.002176
440,0.0020126
441,0.0018278
442,0.0016588
443,0.0015381
444,0.0014754
445,0.0014889
446,0.0016209
447,0.0017604
448,0.0017704
449,0.0016169
450,0.0013453
451,0.0010849
452,0.00084486
453,0.00050967
454,0.00014761
455,-0.00017459
456,-0.00050653
457,-0.00086894
458,-0.0012488
459,-0.0016011
460,-0.0019205
461,-0.0023134
462,-0.0027824
463,-0.0031825
464,-0.0034759
465,-0.0036192
466,-0.0036775
467,-0.0038045
468,-0.0040039
469,-0.0041656
470,-0.0043145
471,-0.004408
472,-0.0043905
473,-0.0044498
474,-0.0046895
475,-0.0050125
476,-0.0053672
477,-0.0056386
478,-0.0057314
479,-0.0057753
480,-0.0058986
481,-0.0062129
482,-0.0067463
483,-0.0072869
484,-0.0075823
485,-0.0075874
486,-0.0073907
487,-0.0072033
488,-0.0073142
489,-0.0077532
490,-0.0081969
491,-0.0083517
492,-0.0083075
493,-0.0082891
494,-0.0082908
495,-0.0081843
496,-0.0080398
497,-0.0079081
498,-0.0077183
499,-0.007471
500,-0.0072261
501,-0.0070256
502,-0.0067951
503,-0.0063549
504,-0.0057921
505,-0.0052841
506,-0.0047877
507,-0.0043237
508,-0.0040231
509,-0.003847
510,-0.0037025
511,-0.0034876
512,-0.0032067
513,-0.0030103
514,-0.0029058
515,-0.0028531
516,-0.0028651
517,-0.0028098
518,-0.0026149
519,-0.002436
520,-0.0024106
521,-0.0024831
522,-0.0024982
523,-0.0024008
524,-0.0022092
525,-0.0018626
526,-0.0014276
527,-0.0010748
528,-0.0007768
529,-0.00048692
530,-0.00022217
531,0.00011639
532,0.0005292
533,0.0010098
534,0.001462
535,0.0017607
536,0.0019737
537,0.0022537
538,0.0025418
539,0.0027418
540,0.0029434
541,0.0032268
542,0.0035768
543,0.0039077
544,0.0041674
545,0.0045049
546,0.0049569
547,0.0054259
548,0.0058172
549,0.0060927
550,0.0062208
551,0.0062316
552,0.0062388
553,0.0062263
554,0.0062295
555,0.0062721
556,0.0063086
557,0.0063093
558,0.0063496
559,0.0064852
560,0.0066873
561,0.0067555
562,0.0065294
563,0.0061259
564,0.0056894
565,0.0053087
566,0.0050873
567,0.0050501
568,0.0051267
569,0.0050639
570,0.0046993
571,0.004232
572,0.0038654
573,0.0036353
574,0.0035426
575,0.0034369
576,0.0031764
577,0.0028181
578,0.0024475
579,0.002158
580,0.0019736
581,0.0017558
582,0.0015455
583,0.0014038
584,0.001295
585,0.0012016
586,0.0010961
587,0.0010207
588,0.00090787
589,0.00060366
590,0.0001088
591,-0.0003345
592,-0.00057647
593,-0.00066921
594,-0.00072717
595,-0.00085246
596,-0.0011575
597,-0.0016708
598,-0.0022375
599,-0.0025817
600,-0.002654
601,-0.0025888
602,-0.0025711
603,-0.0027321
604,-0.0029673
605,-0.0030545
606,-0.002879
607,-0.0025197
608,-0.0021974
609,-0.0021151
610,-0.0022493
611,-0.0024413
612,-0.0025238
613,-0.0024053
614,-0.0021619
615,-0.0019466
616,-0.0018108
617,-0.0016612
618,-0.0013732
619,-0.00099994
620,-0.00068501
621,-0.00055959
622,-0.00068756
623,-0.0010274
624,-0.0013377
625,-0.0014608
626,-0.0014065
627,-0.0013048
628,-0.0012764
629,-0.0013082
630,-0.0014781
631,-0.0016876
632,-0.0017429
633,-0.0016145
634,-0.0014562
635,-0.0013872
636,-0.0013783
637,-0.0013009
638,-0.001176
639,-0.001138
640,-0.0013331
641,-0.0017982
642,-0.0024232
643,-0.002991
644,-0.0033818
645,-0.0035238
646,-0.0035288
647,-0.0035532
648,-0.0036483
649,-0.0038654
650,-0.0041766
651,-0.0043856
652,-0.0043462
653,-0.0041764
654,-0.0041961
655,-0.0045323
656,-0.0050497
657,-0.0055811
658,-0.0060561
659,-0.0064692
660,-0.0067832
661,-0.007006
662,-0.007295
663,-0.0076836
664,-0.0079653
665,-0.0081058
666,-0.0082178
667,-0.0083372
668,-0.0083072
669,-0.0079834
670,-0.0074405
671,-0.0068565
672,-0.0063441
673,-0.0060034
674,-0.0057743
675,-0.005486
676,-0.0050838
677,-0.0045718
678,-0.0039367
679,-0.0031907
680,-0.0024949
681,-0.0019503
682,-0.001305
683,-0.00035589
684,0.00075512
685,0.0017837
686,0.0026274
687,0.0032147
688,0.003619
689,0.0040529
690,0.0046319
691,0.0052689
692,0.0057101
693,0.0058383
694,0.0056931
695,0.0053972
696,0.0051622
697,0.0051646
698,0.0053041
699,0.005328
700,0.0051442
701,0.0048695
702,0.0046927
703,0.0047062
704,0.0049413
705,0.0053346
706,0.0055965
707,0.0054703
708,0.0051359
709,0.0048596
710,0.0047228
711,0.0046326
712,0.0044956
713,0.0043436
714,0.0042793
715,0.0042849
716,0.0043414
717,0.0044267
718,0.0044442
719,0.0043543
720,0.00412
721,0.0038394
722,0.0036655
723,0.0035139
724,0.0031871
725,0.002719
726,0.0022286
727,0.0018294
728,0.0014954
729,0.001162
730,0.00094171
731,0.00080995
732,0.00056199
733,0.00017374
734,-0.00026102
735,-0.00060927
736,-0.00081941
737,-0.00095198
738,-0.0010781
739,-0.00127
740,-0.0015085
741,-0.0016767
742,-0.0017515
743,-0.0018968
744,-0.0021521
745,-0.0024818
746,-0.0028746
747,-0.003259
748,-0.0035924
749,-0.0038626
750,-0.0040645
751,-0.004328
752,-0.0046642
753,-0.0049492
754,-0.0051728
755,-0.0053241
756,-0.0053467
757,-0.0052689
758,-0.0051678
759,-0.0051167
760,-0.0051232
761,-0.0051521
762,-0.0051731
763,-0.0050583
764,-0.0047842
765,-0.0044892
766,-0.0042618
767,-0.0041087
768,-0.0039547
769,-0.0035918
770,-0.0029606
771,-0.0020764
772,-0.0010185
773,-4.9921e-06
774,0.00074213
775,0.0011297
776,0.0010795
777,0.00073518
778,0.0004342
779,0.00045129
780,0.00097314
781,0.0021339
782,0.004056
783,0.0066141
784,0.0092772
785,0.011394
786,0.012432
787,0.012028
788,0.0098694
789,0.0060586
790,0.001343
791,-0.00314
792,-0.0059809
793,-0.0057341
794,-0.001649
795,0.0059665
796,0.015645
797,0.025165
798,0.032129
799,0.034442
800,0.030975
801,0.022127
802,0.0097345
803,-0.0031847
804,-0.013257
805,-0.017811
806,-0.01543
807,-0.006293
808,0.0075935
809,0.023015
810,0.036523
811,0.045045
812,0.046591
813,0.040698
814,0.028532
815,0.012941
816,-0.0023698
817,-0.014263
818,-0.020848
819,-0.021731
820,-0.01799
821,-0.011656
822,-0.0049084
823,0.00091487
824,0.0054933
825,0.0090109
826,0.011844
827,0.014169
828,0.015699
829,0.015783
830,0.013718
831,0.0091279
832,0.0022835
833,-0.0059702
834,-0.014501
835,-0.021612
836,-0.025708
837,-0.02582
838,-0.021903
839,-0.014896
840,-0.006568
841,0.0010262
842,0.0063983
843,0.008972
844,0.0092696
845,0.0085227
846,0.007897
847,0.0078814
848,0.0080103
849,0.0069855
850,0.0036772
851,-0.0021975
852,-0.0098316
853,-0.017432
854,-0.022921
855,-0.024596
856,-0.021601
857,-0.014195
858,-0.003728
859,0.0074872
860,0.017073
861,0.023617
862,0.026766
863,0.027101
864,0.025936
865,0.02447
866,0.022943
867,0.020788
868,0.016908
869,0.010528
870,0.0016297
871,-0.008615
872,-0.018197
873,-0.025059
874,-0.027899
875,-0.026581
876,-0.021927
877,-0.015257
878,-0.0080935
879,-0.0015623
880,0.0039522
881,0.0086102
882,0.012909
883,0.017285
884,0.021557
885,0.025004
886,0.026824
887,0.026247
888,0.022679
889,0.016346
890,0.0082935
891,6.0439e-05
892,-0.0068842
893,-0.011703
894,-0.014455
895,-0.015901
896,-0.016944
897,-0.017947
898,-0.018567
899,-0.018088
900,-0.015793
901,-0.011426
902,-0.0055209
903,0.00097562
904,0.0072111
905,0.012463
906,0.016402
907,0.018958
908,0.020121
909,0.020124
910,0.019224
911,0.017551
912,0.015339
913,0.012707
914,0.009567
915,0.0058703
916,0.0017469
917,-0.0024691
918,-0.0063129
919,-0.0095213
920,-0.012234
921,-0.014599
922,-0.016597
923,-0.01788
924,-0.017737
925,-0.015611
926,-0.011567
927,-0.0063111
928,-0.00092821
929,0.0036257
930,0.0068383
931,0.0087561
932,0.0099233
933,0.011078
934,0.012375
935,0.013226
936,0.012935
937,0.010756
938,0.0064922
939,0.00083576
940,-0.0052733
941,-0.010977
942,-0.015627
943,-0.019157
944,-0.021863
945,-0.024233
946,-0.026512
947,-0.028326
948,-0.029052
949,-0.028505
950,-0.026467
951,-0.022849
952,-0.018201
953,-0.013237
954,-0.0082666
955,-0.0035805
956,0.0010156
957,0.0060756
958,0.011757
959,0.017731
960,0.023304
961,0.027573
962,0.029796
963,0.029445
964,0.02657
965,0.021988
966,0.016445
967,0.010409
968,0.0042112
969,-0.0021411
970,-0.0088316
971,-0.015818
972,-0.022562
973,-0.028247
974,-0.032154
975,-0.033821
976,-0.033093
977,-0.030578
978,-0.027351
979,-0.024274
980,-0.021603
981,-0.01861
982,-0.014362
983,-0.0085881
984,-0.0015225
985,0.0059912
986,0.012626
987,0.017414
988,0.020018
989,0.020886
990,0.02105
991,0.021174
992,0.021166
993,0.020523
994,0.018768
995,0.015677
996,0.011387
997,0.0063424
998,0.0012404
999,-0.0033685
1000,-0.007529


==> Data/Figure 4b/1.csv <==
0,1
1,0.99555
2,0.98639
3,0.9771
4,0.96847
5,0.96019
6,0.95198
7,0.94371
8,0.93542
9,0.92719
10,0.91908
11,0.9111
12,0.90322
13,0.89536
14,0.88755
15,0.8798
16,0.87214
17,0.86459
18,0.85712
19,0.8497
20,0.84232
21,0.83496
22,0.82765
23,0.82045
24,0.81337
25,0.80635
26,0.79937
27,0.7924
28,0.78547
29,0.77864
30,0.77192
31,0.76524
32,0.75859
33,0.75199
34,0.74545
35,0.73898
36,0.73258
37,0.72625
38,0.71996
39,0.71372
40,0.70752
41,0.70138
42,0.69531
43,0.68931
44,0.68337
45,0.67745
46,0.67157
47,0.66574
48,0.65998
49,0.65428
50,0.64863
51,0.64302
52,0.63744
53,0.63192
54,0.62648
55,0.62105
56,0.61565
57,0.61032
58,0.60503
59,0.5998
60,0.59461
61,0.58945
62,0.58435
63,0.5793
64,0.57428
65,0.5693
66,0.56436
67,0.55947
68,0.55464
69,0.54984
70,0.54507
71,0.54036
72,0.53566
73,0.53101
74,0.52643
75,0.52188
76,0.51736
77,0.51287
78,0.50842
79,0.504
80,0.49964
81,0.49534
82,0.49106
83,0.4868
84,0.48257
85,0.47838
86,0.47424
87,0.47015
88,0.4661
89,0.46205
90,0.45804
91,0.45407
92,0.45015
93,0.44627
94,0.44242
95,0.43859
96,0.43478
97,0.43101
98,0.42729
99,0.42361
100,0.41995
101,0.41632
102,0.41271
103,0.40914
104,0.40559
105,0.4021
106,0.39863
107,0.3952
108,0.39179
109,0.38839
110,0.38502
111,0.38169
112,0.37842
113,0.37517
114,0.37194
115,0.36871
116,0.3655
117,0.36235
118,0.35924
119,0.35617
120,0.3531
121,0.35003
122,0.347
123,0.344
124,0.34105
125,0.33814
126,0.33522
127,0.33232
128,0.32944
129,0.3266
130,0.3238
131,0.32103
132,0.31827
133,0.31552
134,0.31278
135,0.31009
136,0.30743
137,0.3048
138,0.30218
139,0.29957
140,0.29698
141,0.29443
142,0.29191
143,0.2894
144,0.28692
145,0.28444
146,0.28199
147,0.27957
148,0.27716
149,0.27478
150,0.27242
151,0.27008
152,0.26777
153,0.26546
154,0.26317
155,0.26092
156,0.25869
157,0.25647
158,0.25427
159,0.25208
160,0.24991
161,0.24776
162,0.24565
163,0.24355
164,0.24146
165,0.23938
166,0.23733
167,0.23529
168,0.23327
169,0.23128
170,0.2293
171,0.22733
172,0.22538
173,0.22345
174,0.22154
175,0.21964
176,0.21776
177,0.21588
178,0.21402
179,0.21219
180,0.21038
181,0.20859
182,0.2068
183,0.20503
184,0.20326
185,0.20152
186,0.1998
187,0.1981
188,0.1964
189,0.19472
190,0.19305
191,0.19139
192,0.18974
193,0.18813
194,0.18653
195,0.18493
196,0.18333
197,0.18175
198,0.18021
199,0.17868
200,0.17716
201,0.17564
202,0.17413
203,0.17263
204,0.17116
205,0.1697
206,0.16825
207,0.16682
208,0.16539
209,0.16397
210,0.16256
211,0.16117
212,0.1598
213,0.15844
214,0.15708
215,0.15573
216,0.1544
217,0.15309
218,0.15178
219,0.15049
220,0.14921
221,0.14793
222,0.14666
223,0.1454
224,0.14416
225,0.14294
226,0.14172
227,0.14051
228,0.1393
229,0.13811
230,0.13693
231,0.13577
232,0.13461
233,0.13347
234,0.13231
235,0.13117
236,0.13005
237,0.12895
238,0.12785
239,0.12676
240,0.12567
241,0.1246
242,0.12354
243,0.12249
244,0.12145
245,0.12041
246,0.11937
247,0.11835
248,0.11734
249,0.11634
250,0.11535
251,0.11436
252,0.11338
253,0.11241
254,0.11146
255,0.11051
256,0.10956
257,0.10862
258,0.1077
259,0.10678
260,0.10586
261,0.10496
262,0.10406
263,0.10318
264,0.1023
265,0.10143
266,0.10056
267,0.099698
268,0.098845
269,0.098006
270,0.097174
271,0.09635
272,0.095526
273,0.094692
274,0.093883
275,0.093102
276,0.092305
277,0.091505
278,0.090716
279,0.089943
280,0.089184
281,0.088425
282,0.087673
283,0.086924
284,0.086171
285,0.08543
286,0.084708
287,0.083991
288,0.083273
289,0.082559
290,0.081853
291,0.081157
292,0.080467
293,0.079781
294,0.0791
295,0.078421
296,0.077749
297,0.077085
298,0.076425
299,0.075775
300,0.075131
301,0.074485
302,0.073846
303,0.073218
304,0.07259
305,0.071963
306,0.071352
307,0.070755
308,0.070149
309,0.069546
310,0.068944
311,0.068349
312,0.067776
313,0.067206
314,0.066627
315,0.06605
316,0.065478
317,0.064922
318,0.06438
319,0.063831
320,0.063283
321,0.062745
322,0.062198
323,0.061658
324,0.061142
325,0.060623
326,0.060101
327,0.059586
328,0.059071
329,0.058567
330,0.058064
331,0.057569
332,0.057086
333,0.056596
334,0.0561
335,0.055611
336,0.055139
337,0.054672
338,0.054206
339,0.053744
340,0.053281
341,0.052819
342,0.05237
343,0.051924
344,0.051478
345,0.051038
346,0.050602
347,0.050165
348,0.049736
349,0.04931
350,0.048889
351,0.048472
352,0.048058
353,0.047644
354,0.047228
355,0.046819
356,0.04643
357,0.046032
358,0.045625
359,0.045233
360,0.044852
361,0.044473
362,0.044092
363,0.043711
364,0.043337
365,0.042958
366,0.042588
367,0.04223
368,0.041865
369,0.041499
370,0.041146
371,0.040791
372,0.040436
373,0.040091
374,0.039746
375,0.039404
376,0.039065
377,0.038722
378,0.038389
379,0.038065
380,0.03774
381,0.037421
382,0.037099
383,0.036776
384,0.036464
385,0.036151
386,0.035838
387,0.035528
388,0.035224
389,0.034921
390,0.034625
391,0.034326
392,0.034016
393,0.033722
394,0.033449
395,0.033166
396,0.032868
397,0.032576
398,0.032303
399,0.032033
400,0.031755
401,0.031474
402,0.031204
403,0.030933
404,0.030666
405,0.03041
406,0.030148
407,0.029879
408,0.029619
409,0.029365
410,0.029117
411,0.028866
412,0.028608
413,0.028358
414,0.028116
415,0.027881
416,0.027644
417,0.027395
418,0.027153
419,0.026922
420,0.026691
421,0.026461
422,0.026232
423,0.025998
424,0.025769
425,0.025548
426,0.025329
427,0.025113
428,0.024894
429,0.024674
430,0.024462
431,0.024251
432,0.024039
433,0.023833
434,0.023627
435,0.023417
436,0.023209
437,0.023007
438,0.022807
439,0.022606
440,0.022411
441,0.022212
442,0.022019
443,0.021832
444,0.021643
445,0.021451
446,0.02126
447,0.02107
448,0.020891
449,0.020709
450,0.020521
451,0.020343
452,0.020168
453,0.019988
454,0.019819
455,0.019649
456,0.019473
457,0.0193
458,0.019132
459,0.01897
460,0.018809
461,0.018638
462,0.018477
463,0.018322
464,0.01816
465,0.018
466,0.017844
467,0.017693
468,0.017535
469,0.017372
470,0.017218
471,0.01707
472,0.016921
473,0.016767
474,0.01662
475,0.016473
476,0.016329
477,0.016186
478,0.016047
479,0.015915
480,0.015774
481,0.015627
482,0.01549
483,0.015365
484,0.015236
485,0.015097
486,0.014963
487,0.014834
488,0.014703
489,0.014576
490,0.014447
491,0.014322
492,0.014195
493,0.014064
494,0.013938
495,0.013815
496,0.013694
497,0.013579
498,0.013458
499,0.013329
500,0.013211
501,0.013097
502,0.012981
503,0.012868
504,0.012751
505,0.012634
506,0.012523
507,0.012412
508,0.012302
509,0.012198
510,0.012087
511,0.011978
512,0.011869
513,0.011765
514,0.011666
515,0.011565
516,0.011462
517,0.011359
518,0.01126
519,0.011158
520,0.011052
521,0.010956
522,0.010863
523,0.010762
524,0.010663
525,0.010568
526,0.010472
527,0.01038
528,0.010294
529,0.010209
530,0.010116
531,0.010018
532,0.0099261
533,0.0098448
534,0.0097592
535,0.0096706
536,0.0095815
537,0.00949
538,0.0094058
539,0.0093245
540,0.0092428
541,0.0091605
542,0.0090761
543,0.0089979
544,0.008917
545,0.0088362
546,0.0087637
547,0.0086829
548,0.0085973
549,0.008523
550,0.0084469
551,0.0083687
552,0.0082899
553,0.0082114
554,0.008142
555,0.0080767
556,0.0079989
557,0.0079197
558,0.0078479
559,0.0077802
560,0.0077203
561,0.0076551
562,0.0075811
563,0.0075109
564,0.0074391
565,0.0073725
566,0.007314
567,0.0072531
568,0.007182
569,0.0071042
570,0.0070389
571,0.0069833
572,0.0069229
573,0.0068587
574,0.0067955
575,0.0067336
576,0.0066707
577,0.0066131
578,0.0065571
579,0.0064953
580,0.0064319
581,0.0063748
582,0.0063203
583,0.0062617
584,0.006203
585,0.0061451
586,0.0060901
587,0.0060365
588,0.0059802
589,0.0059198
590,0.0058648
591,0.0058161
592,0.0057638
593,0.0057045
594,0.0056498
595,0.0056047
596,0.0055502
597,0.0054969
598,0.0054526
599,0.0054028
600,0.0053511
601,0.0052996
602,0.0052472
603,0.005194
604,0.0051448
605,0.0050991
606,0.0050527
607,0.0050022
608,0.0049511
609,0.0049109
610,0.0048664
611,0.004813
612,0.0047699
613,0.0047317
614,0.0046858
615,0.0046408
616,0.0045998
617,0.0045556
618,0.0045101
619,0.0044668
620,0.0044246
621,0.0043826
622,0.0043421
623,0.0042996
624,0.0042614
625,0.0042208
626,0.00418
627,0.0041449
628,0.004104
629,0.0040637
630,0.0040303
631,0.0039901
632,0.0039495
633,0.0039137
634,0.0038728
635,0.0038336
636,0.003804
637,0.0037675
638,0.0037239
639,0.0036863
640,0.0036541
641,0.0036241
642,0.0035874
643,0.0035503
644,0.0035176
645,0.0034798
646,0.0034456
647,0.0034165
648,0.0033811
649,0.0033421
650,0.0033086
651,0.0032819
652,0.0032553
653,0.0032229
654,0.0031888
655,0.0031559
656,0.0031269
657,0.0031025
658,0.003076
659,0.0030416
660,0.0030074
661,0.0029798
662,0.0029516
663,0.0029227
664,0.0028985
665,0.0028715
666,0.0028382
667,0.002806
668,0.0027837
669,0.0027619
670,0.002736
671,0.0027122
672,0.0026849
673,0.0026564
674,0.0026293
675,0.0026071
676,0.0025871
677,0.0025561
678,0.0025257
679,0.002496
680,0.0024636
681,0.002442
682,0.0024275
683,0.0023984
684,0.0023664
685,0.0023439
686,0.0023209
687,0.0022967
688,0.0022784
689,0.0022599
690,0.0022351
691,0.0022037
692,0.0021792
693,0.0021639
694,0.0021463
695,0.0021253
696,0.0021018
697,0.0020732
698,0.0020463
699,0.002025
700,0.0020106
701,0.0019933
702,0.0019691
703,0.0019432
704,0.0019209
705,0.0019032
706,0.001888
707,0.001872
708,0.0018528
709,0.0018272
710,0.0018021
711,0.001784
712,0.0017723
713,0.0017588
714,0.0017359
715,0.0017111
716,0.0016938
717,0.0016763
718,0.0016569
719,0.0016408
720,0.001626
721,0.0016083
722,0.0015889
723,0.0015701
724,0.0015613
725,0.0015487
726,0.0015266
727,0.0015131
728,0.0015004
729,0.001476
730,0.0014562
731,0.0014399
732,0.0014243
733,0.0014106
734,0.0013912
735,0.0013686
736,0.0013514
737,0.0013392
738,0.0013291
739,0.0013165
740,0.0012997
741,0.0012798
742,0.0012641
743,0.0012475
744,0.0012357
745,0.0012234
746,0.0012047
747,0.0011847
748,0.0011704
749,0.0011599
750,0.0011467
751,0.0011345
752,0.0011242
753,0.0011101
754,0.0010968
755,0.0010811
756,0.0010645
757,0.0010532
758,0.001044
759,0.0010345
760,0.001019
761,0.00099487
762,0.00098028
763,0.0009754
764,0.00096752
765,0.00095362
766,0.00093692
767,0.00091779
768,0.00090699
769,0.00090735
770,0.00090583
771,0.00089114
772,0.00086873
773,0.00085517
774,0.00084924
775,0.00084225
776,0.00083677
777,0.00082417
778,0.00080478
779,0.0007912
780,0.00078261
781,0.00077303
782,0.00076493
783,0.00075215
784,0.00074263
785,0.00073371
786,0.00072214
787,0.00071108
788,0.00070276
789,0.00069245
790,0.00068208
791,0.000672
792,0.00065752
793,0.0006433
794,0.00063643
795,0.00063471
796,0.00062765
797,0.00060831
798,0.00059167
799,0.00058707
800,0.00058743
801,0.00057776
802,0.00056133
803,0.00054937
804,0.00054191
805,0.00053335
806,0.00052401
807,0.00051473
808,0.00051108
809,0.00050172
810,0.00048998
811,0.00048414
812,0.00048001
813,0.00047326
814,0.00046422
815,0.00045429
816,0.00044082
817,0.00042988
818,0.00042625
819,0.000426
820,0.00042031
821,0.00040474
822,0.00039362
823,0.0003903
824,0.00038956
825,0.00038385
826,0.00037006
827,0.0003577
828,0.00034854
829,0.00034072
830,0.00033704
831,0.0003312
832,0.00032162
833,0.00031177
834,0.0003011
835,0.00029329
836,0.00029231
837,0.00029092
838,0.00028168
839,0.0002688
840,0.0002632
841,0.00026145
842,0.00025681
843,0.00024767
844,0.00023696
845,0.00022593
846,0.00021863
847,0.00021167
848,0.00020241
849,0.00019642
850,0.00019262
851,0.00018496
852,0.00017387
853,0.00016756
854,0.00016748
855,0.00015929
856,0.00015056
857,0.00015064
858,0.00014514
859,0.00013226
860,0.00012782
861,0.00012874
862,0.00012499
863,0.00011265
864,0.00010154
865,9.873e-05
866,9.4574e-05
867,9.0199e-05
868,8.5968e-05
869,7.6308e-05
870,7.1058e-05
871,7.2494e-05
872,6.8373e-05
873,5.8385e-05
874,5.0987e-05
875,4.5955e-05
876,4.3712e-05
877,3.7801e-05
878,3.0022e-05
879,2.6444e-05
880,2.049e-05
881,1.5887e-05
882,1.3487e-05
883,7.664e-06
884,1.5655e-06
885,-2.2324e-06
886,-6.7588e-06
887,-1.0649e-05
888,-1.2026e-05
889,-1.6785e-05
890,-2.3278e-05
891,-2.7338e-05
892,-2.9104e-05
893,-3.1982e-05
894,-3.6634e-05
895,-4.3893e-05
896,-5.4489e-05
897,-6.028e-05
898,-5.8038e-05
899,-5.6431e-05
900,-6.6135e-05
901,-7.9793e-05
902,-8.1477e-05
903,-8.0196e-05
904,-8.4581e-05
905,-9.0741e-05
906,-9.7494e-05
907,-0.00010509
908,-0.00010704
909,-0.0001075
910,-0.00011274
911,-0.00011438
912,-0.0001142
913,-0.00011713
914,-0.0001231
915,-0.00013235
916,-0.00013502
917,-0.00013388
918,-0.00013506
919,-0.00014012
920,-0.00015058
921,-0.00015542
922,-0.00014965
923,-0.00014527
924,-0.00014566
925,-0.00015183
926,-0.00016555
927,-0.00017444
928,-0.00017229
929,-0.0001697
930,-0.00017365
931,-0.00018264
932,-0.00019128
933,-0.00019201
934,-0.00018966
935,-0.00019202
936,-0.00019551
937,-0.00019701
938,-0.0002
939,-0.00020815
940,-0.00021272
941,-0.00020951
942,-0.0002067
943,-0.0002108
944,-0.00021967
945,-0.00022528
946,-0.00022877
947,-0.00023078
948,-0.00022648
949,-0.00022703
950,-0.00023765
951,-0.00024221
952,-0.00024404
953,-0.00024684
954,-0.0002449
955,-0.00024687
956,-0.00025346
957,-0.00025856
958,-0.00026183
959,-0.00026288
960,-0.00026214
961,-0.0002693
962,-0.00027386
963,-0.00027396
964,-0.00028019
965,-0.00028377
966,-0.00028426
967,-0.00028573
968,-0.00028524
969,-0.00028715
970,-0.00029103
971,-0.00029633
972,-0.0003013
973,-0.0003029
974,-0.00029998
975,-0.0002992
976,-0.00030354
977,-0.00031334
978,-0.00031814
979,-0.000312
980,-0.00030611
981,-0.00031032
982,-0.00031676
983,-0.00032021
984,-0.00031929
985,-0.00031713
986,-0.00031767
987,-0.00032256
988,-0.00032846
989,-0.00032947
990,-0.00032905
991,-0.00033291
992,-0.00033478
993,-0.00033341
994,-0.00033374
995,-0.00034186
996,-0.00034682
997,-0.00034541
998,-0.00034446
999,-0.00034428
1000,-0.00034522
1001,-0.0003532
1002,-0.00035725
1003,-0.00035473
1004,-0.0003535
1005,-0.00035251
1006,-0.00035649
1007,-0.00036569
1008,-0.00036792
1009,-0.00036617
1010,-0.00036592
1011,-0.00036857
1012,-0.0003755
1013,-0.00038295
1014,-0.00038207
1015,-0.00038277
1016,-0.00038477
1017,-0.00038385
1018,-0.00038529
1019,-0.00039032
1020,-0.00039541
1021,-0.00039616
1022,-0.00039307
1023,-0.00039577
1024,-0.00040172
1025,-0.00040678
1026,-0.00040632
1027,-0.00040511
1028,-0.00040535
1029,-0.00040658
1030,-0.00040898
1031,-0.0004065
1032,-0.00040369
1033,-0.00040811
1034,-0.00040982
1035,-0.00040831
1036,-0.00041053
1037,-0.00041463
1038,-0.00041481
1039,-0.00041828
1040,-0.00042211
1041,-0.00042333
1042,-0.00042248
1043,-0.00041939
1044,-0.00042085
1045,-0.00042327
1046,-0.00042045
1047,-0.00042226
1048,-0.00042539
1049,-0.00042814
1050,-0.00043171
1051,-0.00042794
1052,-0.0004275
1053,-0.00043281
1054,-0.00043286
1055,-0.00043247
1056,-0.00043232
1057,-0.00043183
1058,-0.00043665
1059,-0.00044425
1060,-0.00044491
1061,-0.00044287
1062,-0.00043975
1063,-0.00043826
1064,-0.00044368
1065,-0.00044568
1066,-0.00044391
1067,-0.00044455
1068,-0.00044609
1069,-0.00044747
1070,-0.00044706
1071,-0.00044962
1072,-0.00045493
1073,-0.00045423
1074,-0.00044984
1075,-0.00045096
1076,-0.0004573
1077,-0.00045746
1078,-0.00045741
1079,-0.00045972
1080,-0.00045828
1081,-0.00045679
1082,-0.00045889
1083,-0.00045948
1084,-0.00045948
1085,-0.00046128
1086,-0.00045963
1087,-0.00045664
1088,-0.00045826
1089,-0.00046164
1090,-0.00046384
1091,-0.00046414
1092,-0.00046695
1093,-0.00046585
1094,-0.00046104
1095,-0.00046321
1096,-0.00047215
1097,-0.00047455
1098,-0.00047131
1099,-0.00047099
1100,-0.00047209
1101,-0.00047332
1102,-0.0004741
1103,-0.00047474
1104,-0.00047586
1105,-0.00047292
1106,-0.000474
1107,-0.00047714
1108,-0.00047836
1109,-0.00048
1110,-0.00048414
1111,-0.00048201
1112,-0.00047769
1113,-0.00047997
1114,-0.00048048
1115,-0.00047769
1116,-0.00048229
1117,-0.00048877
1118,-0.00048721
1119,-0.0004809
1120,-0.00048136
1121,-0.00048782
1122,-0.00049367
1123,-0.00049614
1124,-0.0004962
1125,-0.00049077
1126,-0.00048904
1127,-0.00049577
1128,-0.00050219
1129,-0.00050037
1130,-0.00049944
1131,-0.00049616
1132,-0.00049298
1133,-0.0005017
1134,-0.00050931
1135,-0.00050417
1136,-0.00050002
1137,-0.00049904
1138,-0.00050071
1139,-0.00050204
1140,-0.00050226
1141,-0.00050168
1142,-0.00050098
1143,-0.00050134
1144,-0.00050463
1145,-0.00050263
1146,-0.00049853
1147,-0.00050379
1148,-0.00051029
1149,-0.00050711
1150,-0.00050565
1151,-0.00050447
1152,-0.00050708
1153,-0.00051134
1154,-0.00051199
1155,-0.00050822
1156,-0.00050293
1157,-0.00050053
1158,-0.0005052
1159,-0.00050961
1160,-0.00050589
1161,-0.0005021
1162,-0.0005037
1163,-0.00050467
1164,-0.0005087
1165,-0.0005096
1166,-0.00050687
1167,-0.00050457
1168,-0.00050698
1169,-0.00051089
1170,-0.00051229
1171,-0.00051048
1172,-0.00051186
1173,-0.00051473
1174,-0.00051375
1175,-0.00051098
1176,-0.00051194
1177,-0.00051104
1178,-0.00051092
1179,-0.00051268
1180,-0.00051305
1181,-0.00051301
1182,-0.00051587
1183,-0.00051752
1184,-0.00051865
1185,-0.00051941
1186,-0.00051454
1187,-0.00050978
1188,-0.00051217
1189,-0.00051503
1190,-0.00051653
1191,-0.00051331
1192,-0.00051136
1193,-0.00051555
1194,-0.00051868
1195,-0.00051524
1196,-0.00051445
1197,-0.00051576
1198,-0.00051459
1199,-0.00051147
1200,-0.00051076
1201,-0.00051468
1202,-0.00051788
1203,-0.00051467
1204,-0.00051381
1205,-0.0005171
1206,-0.00051841
1207,-0.0005194
1208,-0.00051892
1209,-0.00051486
1210,-0.00051423
1211,-0.00051589
1212,-0.00051655
1213,-0.00051864
1214,-0.00052333
1215,-0.00052216
1216,-0.00052066
1217,-0.00052173
1218,-0.00052112
1219,-0.00052007
1220,-0.00052232
1221,-0.00052671
1222,-0.0005279
1223,-0.00052582
1224,-0.00052838
1225,-0.00053232
1226,-0.00053036
1227,-0.00052995
1228,-0.00053037
1229,-0.00052594
1230,-0.00052703
1231,-0.00053379
1232,-0.00053511
1233,-0.00053343
1234,-0.00053349
1235,-0.00053511
1236,-0.00053901
1237,-0.0005384
1238,-0.00053489
1239,-0.00053581
1240,-0.00053752
1241,-0.00053953
1242,-0.00054104
1243,-0.00054045
1244,-0.00054134
1245,-0.00054461
1246,-0.00054413
1247,-0.00054399
1248,-0.00054578
1249,-0.00054581
1250,-0.00054404
1251,-0.00054056
1252,-0.00054121
1253,-0.00054388
1254,-0.0005441
1255,-0.0005448
1256,-0.00054549
1257,-0.00054516
1258,-0.00054615
1259,-0.00055186
1260,-0.0005536
1261,-0.00055059
1262,-0.00054942
1263,-0.00054923
1264,-0.00054848
1265,-0.00054865
1266,-0.0005501
1267,-0.00055215
1268,-0.0005551
1269,-0.00055832
1270,-0.00055925
1271,-0.00055988
1272,-0.00056107
1273,-0.00056136
1274,-0.00055808
1275,-0.00055576
1276,-0.00055765
1277,-0.00055718
1278,-0.00055696
1279,-0.00056264
1280,-0.00056508
1281,-0.00056262
1282,-0.00056208
1283,-0.00056493
1284,-0.00056593
1285,-0.00056614
1286,-0.00056241
1287,-0.00056004
1288,-0.0005613
1289,-0.00056327
1290,-0.00056303
1291,-0.00056231
1292,-0.00056215
1293,-0.00056023
1294,-0.00055842
1295,-0.00056086
1296,-0.00056469
1297,-0.00056295
1298,-0.00055784
1299,-0.00055728
1300,-0.00055948
1301,-0.00056077
1302,-0.00056007
1303,-0.00055781
1304,-0.00055706
1305,-0.00055985
1306,-0.00056309
1307,-0.00056552
1308,-0.00056365
1309,-0.00055914
1310,-0.00055746
1311,-0.00056109
1312,-0.00056533
1313,-0.00056584
1314,-0.0005626
1315,-0.0005598
1316,-0.00056418
1317,-0.0005673
1318,-0.0005672
1319,-0.00056624
1320,-0.00056229
1321,-0.00055951
1322,-0.0005631
1323,-0.0005669
1324,-0.00056603
1325,-0.00056368
1326,-0.0005638
1327,-0.00056912
1328,-0.0005722
1329,-0.00057031
1330,-0.00057162
1331,-0.00057326
1332,-0.00057063
1333,-0.00057148
1334,-0.00057268
1335,-0.00057006
1336,-0.00057335
1337,-0.00057682
1338,-0.00057468
1339,-0.00057252
1340,-0.00057331
1341,-0.00057557
1342,-0.00057816
1343,-0.00057976
1344,-0.00057634
1345,-0.0005705
1346,-0.00057001
1347,-0.00057615
1348,-0.00058014
1349,-0.00057794
1350,-0.00057568
1351,-0.00057511
1352,-0.00057316
1353,-0.0005735
1354,-0.00057645
1355,-0.00057566
1356,-0.00057544
1357,-0.00057753
1358,-0.0005788
1359,-0.00058168
1360,-0.00058396
1361,-0.00058061
1362,-0.00057482
1363,-0.00057231
1364,-0.00057289
1365,-0.00057358
1366,-0.00057329
1367,-0.00057303
1368,-0.00057666
1369,-0.00057889
1370,-0.00057849
1371,-0.00057842
1372,-0.00057737
1373,-0.00058105
1374,-0.0005847
1375,-0.00058126
1376,-0.00057605
1377,-0.00057429
1378,-0.00057592
1379,-0.00057776
1380,-0.00057676
1381,-0.0005769
1382,-0.00057944
1383,-0.00058098
1384,-0.00057916
1385,-0.00057916
1386,-0.0005782
1387,-0.00057591
1388,-0.00057751
1389,-0.00057799
1390,-0.00057601
1391,-0.00057515
1392,-0.00057591
1393,-0.0005788
1394,-0.0005799
1395,-0.00057673
1396,-0.00057046
1397,-0.00057012
1398,-0.00057269
1399,-0.00057597
1400,-0.00057529
1401,-0.00057107
1402,-0.00057226
1403,-0.00057488
1404,-0.00057388
1405,-0.00057289
1406,-0.00057251
1407,-0.0005716
1408,-0.0005706
1409,-0.00057116
1410,-0.00057311
1411,-0.00057435
1412,-0.00057121
1413,-0.00057155
1414,-0.00057612
1415,-0.00057634
1416,-0.00057262
1417,-0.00057316
1418,-0.00057484
1419,-0.00057438
1420,-0.00057268
1421,-0.00057106
1422,-0.00056904
1423,-0.00056969
1424,-0.00057282
1425,-0.00057352
1426,-0.00056983
1427,-0.00057305
1428,-0.00057868
1429,-0.00057919
1430,-0.00057775
1431,-0.0005781
1432,-0.00057684
1433,-0.00057703
1434,-0.00057994
1435,-0.00057887
1436,-0.00057269
1437,-0.00057118
1438,-0.0005726
1439,-0.00057547
1440,-0.00057757
1441,-0.00057991
1442,-0.00058008
1443,-0.00057948
1444,-0.00058047
1445,-0.00058176
1446,-0.00058025
1447,-0.00057936
1448,-0.00058133
1449,-0.00057974
1450,-0.00057676
1451,-0.00057897
1452,-0.00058182
1453,-0.00058293
1454,-0.00058282
1455,-0.00058214
1456,-0.00058137
1457,-0.00058279
1458,-0.00058336
1459,-0.00058599
1460,-0.00058558
1461,-0.00058069
1462,-0.00057714
1463,-0.0005772
1464,-0.00058117
1465,-0.00058711
1466,-0.00058815
1467,-0.00058292
1468,-0.00058137
1469,-0.00058506
1470,-0.00058823
1471,-0.00058821
1472,-0.00058547
1473,-0.0005838
1474,-0.00058197
1475,-0.00058279
1476,-0.00058388
1477,-0.00058209
1478,-0.00057955
1479,-0.00058061
1480,-0.00057932
1481,-0.00057602
1482,-0.00057544
1483,-0.00057738
1484,-0.0005785
1485,-0.00058209
1486,-0.00058388
1487,-0.00057881
1488,-0.00057609
1489,-0.00057898
1490,-0.00058342
1491,-0.00058462
1492,-0.0005813
1493,-0.00058103
1494,-0.00058481
1495,-0.00058526
1496,-0.00058326
1497,-0.00058309
1498,-0.0005829
1499,-0.00058339
1500,-0.00058306
1501,-0.00058089
1502,-0.00057969
1503,-0.00058028
1504,-0.00057982
1505,-0.00058076
1506,-0.00058077
1507,-0.00057736
1508,-0.00057684
1509,-0.00057594
1510,-0.00057626
1511,-0.00058017
1512,-0.00058218
1513,-0.00057995
1514,-0.0005791
1515,-0.00058112
1516,-0.00058093
1517,-0.00058102
1518,-0.00058253
1519,-0.00058432
1520,-0.00058487
1521,-0.00058539
1522,-0.00058745
1523,-0.0005893
1524,-0.00058935
1525,-0.00058896
1526,-0.00058711
1527,-0.00058519
1528,-0.00058658
1529,-0.00058788
1530,-0.00058964
1531,-0.00059153
1532,-0.00059259
1533,-0.00059135
1534,-0.00059043
1535,-0.00058895
1536,-0.00058848
1537,-0.00058827
1538,-0.00058862
1539,-0.00058969
1540,-0.00058931
1541,-0.00058829
1542,-0.00058963
1543,-0.00059217
1544,-0.00059218
1545,-0.00058903
1546,-0.00058766
1547,-0.00058705
1548,-0.00058628
1549,-0.00058433
1550,-0.00058344
1551,-0.00058336
1552,-0.00058529
1553,-0.00058744
1554,-0.00058932
1555,-0.00058948
1556,-0.00059089
1557,-0.00059391
1558,-0.00059409
1559,-0.00059275
1560,-0.00059162
1561,-0.000587
1562,-0.00058607
1563,-0.00058899
1564,-0.00058666
1565,-0.00058295
1566,-0.00058618
1567,-0.00059043
1568,-0.00059106
1569,-0.00058964
1570,-0.00059056
1571,-0.00059132
1572,-0.00058969
1573,-0.00058838
1574,-0.00059094
1575,-0.00059114
1576,-0.00059196
1577,-0.00059253
1578,-0.00059039
1579,-0.00059125
1580,-0.00059451
1581,-0.00059473
1582,-0.00059155
1583,-0.00058854
1584,-0.00058921
1585,-0.0005905
1586,-0.00058948
1587,-0.00058997
1588,-0.00059298
1589,-0.00059529
1590,-0.00059696
1591,-0.00059561
1592,-0.00059515
1593,-0.00059623
1594,-0.00059796
1595,-0.00059648
1596,-0.00059302
1597,-0.00059098
1598,-0.00059266
1599,-0.00059835
1600,-0.00060286
1601,-0.00060155
1602,-0.0005988
1603,-0.00059838
1604,-0.00060002
1605,-0.00060245
1606,-0.00059999
1607,-0.00059382
1608,-0.00059361
1609,-0.00059512
1610,-0.00059226
1611,-0.00059231
1612,-0.00059405
1613,-0.00059173
1614,-0.00059189
1615,-0.00058956
1616,-0.00058971
1617,-0.00059469
1618,-0.00059587
1619,-0.00059482
1620,-0.00059371
1621,-0.00059049
1622,-0.00058929
1623,-0.00058859
1624,-0.00058475
1625,-0.00058211
1626,-0.00058048
1627,-0.00058097
1628,-0.00058335
1629,-0.00058327
1630,-0.00058354
1631,-0.00058432
1632,-0.00058621
1633,-0.0005867
1634,-0.00058696
1635,-0.00058623
1636,-0.00058404
1637,-0.00058323
1638,-0.00058354
1639,-0.0005834
1640,-0.00058345
1641,-0.000583
1642,-0.00058251
1643,-0.00058233
1644,-0.00058254
1645,-0.00058135
1646,-0.00058252
1647,-0.00058334
1648,-0.0005819
1649,-0.00058137
1650,-0.00058225
1651,-0.00058443
1652,-0.00058334
1653,-0.00057761
1654,-0.00057729
1655,-0.00057811
1656,-0.00057992
1657,-0.00058349
1658,-0.00058217
1659,-0.0005804
1660,-0.00058492
1661,-0.00058615
1662,-0.00058391
1663,-0.00058311
1664,-0.00058417
1665,-0.00058822
1666,-0.00059094
1667,-0.00059118
1668,-0.00059237
1669,-0.0005921
1670,-0.0005919
1671,-0.00059296
1672,-0.00059001
1673,-0.00058635
1674,-0.00058851
1675,-0.00059301
1676,-0.00059441
1677,-0.00058981
1678,-0.00058604
1679,-0.00058762
1680,-0.00059113
1681,-0.00059275
1682,-0.00058974
1683,-0.00058445
1684,-0.00058485
1685,-0.00058907
1686,-0.00059109
1687,-0.00058777
1688,-0.00058523
1689,-0.00058775
1690,-0.00058831
1691,-0.00058745
1692,-0.00058829
1693,-0.00058527
1694,-0.0005825
1695,-0.00058468
1696,-0.00058637
1697,-0.00058594
1698,-0.00058575
1699,-0.00058593
1700,-0.0005871
1701,-0.00058745
1702,-0.00058848
1703,-0.00058757
1704,-0.00058476
1705,-0.00058725
1706,-0.00059311
1707,-0.00059254
1708,-0.00059077
1709,-0.00059168
1710,-0.00058948
1711,-0.0005896
1712,-0.00059039
1713,-0.00058977
1714,-0.00058882
1715,-0.00058748
1716,-0.00059064
1717,-0.00059368
1718,-0.00059672
1719,-0.00059851
1720,-0.0005938
1721,-0.00059137
1722,-0.00059359
1723,-0.00059536
1724,-0.00059211
1725,-0.00058679
1726,-0.00058636
1727,-0.00058828
1728,-0.00058822
1729,-0.00058715
1730,-0.00058721
1731,-0.00058875
1732,-0.00059055
1733,-0.00059114
1734,-0.00058876
1735,-0.00058664
1736,-0.00058745
1737,-0.00059006
1738,-0.00059097
1739,-0.00059093
1740,-0.00059183
1741,-0.00059282
1742,-0.000595
1743,-0.00059896
1744,-0.00059812
1745,-0.00059442
1746,-0.00059124
1747,-0.00059115
1748,-0.00059439
1749,-0.000597
1750,-0.00059788
1751,-0.0005999
1752,-0.00059944
1753,-0.00059942
1754,-0.0006018
1755,-0.00060019
1756,-0.00059768
1757,-0.00059852
1758,-0.00059592
1759,-0.00059477
1760,-0.00059378
1761,-0.00059367
1762,-0.00059666
1763,-0.000599
1764,-0.0005986
1765,-0.00059613
1766,-0.00059379
1767,-0.00059489
1768,-0.00059783
1769,-0.00059957
1770,-0.00059678
1771,-0.00059398
1772,-0.00059498
1773,-0.00059816
1774,-0.00059879
1775,-0.0005962
1776,-0.00059461
1777,-0.00059574
1778,-0.00059645
1779,-0.000598
1780,-0.00060068
1781,-0.0006025
1782,-0.00060151
1783,-0.00060123
1784,-0.00059884
1785,-0.00059555
1786,-0.00059508
1787,-0.00059429
1788,-0.00059469
1789,-0.0005989
1790,-0.00059971
1791,-0.00059964
1792,-0.00060132
1793,-0.00060169
1794,-0.00059916
1795,-0.00059374
1796,-0.00059083
1797,-0.00059029
1798,-0.00058697
1799,-0.00058638
1800,-0.00058834
1801,-0.0005887
1802,-0.00058909
1803,-0.00059007
1804,-0.00058859
1805,-0.00058944
1806,-0.00059177
1807,-0.00059078
1808,-0.00058877
1809,-0.00058663
1810,-0.00058497
1811,-0.00058537
1812,-0.00058514
1813,-0.00058349
1814,-0.00058365
1815,-0.00058477
1816,-0.00058377
1817,-0.00058221
1818,-0.00058213
1819,-0.00058247
1820,-0.00058373
1821,-0.00058333
1822,-0.00058061
1823,-0.00058348
1824,-0.00058665
1825,-0.00058667
1826,-0.00058717
1827,-0.00058474
1828,-0.00058012
1829,-0.00057748
1830,-0.0005774
1831,-0.00057928
1832,-0.00057993
1833,-0.00057873
1834,-0.0005803
1835,-0.00058267
1836,-0.00058278
1837,-0.00058473
1838,-0.00058589
1839,-0.00058284
1840,-0.00057988
1841,-0.00057854
1842,-0.00057748
1843,-0.00057982
1844,-0.00058345
1845,-0.00058409
1846,-0.00058379
1847,-0.00058815
1848,-0.00059292
1849,-0.00059132
1850,-0.00058996
1851,-0.00059103
1852,-0.00058992
1853,-0.0005883
1854,-0.00058483
1855,-0.00058096
1856,-0.00057922
1857,-0.00057666
1858,-0.00057489
1859,-0.00057401
1860,-0.00057493
1861,-0.00057774
1862,-0.00057888
1863,-0.0005793
1864,-0.00058165
1865,-0.00058218
1866,-0.00058037
1867,-0.00057968
1868,-0.00057814
1869,-0.00057641
1870,-0.00057519
1871,-0.00057415
1872,-0.00057338
1873,-0.00057273
1874,-0.00057471
1875,-0.00057805
1876,-0.00058044
1877,-0.00058195
1878,-0.00058042
1879,-0.00057848
1880,-0.00057823
1881,-0.00057915
1882,-0.00057928
1883,-0.00057959
1884,-0.00058028
1885,-0.00058063
1886,-0.0005824
1887,-0.00058363
1888,-0.0005842
1889,-0.00058342
1890,-0.00058209
1891,-0.00058253
1892,-0.00058215
1893,-0.00058199
1894,-0.00058497
1895,-0.00058642
1896,-0.00058652
1897,-0.00058551
1898,-0.00058488
1899,-0.00058679
1900,-0.00058635
1901,-0.00058288
1902,-0.0005812
1903,-0.00057869
1904,-0.00057965
1905,-0.00058435
1906,-0.00058913
1907,-0.00059156
1908,-0.00059294
1909,-0.0005929
1910,-0.00059062
1911,-0.00059013
1912,-0.00059058
1913,-0.00059176
1914,-0.00059257
1915,-0.00059167
1916,-0.00059006
1917,-0.00059026
1918,-0.00059314
1919,-0.00059597
1920,-0.00059757
1921,-0.00059879
1922,-0.00060023
1923,-0.00059981
1924,-0.00059815
1925,-0.00059709
1926,-0.00059586
1927,-0.00059238
1928,-0.00059142
1929,-0.00059026
1930,-0.00058726
1931,-0.00059036
1932,-0.00059559
1933,-0.00059665
1934,-0.00059548
1935,-0.00059435
1936,-0.00059467
1937,-0.00059663
1938,-0.00059609
1939,-0.00059191
1940,-0.00058973
1941,-0.00059064
1942,-0.00059263
1943,-0.00059239
1944,-0.0005921
1945,-0.00059434
1946,-0.00059638
1947,-0.0005966
1948,-0.00059886
1949,-0.0005994
1950,-0.00059668
1951,-0.00059402
1952,-0.00059572
1953,-0.00059554
1954,-0.0005909
1955,-0.00058918
1956,-0.00059262
1957,-0.00059844
1958,-0.0006019
1959,-0.00060302
1960,-0.00060314
1961,-0.00060336
1962,-0.00060139
1963,-0.00059585
1964,-0.00058975
1965,-0.0005818
1966,-0.00057659
1967,-0.00057592
1968,-0.00058253
1969,-0.00059794
1970,-0.0006123
1971,-0.00061961
1972,-0.0006221
1973,-0.00062046
1974,-0.00061057
1975,-0.00059214
1976,-0.0005686
1977,-0.00054625
1978,-0.00053083
1979,-0.00052986
1980,-0.00054714
1981,-0.00057999
1982,-0.00062227
1983,-0.00066584
1984,-0.0006969
1985,-0.00070677
1986,-0.00068909
1987,-0.00063795
1988,-0.00056412
1989,-0.00048619
1990,-0.00042561
1991,-0.00040075
1992,-0.00042554
1993,-0.00050017
1994,-0.00060509
1995,-0.00071906
1996,-0.00081859
1997,-0.00087602
1998,-0.0008695
1999,-0.00079267
2000,-0.00065937


==> Data/Figure 4b/2.csv <==
0,1
1,0.99602
2,0.99019
3,0.9862
4,0.98323
5,0.98065
6,0.97825
7,0.97597
8,0.97385
9,0.97186
10,0.96998
11,0.96825
12,0.96659
13,0.96495
14,0.96339
15,0.96191
16,0.96049
17,0.95912
18,0.95777
19,0.95645
20,0.95515
21,0.95387
22,0.95263
23,0.95146
24,0.95031
25,0.94916
26,0.94806
27,0.94696
28,0.94584
29,0.94478
30,0.94378
31,0.94279
32,0.94178
33,0.94076
34,0.93977
35,0.93884
36,0.93792
37,0.93701
38,0.93608
39,0.93515
40,0.93427
41,0.9334
42,0.93254
43,0.93172
44,0.93086
45,0.93001
46,0.92918
47,0.92836
48,0.92756
49,0.92678
50,0.92601
51,0.92525
52,0.92446
53,0.92368
54,0.92292
55,0.92218
56,0.92144
57,0.92072
58,0.91999
59,0.91927
60,0.91856
61,0.91786
62,0.91716
63,0.91647
64,0.91577
65,0.91508
66,0.91441
67,0.91374
68,0.91307
69,0.91241
70,0.91176
71,0.91112
72,0.91047
73,0.90982
74,0.90919
75,0.90856
76,0.90792
77,0.90728
78,0.90665
79,0.90605
80,0.90546
81,0.90486
82,0.90425
83,0.90366
84,0.90305
85,0.90246
86,0.90188
87,0.9013
88,0.90072
89,0.90013
90,0.89954
91,0.89898
92,0.89841
93,0.89785
94,0.89729
95,0.89673
96,0.89618
97,0.89563
98,0.89507
99,0.89451
100,0.89397
101,0.89344
102,0.8929
103,0.89236
104,0.89182
105,0.89129
106,0.89077
107,0.89025
108,0.88972
109,0.88921
110,0.88869
111,0.88816
112,0.88764
113,0.88715
114,0.88664
115,0.88612
116,0.88562
117,0.88512
118,0.88462
119,0.88413
120,0.88364
121,0.88314
122,0.88265
123,0.88216
124,0.88167
125,0.88119
126,0.88071
127,0.88023
128,0.87974
129,0.87925
130,0.87878
131,0.87831
132,0.87784
133,0.87737
134,0.8769
135,0.87643
136,0.87598
137,0.8755
138,0.87504
139,0.87459
140,0.87413
141,0.87367
142,0.87322
143,0.87276
144,0.87231
145,0.87186
146,0.87141
147,0.87096
148,0.87052
149,0.87008
150,0.86964
151,0.86919
152,0.86876
153,0.86833
154,0.86789
155,0.86745
156,0.86702
157,0.86659
158,0.86616
159,0.86573
160,0.8653
161,0.86487
162,0.86445
163,0.86402
164,0.8636
165,0.86318
166,0.86276
167,0.86234
168,0.86192
169,0.86151
170,0.8611
171,0.86068
172,0.86026
173,0.85985
174,0.85944
175,0.85904
176,0.85863
177,0.85822
178,0.85782
179,0.85741
180,0.85701
181,0.8566
182,0.8562
183,0.85581
184,0.85541
185,0.85501
186,0.85462
187,0.85423
188,0.85382
189,0.85343
190,0.85304
191,0.85265
192,0.85226
193,0.85187
194,0.85148
195,0.8511
196,0.85072
197,0.85033
198,0.84995
199,0.84957
200,0.84919
201,0.84881
202,0.84842
203,0.84804
204,0.84767
205,0.8473
206,0.84693
207,0.84654
208,0.84616
209,0.84579
210,0.84542
211,0.84505
212,0.84468
213,0.84431
214,0.84394
215,0.84358
216,0.84321
217,0.84283
218,0.84248
219,0.84212
220,0.84175
221,0.84138
222,0.84102
223,0.84067
224,0.84031
225,0.83995
226,0.83959
227,0.83923
228,0.83887
229,0.83851
230,0.83816
231,0.83782
232,0.83746
233,0.8371
234,0.83675
235,0.8364
236,0.83605
237,0.8357
238,0.83535
239,0.835
240,0.83466
241,0.83432
242,0.83397
243,0.83362
244,0.83328
245,0.83294
246,0.83261
247,0.83226
248,0.83192
249,0.83157
250,0.83122
251,0.83089
252,0.83057
253,0.83023
254,0.82989
255,0.82955
256,0.82921
257,0.82888
258,0.82855
259,0.82822
260,0.82789
261,0.82754
262,0.82721
263,0.82689
264,0.82656
265,0.82623
266,0.8259
267,0.82555
268,0.82522
269,0.82491
270,0.8246
271,0.82429
272,0.82395
273,0.8236
274,0.82328
275,0.82296
276,0.82265
277,0.82233
278,0.822
279,0.82168
280,0.82136
281,0.82104
282,0.82073
283,0.82041
284,0.82009
285,0.81977
286,0.81945
287,0.81914
288,0.81883
289,0.81852
290,0.8182
291,0.81788
292,0.81757
293,0.81726
294,0.81695
295,0.81664
296,0.81633
297,0.81602
298,0.8157
299,0.81539
300,0.81508
301,0.81478
302,0.81447
303,0.81416
304,0.81384
305,0.81354
306,0.81325
307,0.81295
308,0.81264
309,0.81232
310,0.81202
311,0.81173
312,0.81143
313,0.81113
314,0.81082
315,0.81052
316,0.81022
317,0.80992
318,0.80962
319,0.80932
320,0.80903
321,0.80871
322,0.80842
323,0.80814
324,0.80784
325,0.80754
326,0.80724
327,0.80695
328,0.80667
329,0.80637
330,0.80608
331,0.80578
332,0.8055
333,0.80521
334,0.80491
335,0.80461
336,0.80432
337,0.80404
338,0.80375
339,0.80346
340,0.80317
341,0.80288
342,0.80259
343,0.80231
344,0.80202
345,0.80174
346,0.80146
347,0.80116
348,0.80088
349,0.80059
350,0.80031
351,0.80003
352,0.79974
353,0.79946
354,0.79918
355,0.79889
356,0.79861
357,0.79834
358,0.79806
359,0.79778
360,0.79749
361,0.79721
362,0.79694
363,0.79666
364,0.79638
365,0.7961
366,0.79582
367,0.79554
368,0.79527
369,0.795
370,0.79473
371,0.79444
372,0.79416
373,0.79389
374,0.79362
375,0.79335
376,0.79308
377,0.7928
378,0.79252
379,0.79226
380,0.79199
381,0.79172
382,0.79145
383,0.79118
384,0.79091
385,0.79065
386,0.79037
387,0.7901
388,0.78984
389,0.78957
390,0.7893
391,0.78903
392,0.78875
393,0.78849
394,0.78823
395,0.78796
396,0.7877
397,0.78742
398,0.78716
399,0.78691
400,0.78664
401,0.78637
402,0.78611
403,0.78585
404,0.78558
405,0.78532
406,0.78506
407,0.7848
408,0.78454
409,0.78427
410,0.78401
411,0.78375
412,0.78349
413,0.78323
414,0.78298
415,0.78272
416,0.78246
417,0.78219
418,0.78194
419,0.78169
420,0.78143
421,0.78117
422,0.7809
423,0.78064
424,0.7804
425,0.78015
426,0.77989
427,0.77964
428,0.77937
429,0.77912
430,0.77887
431,0.77861
432,0.77837
433,0.77812
434,0.77785
435,0.7776
436,0.77735
437,0.7771
438,0.77685
439,0.7766
440,0.77635
441,0.77609
442,0.77584
443,0.77559
444,0.77534
445,0.77509
446,0.77484
447,0.77459
448,0.77434
449,0.77409
450,0.77385
451,0.77361
452,0.77336
453,0.77311
454,0.77285
455,0.77261
456,0.77237
457,0.77212
458,0.77188
459,0.77163
460,0.77138
461,0.77113
462,0.77089
463,0.77066
464,0.77042
465,0.77017
466,0.76992
467,0.76968
468,0.76944
469,0.76921
470,0.76897
471,0.76872
472,0.76848
473,0.76823
474,0.768
475,0.76777
476,0.76753
477,0.76728
478,0.76704
479,0.7668
480,0.76657
481,0.76633
482,0.76609
483,0.76585
484,0.7656
485,0.76536
486,0.76513
487,0.7649
488,0.76467
489,0.76443
490,0.76419
491,0.76394
492,0.76371
493,0.76349
494,0.76324
495,0.76301
496,0.76277
497,0.76254
498,0.76231
499,0.76208
500,0.76184
501,0.76161
502,0.76137
503,0.76114
504,0.76091
505,0.76068
506,0.76045
507,0.76022
508,0.75998
509,0.75975
510,0.75952
511,0.75929
512,0.75907
513,0.75883
514,0.7586
515,0.75838
516,0.75815
517,0.75791
518,0.75768
519,0.75746
520,0.75724
521,0.75701
522,0.75677
523,0.75655
524,0.75633
525,0.7561
526,0.75587
527,0.75565
528,0.75541
529,0.75518
530,0.75496
531,0.75473
532,0.75451
533,0.75428
534,0.75405
535,0.75383
536,0.75361
537,0.75339
538,0.75316
539,0.75293
540,0.75271
541,0.75249
542,0.75227
543,0.75204
544,0.75182
545,0.75159
546,0.75137
547,0.75115
548,0.75093
549,0.75071
550,0.75049
551,0.75026
552,0.75004
553,0.74982
554,0.7496
555,0.74938
556,0.74916
557,0.74894
558,0.74872
559,0.7485
560,0.74828
561,0.74806
562,0.74784
563,0.74762
564,0.7474
565,0.74718
566,0.74696
567,0.74674
568,0.74653
569,0.74631
570,0.74609
571,0.74588
572,0.74567
573,0.74544
574,0.74523
575,0.74502
576,0.74481
577,0.74459
578,0.74437
579,0.74415
580,0.74394
581,0.74373
582,0.74351
583,0.7433
584,0.74309
585,0.74287
586,0.74266
587,0.74245
588,0.74224
589,0.74202
590,0.74181
591,0.74159
592,0.74138
593,0.74116
594,0.74096
595,0.74075
596,0.74053
597,0.74031
598,0.7401
599,0.73989
600,0.73968
601,0.73947
602,0.73926
603,0.73905
604,0.73883
605,0.73862
606,0.73842
607,0.73821
608,0.738
609,0.73779
610,0.73757
611,0.73737
612,0.73717
613,0.73696
614,0.73675
615,0.73654
616,0.73633
617,0.73613
618,0.73592
619,0.73571
620,0.7355
621,0.73529
622,0.73509
623,0.73489
624,0.73468
625,0.73447
626,0.73426
627,0.73405
628,0.73385
629,0.73365
630,0.73344
631,0.73323
632,0.73304
633,0.73283
634,0.73262
635,0.73242
636,0.73221
637,0.73201
638,0.73181
639,0.7316
640,0.7314
641,0.7312
642,0.731
643,0.7308
644,0.73059
645,0.73038
646,0.73019
647,0.72999
648,0.72978
649,0.72957
650,0.72937
651,0.72918
652,0.72897
653,0.72877
654,0.72857
655,0.72836
656,0.72816
657,0.72797
658,0.72777
659,0.72757
660,0.72737
661,0.72716
662,0.72697
663,0.72678
664,0.72657
665,0.72637
666,0.72617
667,0.72597
668,0.72577
669,0.72558
670,0.72538
671,0.72518
672,0.72498
673,0.72478
674,0.7246
675,0.7244
676,0.72419
677,0.72399
678,0.7238
679,0.7236
680,0.7234
681,0.72321
682,0.72301
683,0.72282
684,0.72262
685,0.72243
686,0.72224
687,0.72204
688,0.72184
689,0.72165
690,0.72145
691,0.72126
692,0.72107
693,0.72087
694,0.72068
695,0.72049
696,0.72029
697,0.7201
698,0.7199
699,0.71971
700,0.71952
701,0.71932
702,0.71913
703,0.71894
704,0.71874
705,0.71855
706,0.71836
707,0.71817
708,0.71798
709,0.71778
710,0.71759
711,0.7174
712,0.71721
713,0.71702
714,0.71683
715,0.71663
716,0.71644
717,0.71626
718,0.71606
719,0.71588
720,0.71568
721,0.71549
722,0.7153
723,0.71512
724,0.71493
725,0.71474
726,0.71454
727,0.71436
728,0.71418
729,0.71398
730,0.71379
731,0.7136
732,0.71342
733,0.71323
734,0.71305
735,0.71286
736,0.71265
737,0.71247
738,0.71229
739,0.71212
740,0.71192
741,0.71172
742,0.71153
743,0.71135
744,0.71117
745,0.71099
746,0.7108
747,0.71061
748,0.71042
749,0.71024
750,0.71006
751,0.70987
752,0.70969
753,0.7095
754,0.70932
755,0.70913
756,0.70895
757,0.70876
758,0.70858
759,0.7084
760,0.70821
761,0.70802
762,0.70784
763,0.70766
764,0.70748
765,0.70729
766,0.7071
767,0.70692
768,0.70674
769,0.70655
770,0.70638
771,0.70619
772,0.70601
773,0.70582
774,0.70563
775,0.70546
776,0.70528
777,0.7051
778,0.70491
779,0.70473
780,0.70456
781,0.70437
782,0.7042
783,0.70402
784,0.70383
785,0.70365
786,0.70347
787,0.70329
788,0.70311
789,0.70293
790,0.70275
791,0.70258
792,0.70239
793,0.70221
794,0.70204
795,0.70186
796,0.70168
797,0.70149
798,0.70132
799,0.70114
800,0.70096
801,0.70079
802,0.70061
803,0.70043
804,0.70024
805,0.70007
806,0.69989
807,0.69972
808,0.69954
809,0.69936
810,0.69918
811,0.699
812,0.69882
813,0.69864
814,0.69847
815,0.6983
816,0.69813
817,0.69794
818,0.69776
819,0.69759
820,0.69742
821,0.69725
822,0.69707
823,0.69689
824,0.69671
825,0.69654
826,0.69636
827,0.69619
828,0.69601
829,0.69584
830,0.69566
831,0.69549
832,0.69532
833,0.69514
834,0.69496
835,0.69479
836,0.69462
837,0.69444
838,0.69427
839,0.69409
840,0.69392
841,0.69375
842,0.69357
843,0.6934
844,0.69322
845,0.69306
846,0.69288
847,0.69271
848,0.69253
849,0.69236
850,0.69219
851,0.69202
852,0.69185
853,0.69168
854,0.69151
855,0.69133
856,0.69116
857,0.69099
858,0.69082
859,0.69065
860,0.69047
861,0.6903
862,0.69014
863,0.68996
864,0.68979
865,0.68962
866,0.68945
867,0.68929
868,0.68911
869,0.68894
870,0.68877
871,0.6886
872,0.68843
873,0.68826
874,0.68809
875,0.68792
876,0.68775
877,0.68758
878,0.68742
879,0.68724
880,0.68707
881,0.6869
882,0.68674
883,0.68657
884,0.6864
885,0.68623
886,0.68606
887,0.6859
888,0.68573
889,0.68556
890,0.68539
891,0.68522
892,0.68505
893,0.68489
894,0.68472
895,0.68456
896,0.68439
897,0.68421
898,0.68405
899,0.68389
900,0.68372
901,0.68354
902,0.68338
903,0.68322
904,0.68306
905,0.68289
906,0.68271
907,0.68255
908,0.68239
909,0.68222
910,0.68206
911,0.6819
912,0.68173
913,0.68156
914,0.68139
915,0.68123
916,0.68107
917,0.6809
918,0.68074
919,0.68058
920,0.68041
921,0.68024
922,0.68008
923,0.67992
924,0.67976
925,0.6796
926,0.67943
927,0.67926
928,0.6791
929,0.67894
930,0.67878
931,0.67861
932,0.67844
933,0.67828
934,0.67812
935,0.67796
936,0.6778
937,0.67763
938,0.67747
939,0.67732
940,0.67715
941,0.67699
942,0.67682
943,0.67666
944,0.67651
945,0.67634
946,0.67618
947,0.67602
948,0.67585
949,0.67569
950,0.67554
951,0.67537
952,0.67521
953,0.67505
954,0.67489
955,0.67473
956,0.67457
957,0.6744
958,0.67425
959,0.67409
960,0.67393
961,0.67377
962,0.67361
963,0.67345
964,0.67329
965,0.67313
966,0.67297
967,0.67281
968,0.67265
969,0.67249
970,0.67233
971,0.67218
972,0.67201
973,0.67185
974,0.67169
975,0.67154
976,0.67138
977,0.67122
978,0.67106
979,0.67091
980,0.67075
981,0.67059
982,0.67043
983,0.67028
984,0.67012
985,0.66996
986,0.6698
987,0.66965
988,0.66949
989,0.66933
990,0.66918
991,0.66902
992,0.66886
993,0.6687
994,0.66855
995,0.6684
996,0.66823
997,0.66807
998,0.66792
999,0.66776
1000,0.6676
1001,0.66745
1002,0.6673
1003,0.66713
1004,0.66698
1005,0.66682
1006,0.66667
1007,0.66652
1008,0.66636
1009,0.6662
1010,0.66604
1011,0.66589
1012,0.66573
1013,0.66558
1014,0.66543
1015,0.66528
1016,0.66511
1017,0.66495
1018,0.6648
1019,0.66466
1020,0.6645
1021,0.66434
1022,0.66418
1023,0.66403
1024,0.66388
1025,0.66373
1026,0.66357
1027,0.66342
1028,0.66326
1029,0.66311
1030,0.66296
1031,0.66281
1032,0.66265
1033,0.66249
1034,0.66234
1035,0.6622
1036,0.66204
1037,0.66188
1038,0.66173
1039,0.66158
1040,0.66143
1041,0.66127
1042,0.66112
1043,0.66097
1044,0.66082
1045,0.66066
1046,0.66051
1047,0.66036
1048,0.6602
1049,0.66005
1050,0.6599
1051,0.65975
1052,0.6596
1053,0.65945
1054,0.65929
1055,0.65914
1056,0.65899
1057,0.65884
1058,0.65869
1059,0.65854
1060,0.65839
1061,0.65824
1062,0.65809
1063,0.65794
1064,0.65779
1065,0.65763
1066,0.65748
1067,0.65734
1068,0.65718
1069,0.65703
1070,0.65689
1071,0.65674
1072,0.65659
1073,0.65643
1074,0.65629
1075,0.65615
1076,0.65599
1077,0.65584
1078,0.65569
1079,0.65554
1080,0.6554
1081,0.65525
1082,0.65509
1083,0.65494
1084,0.6548
1085,0.65465
1086,0.6545
1087,0.65435
1088,0.6542
1089,0.65405
1090,0.65391
1091,0.65376
1092,0.65361
1093,0.65346
1094,0.65331
1095,0.65317
1096,0.65302
1097,0.65287
1098,0.65273
1099,0.65257
1100,0.65243
1101,0.65228
1102,0.65214
1103,0.65199
1104,0.65184
1105,0.65169
1106,0.65155
1107,0.65141
1108,0.65125
1109,0.6511
1110,0.65096
1111,0.65082
1112,0.65068
1113,0.65052
1114,0.65037
1115,0.65023
1116,0.65008
1117,0.64994
1118,0.64979
1119,0.64964
1120,0.6495
1121,0.64936
1122,0.64921
1123,0.64906
1124,0.64892
1125,0.64878
1126,0.64864
1127,0.64849
1128,0.64833
1129,0.64819
1130,0.64805
1131,0.64791
1132,0.64776
1133,0.64761
1134,0.64746
1135,0.64732
1136,0.64718
1137,0.64704
1138,0.64689
1139,0.64674
1140,0.6466
1141,0.64646
1142,0.64631
1143,0.64617
1144,0.64602
1145,0.64588
1146,0.64574
1147,0.64559
1148,0.64545
1149,0.6453
1150,0.64516
1151,0.64502
1152,0.64488
1153,0.64473
1154,0.64458
1155,0.64444
1156,0.6443
1157,0.64416
1158,0.64402
1159,0.64387
1160,0.64373
1161,0.64359
1162,0.64345
1163,0.64331
1164,0.64316
1165,0.64301
1166,0.64287
1167,0.64274
1168,0.6426
1169,0.64245
1170,0.6423
1171,0.64216
1172,0.64203
1173,0.64189
1174,0.64174
1175,0.6416
1176,0.64146
1177,0.64132
1178,0.64118
1179,0.64104
1180,0.64089
1181,0.64075
1182,0.64061
1183,0.64047
1184,0.64033
1185,0.64019
1186,0.64004
1187,0.6399
1188,0.63977
1189,0.63963
1190,0.63948
1191,0.63934
1192,0.63921
1193,0.63907
1194,0.63893
1195,0.63878
1196,0.63864
1197,0.6385
1198,0.63836
1199,0.63822
1200,0.63809
1201,0.63795
1202,0.6378
1203,0.63767
1204,0.63753
1205,0.63739
1206,0.63725
1207,0.63711
1208,0.63697
1209,0.63683
1210,0.63669
1211,0.63655
1212,0.63641
1213,0.63628
1214,0.63614
1215,0.636
1216,0.63586
1217,0.63572
1218,0.63559
1219,0.63545
1220,0.63531
1221,0.63517
1222,0.63503
1223,0.63489
1224,0.63476
1225,0.63462
1226,0.63448
1227,0.63434
1228,0.63421
1229,0.63407
1230,0.63392
1231,0.63379
1232,0.63366
1233,0.63352
1234,0.63338
1235,0.63324
1236,0.6331
1237,0.63297
1238,0.63283
1239,0.63269
1240,0.63256
1241,0.63242
1242,0.63228
1243,0.63215
1244,0.63201
1245,0.63187
1246,0.63173
1247,0.6316
1248,0.63146
1249,0.63133
1250,0.63119
1251,0.63106
1252,0.63092
1253,0.63078
1254,0.63065
1255,0.63051
1256,0.63037
1257,0.63024
1258,0.63011
1259,0.62997
1260,0.62983
1261,0.6297
1262,0.62956
1263,0.62943
1264,0.62929
1265,0.62916
1266,0.62902
1267,0.62889
1268,0.62875
1269,0.62862
1270,0.62848
1271,0.62835
1272,0.62822
1273,0.62808
1274,0.62795
1275,0.62781
1276,0.62768
1277,0.62755
1278,0.62741
1279,0.62728
1280,0.62714
1281,0.62701
1282,0.62687
1283,0.62674
1284,0.62661
1285,0.62647
1286,0.62634
1287,0.62621
1288,0.62608
1289,0.62594
1290,0.6258
1291,0.62567
1292,0.62554
1293,0.62541
1294,0.62528
1295,0.62514
1296,0.625
1297,0.62487
1298,0.62474
1299,0.62461
1300,0.62447
1301,0.62434
1302,0.62421
1303,0.62408
1304,0.62395
1305,0.62381
1306,0.62368
1307,0.62355
1308,0.62342
1309,0.62328
1310,0.62315
1311,0.62302
1312,0.62289
1313,0.62275
1314,0.62262
1315,0.62249
1316,0.62236
1317,0.62223
1318,0.62209
1319,0.62196
1320,0.62183
1321,0.6217
1322,0.62157
1323,0.62144
1324,0.62131
1325,0.62118
1326,0.62104
1327,0.62091
1328,0.62078
1329,0.62065
1330,0.62052
1331,0.62039
1332,0.62027
1333,0.62013
1334,0.61999
1335,0.61987
1336,0.61974
1337,0.61961
1338,0.61948
1339,0.61935
1340,0.61921
1341,0.61908
1342,0.61896
1343,0.61883
1344,0.6187
1345,0.61857
1346,0.61844
1347,0.61831
1348,0.61819
1349,0.61806
1350,0.61793
1351,0.61779
1352,0.61766
1353,0.61753
1354,0.61741
1355,0.61728
1356,0.61714
1357,0.61701
1358,0.61688
1359,0.61676
1360,0.61663
1361,0.6165
1362,0.61637
1363,0.61623
1364,0.61611
1365,0.61598
1366,0.61585
1367,0.61572
1368,0.61559
1369,0.61547
1370,0.61534
1371,0.61521
1372,0.61508
1373,0.61495
1374,0.61483
1375,0.6147
1376,0.61457
1377,0.61444
1378,0.61431
1379,0.61418
1380,0.61406
1381,0.61393
1382,0.6138
1383,0.61367
1384,0.61354
1385,0.61342
1386,0.61329
1387,0.61317
1388,0.61304
1389,0.61291
1390,0.61278
1391,0.61265
1392,0.61253
1393,0.6124
1394,0.61228
1395,0.61215
1396,0.61202
1397,0.61189
1398,0.61177
1399,0.61165
1400,0.61152
1401,0.61139
1402,0.61126
1403,0.61113
1404,0.61101
1405,0.61088
1406,0.61076
1407,0.61063
1408,0.6105
1409,0.61038
1410,0.61025
1411,0.61013
1412,0.61
1413,0.60988
1414,0.60974
1415,0.60961
1416,0.60949
1417,0.60937
1418,0.60925
1419,0.60912
1420,0.60899
1421,0.60886
1422,0.60874
1423,0.60862
1424,0.6085
1425,0.60837
1426,0.60824
1427,0.60811
1428,0.60799
1429,0.60787
1430,0.60775
1431,0.60762
1432,0.60749
1433,0.60737
1434,0.60724
1435,0.60712
1436,0.607
1437,0.60687
1438,0.60675
1439,0.60662
1440,0.60649
1441,0.60637
1442,0.60625
1443,0.60613
1444,0.60601
1445,0.60588
1446,0.60575
1447,0.60563
1448,0.60551
1449,0.60538
1450,0.60526
1451,0.60513
1452,0.60501
1453,0.60489
1454,0.60476
1455,0.60464
1456,0.60452
1457,0.6044
1458,0.60427
1459,0.60415
1460,0.60402
1461,0.6039
1462,0.60378
1463,0.60366
1464,0.60353
1465,0.60341
1466,0.60328
1467,0.60316
1468,0.60305
1469,0.60292
1470,0.60279
1471,0.60267
1472,0.60255
1473,0.60243
1474,0.60231
1475,0.60218
1476,0.60206
1477,0.60194
1478,0.60182
1479,0.6017
1480,0.60157
1481,0.60145
1482,0.60133
1483,0.60121
1484,0.60108
1485,0.60096
1486,0.60084
1487,0.60072
1488,0.6006
1489,0.60047
1490,0.60035
1491,0.60023
1492,0.60011
1493,0.59999
1494,0.59987
1495,0.59974
1496,0.59962
1497,0.59951
1498,0.59939
1499,0.59926
1500,0.59914
1501,0.59901
1502,0.5989
1503,0.59878
1504,0.59866
1505,0.59853
1506,0.59841
1507,0.59829
1508,0.59818
1509,0.59806
1510,0.59793
1511,0.59781
1512,0.59769
1513,0.59757
1514,0.59745
1515,0.59733
1516,0.5972
1517,0.59709
1518,0.59697
1519,0.59685
1520,0.59673
1521,0.59661
1522,0.59649
1523,0.59637
1524,0.59625
1525,0.59613
1526,0.59601
1527,0.59589
1528,0.59577
1529,0.59565
1530,0.59553
1531,0.59541
1532,0.59529
1533,0.59517
1534,0.59505
1535,0.59493
1536,0.59481
1537,0.59469
1538,0.59457
1539,0.59445
1540,0.59434
1541,0.59422
1542,0.59409
1543,0.59398
1544,0.59386
1545,0.59374
1546,0.59362
1547,0.59349
1548,0.59338
1549,0.59327
1550,0.59315
1551,0.59302
1552,0.5929
1553,0.59279
1554,0.59268
1555,0.59256
1556,0.59243
1557,0.59231
1558,0.5922
1559,0.59208
1560,0.59196
1561,0.59184
1562,0.59172
1563,0.5916
1564,0.59148
1565,0.59137
1566,0.59125
1567,0.59113
1568,0.59102
1569,0.5909
1570,0.59078
1571,0.59066
1572,0.59054
1573,0.59043
1574,0.59031
1575,0.59019
1576,0.59007
1577,0.58996
1578,0.58984
1579,0.58973
1580,0.58961
1581,0.58949
1582,0.58937
1583,0.58925
1584,0.58914
1585,0.58903
1586,0.58891
1587,0.58879
1588,0.58867
1589,0.58856
1590,0.58845
1591,0.58833
1592,0.5882
1593,0.58809
1594,0.58797
1595,0.58786
1596,0.58774
1597,0.58762
1598,0.5875
1599,0.58739
1600,0.58728
1601,0.58716
1602,0.58704
1603,0.58692
1604,0.58681
1605,0.5867
1606,0.58658
1607,0.58646
1608,0.58635
1609,0.58623
1610,0.58612
1611,0.58601
1612,0.58589
1613,0.58577
1614,0.58566
1615,0.58554
1616,0.58543
1617,0.58532
1618,0.5852
1619,0.58508
1620,0.58497
1621,0.58486
1622,0.58474
1623,0.58462
1624,0.58451
1625,0.58439
1626,0.58428
1627,0.58416
1628,0.58405
1629,0.58393
1630,0.58382
1631,0.58371
1632,0.58359
1633,0.58347
1634,0.58336
1635,0.58325
1636,0.58313
1637,0.58302
1638,0.5829
1639,0.58279
1640,0.58267
1641,0.58256
1642,0.58245
1643,0.58233
1644,0.58222
1645,0.58211
1646,0.58199
1647,0.58188
1648,0.58176
1649,0.58165
1650,0.58154
1651,0.58142
1652,0.58131
1653,0.58119
1654,0.58108
1655,0.58097
1656,0.58086
1657,0.58074
1658,0.58063
1659,0.58051
1660,0.5804
1661,0.58029
1662,0.58018
1663,0.58006
1664,0.57994
1665,0.57984
1666,0.57973
1667,0.57961
1668,0.57949
1669,0.57938
1670,0.57927
1671,0.57916
1672,0.57905
1673,0.57893
1674,0.57882
1675,0.5787
1676,0.5786
1677,0.57849
1678,0.57837
1679,0.57825
1680,0.57814
1681,0.57803
1682,0.57792
1683,0.57781
1684,0.57769
1685,0.57758
1686,0.57747
1687,0.57736
1688,0.57725
1689,0.57713
1690,0.57702
1691,0.57691
1692,0.5768
1693,0.57668
1694,0.57657
1695,0.57646
1696,0.57635
1697,0.57624
1698,0.57613
1699,0.57602
1700,0.57591
1701,0.5758
1702,0.57569
1703,0.57557
1704,0.57546
1705,0.57535
1706,0.57524
1707,0.57513
1708,0.57502
1709,0.57491
1710,0.57479
1711,0.57468
1712,0.57458
1713,0.57447
1714,0.57435
1715,0.57424
1716,0.57413
1717,0.57402
1718,0.57391
1719,0.5738
1720,0.57369
1721,0.57358
1722,0.57347
1723,0.57336
1724,0.57324
1725,0.57314
1726,0.57302
1727,0.57291
1728,0.5728
1729,0.57269
1730,0.57258
1731,0.57247
1732,0.57237
1733,0.57225
1734,0.57214
1735,0.57203
1736,0.57193
1737,0.57182
1738,0.57171
1739,0.57159
1740,0.57148
1741,0.57138
1742,0.57127
1743,0.57116
1744,0.57104
1745,0.57093
1746,0.57083
1747,0.57072
1748,0.57061
1749,0.5705
1750,0.57039
1751,0.57028
1752,0.57017
1753,0.57007
1754,0.56996
1755,0.56984
1756,0.56973
1757,0.56963
1758,0.56952
1759,0.56941
1760,0.5693
1761,0.56919
1762,0.56908
1763,0.56897
1764,0.56886
1765,0.56876
1766,0.56865
1767,0.56854
1768,0.56843
1769,0.56832
1770,0.56821
1771,0.56811
1772,0.56801
1773,0.56789
1774,0.56778
1775,0.56767
1776,0.56757
1777,0.56747
1778,0.56736
1779,0.56725
1780,0.56713
1781,0.56702
1782,0.56692
1783,0.56682
1784,0.56671
1785,0.56659
1786,0.56648
1787,0.56638
1788,0.56628
1789,0.56617
1790,0.56606
1791,0.56595
1792,0.56584
1793,0.56573
1794,0.56563
1795,0.56552
1796,0.56541
1797,0.5653
1798,0.5652
1799,0.56509
1800,0.56498
1801,0.56487
1802,0.56477
1803,0.56466
1804,0.56456
1805,0.56444
1806,0.56434
1807,0.56423
1808,0.56413
1809,0.56402
1810,0.56391
1811,0.5638
1812,0.5637
1813,0.5636
1814,0.56349
1815,0.56338
1816,0.56327
1817,0.56316
1818,0.56306
1819,0.56296
1820,0.56285
1821,0.56274
1822,0.56263
1823,0.56253
1824,0.56243
1825,0.56232
1826,0.56221
1827,0.5621
1828,0.562
1829,0.56189
1830,0.56179
1831,0.56168
1832,0.56157
1833,0.56147
1834,0.56136
1835,0.56126
1836,0.56115
1837,0.56104
1838,0.56094
1839,0.56083
1840,0.56073
1841,0.56062
1842,0.56051
1843,0.56041
1844,0.5603
1845,0.5602
1846,0.56009
1847,0.55999
1848,0.55988
1849,0.55978
1850,0.55967
1851,0.55956
1852,0.55946
1853,0.55936
1854,0.55925
1855,0.55915
1856,0.55904
1857,0.55894
1858,0.55883
1859,0.55873
1860,0.55862
1861,0.55852
1862,0.55841
1863,0.55831
1864,0.55821
1865,0.5581
1866,0.558
1867,0.55789
1868,0.55779
1869,0.55768
1870,0.55758
1871,0.55748
1872,0.55737
1873,0.55726
1874,0.55716
1875,0.55706
1876,0.55695
1877,0.55685
1878,0.55674
1879,0.55664
1880,0.55653
1881,0.55643
1882,0.55633
1883,0.55622
1884,0.55612
1885,0.55602
1886,0.55591
1887,0.5558
1888,0.5557
1889,0.5556
1890,0.5555
1891,0.55539
1892,0.55528
1893,0.55518
1894,0.55508
1895,0.55498
1896,0.55487
1897,0.55477
1898,0.55466
1899,0.55456
1900,0.55446
1901,0.55436
1902,0.55425
1903,0.55415
1904,0.55404
1905,0.55394
1906,0.55384
1907,0.55374
1908,0.55363
1909,0.55353
1910,0.55343
1911,0.55333
1912,0.55322
1913,0.55312
1914,0.55301
1915,0.55291
1916,0.55281
1917,0.55271
1918,0.55261
1919,0.5525
1920,0.55239
1921,0.55229
1922,0.55219
1923,0.55209
1924,0.55199
1925,0.55188
1926,0.55178
1927,0.55168
1928,0.55158
1929,0.55147
1930,0.55137
1931,0.55127
1932,0.55117
1933,0.55106
1934,0.55096
1935,0.55086
1936,0.55076
1937,0.55066
1938,0.55056
1939,0.55045
1940,0.55035
1941,0.55025
1942,0.55015
1943,0.55005
1944,0.54994
1945,0.54984
1946,0.54974
1947,0.54964
1948,0.54954
1949,0.54944
1950,0.54933
1951,0.54923
1952,0.54913
1953,0.54903
1954,0.54893
1955,0.54883
1956,0.54872
1957,0.54862
1958,0.54853
1959,0.54843
1960,0.54832
1961,0.54822
1962,0.54812
1963,0.54802
1964,0.54792
1965,0.54782
1966,0.54772
1967,0.54761
1968,0.54751
1969,0.54741
1970,0.54731
1971,0.54721
1972,0.54711
1973,0.54701
1974,0.54691
1975,0.54681
1976,0.54671
1977,0.54661
1978,0.54651
1979,0.5464
1980,0.5463
1981,0.5462
1982,0.5461
1983,0.546
1984,0.5459
1985,0.54581
1986,0.54571
1987,0.54562
1988,0.54552
1989,0.54542
1990,0.54532
1991,0.54521
1992,0.5451
1993,0.54497
1994,0.54484
1995,0.54474
1996,0.54466
1997,0.5446
1998,0.54453
1999,0.54444
2000,0.54435


==> Data/Figure 4b/3.csv <==
0,1
1,0.99656
2,0.9934
3,0.99216
4,0.99139
5,0.99075
6,0.99017
7,0.98966
8,0.98923
9,0.98884
10,0.98851
11,0.98823
12,0.98795
13,0.98767
14,0.98744
15,0.98724
16,0.98706
17,0.98687
18,0.98667
19,0.98649
20,0.98632
21,0.98618
22,0.98603
23,0.98589
24,0.98574
25,0.98558
26,0.98546
27,0.98536
28,0.98524
29,0.98508
30,0.98498
31,0.98489
32,0.98479
33,0.98468
34,0.98457
35,0.98448
36,0.98441
37,0.98432
38,0.98422
39,0.98413
40,0.98405
41,0.98398
42,0.98393
43,0.98385
44,0.98378
45,0.9837
46,0.98361
47,0.98356
48,0.98351
49,0.98343
50,0.98336
51,0.9833
52,0.98324
53,0.98319
54,0.98312
55,0.98306
56,0.98301
57,0.98295
58,0.98289
59,0.98283
60,0.98277
61,0.98274
62,0.98267
63,0.98262
64,0.98258
65,0.98252
66,0.98248
67,0.98244
68,0.98239
69,0.98234
70,0.98228
71,0.98224
72,0.9822
73,0.98215
74,0.98211
75,0.98206
76,0.98202
77,0.98197
78,0.98192
79,0.98188
80,0.98185
81,0.98181
82,0.98176
83,0.98172
84,0.98168
85,0.98164
86,0.98162
87,0.98158
88,0.98154
89,0.9815
90,0.98146
91,0.98142
92,0.98138
93,0.98135
94,0.98131
95,0.98128
96,0.98125
97,0.98121
98,0.98117
99,0.98114
100,0.98111
101,0.98107
102,0.98104
103,0.98102
104,0.98098
105,0.98094
106,0.98091
107,0.98088
108,0.98084
109,0.98082
110,0.9808
111,0.98076
112,0.98074
113,0.98071
114,0.98068
115,0.98064
116,0.98062
117,0.98059
118,0.98056
119,0.98054
120,0.9805
121,0.98047
122,0.98044
123,0.98042
124,0.98038
125,0.98036
126,0.98034
127,0.98031
128,0.98028
129,0.98026
130,0.98022
131,0.98021
132,0.98019
133,0.98016
134,0.98013
135,0.98011
136,0.98008
137,0.98005
138,0.98003
139,0.98001
140,0.97999
141,0.97997
142,0.97994
143,0.97992
144,0.97989
145,0.97986
146,0.97984
147,0.97983
148,0.9798
149,0.97978
150,0.97975
151,0.97973
152,0.9797
153,0.97969
154,0.97968
155,0.97965
156,0.97962
157,0.9796
158,0.97957
159,0.97956
160,0.97953
161,0.97952
162,0.9795
163,0.97947
164,0.97946
165,0.97943
166,0.97941
167,0.97939
168,0.97937
169,0.97936
170,0.97934
171,0.97931
172,0.97929
173,0.97927
174,0.97926
175,0.97923
176,0.97921
177,0.9792
178,0.97919
179,0.97917
180,0.97914
181,0.97912
182,0.9791
183,0.97909
184,0.97907
185,0.97905
186,0.97903
187,0.97902
188,0.979
189,0.97898
190,0.97896
191,0.97894
192,0.97893
193,0.97891
194,0.97889
195,0.97888
196,0.97886
197,0.97884
198,0.97883
199,0.97882
200,0.9788
201,0.97877
202,0.97875
203,0.97873
204,0.97872
205,0.9787
206,0.97869
207,0.97868
208,0.97866
209,0.97865
210,0.97862
211,0.97861
212,0.9786
213,0.97858
214,0.97856
215,0.97854
216,0.97853
217,0.97852
218,0.9785
219,0.97848
220,0.97847
221,0.97845
222,0.97844
223,0.97843
224,0.97841
225,0.97839
226,0.97838
227,0.97837
228,0.97836
229,0.97834
230,0.97832
231,0.97831
232,0.97829
233,0.97827
234,0.97826
235,0.97825
236,0.97824
237,0.97822
238,0.9782
239,0.97819
240,0.97818
241,0.97816
242,0.97815
243,0.97814
244,0.97812
245,0.97811
246,0.97809
247,0.97808
248,0.97807
249,0.97805
250,0.97804
251,0.97803
252,0.97801
253,0.978
254,0.97799
255,0.97798
256,0.97796
257,0.97795
258,0.97793
259,0.97793
260,0.97791
261,0.9779
262,0.97788
263,0.97787
264,0.97786
265,0.97784
266,0.97784
267,0.97782
268,0.97781
269,0.97779
270,0.97778
271,0.97777
272,0.97776
273,0.97775
274,0.97773
275,0.97772
276,0.97771
277,0.9777
278,0.97768
279,0.97768
280,0.97766
281,0.97765
282,0.97763
283,0.97762
284,0.97761
285,0.9776
286,0.97759
287,0.97758
288,0.97757
289,0.97756
290,0.97754
291,0.97753
292,0.97752
293,0.97751
294,0.9775
295,0.97749
296,0.97747
297,0.97746
298,0.97745
299,0.97744
300,0.97743
301,0.97742
302,0.9774
303,0.97739
304,0.97738
305,0.97738
306,0.97736
307,0.97735
308,0.97734
309,0.97733
310,0.97732
311,0.9773
312,0.97729
313,0.97729
314,0.97727
315,0.97726
316,0.97725
317,0.97725
318,0.97723
319,0.97722
320,0.97721
321,0.9772
322,0.97719
323,0.97718
324,0.97717
325,0.97716
326,0.97716
327,0.97714
328,0.97713
329,0.97712
330,0.97711
331,0.97709
332,0.97709
333,0.97708
334,0.97707
335,0.97705
336,0.97705
337,0.97704
338,0.97703
339,0.97702
340,0.97701
341,0.977
342,0.97699
343,0.97698
344,0.97697
345,0.97696
346,0.97694
347,0.97693
348,0.97693
349,0.97692
350,0.97691
351,0.9769
352,0.97689
353,0.97688
354,0.97687
355,0.97686
356,0.97685
357,0.97684
358,0.97683
359,0.97683
360,0.97681
361,0.97681
362,0.9768
363,0.97679
364,0.97678
365,0.97677
366,0.97676
367,0.97675
368,0.97674
369,0.97674
370,0.97672
371,0.97672
372,0.97671
373,0.97669
374,0.97669
375,0.97667
376,0.97667
377,0.97666
378,0.97665
379,0.97664
380,0.97664
381,0.97663
382,0.97662
383,0.97661
384,0.9766
385,0.97659
386,0.97658
387,0.97657
388,0.97657
389,0.97656
390,0.97654
391,0.97654
392,0.97654
393,0.97653
394,0.97651
395,0.9765
396,0.9765
397,0.97649
398,0.97648
399,0.97647
400,0.97646
401,0.97646
402,0.97644
403,0.97644
404,0.97643
405,0.97642
406,0.97641
407,0.9764
408,0.97639
409,0.97639
410,0.97638
411,0.97637
412,0.97636
413,0.97635
414,0.97634
415,0.97634
416,0.97633
417,0.97632
418,0.97632
419,0.97631
420,0.9763
421,0.97628
422,0.97628
423,0.97628
424,0.97627
425,0.97626
426,0.97625
427,0.97625
428,0.97624
429,0.97623
430,0.97622
431,0.97621
432,0.9762
433,0.9762
434,0.97619
435,0.97618
436,0.97617
437,0.97616
438,0.97616
439,0.97615
440,0.97614
441,0.97613
442,0.97613
443,0.97612
444,0.97611
445,0.97611
446,0.9761
447,0.97609
448,0.97608
449,0.97607
450,0.97607
451,0.97606
452,0.97605
453,0.97605
454,0.97604
455,0.97603
456,0.97602
457,0.97601
458,0.976
459,0.976
460,0.976
461,0.97598
462,0.97597
463,0.97596
464,0.97596
465,0.97596
466,0.97595
467,0.97594
468,0.97594
469,0.97593
470,0.97592
471,0.97591
472,0.97591
473,0.9759
474,0.97589
475,0.97588
476,0.97588
477,0.97587
478,0.97587
479,0.97586
480,0.97585
481,0.97584
482,0.97583
483,0.97583
484,0.97582
485,0.97581
486,0.97581
487,0.9758
488,0.97579
489,0.97579
490,0.97578
491,0.97577
492,0.97576
493,0.97576
494,0.97575
495,0.97574
496,0.97574
497,0.97573
498,0.97573
499,0.97572
500,0.97571
501,0.9757
502,0.9757
503,0.9757
504,0.97569
505,0.97568
506,0.97567
507,0.97566
508,0.97566
509,0.97565
510,0.97564
511,0.97564
512,0.97563
513,0.97563
514,0.97562
515,0.97562
516,0.97561
517,0.9756
518,0.97559
519,0.97558
520,0.97558
521,0.97557
522,0.97556
523,0.97556
524,0.97555
525,0.97555
526,0.97554
527,0.97554
528,0.97553
529,0.97552
530,0.97551
531,0.97551
532,0.9755
533,0.9755
534,0.97548
535,0.97548
536,0.97548
537,0.97547
538,0.97547
539,0.97546
540,0.97545
541,0.97544
542,0.97544
543,0.97544
544,0.97543
545,0.97542
546,0.97541
547,0.97541
548,0.9754
549,0.9754
550,0.97539
551,0.97538
552,0.97538
553,0.97537
554,0.97536
555,0.97536
556,0.97535
557,0.97535
558,0.97534
559,0.97533
560,0.97533
561,0.97533
562,0.97532
563,0.97531
564,0.97531
565,0.9753
566,0.9753
567,0.97529
568,0.97528
569,0.97528
570,0.97527
571,0.97526
572,0.97525
573,0.97525
574,0.97525
575,0.97524
576,0.97524
577,0.97523
578,0.97523
579,0.97522
580,0.97522
581,0.97521
582,0.9752
583,0.97519
584,0.97519
585,0.97519
586,0.97518
587,0.97517
588,0.97517
589,0.97516
590,0.97515
591,0.97515
592,0.97514
593,0.97514
594,0.97513
595,0.97512
596,0.97512
597,0.97511
598,0.9751
599,0.9751
600,0.9751
601,0.97509
602,0.97508
603,0.97508
604,0.97507
605,0.97507
606,0.97506
607,0.97505
608,0.97505
609,0.97505
610,0.97504
611,0.97503
612,0.97503
613,0.97502
614,0.97502
615,0.97501
616,0.97501
617,0.975
618,0.975
619,0.97499
620,0.97498
621,0.97498
622,0.97498
623,0.97497
624,0.97496
625,0.97496
626,0.97496
627,0.97495
628,0.97494
629,0.97494
630,0.97493
631,0.97492
632,0.97492
633,0.97492
634,0.97491
635,0.9749
636,0.9749
637,0.97489
638,0.97489
639,0.97488
640,0.97488
641,0.97487
642,0.97486
643,0.97486
644,0.97486
645,0.97485
646,0.97484
647,0.97484
648,0.97484
649,0.97483
650,0.97483
651,0.97482
652,0.97481
653,0.97481
654,0.97481
655,0.9748
656,0.97479
657,0.97479
658,0.97478
659,0.97478
660,0.97478
661,0.97477
662,0.97476
663,0.97476
664,0.97475
665,0.97475
666,0.97474
667,0.97474
668,0.97473
669,0.97473
670,0.97472
671,0.97472
672,0.97471
673,0.97471
674,0.9747
675,0.9747
676,0.97469
677,0.97469
678,0.97468
679,0.97468
680,0.97467
681,0.97467
682,0.97467
683,0.97466
684,0.97465
685,0.97465
686,0.97464
687,0.97464
688,0.97463
689,0.97463
690,0.97462
691,0.97462
692,0.97461
693,0.97461
694,0.97461
695,0.9746
696,0.9746
697,0.97459
698,0.97458
699,0.97458
700,0.97458
701,0.97457
702,0.97457
703,0.97456
704,0.97456
705,0.97455
706,0.97455
707,0.97454
708,0.97454
709,0.97454
710,0.97453
711,0.97452
712,0.97452
713,0.97452
714,0.97451
715,0.97451
716,0.9745
717,0.9745
718,0.97449
719,0.97449
720,0.97448
721,0.97448
722,0.97448
723,0.97447
724,0.97447
725,0.97446
726,0.97446
727,0.97445
728,0.97445
729,0.97444
730,0.97444
731,0.97443
732,0.97443
733,0.97442
734,0.97442
735,0.97441
736,0.97441
737,0.97441
738,0.9744
739,0.9744
740,0.97439
741,0.97438
742,0.97438
743,0.97438
744,0.97437
745,0.97437
746,0.97436
747,0.97436
748,0.97435
749,0.97435
750,0.97435
751,0.97434
752,0.97434
753,0.97433
754,0.97433
755,0.97432
756,0.97432
757,0.97432
758,0.97431
759,0.97431
760,0.9743
761,0.97429
762,0.97429
763,0.97429
764,0.97428
765,0.97428
766,0.97428
767,0.97427
768,0.97426
769,0.97426
770,0.97426
771,0.97425
772,0.97425
773,0.97424
774,0.97424
775,0.97424
776,0.97423
777,0.97423
778,0.97422
779,0.97422
780,0.97422
781,0.97421
782,0.9742
783,0.9742
784,0.9742
785,0.97419
786,0.97419
787,0.97418
788,0.97418
789,0.97418
790,0.97417
791,0.97417
792,0.97416
793,0.97416
794,0.97415
795,0.97415
796,0.97414
797,0.97414
798,0.97414
799,0.97413
800,0.97413
801,0.97413
802,0.97412
803,0.97411
804,0.97411
805,0.97411
806,0.9741
807,0.9741
808,0.9741
809,0.97409
810,0.97409
811,0.97408
812,0.97408
813,0.97408
814,0.97407
815,0.97407
816,0.97406
817,0.97406
818,0.97405
819,0.97405
820,0.97404
821,0.97404
822,0.97404
823,0.97404
824,0.97403
825,0.97403
826,0.97402
827,0.97402
828,0.97401
829,0.97401
830,0.97401
831,0.974
832,0.974
833,0.974
834,0.97399
835,0.97399
836,0.97398
837,0.97398
838,0.97397
839,0.97397
840,0.97397
841,0.97396
842,0.97396
843,0.97395
844,0.97395
845,0.97395
846,0.97394
847,0.97394
848,0.97393
849,0.97393
850,0.97392
851,0.97392
852,0.97392
853,0.97391
854,0.97391
855,0.97391
856,0.9739
857,0.9739
858,0.9739
859,0.97389
860,0.97389
861,0.97388
862,0.97388
863,0.97388
864,0.97387
865,0.97387
866,0.97386
867,0.97386
868,0.97386
869,0.97385
870,0.97385
871,0.97384
872,0.97384
873,0.97384
874,0.97383
875,0.97383
876,0.97383
877,0.97382
878,0.97382
879,0.97381
880,0.97381
881,0.97381
882,0.9738
883,0.9738
884,0.97379
885,0.9738
886,0.97379
887,0.97379
888,0.97378
889,0.97378
890,0.97377
891,0.97377
892,0.97377
893,0.97376
894,0.97376
895,0.97376
896,0.97375
897,0.97375
898,0.97375
899,0.97374
900,0.97374
901,0.97373
902,0.97373
903,0.97373
904,0.97372
905,0.97372
906,0.97372
907,0.97371
908,0.97371
909,0.9737
910,0.9737
911,0.9737
912,0.97369
913,0.97369
914,0.97369
915,0.97368
916,0.97368
917,0.97368
918,0.97367
919,0.97367
920,0.97366
921,0.97366
922,0.97366
923,0.97365
924,0.97365
925,0.97364
926,0.97364
927,0.97364
928,0.97364
929,0.97363
930,0.97363
931,0.97363
932,0.97362
933,0.97362
934,0.97361
935,0.97361
936,0.97361
937,0.9736
938,0.9736
939,0.9736
940,0.97359
941,0.97359
942,0.97359
943,0.97358
944,0.97358
945,0.97358
946,0.97357
947,0.97357
948,0.97356
949,0.97357
950,0.97356
951,0.97356
952,0.97355
953,0.97355
954,0.97355
955,0.97354
956,0.97354
957,0.97354
958,0.97353
959,0.97353
960,0.97353
961,0.97353
962,0.97352
963,0.97351
964,0.97351
965,0.97351
966,0.97351
967,0.9735
968,0.9735
969,0.97349
970,0.97349
971,0.97348
972,0.97348
973,0.97348
974,0.97348
975,0.97347
976,0.97347
977,0.97347
978,0.97346
979,0.97346
980,0.97346
981,0.97346
982,0.97345
983,0.97345
984,0.97344
985,0.97344
986,0.97344
987,0.97343
988,0.97343
989,0.97343
990,0.97342
991,0.97342
992,0.97342
993,0.97342
994,0.97341
995,0.97341
996,0.9734
997,0.9734
998,0.9734
999,0.97339
1000,0.97339
1001,0.97338
1002,0.97338
1003,0.97338
1004,0.97338
1005,0.97337
1006,0.97337
1007,0.97337
1008,0.97336
1009,0.97336
1010,0.97336
1011,0.97336
1012,0.97335
1013,0.97335
1014,0.97334
1015,0.97334
1016,0.97334
1017,0.97334
1018,0.97333
1019,0.97332
1020,0.97332
1021,0.97332
1022,0.97332
1023,0.97331
1024,0.97331
1025,0.97331
1026,0.97331
1027,0.9733
1028,0.9733
1029,0.97329
1030,0.97329
1031,0.97329
1032,0.97329
1033,0.97328
1034,0.97328
1035,0.97327
1036,0.97328
1037,0.97327
1038,0.97327
1039,0.97326
1040,0.97326
1041,0.97326
1042,0.97326
1043,0.97325
1044,0.97325
1045,0.97325
1046,0.97324
1047,0.97324
1048,0.97324
1049,0.97323
1050,0.97323
1051,0.97323
1052,0.97322
1053,0.97322
1054,0.97322
1055,0.97321
1056,0.97321
1057,0.97321
1058,0.9732
1059,0.9732
1060,0.9732
1061,0.9732
1062,0.97319
1063,0.97319
1064,0.97318
1065,0.97318
1066,0.97318
1067,0.97317
1068,0.97317
1069,0.97317
1070,0.97317
1071,0.97316
1072,0.97316
1073,0.97316
1074,0.97316
1075,0.97316
1076,0.97315
1077,0.97315
1078,0.97314
1079,0.97314
1080,0.97314
1081,0.97313
1082,0.97313
1083,0.97312
1084,0.97312
1085,0.97312
1086,0.97312
1087,0.97311
1088,0.97311
1089,0.97311
1090,0.97311
1091,0.9731
1092,0.9731
1093,0.9731
1094,0.97309
1095,0.97309
1096,0.97309
1097,0.97308
1098,0.97308
1099,0.97308
1100,0.97308
1101,0.97307
1102,0.97307
1103,0.97307
1104,0.97307
1105,0.97306
1106,0.97306
1107,0.97305
1108,0.97305
1109,0.97305
1110,0.97304
1111,0.97304
1112,0.97304
1113,0.97303
1114,0.97303
1115,0.97303
1116,0.97303
1117,0.97302
1118,0.97302
1119,0.97301
1120,0.97301
1121,0.97301
1122,0.97301
1123,0.973
1124,0.973
1125,0.973
1126,0.973
1127,0.97299
1128,0.97299
1129,0.97299
1130,0.97298
1131,0.97298
1132,0.97298
1133,0.97298
1134,0.97297
1135,0.97297
1136,0.97296
1137,0.97296
1138,0.97296
1139,0.97296
1140,0.97295
1141,0.97295
1142,0.97295
1143,0.97295
1144,0.97294
1145,0.97294
1146,0.97294
1147,0.97294
1148,0.97293
1149,0.97293
1150,0.97292
1151,0.97292
1152,0.97292
1153,0.97292
1154,0.97291
1155,0.97291
1156,0.97291
1157,0.97291
1158,0.97291
1159,0.9729
1160,0.9729
1161,0.9729
1162,0.97289
1163,0.97289
1164,0.97289
1165,0.97288
1166,0.97288
1167,0.97288
1168,0.97288
1169,0.97287
1170,0.97287
1171,0.97287
1172,0.97286
1173,0.97286
1174,0.97286
1175,0.97286
1176,0.97285
1177,0.97285
1178,0.97285
1179,0.97284
1180,0.97284
1181,0.97284
1182,0.97284
1183,0.97283
1184,0.97283
1185,0.97283
1186,0.97283
1187,0.97282
1188,0.97282
1189,0.97282
1190,0.97281
1191,0.97281
1192,0.97281
1193,0.97281
1194,0.9728
1195,0.9728
1196,0.9728
1197,0.97279
1198,0.97279
1199,0.97279
1200,0.97278
1201,0.97278
1202,0.97278
1203,0.97278
1204,0.97277
1205,0.97277
1206,0.97277
1207,0.97277
1208,0.97276
1209,0.97276
1210,0.97276
1211,0.97276
1212,0.97275
1213,0.97275
1214,0.97275
1215,0.97275
1216,0.97274
1217,0.97274
1218,0.97274
1219,0.97273
1220,0.97273
1221,0.97273
1222,0.97272
1223,0.97272
1224,0.97272
1225,0.97272
1226,0.97271
1227,0.97271
1228,0.97271
1229,0.97271
1230,0.9727
1231,0.9727
1232,0.9727
1233,0.9727
1234,0.97269
1235,0.97269
1236,0.97269
1237,0.97268
1238,0.97268
1239,0.97268
1240,0.97268
1241,0.97267
1242,0.97267
1243,0.97267
1244,0.97267
1245,0.97266
1246,0.97266
1247,0.97266
1248,0.97266
1249,0.97265
1250,0.97265
1251,0.97265
1252,0.97264
1253,0.97264
1254,0.97264
1255,0.97264
1256,0.97263
1257,0.97263
1258,0.97263
1259,0.97263
1260,0.97262
1261,0.97262
1262,0.97262
1263,0.97261
1264,0.97261
1265,0.97261
1266,0.97261
1267,0.97261
1268,0.9726
1269,0.97259
1270,0.97259
1271,0.97259
1272,0.97259
1273,0.97259
1274,0.97259
1275,0.97258
1276,0.97258
1277,0.97258
1278,0.97258
1279,0.97257
1280,0.97257
1281,0.97257
1282,0.97257
1283,0.97256
1284,0.97256
1285,0.97256
1286,0.97256
1287,0.97256
1288,0.97255
1289,0.97255
1290,0.97254
1291,0.97254
1292,0.97254
1293,0.97254
1294,0.97253
1295,0.97253
1296,0.97253
1297,0.97253
1298,0.97253
1299,0.97252
1300,0.97252
1301,0.97252
1302,0.97251
1303,0.97251
1304,0.97251
1305,0.97251
1306,0.9725
1307,0.9725
1308,0.9725
1309,0.9725
1310,0.9725
1311,0.97249
1312,0.97249
1313,0.97249
1314,0.97248
1315,0.97248
1316,0.97248
1317,0.97248
1318,0.97247
1319,0.97247
1320,0.97247
1321,0.97247
1322,0.97246
1323,0.97246
1324,0.97246
1325,0.97246
1326,0.97246
1327,0.97245
1328,0.97245
1329,0.97245
1330,0.97245
1331,0.97244
1332,0.97244
1333,0.97244
1334,0.97244
1335,0.97243
1336,0.97244
1337,0.97243
1338,0.97243
1339,0.97242
1340,0.97242
1341,0.97242
1342,0.97242
1343,0.97242
1344,0.97241
1345,0.97241
1346,0.97241
1347,0.9724
1348,0.9724
1349,0.9724
1350,0.9724
1351,0.9724
1352,0.97239
1353,0.97239
1354,0.97239
1355,0.97239
1356,0.97238
1357,0.97238
1358,0.97238
1359,0.97238
1360,0.97238
1361,0.97237
1362,0.97237
1363,0.97237
1364,0.97236
1365,0.97236
1366,0.97236
1367,0.97236
1368,0.97235
1369,0.97235
1370,0.97235
1371,0.97235
1372,0.97235
1373,0.97234
1374,0.97234
1375,0.97234
1376,0.97234
1377,0.97233
1378,0.97233
1379,0.97233
1380,0.97233
1381,0.97233
1382,0.97232
1383,0.97232
1384,0.97232
1385,0.97232
1386,0.97231
1387,0.97231
1388,0.97231
1389,0.9723
1390,0.9723
1391,0.9723
1392,0.9723
1393,0.9723
1394,0.97229
1395,0.97229
1396,0.97229
1397,0.97229
1398,0.97228
1399,0.97228
1400,0.97228
1401,0.97228
1402,0.97228
1403,0.97227
1404,0.97227
1405,0.97227
1406,0.97227
1407,0.97226
1408,0.97226
1409,0.97226
1410,0.97226
1411,0.97225
1412,0.97225
1413,0.97225
1414,0.97225
1415,0.97225
1416,0.97224
1417,0.97224
1418,0.97224
1419,0.97224
1420,0.97223
1421,0.97223
1422,0.97223
1423,0.97223
1424,0.97223
1425,0.97223
1426,0.97222
1427,0.97222
1428,0.97221
1429,0.97221
1430,0.97221
1431,0.97221
1432,0.9722
1433,0.9722
1434,0.9722
1435,0.9722
1436,0.9722
1437,0.9722
1438,0.97219
1439,0.97219
1440,0.97219
1441,0.97219
1442,0.97218
1443,0.97218
1444,0.97218
1445,0.97218
1446,0.97218
1447,0.97218
1448,0.97217
1449,0.97217
1450,0.97217
1451,0.97217
1452,0.97216
1453,0.97216
1454,0.97216
1455,0.97216
1456,0.97215
1457,0.97215
1458,0.97215
1459,0.97215
1460,0.97215
1461,0.97215
1462,0.97214
1463,0.97214
1464,0.97214
1465,0.97213
1466,0.97213
1467,0.97213
1468,0.97213
1469,0.97212
1470,0.97212
1471,0.97212
1472,0.97212
1473,0.97212
1474,0.97211
1475,0.97211
1476,0.97211
1477,0.97211
1478,0.97211
1479,0.9721
1480,0.9721
1481,0.9721
1482,0.97209
1483,0.97209
1484,0.97209
1485,0.97209
1486,0.97209
1487,0.97209
1488,0.97209
1489,0.97208
1490,0.97208
1491,0.97208
1492,0.97208
1493,0.97207
1494,0.97207
1495,0.97207
1496,0.97207
1497,0.97207
1498,0.97206
1499,0.97206
1500,0.97206
1501,0.97206
1502,0.97205
1503,0.97205
1504,0.97205
1505,0.97205
1506,0.97205
1507,0.97205
1508,0.97204
1509,0.97204
1510,0.97204
1511,0.97204
1512,0.97203
1513,0.97203
1514,0.97203
1515,0.97203
1516,0.97202
1517,0.97202
1518,0.97202
1519,0.97202
1520,0.97202
1521,0.97202
1522,0.97201
1523,0.97201
1524,0.97201
1525,0.97201
1526,0.972
1527,0.972
1528,0.972
1529,0.972
1530,0.972
1531,0.972
1532,0.97199
1533,0.97199
1534,0.97199
1535,0.97198
1536,0.97198
1537,0.97198
1538,0.97198
1539,0.97198
1540,0.97197
1541,0.97197
1542,0.97197
1543,0.97197
1544,0.97197
1545,0.97196
1546,0.97196
1547,0.97196
1548,0.97196
1549,0.97195
1550,0.97195
1551,0.97195
1552,0.97195
1553,0.97195
1554,0.97194
1555,0.97194
1556,0.97194
1557,0.97194
1558,0.97194
1559,0.97194
1560,0.97193
1561,0.97193
1562,0.97193
1563,0.97193
1564,0.97193
1565,0.97192
1566,0.97192
1567,0.97192
1568,0.97192
1569,0.97191
1570,0.97191
1571,0.97191
1572,0.97191
1573,0.9719
1574,0.9719
1575,0.9719
1576,0.9719
1577,0.9719
1578,0.9719
1579,0.97189
1580,0.97189
1581,0.97189
1582,0.97189
1583,0.97189
1584,0.97188
1585,0.97188
1586,0.97188
1587,0.97188
1588,0.97188
1589,0.97187
1590,0.97187
1591,0.97187
1592,0.97187
1593,0.97187
1594,0.97186
1595,0.97186
1596,0.97186
1597,0.97186
1598,0.97186
1599,0.97185
1600,0.97185
1601,0.97185
1602,0.97185
1603,0.97185
1604,0.97184
1605,0.97184
1606,0.97184
1607,0.97184
1608,0.97184
1609,0.97183
1610,0.97183
1611,0.97183
1612,0.97183
1613,0.97183
1614,0.97183
1615,0.97182
1616,0.97182
1617,0.97182
1618,0.97182
1619,0.97182
1620,0.97181
1621,0.97181
1622,0.97181
1623,0.9718
1624,0.9718
1625,0.9718
1626,0.9718
1627,0.9718
1628,0.9718
1629,0.9718
1630,0.97179
1631,0.97179
1632,0.97179
1633,0.97179
1634,0.97179
1635,0.97178
1636,0.97178
1637,0.97178
1638,0.97178
1639,0.97178
1640,0.97177
1641,0.97177
1642,0.97177
1643,0.97177
1644,0.97177
1645,0.97176
1646,0.97176
1647,0.97176
1648,0.97176
1649,0.97175
1650,0.97175
1651,0.97175
1652,0.97175
1653,0.97175
1654,0.97175
1655,0.97174
1656,0.97174
1657,0.97174
1658,0.97174
1659,0.97174
1660,0.97173
1661,0.97173
1662,0.97173
1663,0.97173
1664,0.97173
1665,0.97172
1666,0.97172
1667,0.97172
1668,0.97172
1669,0.97172
1670,0.97171
1671,0.97171
1672,0.97171
1673,0.97171
1674,0.97171
1675,0.9717
1676,0.9717
1677,0.9717
1678,0.9717
1679,0.9717
1680,0.9717
1681,0.9717
1682,0.97169
1683,0.97169
1684,0.97169
1685,0.97169
1686,0.97168
1687,0.97168
1688,0.97168
1689,0.97168
1690,0.97168
1691,0.97168
1692,0.97167
1693,0.97167
1694,0.97167
1695,0.97167
1696,0.97167
1697,0.97167
1698,0.97166
1699,0.97166
1700,0.97166
1701,0.97166
1702,0.97166
1703,0.97165
1704,0.97165
1705,0.97165
1706,0.97165
1707,0.97165
1708,0.97164
1709,0.97164
1710,0.97164
1711,0.97164
1712,0.97163
1713,0.97163
1714,0.97163
1715,0.97163
1716,0.97163
1717,0.97163
1718,0.97162
1719,0.97162
1720,0.97162
1721,0.97162
1722,0.97162
1723,0.97162
1724,0.97161
1725,0.97161
1726,0.97161
1727,0.97161
1728,0.97161
1729,0.97161
1730,0.97161
1731,0.9716
1732,0.9716
1733,0.9716
1734,0.9716
1735,0.9716
1736,0.97159
1737,0.97159
1738,0.97159
1739,0.97159
1740,0.97159
1741,0.97158
1742,0.97158
1743,0.97158
1744,0.97158
1745,0.97158
1746,0.97158
1747,0.97157
1748,0.97157
1749,0.97157
1750,0.97157
1751,0.97157
1752,0.97156
1753,0.97156
1754,0.97156
1755,0.97156
1756,0.97155
1757,0.97155
1758,0.97155
1759,0.97155
1760,0.97155
1761,0.97155
1762,0.97154
1763,0.97154
1764,0.97154
1765,0.97154
1766,0.97154
1767,0.97154
1768,0.97153
1769,0.97153
1770,0.97153
1771,0.97153
1772,0.97153
1773,0.97153
1774,0.97152
1775,0.97152
1776,0.97152
1777,0.97152
1778,0.97152
1779,0.97152
1780,0.97151
1781,0.97151
1782,0.97151
1783,0.97151
1784,0.9715
1785,0.9715
1786,0.9715
1787,0.9715
1788,0.9715
1789,0.9715
1790,0.9715
1791,0.97149
1792,0.97149
1793,0.97149
1794,0.97149
1795,0.97148
1796,0.97148
1797,0.97148
1798,0.97148
1799,0.97148
1800,0.97148
1801,0.97147
1802,0.97147
1803,0.97147
1804,0.97147
1805,0.97147
1806,0.97147
1807,0.97146
1808,0.97146
1809,0.97146
1810,0.97146
1811,0.97146
1812,0.97145
1813,0.97145
1814,0.97145
1815,0.97145
1816,0.97145
1817,0.97145
1818,0.97144
1819,0.97144
1820,0.97144
1821,0.97144
1822,0.97144
1823,0.97144
1824,0.97143
1825,0.97143
1826,0.97143
1827,0.97143
1828,0.97143
1829,0.97142
1830,0.97142
1831,0.97142
1832,0.97142
1833,0.97142
1834,0.97142
1835,0.97142
1836,0.97141
1837,0.97141
1838,0.97141
1839,0.97141
1840,0.97141
1841,0.9714
1842,0.9714
1843,0.9714
1844,0.9714
1845,0.9714
1846,0.9714
1847,0.9714
1848,0.97139
1849,0.97139
1850,0.97139
1851,0.97139
1852,0.97139
1853,0.97138
1854,0.97138
1855,0.97138
1856,0.97138
1857,0.97138
1858,0.97138
1859,0.97138
1860,0.97137
1861,0.97137
1862,0.97137
1863,0.97137
1864,0.97137
1865,0.97137
1866,0.97136
1867,0.97136
1868,0.97136
1869,0.97136
1870,0.97136
1871,0.97136
1872,0.97136
1873,0.97135
1874,0.97135
1875,0.97135
1876,0.97135
1877,0.97135
1878,0.97135
1879,0.97134
1880,0.97134
1881,0.97134
1882,0.97134
1883,0.97134
1884,0.97134
1885,0.97133
1886,0.97133
1887,0.97133
1888,0.97133
1889,0.97133
1890,0.97133
1891,0.97132
1892,0.97132
1893,0.97132
1894,0.97132
1895,0.97132
1896,0.97132
1897,0.97132
1898,0.97131
1899,0.97131
1900,0.97131
1901,0.97131
1902,0.9713
1903,0.9713
1904,0.9713
1905,0.9713
1906,0.9713
1907,0.9713
1908,0.97129
1909,0.97129
1910,0.97129
1911,0.97129
1912,0.97129
1913,0.97129
1914,0.97128
1915,0.97128
1916,0.97128
1917,0.97128
1918,0.97128
1919,0.97128
1920,0.97128
1921,0.97127
1922,0.97127
1923,0.97127
1924,0.97127
1925,0.97127
1926,0.97126
1927,0.97126
1928,0.97126
1929,0.97126
1930,0.97126
1931,0.97126
1932,0.97125
1933,0.97125
1934,0.97125
1935,0.97125
1936,0.97125
1937,0.97125
1938,0.97124
1939,0.97124
1940,0.97124
1941,0.97124
1942,0.97124
1943,0.97124
1944,0.97124
1945,0.97124
1946,0.97124
1947,0.97123
1948,0.97123
1949,0.97123
1950,0.97123
1951,0.97122
1952,0.97122
1953,0.97122
1954,0.97122
1955,0.97122
1956,0.97122
1957,0.97122
1958,0.97122
1959,0.97122
1960,0.97121
1961,0.97121
1962,0.97121
1963,0.97121
1964,0.97121
1965,0.9712
1966,0.9712
1967,0.9712
1968,0.9712
1969,0.9712
1970,0.9712
1971,0.97119
1972,0.97119
1973,0.97119
1974,0.97119
1975,0.97119
1976,0.97119
1977,0.97118
1978,0.97118
1979,0.97118
1980,0.97118
1981,0.97117
1982,0.97118
1983,0.97118
1984,0.97118
1985,0.97118
1986,0.97118
1987,0.97117
1988,0.97117
1989,0.97118
1990,0.97118
1991,0.97117
1992,0.97115
1993,0.97114
1994,0.97114
1995,0.97115
1996,0.97116
1997,0.97118
1998,0.97119
1999,0.97119
2000,0.97118


==> Data/Figure 4b/4.csv <==
0,1
1,0.99712
2,0.99578
3,0.99561
4,0.9955
5,0.99537
6,0.99527
7,0.99519
8,0.99513
9,0.99508
10,0.99505
11,0.99502
12,0.99499
13,0.99496
14,0.99494
15,0.99491
16,0.99489
17,0.99489
18,0.99487
19,0.99486
20,0.99485
21,0.99483
22,0.99482
23,0.9948
24,0.99479
25,0.99477
26,0.99477
27,0.99476
28,0.99474
29,0.99474
30,0.99473
31,0.99473
32,0.99471
33,0.99471
34,0.99472
35,0.99472
36,0.99471
37,0.99469
38,0.9947
39,0.99471
40,0.99469
41,0.99469
42,0.9947
43,0.9947
44,0.99468
45,0.99468
46,0.99468
47,0.99468
48,0.99467
49,0.99468
50,0.99468
51,0.99468
52,0.99466
53,0.99466
54,0.99467
55,0.99466
56,0.99466
57,0.99465
58,0.99465
59,0.99465
60,0.99465
61,0.99464
62,0.99464
63,0.99464
64,0.99463
65,0.99464
66,0.99464
67,0.99463
68,0.99463
69,0.99463
70,0.99464
71,0.99462
72,0.99462
73,0.99461
74,0.99462
75,0.99462
76,0.99463
77,0.99462
78,0.99462
79,0.99461
80,0.9946
81,0.9946
82,0.9946
83,0.99461
84,0.99461
85,0.9946
86,0.99459
87,0.99459
88,0.99459
89,0.99459
90,0.99458
91,0.99459
92,0.99458
93,0.99458
94,0.99459
95,0.99459
96,0.99458
97,0.99459
98,0.99458
99,0.99457
100,0.99458
101,0.99458
102,0.99458
103,0.99457
104,0.99457
105,0.99457
106,0.99457
107,0.99457
108,0.99457
109,0.99457
110,0.99456
111,0.99456
112,0.99455
113,0.99456
114,0.99456
115,0.99455
116,0.99455
117,0.99457
118,0.99455
119,0.99455
120,0.99455
121,0.99455
122,0.99455
123,0.99455
124,0.99455
125,0.99455
126,0.99454
127,0.99455
128,0.99455
129,0.99454
130,0.99454
131,0.99454
132,0.99454
133,0.99454
134,0.99454
135,0.99454
136,0.99454
137,0.99454
138,0.99454
139,0.99454
140,0.99453
141,0.99453
142,0.99453
143,0.99453
144,0.99452
145,0.99452
146,0.99453
147,0.99452
148,0.99453
149,0.99452
150,0.99452
151,0.99453
152,0.99453
153,0.99452
154,0.99452
155,0.99452
156,0.99452
157,0.99452
158,0.99452
159,0.99452
160,0.99451
161,0.99451
162,0.99451
163,0.99452
164,0.99452
165,0.99452
166,0.99451
167,0.99451
168,0.99452
169,0.99452
170,0.99451
171,0.99451
172,0.99451
173,0.9945
174,0.9945
175,0.99452
176,0.99451
177,0.99451
178,0.99451
179,0.9945
180,0.99451
181,0.9945
182,0.99451
183,0.9945
184,0.9945
185,0.9945
186,0.9945
187,0.99451
188,0.9945
189,0.99449
190,0.9945
191,0.9945
192,0.9945
193,0.9945
194,0.9945
195,0.99449
196,0.9945
197,0.9945
198,0.9945
199,0.9945
200,0.99449
201,0.99449
202,0.99449
203,0.99449
204,0.9945
205,0.9945
206,0.9945
207,0.9945
208,0.99449
209,0.99449
210,0.99449
211,0.9945
212,0.9945
213,0.99449
214,0.99449
215,0.99449
216,0.99449
217,0.99449
218,0.99449
219,0.99449
220,0.99449
221,0.99449
222,0.99449
223,0.99448
224,0.99448
225,0.99449
226,0.99449
227,0.99449
228,0.99448
229,0.99448
230,0.99448
231,0.99448
232,0.99448
233,0.99449
234,0.99449
235,0.99449
236,0.99449
237,0.99448
238,0.99448
239,0.99448
240,0.99448
241,0.99448
242,0.99448
243,0.99448
244,0.99448
245,0.99448
246,0.99448
247,0.99448
248,0.99448
249,0.99448
250,0.99448
251,0.99447
252,0.99447
253,0.99448
254,0.99448
255,0.99448
256,0.99448
257,0.99448
258,0.99448
259,0.99448
260,0.99448
261,0.99448
262,0.99447
263,0.99447
264,0.99447
265,0.99448
266,0.99447
267,0.99447
268,0.99448
269,0.99447
270,0.99447
271,0.99447
272,0.99448
273,0.99447
274,0.99447
275,0.99447
276,0.99447
277,0.99447
278,0.99447
279,0.99447
280,0.99447
281,0.99447
282,0.99447
283,0.99447
284,0.99447
285,0.99447
286,0.99447
287,0.99448
288,0.99447
289,0.99447
290,0.99447
291,0.99446
292,0.99447
293,0.99447
294,0.99446
295,0.99446
296,0.99447
297,0.99447
298,0.99447
299,0.99447
300,0.99447
301,0.99447
302,0.99446
303,0.99446
304,0.99447
305,0.99446
306,0.99446
307,0.99446
308,0.99447
309,0.99447
310,0.99446
311,0.99446
312,0.99446
313,0.99446
314,0.99446
315,0.99446
316,0.99446
317,0.99446
318,0.99446
319,0.99447
320,0.99446
321,0.99446
322,0.99446
323,0.99446
324,0.99446
325,0.99446
326,0.99446
327,0.99446
328,0.99446
329,0.99446
330,0.99446
331,0.99446
332,0.99446
333,0.99446
334,0.99446
335,0.99446
336,0.99446
337,0.99446
338,0.99446
339,0.99446
340,0.99446
341,0.99446
342,0.99446
343,0.99445
344,0.99446
345,0.99446
346,0.99446
347,0.99446
348,0.99446
349,0.99445
350,0.99446
351,0.99446
352,0.99445
353,0.99446
354,0.99445
355,0.99446
356,0.99445
357,0.99445
358,0.99445
359,0.99445
360,0.99446
361,0.99445
362,0.99445
363,0.99445
364,0.99445
365,0.99445
366,0.99445
367,0.99445
368,0.99446
369,0.99445
370,0.99446
371,0.99446
372,0.99446
373,0.99446
374,0.99446
375,0.99446
376,0.99445
377,0.99445
378,0.99445
379,0.99445
380,0.99445
381,0.99445
382,0.99445
383,0.99445
384,0.99445
385,0.99445
386,0.99446
387,0.99446
388,0.99445
389,0.99445
390,0.99445
391,0.99445
392,0.99445
393,0.99445
394,0.99445
395,0.99445
396,0.99445
397,0.99445
398,0.99445
399,0.99445
400,0.99445
401,0.99445
402,0.99445
403,0.99445
404,0.99445
405,0.99446
406,0.99445
407,0.99445
408,0.99445
409,0.99445
410,0.99445
411,0.99445
412,0.99445
413,0.99445
414,0.99445
415,0.99445
416,0.99445
417,0.99445
418,0.99445
419,0.99445
420,0.99445
421,0.99445
422,0.99445
423,0.99445
424,0.99445
425,0.99444
426,0.99444
427,0.99444
428,0.99444
429,0.99445
430,0.99445
431,0.99445
432,0.99445
433,0.99444
434,0.99445
435,0.99445
436,0.99445
437,0.99444
438,0.99445
439,0.99445
440,0.99444
441,0.99444
442,0.99445
443,0.99445
444,0.99444
445,0.99444
446,0.99445
447,0.99445
448,0.99444
449,0.99445
450,0.99445
451,0.99445
452,0.99444
453,0.99444
454,0.99444
455,0.99444
456,0.99444
457,0.99444
458,0.99444
459,0.99444
460,0.99444
461,0.99444
462,0.99444
463,0.99444
464,0.99444
465,0.99445
466,0.99444
467,0.99444
468,0.99444
469,0.99444
470,0.99444
471,0.99444
472,0.99444
473,0.99444
474,0.99444
475,0.99444
476,0.99444
477,0.99444
478,0.99444
479,0.99444
480,0.99444
481,0.99444
482,0.99444
483,0.99444
484,0.99444
485,0.99444
486,0.99444
487,0.99444
488,0.99444
489,0.99444
490,0.99444
491,0.99444
492,0.99444
493,0.99444
494,0.99444
495,0.99444
496,0.99444
497,0.99444
498,0.99444
499,0.99444
500,0.99444
501,0.99444
502,0.99444
503,0.99444
504,0.99444
505,0.99444
506,0.99444
507,0.99444
508,0.99444
509,0.99444
510,0.99444
511,0.99444
512,0.99444
513,0.99444
514,0.99444
515,0.99443
516,0.99444
517,0.99444
518,0.99444
519,0.99444
520,0.99444
521,0.99444
522,0.99443
523,0.99444
524,0.99444
525,0.99444
526,0.99444
527,0.99443
528,0.99444
529,0.99443
530,0.99444
531,0.99444
532,0.99444
533,0.99443
534,0.99443
535,0.99443
536,0.99444
537,0.99444
538,0.99444
539,0.99444
540,0.99444
541,0.99443
542,0.99443
543,0.99444
544,0.99443
545,0.99443
546,0.99443
547,0.99443
548,0.99443
549,0.99443
550,0.99443
551,0.99443
552,0.99443
553,0.99443
554,0.99443
555,0.99443
556,0.99444
557,0.99444
558,0.99443
559,0.99443
560,0.99443
561,0.99443
562,0.99443
563,0.99444
564,0.99444
565,0.99443
566,0.99444
567,0.99444
568,0.99443
569,0.99443
570,0.99443
571,0.99443
572,0.99443
573,0.99444
574,0.99443
575,0.99444
576,0.99444
577,0.99443
578,0.99443
579,0.99443
580,0.99443
581,0.99443
582,0.99443
583,0.99443
584,0.99443
585,0.99443
586,0.99443
587,0.99443
588,0.99443
589,0.99443
590,0.99443
591,0.99443
592,0.99443
593,0.99443
594,0.99443
595,0.99443
596,0.99443
597,0.99443
598,0.99443
599,0.99443
600,0.99443
601,0.99443
602,0.99443
603,0.99443
604,0.99443
605,0.99443
606,0.99443
607,0.99443
608,0.99443
609,0.99443
610,0.99443
611,0.99443
612,0.99443
613,0.99443
614,0.99443
615,0.99443
616,0.99443
617,0.99443
618,0.99443
619,0.99443
620,0.99443
621,0.99443
622,0.99443
623,0.99443
624,0.99443
625,0.99443
626,0.99443
627,0.99443
628,0.99443
629,0.99443
630,0.99443
631,0.99443
632,0.99443
633,0.99443
634,0.99443
635,0.99443
636,0.99443
637,0.99443
638,0.99443
639,0.99443
640,0.99443
641,0.99443
642,0.99443
643,0.99443
644,0.99443
645,0.99443
646,0.99443
647,0.99443
648,0.99443
649,0.99443
650,0.99443
651,0.99443
652,0.99443
653,0.99443
654,0.99443
655,0.99443
656,0.99443
657,0.99443
658,0.99443
659,0.99443
660,0.99443
661,0.99443
662,0.99443
663,0.99442
664,0.99443
665,0.99443
666,0.99443
667,0.99443
668,0.99443
669,0.99443
670,0.99443
671,0.99443
672,0.99443
673,0.99443
674,0.99443
675,0.99442
676,0.99443
677,0.99442
678,0.99443
679,0.99443
680,0.99443
681,0.99442
682,0.99443
683,0.99443
684,0.99443
685,0.99443
686,0.99443
687,0.99443
688,0.99443
689,0.99442
690,0.99442
691,0.99443
692,0.99443
693,0.99442
694,0.99442
695,0.99442
696,0.99442
697,0.99443
698,0.99442
699,0.99442
700,0.99442
701,0.99442
702,0.99443
703,0.99443
704,0.99443
705,0.99443
706,0.99443
707,0.99443
708,0.99443
709,0.99443
710,0.99442
711,0.99442
712,0.99442
713,0.99442
714,0.99442
715,0.99443
716,0.99443
717,0.99442
718,0.99442
719,0.99442
720,0.99443
721,0.99443
722,0.99443
723,0.99443
724,0.99443
725,0.99443
726,0.99443
727,0.99443
728,0.99443
729,0.99442
730,0.99442
731,0.99442
732,0.99442
733,0.99442
734,0.99442
735,0.99442
736,0.99442
737,0.99442
738,0.99442
739,0.99442
740,0.99442
741,0.99442
742,0.99442
743,0.99442
744,0.99442
745,0.99442
746,0.99442
747,0.99442
748,0.99442
749,0.99442
750,0.99442
751,0.99442
752,0.99442
753,0.99442
754,0.99443
755,0.99442
756,0.99442
757,0.99442
758,0.99442
759,0.99442
760,0.99442
761,0.99442
762,0.99442
763,0.99442
764,0.99442
765,0.99442
766,0.99442
767,0.99442
768,0.99442
769,0.99442
770,0.99442
771,0.99442
772,0.99442
773,0.99442
774,0.99442
775,0.99442
776,0.99442
777,0.99442
778,0.99442
779,0.99442
780,0.99442
781,0.99442
782,0.99442
783,0.99442
784,0.99442
785,0.99442
786,0.99442
787,0.99442
788,0.99442
789,0.99442
790,0.99442
791,0.99442
792,0.99442
793,0.99442
794,0.99442
795,0.99442
796,0.99442
797,0.99442
798,0.99442
799,0.99442
800,0.99442
801,0.99442
802,0.99442
803,0.99442
804,0.99442
805,0.99442
806,0.99442
807,0.99442
808,0.99442
809,0.99442
810,0.99442
811,0.99442
812,0.99442
813,0.99442
814,0.99442
815,0.99442
816,0.99442
817,0.99442
818,0.99442
819,0.99442
820,0.99442
821,0.99442
822,0.99442
823,0.99442
824,0.99442
825,0.99442
826,0.99442
827,0.99442
828,0.99442
829,0.99442
830,0.99442
831,0.99442
832,0.99442
833,0.99442
834,0.99442
835,0.99442
836,0.99442
837,0.99442
838,0.99442
839,0.99442
840,0.99442
841,0.99441
842,0.99441
843,0.99442
844,0.99442
845,0.99442
846,0.99442
847,0.99442
848,0.99442
849,0.99442
850,0.99442
851,0.99442
852,0.99442
853,0.99442
854,0.99442
855,0.99442
856,0.99442
857,0.99442
858,0.99442
859,0.99442
860,0.99442
861,0.99442
862,0.99442
863,0.99442
864,0.99442
865,0.99442
866,0.99441
867,0.99442
868,0.99442
869,0.99442
870,0.99442
871,0.99442
872,0.99442
873,0.99441
874,0.99442
875,0.99442
876,0.99442
877,0.99442
878,0.99442
879,0.99442
880,0.99442
881,0.99442
882,0.99442
883,0.99442
884,0.99442
885,0.99442
886,0.99442
887,0.99442
888,0.99442
889,0.99442
890,0.99442
891,0.99442
892,0.99442
893,0.99442
894,0.99442
895,0.99441
896,0.99441
897,0.99442
898,0.99441
899,0.99442
900,0.99442
901,0.99442
902,0.99442
903,0.99442
904,0.99442
905,0.99441
906,0.99442
907,0.99442
908,0.99442
909,0.99442
910,0.99441
911,0.99441
912,0.99442
913,0.99442
914,0.99442
915,0.99441
916,0.99441
917,0.99442
918,0.99441
919,0.99441
920,0.99441
921,0.99442
922,0.99441
923,0.99441
924,0.99441
925,0.99442
926,0.99442
927,0.99441
928,0.99441
929,0.99442
930,0.99441
931,0.99441
932,0.99442
933,0.99442
934,0.99442
935,0.99442
936,0.99442
937,0.99442
938,0.99442
939,0.99441
940,0.99441
941,0.99442
942,0.99442
943,0.99442
944,0.99441
945,0.99441
946,0.99442
947,0.99442
948,0.99441
949,0.99441
950,0.99441
951,0.99442
952,0.99441
953,0.99441
954,0.99441
955,0.99441
956,0.99442
957,0.99442
958,0.99441
959,0.99441
960,0.99442
961,0.99442
962,0.99441
963,0.99442
964,0.99442
965,0.99441
966,0.99441
967,0.99442
968,0.99442
969,0.99442
970,0.99441
971,0.99441
972,0.99442
973,0.99441
974,0.99441
975,0.99441
976,0.99441
977,0.99441
978,0.99441
979,0.99441
980,0.99441
981,0.99441
982,0.99441
983,0.99441
984,0.99441
985,0.99441
986,0.99441
987,0.99441
988,0.99441
989,0.99441
990,0.99441
991,0.99441
992,0.99441
993,0.99441
994,0.99441
995,0.99442
996,0.99442
997,0.99441
998,0.99441
999,0.99441
1000,0.99441
1001,0.99441
1002,0.99441
1003,0.99441
1004,0.99441
1005,0.99441
1006,0.99441
1007,0.99441
1008,0.99441
1009,0.99441
1010,0.99441
1011,0.99441
1012,0.99441
1013,0.99441
1014,0.99441
1015,0.99441
1016,0.99441
1017,0.99441
1018,0.99441
1019,0.99441
1020,0.99441
1021,0.99441
1022,0.99441
1023,0.99441
1024,0.99441
1025,0.99441
1026,0.99441
1027,0.99441
1028,0.99441
1029,0.99441
1030,0.99441
1031,0.99441
1032,0.99441
1033,0.99441
1034,0.99441
1035,0.99441
1036,0.99441
1037,0.99441
1038,0.99441
1039,0.99441
1040,0.99441
1041,0.99441
1042,0.99441
1043,0.99441
1044,0.99441
1045,0.99441
1046,0.99442
1047,0.99441
1048,0.99441
1049,0.99441
1050,0.99441
1051,0.99441
1052,0.99441
1053,0.99441
1054,0.99441
1055,0.99441
1056,0.99441
1057,0.99441
1058,0.99441
1059,0.99441
1060,0.99441
1061,0.99441
1062,0.99441
1063,0.99441
1064,0.99441
1065,0.99441
1066,0.99441
1067,0.99441
1068,0.99442
1069,0.99441
1070,0.99441
1071,0.99441
1072,0.99441
1073,0.99441
1074,0.99441
1075,0.99441
1076,0.99441
1077,0.99441
1078,0.99441
1079,0.99441
1080,0.99441
1081,0.99441
1082,0.99441
1083,0.99441
1084,0.99441
1085,0.99441
1086,0.99441
1087,0.99441
1088,0.99441
1089,0.99441
1090,0.99441
1091,0.99441
1092,0.99441
1093,0.99441
1094,0.99441
1095,0.99441
1096,0.99441
1097,0.99441
1098,0.99441
1099,0.99441
1100,0.99441
1101,0.99441
1102,0.99441
1103,0.99441
1104,0.99441
1105,0.99441
1106,0.99441
1107,0.99441
1108,0.99441
1109,0.99441
1110,0.99441
1111,0.99441
1112,0.99441
1113,0.99441
1114,0.99441
1115,0.99441
1116,0.99441
1117,0.99441
1118,0.99441
1119,0.99441
1120,0.99441
1121,0.99441
1122,0.99441
1123,0.99441
1124,0.99441
1125,0.99441
1126,0.99441
1127,0.99441
1128,0.99441
1129,0.99441
1130,0.99441
1131,0.99441
1132,0.99441
1133,0.99441
1134,0.99441
1135,0.99441
1136,0.99441
1137,0.99441
1138,0.99441
1139,0.99441
1140,0.99441
1141,0.99441
1142,0.99441
1143,0.99441
1144,0.99441
1145,0.99441
1146,0.99441
1147,0.99441
1148,0.99441
1149,0.99441
1150,0.99441
1151,0.99441
1152,0.99441
1153,0.99441
1154,0.99441
1155,0.99441
1156,0.99441
1157,0.99441
1158,0.99441
1159,0.99441
1160,0.99441
1161,0.99441
1162,0.99441
1163,0.99441
1164,0.99441
1165,0.99441
1166,0.99441
1167,0.99441
1168,0.99441
1169,0.99441
1170,0.99441
1171,0.99441
1172,0.99441
1173,0.99441
1174,0.99441
1175,0.99441
1176,0.99441
1177,0.99441
1178,0.99441
1179,0.99441
1180,0.99441
1181,0.99441
1182,0.99441
1183,0.99441
1184,0.99441
1185,0.99441
1186,0.99441
1187,0.99441
1188,0.99441
1189,0.99441
1190,0.99441
1191,0.99441
1192,0.99441
1193,0.99441
1194,0.99441
1195,0.99441
1196,0.99441
1197,0.99441
1198,0.99441
1199,0.99441
1200,0.99441
1201,0.99441
1202,0.99441
1203,0.99441
1204,0.99441
1205,0.99441
1206,0.99441
1207,0.99441
1208,0.99441
1209,0.99441
1210,0.99441
1211,0.99441
1212,0.99441
1213,0.99441
1214,0.99441
1215,0.99441
1216,0.99441
1217,0.99441
1218,0.99441
1219,0.99441
1220,0.99441
1221,0.99441
1222,0.99441
1223,0.99441
1224,0.99441
1225,0.99441
1226,0.99441
1227,0.99441
1228,0.99441
1229,0.99441
1230,0.99441
1231,0.99441
1232,0.99441
1233,0.99441
1234,0.99441
1235,0.99441
1236,0.99441
1237,0.99441
1238,0.99441
1239,0.99441
1240,0.99441
1241,0.99441
1242,0.99441
1243,0.99441
1244,0.99441
1245,0.99441
1246,0.99441
1247,0.99441
1248,0.99441
1249,0.9944
1250,0.99441
1251,0.99441
1252,0.99441
1253,0.99441
1254,0.99441
1255,0.99441
1256,0.99441
1257,0.99441
1258,0.99441
1259,0.99441
1260,0.99441
1261,0.99441
1262,0.99441
1263,0.99441
1264,0.99441
1265,0.99441
1266,0.99441
1267,0.99441
1268,0.99441
1269,0.99441
1270,0.99441
1271,0.99441
1272,0.99441
1273,0.99441
1274,0.99441
1275,0.99441
1276,0.99441
1277,0.99441
1278,0.99441
1279,0.99441
1280,0.99441
1281,0.99441
1282,0.99441
1283,0.99441
1284,0.99441
1285,0.99441
1286,0.99441
1287,0.99441
1288,0.99441
1289,0.99441
1290,0.99441
1291,0.99441
1292,0.99441
1293,0.99441
1294,0.99441
1295,0.99441
1296,0.99441
1297,0.99441
1298,0.99441
1299,0.99441
1300,0.99441
1301,0.99441
1302,0.99441
1303,0.99441
1304,0.99441
1305,0.99441
1306,0.99441
1307,0.99441
1308,0.99441
1309,0.99441
1310,0.99441
1311,0.99441
1312,0.99441
1313,0.99441
1314,0.99441
1315,0.99441
1316,0.99441
1317,0.99441
1318,0.99441
1319,0.99441
1320,0.99441
1321,0.99441
1322,0.99441
1323,0.99441
1324,0.99441
1325,0.99441
1326,0.99441
1327,0.99441
1328,0.99441
1329,0.99441
1330,0.99441
1331,0.99441
1332,0.99441
1333,0.99441
1334,0.99441
1335,0.99441
1336,0.99441
1337,0.99441
1338,0.99441
1339,0.99441
1340,0.99441
1341,0.99441
1342,0.99441
1343,0.99441
1344,0.99441
1345,0.99441
1346,0.99441
1347,0.99441
1348,0.99441
1349,0.99441
1350,0.99441
1351,0.99441
1352,0.99441
1353,0.99441
1354,0.99441
1355,0.99441
1356,0.99441
1357,0.99441
1358,0.9944
1359,0.9944
1360,0.99441
1361,0.99441
1362,0.99441
1363,0.99441
1364,0.99441
1365,0.99441
1366,0.99441
1367,0.99441
1368,0.99441
1369,0.99441
1370,0.99441
1371,0.9944
1372,0.99441
1373,0.99441
1374,0.99441
1375,0.99441
1376,0.99441
1377,0.99441
1378,0.99441
1379,0.99441
1380,0.99441
1381,0.99441
1382,0.99441
1383,0.99441
1384,0.99441
1385,0.99441
1386,0.99441
1387,0.99441
1388,0.99441
1389,0.99441
1390,0.99441
1391,0.99441
1392,0.99441
1393,0.9944
1394,0.99441
1395,0.99441
1396,0.99441
1397,0.99441
1398,0.99441
1399,0.99441
1400,0.99441
1401,0.99441
1402,0.99441
1403,0.99441
1404,0.99441
1405,0.99441
1406,0.99441
1407,0.99441
1408,0.99441
1409,0.99441
1410,0.99441
1411,0.9944
1412,0.99441
1413,0.99441
1414,0.99441
1415,0.99441
1416,0.99441
1417,0.99441
1418,0.99441
1419,0.99441
1420,0.99441
1421,0.99441
1422,0.99441
1423,0.9944
1424,0.99441
1425,0.99441
1426,0.99441
1427,0.99441
1428,0.99441
1429,0.99441
1430,0.99441
1431,0.99441
1432,0.9944
1433,0.99441
1434,0.99441
1435,0.99441
1436,0.99441
1437,0.99441
1438,0.9944
1439,0.99441
1440,0.99441
1441,0.99441
1442,0.99441
1443,0.99441
1444,0.99441
1445,0.99441
1446,0.99441
1447,0.99441
1448,0.99441
1449,0.99441
1450,0.99441
1451,0.99441
1452,0.99441
1453,0.99441
1454,0.99441
1455,0.99441
1456,0.99441
1457,0.99441
1458,0.99441
1459,0.99441
1460,0.99441
1461,0.9944
1462,0.9944
1463,0.99441
1464,0.99441
1465,0.9944
1466,0.9944
1467,0.99441
1468,0.99441
1469,0.9944
1470,0.9944
1471,0.9944
1472,0.99441
1473,0.9944
1474,0.9944
1475,0.99441
1476,0.99441
1477,0.99441
1478,0.99441
1479,0.99441
1480,0.99441
1481,0.9944
1482,0.9944
1483,0.9944
1484,0.9944
1485,0.9944
1486,0.9944
1487,0.9944
1488,0.9944
1489,0.99441
1490,0.99441
1491,0.99441
1492,0.99441
1493,0.99441
1494,0.99441
1495,0.9944
1496,0.9944
1497,0.99441
1498,0.99441
1499,0.99441
1500,0.99441
1501,0.99441
1502,0.9944
1503,0.99441
1504,0.99441
1505,0.9944
1506,0.99441
1507,0.9944
1508,0.99441
1509,0.99441
1510,0.99441
1511,0.9944
1512,0.9944
1513,0.99441
1514,0.99441
1515,0.9944
1516,0.9944
1517,0.99441
1518,0.99441
1519,0.9944
1520,0.9944
1521,0.9944
1522,0.9944
1523,0.9944
1524,0.9944
1525,0.9944
1526,0.9944
1527,0.9944
1528,0.9944
1529,0.9944
1530,0.9944
1531,0.99441
1532,0.99441
1533,0.9944
1534,0.99441
1535,0.99441
1536,0.99441
1537,0.9944
1538,0.9944
1539,0.99441
1540,0.99441
1541,0.9944
1542,0.9944
1543,0.99441
1544,0.99441
1545,0.99441
1546,0.9944
1547,0.9944
1548,0.9944
1549,0.9944
1550,0.9944
1551,0.9944
1552,0.9944
1553,0.99441
1554,0.99441
1555,0.9944
1556,0.9944
1557,0.9944
1558,0.9944
1559,0.9944
1560,0.9944
1561,0.9944
1562,0.9944
1563,0.9944
1564,0.9944
1565,0.9944
1566,0.9944
1567,0.99441
1568,0.9944
1569,0.9944
1570,0.9944
1571,0.9944
1572,0.9944
1573,0.9944
1574,0.9944
1575,0.9944
1576,0.9944
1577,0.9944
1578,0.9944
1579,0.9944
1580,0.9944
1581,0.9944
1582,0.9944
1583,0.9944
1584,0.9944
1585,0.9944
1586,0.99441
1587,0.9944
1588,0.9944
1589,0.9944
1590,0.9944
1591,0.9944
1592,0.9944
1593,0.9944
1594,0.9944
1595,0.9944
1596,0.9944
1597,0.99441
1598,0.9944
1599,0.9944
1600,0.9944
1601,0.9944
1602,0.9944
1603,0.9944
1604,0.9944
1605,0.9944
1606,0.9944
1607,0.99441
1608,0.9944
1609,0.9944
1610,0.9944
1611,0.9944
1612,0.99441
1613,0.99441
1614,0.9944
1615,0.9944
1616,0.9944
1617,0.9944
1618,0.9944
1619,0.99441
1620,0.9944
1621,0.9944
1622,0.9944
1623,0.9944
1624,0.9944
1625,0.9944
1626,0.99441
1627,0.99441
1628,0.9944
1629,0.9944
1630,0.9944
1631,0.9944
1632,0.9944
1633,0.9944
1634,0.9944
1635,0.9944
1636,0.9944
1637,0.99441
1638,0.9944
1639,0.9944
1640,0.9944
1641,0.9944
1642,0.9944
1643,0.9944
1644,0.9944
1645,0.9944
1646,0.9944
1647,0.9944
1648,0.9944
1649,0.9944
1650,0.9944
1651,0.9944
1652,0.9944
1653,0.9944
1654,0.9944
1655,0.9944
1656,0.9944
1657,0.9944
1658,0.9944
1659,0.9944
1660,0.9944
1661,0.9944
1662,0.9944
1663,0.9944
1664,0.9944
1665,0.9944
1666,0.9944
1667,0.9944
1668,0.9944
1669,0.9944
1670,0.9944
1671,0.9944
1672,0.9944
1673,0.9944
1674,0.9944
1675,0.9944
1676,0.9944
1677,0.9944
1678,0.9944
1679,0.9944
1680,0.9944
1681,0.9944
1682,0.9944
1683,0.9944
1684,0.9944
1685,0.9944
1686,0.9944
1687,0.9944
1688,0.9944
1689,0.9944
1690,0.9944
1691,0.9944
1692,0.9944
1693,0.9944
1694,0.9944
1695,0.9944
1696,0.9944
1697,0.9944
1698,0.9944
1699,0.9944
1700,0.9944
1701,0.9944
1702,0.9944
1703,0.9944
1704,0.9944
1705,0.9944
1706,0.9944
1707,0.9944
1708,0.9944
1709,0.9944
1710,0.9944
1711,0.9944
1712,0.9944
1713,0.9944
1714,0.9944
1715,0.9944
1716,0.9944
1717,0.9944
1718,0.9944
1719,0.9944
1720,0.9944
1721,0.9944
1722,0.9944
1723,0.9944
1724,0.9944
1725,0.9944
1726,0.9944
1727,0.9944
1728,0.9944
1729,0.9944
1730,0.9944
1731,0.9944
1732,0.9944
1733,0.9944
1734,0.9944
1735,0.9944
1736,0.9944
1737,0.9944
1738,0.9944
1739,0.9944
1740,0.9944
1741,0.9944
1742,0.9944
1743,0.9944
1744,0.9944
1745,0.9944
1746,0.9944
1747,0.9944
1748,0.9944
1749,0.9944
1750,0.9944
1751,0.9944
1752,0.9944
1753,0.9944
1754,0.9944
1755,0.9944
1756,0.9944
1757,0.9944
1758,0.9944
1759,0.9944
1760,0.9944
1761,0.9944
1762,0.9944
1763,0.9944
1764,0.9944
1765,0.9944
1766,0.9944
1767,0.9944
1768,0.9944
1769,0.9944
1770,0.9944
1771,0.9944
1772,0.9944
1773,0.9944
1774,0.9944
1775,0.9944
1776,0.9944
1777,0.9944
1778,0.9944
1779,0.9944
1780,0.9944
1781,0.9944
1782,0.9944
1783,0.9944
1784,0.9944
1785,0.9944
1786,0.9944
1787,0.9944
1788,0.9944
1789,0.9944
1790,0.9944
1791,0.9944
1792,0.9944
1793,0.9944
1794,0.9944
1795,0.9944
1796,0.9944
1797,0.9944
1798,0.9944
1799,0.9944
1800,0.9944
1801,0.9944
1802,0.9944
1803,0.99441
1804,0.9944
1805,0.9944
1806,0.9944
1807,0.9944
1808,0.9944
1809,0.9944
1810,0.9944
1811,0.9944
1812,0.9944
1813,0.9944
1814,0.9944
1815,0.9944
1816,0.9944
1817,0.9944
1818,0.9944
1819,0.9944
1820,0.9944
1821,0.9944
1822,0.9944
1823,0.99441
1824,0.99441
1825,0.9944
1826,0.9944
1827,0.9944
1828,0.9944
1829,0.9944
1830,0.9944
1831,0.9944
1832,0.9944
1833,0.9944
1834,0.9944
1835,0.9944
1836,0.9944
1837,0.9944
1838,0.9944
1839,0.9944
1840,0.9944
1841,0.9944
1842,0.9944
1843,0.9944
1844,0.9944
1845,0.9944
1846,0.9944
1847,0.9944
1848,0.9944
1849,0.9944
1850,0.9944
1851,0.9944
1852,0.9944
1853,0.9944
1854,0.9944
1855,0.9944
1856,0.9944
1857,0.9944
1858,0.9944
1859,0.9944
1860,0.9944
1861,0.9944
1862,0.9944
1863,0.9944
1864,0.9944
1865,0.9944
1866,0.9944
1867,0.9944
1868,0.9944
1869,0.9944
1870,0.9944
1871,0.9944
1872,0.9944
1873,0.9944
1874,0.9944
1875,0.9944
1876,0.9944
1877,0.9944
1878,0.9944
1879,0.9944
1880,0.9944
1881,0.9944
1882,0.9944
1883,0.9944
1884,0.9944
1885,0.9944
1886,0.9944
1887,0.9944
1888,0.9944
1889,0.9944
1890,0.9944
1891,0.9944
1892,0.9944
1893,0.9944
1894,0.9944
1895,0.9944
1896,0.9944
1897,0.9944
1898,0.9944
1899,0.9944
1900,0.9944
1901,0.9944
1902,0.9944
1903,0.9944
1904,0.9944
1905,0.9944
1906,0.9944
1907,0.9944
1908,0.9944
1909,0.9944
1910,0.9944
1911,0.9944
1912,0.9944
1913,0.9944
1914,0.9944
1915,0.9944
1916,0.9944
1917,0.9944
1918,0.9944
1919,0.9944
1920,0.9944
1921,0.9944
1922,0.9944
1923,0.9944
1924,0.9944
1925,0.9944
1926,0.9944
1927,0.9944
1928,0.9944
1929,0.9944
1930,0.9944
1931,0.9944
1932,0.9944
1933,0.9944
1934,0.9944
1935,0.9944
1936,0.9944
1937,0.9944
1938,0.9944
1939,0.9944
1940,0.9944
1941,0.9944
1942,0.9944
1943,0.9944
1944,0.9944
1945,0.9944
1946,0.9944
1947,0.9944
1948,0.9944
1949,0.9944
1950,0.9944
1951,0.9944
1952,0.9944
1953,0.9944
1954,0.9944
1955,0.9944
1956,0.9944
1957,0.9944
1958,0.9944
1959,0.9944
1960,0.9944
1961,0.9944
1962,0.9944
1963,0.9944
1964,0.9944
1965,0.9944
1966,0.9944
1967,0.9944
1968,0.9944
1969,0.9944
1970,0.9944
1971,0.9944
1972,0.9944
1973,0.9944
1974,0.9944
1975,0.9944
1976,0.9944
1977,0.9944
1978,0.9944
1979,0.9944
1980,0.9944
1981,0.9944
1982,0.9944
1983,0.9944
1984,0.9944
1985,0.9944
1986,0.9944
1987,0.9944
1988,0.9944
1989,0.9944
1990,0.9944
1991,0.9944
1992,0.9944
1993,0.9944
1994,0.9944
1995,0.9944
1996,0.99441
1997,0.99441
1998,0.99441
1999,0.99441
2000,0.9944


==> Data/Figure 4b/5.csv <==
0,1
1,0.99766
2,0.99737
3,0.99747
4,0.99748
5,0.99746
6,0.99746
7,0.99746
8,0.99745
9,0.99746
10,0.99747
11,0.99746
12,0.99746
13,0.99745
14,0.99746
15,0.99745
16,0.99746
17,0.99748
18,0.99748
19,0.99747
20,0.99747
21,0.99747
22,0.99745
23,0.99747
24,0.99748
25,0.99745
26,0.99745
27,0.99744
28,0.99747
29,0.99747
30,0.99746
31,0.99746
32,0.99746
33,0.99746
34,0.99748
35,0.99747
36,0.99747
37,0.99747
38,0.99747
39,0.99747
40,0.99746
41,0.99747
42,0.99747
43,0.99747
44,0.99748
45,0.99747
46,0.99747
47,0.99747
48,0.99748
49,0.99748
50,0.99747
51,0.99746
52,0.99747
53,0.99747
54,0.99747
55,0.99747
56,0.99748
57,0.99747
58,0.99748
59,0.99748
60,0.99747
61,0.99748
62,0.99748
63,0.99748
64,0.99746
65,0.99747
66,0.99747
67,0.99747
68,0.99747
69,0.99747
70,0.99747
71,0.99747
72,0.99747
73,0.99746
74,0.99746
75,0.99746
76,0.99747
77,0.99747
78,0.99747
79,0.99747
80,0.99747
81,0.99747
82,0.99746
83,0.99747
84,0.99747
85,0.99747
86,0.99747
87,0.99747
88,0.99747
89,0.99747
90,0.99747
91,0.99747
92,0.99747
93,0.99747
94,0.99748
95,0.99747
96,0.99747
97,0.99747
98,0.99747
99,0.99747
100,0.99746
101,0.99747
102,0.99747
103,0.99747
104,0.99747
105,0.99747
106,0.99747
107,0.99747
108,0.99748
109,0.99747
110,0.99748
111,0.99747
112,0.99747
113,0.99747
114,0.99748
115,0.99748
116,0.99747
117,0.99747
118,0.99747
119,0.99747
120,0.99747
121,0.99747
122,0.99747
123,0.99747
124,0.99747
125,0.99747
126,0.99747
127,0.99747
128,0.99747
129,0.99747
130,0.99747
131,0.99747
132,0.99748
133,0.99747
134,0.99747
135,0.99747
136,0.99747
137,0.99748
138,0.99747
139,0.99748
140,0.99748
141,0.99747
142,0.99747
143,0.99748
144,0.99747
145,0.99748
146,0.99747
147,0.99747
148,0.99747
149,0.99747
150,0.99748
151,0.99747
152,0.99748
153,0.99747
154,0.99747
155,0.99747
156,0.99747
157,0.99747
158,0.99748
159,0.99748
160,0.99748
161,0.99748
162,0.99747
163,0.99747
164,0.99748
165,0.99747
166,0.99747
167,0.99747
168,0.99748
169,0.99748
170,0.99747
171,0.99748
172,0.99747
173,0.99747
174,0.99747
175,0.99748
176,0.99747
177,0.99747
178,0.99747
179,0.99748
180,0.99748
181,0.99747
182,0.99747
183,0.99748
184,0.99748
185,0.99747
186,0.99748
187,0.99747
188,0.99747
189,0.99748
190,0.99748
191,0.99747
192,0.99747
193,0.99748
194,0.99747
195,0.99747
196,0.99748
197,0.99747
198,0.99747
199,0.99748
200,0.99748
201,0.99747
202,0.99747
203,0.99748
204,0.99747
205,0.99747
206,0.99748
207,0.99748
208,0.99747
209,0.99747
210,0.99748
211,0.99747
212,0.99747
213,0.99747
214,0.99748
215,0.99747
216,0.99747
217,0.99748
218,0.99748
219,0.99748
220,0.99747
221,0.99747
222,0.99747
223,0.99747
224,0.99747
225,0.99747
226,0.99747
227,0.99748
228,0.99747
229,0.99747
230,0.99747
231,0.99748
232,0.99747
233,0.99747
234,0.99747
235,0.99747
236,0.99747
237,0.99747
238,0.99748
239,0.99748
240,0.99748
241,0.99747
242,0.99748
243,0.99748
244,0.99747
245,0.99747
246,0.99748
247,0.99747
248,0.99747
249,0.99747
250,0.99748
251,0.99748
252,0.99748
253,0.99748
254,0.99747
255,0.99747
256,0.99747
257,0.99747
258,0.99747
259,0.99748
260,0.99748
261,0.99748
262,0.99747
263,0.99748
264,0.99748
265,0.99747
266,0.99748
267,0.99748
268,0.99748
269,0.99747
270,0.99748
271,0.99748
272,0.99747
273,0.99748
274,0.99748
275,0.99748
276,0.99748
277,0.99747
278,0.99747
279,0.99747
280,0.99747
281,0.99748
282,0.99748
283,0.99747
284,0.99748
285,0.99748
286,0.99747
287,0.99748
288,0.99747
289,0.99747
290,0.99747
291,0.99747
292,0.99748
293,0.99748
294,0.99747
295,0.99747
296,0.99747
297,0.99747
298,0.99747
299,0.99748
300,0.99747
301,0.99748
302,0.99748
303,0.99748
304,0.99747
305,0.99747
306,0.99748
307,0.99748
308,0.99748
309,0.99748
310,0.99748
311,0.99748
312,0.99748
313,0.99747
314,0.99747
315,0.99748
316,0.99748
317,0.99748
318,0.99748
319,0.99748
320,0.99748
321,0.99747
322,0.99748
323,0.99748
324,0.99747
325,0.99748
326,0.99747
327,0.99748
328,0.99747
329,0.99748
330,0.99748
331,0.99747
332,0.99748
333,0.99747
334,0.99747
335,0.99748
336,0.99748
337,0.99748
338,0.99748
339,0.99748
340,0.99747
341,0.99748
342,0.99747
343,0.99748
344,0.99748
345,0.99748
346,0.99748
347,0.99747
348,0.99747
349,0.99748
350,0.99747
351,0.99748
352,0.99748
353,0.99748
354,0.99748
355,0.99748
356,0.99747
357,0.99748
358,0.99748
359,0.99748
360,0.99748
361,0.99748
362,0.99748
363,0.99748
364,0.99748
365,0.99748
366,0.99748
367,0.99747
368,0.99748
369,0.99748
370,0.99748
371,0.99748
372,0.99748
373,0.99747
374,0.99748
375,0.99748
376,0.99748
377,0.99748
378,0.99748
379,0.99748
380,0.99747
381,0.99748
382,0.99747
383,0.99747
384,0.99748
385,0.99748
386,0.99748
387,0.99748
388,0.99748
389,0.99748
390,0.99747
391,0.99748
392,0.99748
393,0.99747
394,0.99748
395,0.99748
396,0.99748
397,0.99748
398,0.99748
399,0.99748
400,0.99748
401,0.99748
402,0.99747
403,0.99748
404,0.99748
405,0.99747
406,0.99748
407,0.99748
408,0.99748
409,0.99748
410,0.99748
411,0.99748
412,0.99748
413,0.99748
414,0.99748
415,0.99748
416,0.99748
417,0.99748
418,0.99747
419,0.99748
420,0.99748
421,0.99748
422,0.99748
423,0.99748
424,0.99748
425,0.99748
426,0.99748
427,0.99748
428,0.99748
429,0.99748
430,0.99748
431,0.99747
432,0.99748
433,0.99747
434,0.99748
435,0.99748
436,0.99748
437,0.99748
438,0.99748
439,0.99748
440,0.99748
441,0.99748
442,0.99748
443,0.99747
444,0.99747
445,0.99748
446,0.99747
447,0.99748
448,0.99748
449,0.99747
450,0.99748
451,0.99748
452,0.99748
453,0.99748
454,0.99748
455,0.99747
456,0.99747
457,0.99747
458,0.99748
459,0.99748
460,0.99748
461,0.99748
462,0.99747
463,0.99748
464,0.99748
465,0.99748
466,0.99748
467,0.99748
468,0.99748
469,0.99748
470,0.99748
471,0.99748
472,0.99748
473,0.99748
474,0.99748
475,0.99747
476,0.99748
477,0.99747
478,0.99748
479,0.99748
480,0.99748
481,0.99748
482,0.99747
483,0.99748
484,0.99747
485,0.99747
486,0.99748
487,0.99748
488,0.99748
489,0.99748
490,0.99748
491,0.99748
492,0.99748
493,0.99748
494,0.99748
495,0.99747
496,0.99748
497,0.99748
498,0.99748
499,0.99748
500,0.99748
501,0.99748
502,0.99748
503,0.99748
504,0.99748
505,0.99748
506,0.99748
507,0.99748
508,0.99748
509,0.99748
510,0.99748
511,0.99748
512,0.99748
513,0.99748
514,0.99748
515,0.99748
516,0.99748
517,0.99748
518,0.99748
519,0.99748
520,0.99748
521,0.99748
522,0.99748
523,0.99748
524,0.99748
525,0.99748
526,0.99748
527,0.99748
528,0.99748
529,0.99748
530,0.99748
531,0.99748
532,0.99748
533,0.99748
534,0.99747
535,0.99748
536,0.99748
537,0.99748
538,0.99748
539,0.99748
540,0.99748
541,0.99748
542,0.99748
543,0.99748
544,0.99748
545,0.99748
546,0.99748
547,0.99748
548,0.99748
549,0.99748
550,0.99748
551,0.99748
552,0.99748
553,0.99748
554,0.99748
555,0.99748
556,0.99748
557,0.99748
558,0.99748
559,0.99748
560,0.99748
561,0.99748
562,0.99748
563,0.99747
564,0.99748
565,0.99748
566,0.99748
567,0.99748
568,0.99748
569,0.99748
570,0.99748
571,0.99748
572,0.99748
573,0.99748
574,0.99748
575,0.99748
576,0.99748
577,0.99748
578,0.99748
579,0.99748
580,0.99748
581,0.99748
582,0.99748
583,0.99748
584,0.99748
585,0.99748
586,0.99748
587,0.99748
588,0.99748
589,0.99748
590,0.99748
591,0.99748
592,0.99748
593,0.99748
594,0.99748
595,0.99748
596,0.99748
597,0.99748
598,0.99748
599,0.99748
600,0.99748
601,0.99748
602,0.99748
603,0.99748
604,0.99748
605,0.99748
606,0.99748
607,0.99748
608,0.99748
609,0.99748
610,0.99748
611,0.99748
612,0.99748
613,0.99748
614,0.99748
615,0.99748
616,0.99748
617,0.99748
618,0.99748
619,0.99748
620,0.99748
621,0.99748
622,0.99748
623,0.99748
624,0.99748
625,0.99748
626,0.99748
627,0.99748
628,0.99748
629,0.99748
630,0.99748
631,0.99748
632,0.99748
633,0.99748
634,0.99748
635,0.99748
636,0.99748
637,0.99748
638,0.99748
639,0.99748
640,0.99748
641,0.99748
642,0.99748
643,0.99748
644,0.99748
645,0.99748
646,0.99748
647,0.99748
648,0.99748
649,0.99748
650,0.99748
651,0.99748
652,0.99748
653,0.99748
654,0.99748
655,0.99748
656,0.99748
657,0.99748
658,0.99748
659,0.99748
660,0.99748
661,0.99748
662,0.99748
663,0.99748
664,0.99748
665,0.99748
666,0.99748
667,0.99748
668,0.99748
669,0.99748
670,0.99748
671,0.99748
672,0.99748
673,0.99748
674,0.99748
675,0.99748
676,0.99748
677,0.99748
678,0.99748
679,0.99748
680,0.99748
681,0.99748
682,0.99748
683,0.99748
684,0.99748
685,0.99748
686,0.99748
687,0.99748
688,0.99748
689,0.99748
690,0.99748
691,0.99748
692,0.99748
693,0.99748
694,0.99748
695,0.99748
696,0.99748
697,0.99748
698,0.99748
699,0.99748
700,0.99748
701,0.99748
702,0.99748
703,0.99748
704,0.99748
705,0.99748
706,0.99748
707,0.99748
708,0.99748
709,0.99748
710,0.99748
711,0.99748
712,0.99748
713,0.99748
714,0.99748
715,0.99748
716,0.99748
717,0.99748
718,0.99748
719,0.99748
720,0.99748
721,0.99748
722,0.99748
723,0.99748
724,0.99748
725,0.99748
726,0.99748
727,0.99748
728,0.99748
729,0.99748
730,0.99748
731,0.99748
732,0.99748
733,0.99748
734,0.99748
735,0.99748
736,0.99748
737,0.99748
738,0.99748
739,0.99748
740,0.99748
741,0.99748
742,0.99748
743,0.99748
744,0.99748
745,0.99748
746,0.99748
747,0.99748
748,0.99748
749,0.99748
750,0.99748
751,0.99748
752,0.99748
753,0.99748
754,0.99748
755,0.99748
756,0.99748
757,0.99748
758,0.99748
759,0.99748
760,0.99748
761,0.99748
762,0.99748
763,0.99748
764,0.99748
765,0.99748
766,0.99748
767,0.99748
768,0.99748
769,0.99748
770,0.99748
771,0.99748
772,0.99748
773,0.99748
774,0.99748
775,0.99748
776,0.99748
777,0.99748
778,0.99748
779,0.99748
780,0.99748
781,0.99748
782,0.99748
783,0.99748
784,0.99748
785,0.99748
786,0.99748
787,0.99748
788,0.99748
789,0.99748
790,0.99748
791,0.99748
792,0.99748
793,0.99748
794,0.99748
795,0.99748
796,0.99748
797,0.99748
798,0.99748
799,0.99748
800,0.99748
801,0.99748
802,0.99748
803,0.99748
804,0.99748
805,0.99748
806,0.99748
807,0.99748
808,0.99748
809,0.99748
810,0.99748
811,0.99748
812,0.99748
813,0.99748
814,0.99748
815,0.99748
816,0.99748
817,0.99748
818,0.99748
819,0.99748
820,0.99748
821,0.99748
822,0.99748
823,0.99748
824,0.99748
825,0.99748
826,0.99748
827,0.99748
828,0.99748
829,0.99748
830,0.99748
831,0.99748
832,0.99748
833,0.99748
834,0.99748
835,0.99748
836,0.99748
837,0.99748
838,0.99748
839,0.99748
840,0.99748
841,0.99748
842,0.99748
843,0.99748
844,0.99748
845,0.99748
846,0.99748
847,0.99748
848,0.99748
849,0.99748
850,0.99748
851,0.99748
852,0.99748
853,0.99748
854,0.99748
855,0.99748
856,0.99748
857,0.99748
858,0.99748
859,0.99748
860,0.99748
861,0.99748
862,0.99748
863,0.99748
864,0.99748
865,0.99748
866,0.99748
867,0.99748
868,0.99748
869,0.99748
870,0.99748
871,0.99748
872,0.99748
873,0.99748
874,0.99748
875,0.99748
876,0.99748
877,0.99748
878,0.99748
879,0.99748
880,0.99748
881,0.99748
882,0.99748
883,0.99748
884,0.99748
885,0.99748
886,0.99748
887,0.99748
888,0.99748
889,0.99748
890,0.99748
891,0.99748
892,0.99748
893,0.99748
894,0.99748
895,0.99748
896,0.99748
897,0.99748
898,0.99748
899,0.99748
900,0.99748
901,0.99748
902,0.99748
903,0.99748
904,0.99748
905,0.99748
906,0.99748
907,0.99748
908,0.99748
909,0.99748
910,0.99748
911,0.99748
912,0.99748
913,0.99748
914,0.99748
915,0.99748
916,0.99748
917,0.99748
918,0.99748
919,0.99748
920,0.99748
921,0.99748
922,0.99748
923,0.99748
924,0.99748
925,0.99748
926,0.99748
927,0.99748
928,0.99748
929,0.99748
930,0.99748
931,0.99748
932,0.99748
933,0.99748
934,0.99748
935,0.99748
936,0.99748
937,0.99748
938,0.99748
939,0.99748
940,0.99748
941,0.99748
942,0.99748
943,0.99748
944,0.99748
945,0.99748
946,0.99748
947,0.99748
948,0.99748
949,0.99748
950,0.99748
951,0.99748
952,0.99748
953,0.99748
954,0.99748
955,0.99748
956,0.99748
957,0.99748
958,0.99748
959,0.99748
960,0.99748
961,0.99748
962,0.99748
963,0.99748
964,0.99748
965,0.99748
966,0.99748
967,0.99748
968,0.99748
969,0.99748
970,0.99748
971,0.99748
972,0.99748
973,0.99748
974,0.99748
975,0.99748
976,0.99748
977,0.99748
978,0.99748
979,0.99748
980,0.99748
981,0.99748
982,0.99748
983,0.99748
984,0.99748
985,0.99748
986,0.99748
987,0.99748
988,0.99748
989,0.99748
990,0.99748
991,0.99748
992,0.99748
993,0.99748
994,0.99748
995,0.99748
996,0.99748
997,0.99748
998,0.99748
999,0.99748
1000,0.99748
1001,0.99748
1002,0.99748
1003,0.99748
1004,0.99748
1005,0.99748
1006,0.99748
1007,0.99748
1008,0.99748
1009,0.99748
1010,0.99748
1011,0.99748
1012,0.99748
1013,0.99748
1014,0.99748
1015,0.99748
1016,0.99748
1017,0.99748
1018,0.99748
1019,0.99748
1020,0.99748
1021,0.99748
1022,0.99748
1023,0.99748
1024,0.99748
1025,0.99748
1026,0.99748
1027,0.99748
1028,0.99748
1029,0.99748
1030,0.99748
1031,0.99748
1032,0.99748
1033,0.99748
1034,0.99748
1035,0.99748
1036,0.99748
1037,0.99748
1038,0.99748
1039,0.99748
1040,0.99748
1041,0.99748
1042,0.99748
1043,0.99748
1044,0.99748
1045,0.99748
1046,0.99748
1047,0.99748
1048,0.99748
1049,0.99748
1050,0.99748
1051,0.99748
1052,0.99748
1053,0.99748
1054,0.99748
1055,0.99748
1056,0.99748
1057,0.99748
1058,0.99748
1059,0.99748
1060,0.99748
1061,0.99748
1062,0.99748
1063,0.99748
1064,0.99748
1065,0.99748
1066,0.99748
1067,0.99748
1068,0.99748
1069,0.99748
1070,0.99748
1071,0.99748
1072,0.99748
1073,0.99748
1074,0.99748
1075,0.99748
1076,0.99748
1077,0.99748
1078,0.99748
1079,0.99748
1080,0.99748
1081,0.99748
1082,0.99748
1083,0.99748
1084,0.99748
1085,0.99748
1086,0.99748
1087,0.99748
1088,0.99748
1089,0.99748
1090,0.99748
1091,0.99748
1092,0.99748
1093,0.99748
1094,0.99748
1095,0.99748
1096,0.99748
1097,0.99748
1098,0.99748
1099,0.99748
1100,0.99748
1101,0.99748
1102,0.99748
1103,0.99748
1104,0.99748
1105,0.99748
1106,0.99748
1107,0.99748
1108,0.99748
1109,0.99748
1110,0.99748
1111,0.99748
1112,0.99748
1113,0.99748
1114,0.99748
1115,0.99748
1116,0.99748
1117,0.99748
1118,0.99748
1119,0.99748
1120,0.99748
1121,0.99748
1122,0.99748
1123,0.99748
1124,0.99748
1125,0.99748
1126,0.99748
1127,0.99748
1128,0.99748
1129,0.99748
1130,0.99748
1131,0.99748
1132,0.99748
1133,0.99748
1134,0.99748
1135,0.99748
1136,0.99748
1137,0.99748
1138,0.99748
1139,0.99748
1140,0.99748
1141,0.99748
1142,0.99748
1143,0.99748
1144,0.99748
1145,0.99748
1146,0.99748
1147,0.99748
1148,0.99748
1149,0.99748
1150,0.99748
1151,0.99748
1152,0.99748
1153,0.99748
1154,0.99748
1155,0.99748
1156,0.99748
1157,0.99748
1158,0.99748
1159,0.99748
1160,0.99748
1161,0.99748
1162,0.99748
1163,0.99748
1164,0.99748
1165,0.99748
1166,0.99748
1167,0.99748
1168,0.99748
1169,0.99748
1170,0.99748
1171,0.99748
1172,0.99748
1173,0.99748
1174,0.99748
1175,0.99748
1176,0.99748
1177,0.99748
1178,0.99748
1179,0.99748
1180,0.99748
1181,0.99748
1182,0.99748
1183,0.99748
1184,0.99748
1185,0.99748
1186,0.99748
1187,0.99748
1188,0.99748
1189,0.99748
1190,0.99748
1191,0.99748
1192,0.99748
1193,0.99748
1194,0.99748
1195,0.99748
1196,0.99748
1197,0.99748
1198,0.99748
1199,0.99748
1200,0.99748
1201,0.99748
1202,0.99748
1203,0.99748
1204,0.99748
1205,0.99748
1206,0.99748
1207,0.99748
1208,0.99748
1209,0.99748
1210,0.99748
1211,0.99748
1212,0.99748
1213,0.99748
1214,0.99748
1215,0.99748
1216,0.99748
1217,0.99748
1218,0.99748
1219,0.99748
1220,0.99748
1221,0.99748
1222,0.99748
1223,0.99748
1224,0.99748
1225,0.99748
1226,0.99748
1227,0.99748
1228,0.99748
1229,0.99748
1230,0.99748
1231,0.99748
1232,0.99748
1233,0.99748
1234,0.99748
1235,0.99748
1236,0.99748
1237,0.99748
1238,0.99748
1239,0.99748
1240,0.99748
1241,0.99748
1242,0.99748
1243,0.99748
1244,0.99748
1245,0.99748
1246,0.99748
1247,0.99748
1248,0.99748
1249,0.99748
1250,0.99748
1251,0.99748
1252,0.99748
1253,0.99748
1254,0.99748
1255,0.99748
1256,0.99748
1257,0.99748
1258,0.99748
1259,0.99748
1260,0.99748
1261,0.99748
1262,0.99748
1263,0.99748
1264,0.99748
1265,0.99748
1266,0.99748
1267,0.99748
1268,0.99748
1269,0.99748
1270,0.99748
1271,0.99748
1272,0.99748
1273,0.99748
1274,0.99748
1275,0.99748
1276,0.99748
1277,0.99748
1278,0.99748
1279,0.99748
1280,0.99748
1281,0.99748
1282,0.99748
1283,0.99748
1284,0.99748
1285,0.99748
1286,0.99748
1287,0.99748
1288,0.99748
1289,0.99748
1290,0.99748
1291,0.99748
1292,0.99748
1293,0.99748
1294,0.99748
1295,0.99748
1296,0.99748
1297,0.99748
1298,0.99748
1299,0.99748
1300,0.99748
1301,0.99748
1302,0.99748
1303,0.99748
1304,0.99748
1305,0.99748
1306,0.99748
1307,0.99748
1308,0.99748
1309,0.99748
1310,0.99748
1311,0.99748
1312,0.99748
1313,0.99748
1314,0.99748
1315,0.99748
1316,0.99748
1317,0.99748
1318,0.99748
1319,0.99748
1320,0.99748
1321,0.99748
1322,0.99748
1323,0.99748
1324,0.99748
1325,0.99748
1326,0.99748
1327,0.99748
1328,0.99748
1329,0.99748
1330,0.99748
1331,0.99748
1332,0.99748
1333,0.99748
1334,0.99748
1335,0.99748
1336,0.99748
1337,0.99748
1338,0.99748
1339,0.99748
1340,0.99748
1341,0.99748
1342,0.99748
1343,0.99748
1344,0.99748
1345,0.99748
1346,0.99748
1347,0.99748
1348,0.99748
1349,0.99748
1350,0.99748
1351,0.99748
1352,0.99748
1353,0.99748
1354,0.99748
1355,0.99748
1356,0.99748
1357,0.99748
1358,0.99748
1359,0.99748
1360,0.99748
1361,0.99748
1362,0.99748
1363,0.99748
1364,0.99748
1365,0.99748
1366,0.99748
1367,0.99748
1368,0.99748
1369,0.99748
1370,0.99748
1371,0.99748
1372,0.99748
1373,0.99748
1374,0.99748
1375,0.99748
1376,0.99748
1377,0.99748
1378,0.99748
1379,0.99748
1380,0.99748
1381,0.99748
1382,0.99748
1383,0.99748
1384,0.99748
1385,0.99748
1386,0.99748
1387,0.99748
1388,0.99748
1389,0.99748
1390,0.99748
1391,0.99748
1392,0.99748
1393,0.99748
1394,0.99748
1395,0.99748
1396,0.99748
1397,0.99748
1398,0.99748
1399,0.99748
1400,0.99748
1401,0.99748
1402,0.99748
1403,0.99748
1404,0.99748
1405,0.99748
1406,0.99748
1407,0.99748
1408,0.99748
1409,0.99748
1410,0.99748
1411,0.99748
1412,0.99748
1413,0.99748
1414,0.99748
1415,0.99748
1416,0.99748
1417,0.99748
1418,0.99748
1419,0.99748
1420,0.99748
1421,0.99748
1422,0.99748
1423,0.99748
1424,0.99748
1425,0.99748
1426,0.99748
1427,0.99748
1428,0.99748
1429,0.99748
1430,0.99748
1431,0.99748
1432,0.99748
1433,0.99748
1434,0.99748
1435,0.99748
1436,0.99748
1437,0.99748
1438,0.99748
1439,0.99748
1440,0.99748
1441,0.99748
1442,0.99748
1443,0.99748
1444,0.99748
1445,0.99748
1446,0.99748
1447,0.99748
1448,0.99748
1449,0.99748
1450,0.99748
1451,0.99748
1452,0.99748
1453,0.99748
1454,0.99748
1455,0.99748
1456,0.99748
1457,0.99748
1458,0.99748
1459,0.99748
1460,0.99748
1461,0.99748
1462,0.99748
1463,0.99748
1464,0.99748
1465,0.99748
1466,0.99748
1467,0.99748
1468,0.99748
1469,0.99748
1470,0.99748
1471,0.99748
1472,0.99748
1473,0.99748
1474,0.99748
1475,0.99748
1476,0.99748
1477,0.99748
1478,0.99748
1479,0.99748
1480,0.99748
1481,0.99748
1482,0.99748
1483,0.99748
1484,0.99748
1485,0.99748
1486,0.99748
1487,0.99748
1488,0.99748
1489,0.99748
1490,0.99748
1491,0.99748
1492,0.99748
1493,0.99748
1494,0.99748
1495,0.99748
1496,0.99748
1497,0.99748
1498,0.99748
1499,0.99748
1500,0.99748
1501,0.99748
1502,0.99748
1503,0.99748
1504,0.99748
1505,0.99748
1506,0.99748
1507,0.99748
1508,0.99748
1509,0.99748
1510,0.99748
1511,0.99748
1512,0.99748
1513,0.99748
1514,0.99748
1515,0.99748
1516,0.99748
1517,0.99748
1518,0.99748
1519,0.99748
1520,0.99748
1521,0.99748
1522,0.99748
1523,0.99748
1524,0.99748
1525,0.99748
1526,0.99748
1527,0.99748
1528,0.99748
1529,0.99748
1530,0.99748
1531,0.99748
1532,0.99748
1533,0.99748
1534,0.99748
1535,0.99748
1536,0.99748
1537,0.99748
1538,0.99748
1539,0.99748
1540,0.99748
1541,0.99748
1542,0.99748
1543,0.99748
1544,0.99748
1545,0.99748
1546,0.99748
1547,0.99748
1548,0.99748
1549,0.99748
1550,0.99748
1551,0.99748
1552,0.99748
1553,0.99748
1554,0.99748
1555,0.99748
1556,0.99748
1557,0.99748
1558,0.99748
1559,0.99748
1560,0.99748
1561,0.99748
1562,0.99748
1563,0.99748
1564,0.99748
1565,0.99748
1566,0.99748
1567,0.99748
1568,0.99748
1569,0.99748
1570,0.99748
1571,0.99748
1572,0.99748
1573,0.99748
1574,0.99748
1575,0.99748
1576,0.99748
1577,0.99748
1578,0.99748
1579,0.99748
1580,0.99748
1581,0.99748
1582,0.99748
1583,0.99748
1584,0.99748
1585,0.99748
1586,0.99748
1587,0.99748
1588,0.99748
1589,0.99748
1590,0.99748
1591,0.99748
1592,0.99748
1593,0.99748
1594,0.99748
1595,0.99748
1596,0.99748
1597,0.99748
1598,0.99748
1599,0.99748
1600,0.99748
1601,0.99748
1602,0.99748
1603,0.99748
1604,0.99748
1605,0.99748
1606,0.99748
1607,0.99748
1608,0.99748
1609,0.99748
1610,0.99748
1611,0.99748
1612,0.99748
1613,0.99748
1614,0.99748
1615,0.99748
1616,0.99748
1617,0.99748
1618,0.99748
1619,0.99748
1620,0.99748
1621,0.99748
1622,0.99748
1623,0.99748
1624,0.99748
1625,0.99748
1626,0.99748
1627,0.99748
1628,0.99748
1629,0.99748
1630,0.99748
1631,0.99748
1632,0.99748
1633,0.99748
1634,0.99748
1635,0.99748
1636,0.99748
1637,0.99748
1638,0.99748
1639,0.99748
1640,0.99748
1641,0.99748
1642,0.99748
1643,0.99748
1644,0.99748
1645,0.99748
1646,0.99748
1647,0.99748
1648,0.99748
1649,0.99748
1650,0.99748
1651,0.99748
1652,0.99748
1653,0.99748
1654,0.99748
1655,0.99748
1656,0.99748
1657,0.99748
1658,0.99748
1659,0.99748
1660,0.99748
1661,0.99748
1662,0.99748
1663,0.99748
1664,0.99748
1665,0.99748
1666,0.99748
1667,0.99748
1668,0.99748
1669,0.99748
1670,0.99748
1671,0.99748
1672,0.99748
1673,0.99748
1674,0.99748
1675,0.99748
1676,0.99748
1677,0.99748
1678,0.99748
1679,0.99748
1680,0.99748
1681,0.99748
1682,0.99748
1683,0.99748
1684,0.99748
1685,0.99748
1686,0.99748
1687,0.99748
1688,0.99748
1689,0.99748
1690,0.99748
1691,0.99748
1692,0.99748
1693,0.99748
1694,0.99748
1695,0.99748
1696,0.99748
1697,0.99748
1698,0.99748
1699,0.99748
1700,0.99748
1701,0.99748
1702,0.99748
1703,0.99748
1704,0.99748
1705,0.99748
1706,0.99748
1707,0.99748
1708,0.99748
1709,0.99748
1710,0.99748
1711,0.99748
1712,0.99748
1713,0.99748
1714,0.99748
1715,0.99748
1716,0.99748
1717,0.99748
1718,0.99748
1719,0.99748
1720,0.99748
1721,0.99748
1722,0.99748
1723,0.99748
1724,0.99748
1725,0.99748
1726,0.99748
1727,0.99748
1728,0.99748
1729,0.99748
1730,0.99748
1731,0.99748
1732,0.99748
1733,0.99748
1734,0.99748
1735,0.99748
1736,0.99748
1737,0.99748
1738,0.99748
1739,0.99748
1740,0.99748
1741,0.99748
1742,0.99748
1743,0.99748
1744,0.99748
1745,0.99748
1746,0.99748
1747,0.99748
1748,0.99748
1749,0.99748
1750,0.99748
1751,0.99748
1752,0.99748
1753,0.99748
1754,0.99748
1755,0.99748
1756,0.99748
1757,0.99748
1758,0.99748
1759,0.99748
1760,0.99748
1761,0.99748
1762,0.99748
1763,0.99748
1764,0.99748
1765,0.99748
1766,0.99748
1767,0.99748
1768,0.99748
1769,0.99748
1770,0.99748
1771,0.99748
1772,0.99748
1773,0.99748
1774,0.99748
1775,0.99748
1776,0.99748
1777,0.99748
1778,0.99748
1779,0.99748
1780,0.99748
1781,0.99748
1782,0.99748
1783,0.99748
1784,0.99748
1785,0.99748
1786,0.99748
1787,0.99748
1788,0.99748
1789,0.99748
1790,0.99748
1791,0.99748
1792,0.99748
1793,0.99748
1794,0.99748
1795,0.99748
1796,0.99748
1797,0.99748
1798,0.99748
1799,0.99748
1800,0.99748
1801,0.99748
1802,0.99748
1803,0.99748
1804,0.99748
1805,0.99748
1806,0.99748
1807,0.99748
1808,0.99748
1809,0.99748
1810,0.99748
1811,0.99748
1812,0.99748
1813,0.99748
1814,0.99748
1815,0.99748
1816,0.99748
1817,0.99748
1818,0.99748
1819,0.99748
1820,0.99748
1821,0.99748
1822,0.99748
1823,0.99748
1824,0.99748
1825,0.99748
1826,0.99748
1827,0.99748
1828,0.99748
1829,0.99748
1830,0.99748
1831,0.99748
1832,0.99748
1833,0.99748
1834,0.99748
1835,0.99748
1836,0.99748
1837,0.99748
1838,0.99748
1839,0.99748
1840,0.99748
1841,0.99748
1842,0.99748
1843,0.99748
1844,0.99748
1845,0.99748
1846,0.99748
1847,0.99748
1848,0.99748
1849,0.99748
1850,0.99748
1851,0.99748
1852,0.99748
1853,0.99748
1854,0.99748
1855,0.99748
1856,0.99748
1857,0.99748
1858,0.99748
1859,0.99748
1860,0.99748
1861,0.99748
1862,0.99748
1863,0.99748
1864,0.99748
1865,0.99748
1866,0.99748
1867,0.99748
1868,0.99748
1869,0.99748
1870,0.99748
1871,0.99748
1872,0.99748
1873,0.99748
1874,0.99748
1875,0.99748
1876,0.99748
1877,0.99748
1878,0.99748
1879,0.99748
1880,0.99748
1881,0.99748
1882,0.99748
1883,0.99748
1884,0.99748
1885,0.99748
1886,0.99748
1887,0.99748
1888,0.99748
1889,0.99748
1890,0.99748
1891,0.99748
1892,0.99748
1893,0.99748
1894,0.99748
1895,0.99748
1896,0.99748
1897,0.99748
1898,0.99748
1899,0.99748
1900,0.99748
1901,0.99748
1902,0.99748
1903,0.99748
1904,0.99748
1905,0.99748
1906,0.99748
1907,0.99748
1908,0.99748
1909,0.99748
1910,0.99748
1911,0.99748
1912,0.99748
1913,0.99748
1914,0.99748
1915,0.99748
1916,0.99748
1917,0.99748
1918,0.99748
1919,0.99748
1920,0.99748
1921,0.99748
1922,0.99748
1923,0.99748
1924,0.99748
1925,0.99748
1926,0.99748
1927,0.99748
1928,0.99748
1929,0.99748
1930,0.99748
1931,0.99748
1932,0.99748
1933,0.99748
1934,0.99748
1935,0.99748
1936,0.99748
1937,0.99748
1938,0.99748
1939,0.99748
1940,0.99748
1941,0.99748
1942,0.99748
1943,0.99748
1944,0.99748
1945,0.99748
1946,0.99748
1947,0.99748
1948,0.99748
1949,0.99748
1950,0.99748
1951,0.99748
1952,0.99748
1953,0.99748
1954,0.99748
1955,0.99748
1956,0.99748
1957,0.99748
1958,0.99748
1959,0.99748
1960,0.99748
1961,0.99748
1962,0.99748
1963,0.99748
1964,0.99748
1965,0.99748
1966,0.99748
1967,0.99748
1968,0.99748
1969,0.99748
1970,0.99748
1971,0.99748
1972,0.99748
1973,0.99748
1974,0.99748
1975,0.99748
1976,0.99748
1977,0.99748
1978,0.99748
1979,0.99748
1980,0.99748
1981,0.99748
1982,0.99748
1983,0.99748
1984,0.99748
1985,0.99748
1986,0.99748
1987,0.99748
1988,0.99748
1989,0.99748
1990,0.99748
1991,0.99748
1992,0.99748
1993,0.99748
1994,0.99748
1995,0.99748
1996,0.99748
1997,0.99748
1998,0.99748
1999,0.99748
2000,0.99748


==> Data/Figure 5a/1.csv <==
0,1
0.5,0.99875
1,0.995
1.5,0.98877
2,0.98007
2.5,0.96893
3,0.95538
3.5,0.93944
4,0.92117
4.5,0.90062
5,0.87783
5.5,0.85286
6,0.82578
6.5,0.79666
7,0.76557
7.5,0.73258
8,0.69779
8.5,0.66127
9,0.62312
9.5,0.58344
10,0.54232
10.5,0.49987
11,0.4562
11.5,0.41141
12,0.36562
12.5,0.31894
13,0.27149
13.5,0.22338
14,0.17474
14.5,0.12568
15,0.076333
15.5,0.026817
16,-0.022744
16.5,-0.072226
17,-0.12151
17.5,-0.17047
18,-0.21898
18.5,-0.26692
19,-0.31419
19.5,-0.36065
20,-0.40619
20.5,-0.45071
21,-0.49408
21.5,-0.53621
22,-0.57699
22.5,-0.61632
23,-0.6541
23.5,-0.69023
24,-0.72464
24.5,-0.75723
25,-0.78792
25.5,-0.81665
26,-0.84333
26.5,-0.86791
27,-0.89032
27.5,-0.91051
28,-0.92843
28.5,-0.94403
29,-0.95729
29.5,-0.96816
30,-0.97662
30.5,-0.98265
31,-0.98625
31.5,-0.98739
32,-0.98607
32.5,-0.98231
33,-0.97612
33.5,-0.9675
34,-0.95649
34.5,-0.94311
35,-0.92739
35.5,-0.90938
36,-0.88912
36.5,-0.86666
37,-0.84206
37.5,-0.81538
38,-0.78669
38.5,-0.75606
39,-0.72357
39.5,-0.6893
40,-0.65334
40.5,-0.61577
41,-0.57669
41.5,-0.5362
42,-0.4944
42.5,-0.45139
43,-0.40728
43.5,-0.36219
44,-0.31622
44.5,-0.26948
45,-0.2221
45.5,-0.1742
46,-0.12588
46.5,-0.077278
47,-0.028509
47.5,0.020306
48,0.069045
48.5,0.11759
49,0.16581
49.5,0.2136
50,0.26084
50.5,0.3074
51,0.35318
51.5,0.39805
52,0.44191
52.5,0.48465
53,0.52617
53.5,0.56635
54,0.60511
54.5,0.64235
55,0.67797
55.5,0.71189
56,0.74402
56.5,0.77429
57,0.80262
57.5,0.82894
58,0.85319
58.5,0.87531
59,0.89523
59.5,0.91293
60,0.92835
60.5,0.94145
61,0.95221
61.5,0.96059
62,0.96659
62.5,0.97018
63,0.97136
63.5,0.97012
64,0.96648
64.5,0.96043
65,0.952
65.5,0.94121
66,0.92809
66.5,0.91267
67,0.89499
67.5,0.87509
68,0.85303
68.5,0.82886
69,0.80264
69.5,0.77444
70,0.74433
70.5,0.71238
71,0.67868
71.5,0.64332
72,0.60637
72.5,0.56793
73,0.5281
73.5,0.48697
74,0.44466
74.5,0.40126
75,0.35689
75.5,0.31166
76,0.26567
76.5,0.21904
77,0.17189
77.5,0.12434
78,0.076502
78.5,0.028497
79,-0.019555
79.5,-0.067535
80,-0.11532
80.5,-0.1628
81,-0.20985
81.5,-0.25636
82,-0.30221
82.5,-0.34728
83,-0.39147
83.5,-0.43466
84,-0.47676
84.5,-0.51765
85,-0.55723
85.5,-0.59541
86,-0.63209
86.5,-0.66719
87,-0.7006
87.5,-0.73227
88,-0.7621
88.5,-0.79002
89,-0.81596
89.5,-0.83987
90,-0.86167
90.5,-0.88133
91,-0.89878
91.5,-0.914
92,-0.92694
92.5,-0.93757
93,-0.94586
93.5,-0.9518
94,-0.95537
94.5,-0.95657
95,-0.9554
95.5,-0.95185
96,-0.94593
96.5,-0.93767
97,-0.92709
97.5,-0.91421
98,-0.89906
98.5,-0.88169
99,-0.86214
99.5,-0.84045
100,-0.81669
100.5,-0.79091
101,-0.76318
101.5,-0.73357
102,-0.70215
102.5,-0.669
103,-0.63421
103.5,-0.59786
104,-0.56004
104.5,-0.52085
105,-0.48039
105.5,-0.43875
106,-0.39604
106.5,-0.35238
107,-0.30785
107.5,-0.26259
108,-0.2167
108.5,-0.17029
109,-0.12348
109.5,-0.076389
110,-0.029133
110.5,0.018173
111,0.06541
111.5,0.11246
112,0.15921
112.5,0.20554
113,0.25133
113.5,0.29648
114,0.34087
114.5,0.38439
115,0.42693
115.5,0.46839
116,0.50867
116.5,0.54766
117,0.58527
117.5,0.62141
118,0.65599
118.5,0.68892
119,0.72012
119.5,0.74952
120,0.77704
120.5,0.80261
121,0.82619
121.5,0.84769
122,0.86708
122.5,0.8843
123,0.89932
123.5,0.9121
124,0.92261
124.5,0.93081
125,0.93671
125.5,0.94027
126,0.94149
126.5,0.94038
127,0.93692
127.5,0.93115
128,0.92306
128.5,0.91268
129,0.90004
129.5,0.88517
130,0.86811
130.5,0.8489
131,0.82759
131.5,0.80424
132,0.77889
132.5,0.75163
133,0.72251
133.5,0.69162
134,0.65901
134.5,0.62479
135,0.58903
135.5,0.55183
136,0.51327
136.5,0.47346
137,0.43249
137.5,0.39047
138,0.3475
138.5,0.30369
139,0.25914
139.5,0.21397
140,0.16829
140.5,0.12222
141,0.075864
141.5,0.029344
142,-0.017226
142.5,-0.063731
143,-0.11005
143.5,-0.15608
144,-0.2017
144.5,-0.24679
145,-0.29125
145.5,-0.33496
146,-0.37782
146.5,-0.41972
147,-0.46055
147.5,-0.50023
148,-0.53863
148.5,-0.57569
149,-0.61129
149.5,-0.64536
150,-0.67781
150.5,-0.70855
151,-0.73753
151.5,-0.76465
152,-0.78986
152.5,-0.8131
153,-0.83431
153.5,-0.85343
154,-0.87043
154.5,-0.88525
155,-0.89787
155.5,-0.90825
156,-0.91637
156.5,-0.92221
157,-0.92576
157.5,-0.927
158,-0.92594
158.5,-0.92258
159,-0.91693
159.5,-0.90901
160,-0.89883
160.5,-0.88643
161,-0.87183
161.5,-0.85507
162,-0.83619
162.5,-0.81525
163,-0.79229
163.5,-0.76738
164,-0.74057
164.5,-0.71193
165,-0.68154
165.5,-0.64948
166,-0.61581
166.5,-0.58064
167,-0.54403
167.5,-0.5061
168,-0.46693
168.5,-0.42661
169,-0.38526
169.5,-0.34297
170,-0.29985
170.5,-0.25601
171,-0.21155
171.5,-0.16659
172,-0.12124
172.5,-0.075606
173,-0.029811
173.5,0.016036
174,0.061819
174.5,0.10743
175,0.15274
175.5,0.19766
176,0.24206
176.5,0.28584
177,0.32889
177.5,0.3711
178,0.41236
178.5,0.45258
179,0.49166
179.5,0.52949
180,0.56599
180.5,0.60107
181,0.63464
181.5,0.66661
182,0.69691
182.5,0.72546
183,0.7522
183.5,0.77706
184,0.79997
184.5,0.82088
185,0.83975
185.5,0.85652
186,0.87115
186.5,0.88361
187,0.89387
187.5,0.9019
188,0.90769
188.5,0.91123
189,0.91249
189.5,0.91149
190,0.90822
190.5,0.9027
191,0.89494
191.5,0.88496
192,0.87279
192.5,0.85846
193,0.84199
193.5,0.82345
194,0.80287
194.5,0.7803
195,0.75581
195.5,0.72945
196,0.70129
196.5,0.67141
197,0.63987
197.5,0.60676
198,0.57215
198.5,0.53614
199,0.49882
199.5,0.46028
200,0.42061
200.5,0.37992
201,0.3383
201.5,0.29587
202,0.25272
202.5,0.20896
203,0.1647
203.5,0.12006
204,0.075145
204.5,0.030062
205,-0.015072
205.5,-0.060147
206,-0.10505
206.5,-0.14967
207,-0.1939
207.5,-0.23762
208,-0.28073
208.5,-0.32312
209,-0.36469
209.5,-0.40533
210,-0.44495
210.5,-0.48344
211,-0.52071
211.5,-0.55666
212,-0.59122
212.5,-0.62429
213,-0.6558
213.5,-0.68566
214,-0.7138
214.5,-0.74015
215,-0.76466
215.5,-0.78725
216,-0.80787
216.5,-0.82648
217,-0.84303
217.5,-0.85747
218,-0.86977
218.5,-0.87991
219,-0.88786
219.5,-0.8936
220,-0.89712
220.5,-0.8984
221,-0.89745
221.5,-0.89428
222,-0.88888
222.5,-0.88128
223,-0.8715
223.5,-0.85955
224,-0.84548
224.5,-0.82931
225,-0.81109
225.5,-0.79086
226,-0.76868
226.5,-0.7446
227,-0.71869
227.5,-0.691
228,-0.66161
228.5,-0.63059
229,-0.59802
229.5,-0.56397
230,-0.52855
230.5,-0.49183
231,-0.45391
231.5,-0.41487
232,-0.37483
232.5,-0.33387
233,-0.29211
233.5,-0.24964
234,-0.20657
234.5,-0.16301
235,-0.11907
235.5,-0.074853
236,-0.030473
236.5,0.013961
237,0.058338
237.5,0.10255
238,0.14648
238.5,0.19003
239,0.23308
239.5,0.27553
240,0.31728
240.5,0.35822
241,0.39825
241.5,0.43727
242,0.47518
242.5,0.51189
243,0.54732
243.5,0.58136
244,0.61395
244.5,0.64499
245,0.67442
245.5,0.70215
246,0.72813
246.5,0.75229
247,0.77456
247.5,0.7949
248,0.81325
248.5,0.82958
249,0.84383
249.5,0.85599
250,0.86601
250.5,0.87387
251,0.87956
251.5,0.88306
252,0.88436
252.5,0.88347
253,0.88038
253.5,0.87511
254,0.86767
254.5,0.85807
255,0.84635
255.5,0.83253
256,0.81665
256.5,0.79874
257,0.77887
257.5,0.75706
258,0.73339
258.5,0.70791
259,0.68068
259.5,0.65178
260,0.62126
260.5,0.58923
261,0.55574
261.5,0.52089
262,0.48476
262.5,0.44745
263,0.40904
263.5,0.36964
264,0.32933
264.5,0.28823
265,0.24644
265.5,0.20405
266,0.16118
266.5,0.11792
267,0.074399
267.5,0.030711
268,-0.013031
268.5,-0.05672
269,-0.10024
269.5,-0.1435
270,-0.18638
270.5,-0.22877
271,-0.27057
271.5,-0.31168
272,-0.352
272.5,-0.39142
273,-0.42985
273.5,-0.46719
274,-0.50335
274.5,-0.53825
275,-0.57179
275.5,-0.60389
276,-0.63448
276.5,-0.66348
277,-0.69081
277.5,-0.71642
278,-0.74023
278.5,-0.76219
279,-0.78225
279.5,-0.80035
280,-0.81646
280.5,-0.83053
281,-0.84253
281.5,-0.85243
282,-0.86021
282.5,-0.86585
283,-0.86933
283.5,-0.87065
284,-0.86981
284.5,-0.86681
285,-0.86166
285.5,-0.85437
286,-0.84496
286.5,-0.83346
287,-0.81989
287.5,-0.80429
288,-0.7867
288.5,-0.76717
289,-0.74574
289.5,-0.72247
290,-0.69741
290.5,-0.67064
291,-0.64221
291.5,-0.6122
292,-0.58069
292.5,-0.54775
293,-0.51346
293.5,-0.47792
294,-0.4412
294.5,-0.40341
295,-0.36464
295.5,-0.32498
296,-0.28453
296.5,-0.24339
297,-0.20167
297.5,-0.15947
298,-0.1169
298.5,-0.074055
299,-0.031048
299.5,0.012015
300,0.055026
300.5,0.097879
301,0.14047
301.5,0.18269
302,0.22443
302.5,0.2656
303,0.30608
303.5,0.34579
304,0.38461
304.5,0.42246
305,0.45925
305.5,0.49487
306,0.52925
306.5,0.56229
307,0.59392
307.5,0.62406
308,0.65264
308.5,0.67958
309,0.70481
309.5,0.72829
310,0.74994
310.5,0.76972
311,0.78758
311.5,0.80347
312,0.81735
312.5,0.8292
313,0.83899
313.5,0.84668
314,0.85227
314.5,0.85574
315,0.85708
315.5,0.85629
316,0.85337
316.5,0.84834
317,0.8412
317.5,0.83197
318,0.82068
318.5,0.80736
319,0.79204
319.5,0.77476
320,0.75556
320.5,0.7345
321,0.71162
321.5,0.68698
322,0.66065
322.5,0.63269
323,0.60318
323.5,0.57218
324,0.53977
324.5,0.50604
325,0.47107
325.5,0.43495
326,0.39776
326.5,0.3596
327,0.32057
327.5,0.28077
328,0.24028
328.5,0.19922
329,0.15768
329.5,0.11577
330,0.073597
330.5,0.03126
331,-0.011134
331.5,-0.053479
332,-0.09567
332.5,-0.1376
333,-0.17917
333.5,-0.22028
334,-0.26081
334.5,-0.30068
335,-0.33978
335.5,-0.37802
336,-0.4153
336.5,-0.45153
337,-0.48663
337.5,-0.52049
338,-0.55304
338.5,-0.58421
339,-0.61391
339.5,-0.64206
340,-0.66861
340.5,-0.69349
341,-0.71663
341.5,-0.73797
342,-0.75748
342.5,-0.77509
343,-0.79077
343.5,-0.80448
344,-0.81618
344.5,-0.82584
345,-0.83346
345.5,-0.83899
346,-0.84244
346.5,-0.8438
347,-0.84306
347.5,-0.84022
348,-0.8353
348.5,-0.82831
349,-0.81926
349.5,-0.80819
350,-0.79511
350.5,-0.78006
351,-0.76308
351.5,-0.74421
352,-0.72351
352.5,-0.70101
353,-0.67679
353.5,-0.6509
354,-0.6234
354.5,-0.59437
355,-0.56388
355.5,-0.532
356,-0.49882
356.5,-0.46441
357,-0.42887
357.5,-0.39228
358,-0.35473
358.5,-0.31632
359,-0.27715
359.5,-0.2373
360,-0.19688
360.5,-0.156
361,-0.11475
361.5,-0.073233
362,-0.031556
362.5,0.010178
363,0.051866
363.5,0.093405
364,0.13469
364.5,0.17562
365,0.2161
365.5,0.25601
366,0.29527
366.5,0.33378
367,0.37144
367.5,0.40816
368,0.44385
368.5,0.47841
369,0.51177
369.5,0.54385
370,0.57455
370.5,0.60381
371,0.63156
371.5,0.65773
372,0.68225
372.5,0.70506
373,0.72611
373.5,0.74534
374,0.76271
374.5,0.77818
375,0.79171
375.5,0.80327
376,0.81282
376.5,0.82035
377,0.82584
377.5,0.82927
378,0.83064
378.5,0.82995
379,0.8272
379.5,0.82239
380,0.81554
380.5,0.80667
381,0.7958
381.5,0.78296
382,0.76818
382.5,0.7515
383,0.73297
383.5,0.71261
384,0.6905
384.5,0.66669
385,0.64123
385.5,0.61419
386,0.58564
386.5,0.55565
387,0.52429
387.5,0.49164
388,0.45779
388.5,0.42282
389,0.38682
389.5,0.34987
390,0.31208
390.5,0.27352
391,0.23431
391.5,0.19453
392,0.15429
392.5,0.11369
393,0.072823
393.5,0.031797
394,-0.0092883
394.5,-0.05033
395,-0.091226
395.5,-0.13188
396,-0.17218
396.5,-0.21203
397,-0.25134
397.5,-0.29
398,-0.32792
398.5,-0.36502
399,-0.40118
399.5,-0.43633
400,-0.47038
400.5,-0.50324
401,-0.53484
401.5,-0.5651
402,-0.59393
402.5,-0.62127
403,-0.64706
403.5,-0.67123
404,-0.69372
404.5,-0.71447
405,-0.73344
405.5,-0.75058
406,-0.76584
406.5,-0.7792
407,-0.79061
407.5,-0.80005
408,-0.8075
408.5,-0.81294
409,-0.81636
409.5,-0.81775
410,-0.81711
410.5,-0.81443
411,-0.80974
411.5,-0.80304
412,-0.79434
412.5,-0.78368
413,-0.77107
413.5,-0.75656
414,-0.74017
414.5,-0.72196
415,-0.70196
415.5,-0.68022
416,-0.65681
416.5,-0.63177
417,-0.60518
417.5,-0.5771
418,-0.5476
418.5,-0.51675
419,-0.48464
419.5,-0.45134
420,-0.41693
420.5,-0.3815
421,-0.34515
421.5,-0.30795
422,-0.27001
422.5,-0.23141
423,-0.19226
423.5,-0.15266
424,-0.11269
424.5,-0.07246
425,-0.032073
425.5,0.0083746
426,0.048781
426.5,0.089046
427,0.12907
427.5,0.16875
428,0.208
428.5,0.24671
429,0.28478
429.5,0.32213
430,0.35866
430.5,0.39428
431,0.42891
431.5,0.46245
432,0.49483
432.5,0.52596
433,0.55577
433.5,0.58418
434,0.61113
434.5,0.63655
435,0.66037
435.5,0.68254
436,0.703
436.5,0.72171
437,0.73862
437.5,0.75368
438,0.76686
438.5,0.77813
439,0.78747
439.5,0.79484
440,0.80023
440.5,0.80364
441,0.80504
441.5,0.80445
442,0.80185
442.5,0.79727
443,0.79071
443.5,0.78218
444,0.77172
444.5,0.75935
445,0.74509
445.5,0.72899
446,0.71109
446.5,0.69144
447,0.67007
447.5,0.64705
448,0.62243
448.5,0.59628
449,0.56867
449.5,0.53965
450,0.5093
450.5,0.47771
451,0.44495
451.5,0.41109
452,0.37624
452.5,0.34046
453,0.30386
453.5,0.26652
454,0.22853
454.5,0.19
455,0.15102
455.5,0.11168
456,0.072079
456.5,0.032322
457,-0.007496
457.5,-0.047275
458,-0.086917
458.5,-0.12632
459,-0.1654
459.5,-0.20404
460,-0.24215
460.5,-0.27965
461,-0.31643
461.5,-0.35241
462,-0.3875
462.5,-0.4216
463,-0.45464
463.5,-0.48654
464,-0.51721
464.5,-0.54658
465,-0.57458
465.5,-0.60114
466,-0.62619
466.5,-0.64967
467,-0.67153
467.5,-0.69171
468,-0.71016
468.5,-0.72683
469,-0.7417
469.5,-0.75471
470,-0.76584
470.5,-0.77507
471,-0.78236
471.5,-0.78771
472,-0.79109
472.5,-0.79251
473,-0.79197
473.5,-0.78945
474,-0.78497
474.5,-0.77855
475,-0.7702
475.5,-0.75993
476,-0.74779
476.5,-0.73379
477,-0.71798
477.5,-0.70039
478,-0.68107
478.5,-0.66007
479,-0.63743
479.5,-0.61323
480,-0.58751
480.5,-0.56035
481,-0.53181
481.5,-0.50196
482,-0.47088
482.5,-0.43865
483,-0.40534
483.5,-0.37104
484,-0.33584
484.5,-0.29982
485,-0.26308
485.5,-0.22569
486,-0.18777
486.5,-0.1494
487,-0.11068
487.5,-0.071698
488,-0.03256
488.5,0.0066387
489,0.045802
489.5,0.084831
490,0.12363
490.5,0.1621
491,0.20016
491.5,0.23769
492,0.27462
492.5,0.31084
493,0.34628
493.5,0.38084
494,0.41443
494.5,0.44698
495,0.4784
495.5,0.50862
496,0.53756
496.5,0.56514
497,0.59132
497.5,0.61601
498,0.63915
498.5,0.6607
499,0.6806
499.5,0.69879
500,0.71524


==> Data/Figure 5a/2.csv <==
0,1
0.5,0.99875
1,0.99499
1.5,0.98876
2,0.98007
2.5,0.96897
3,0.95548
3.5,0.93966
4,0.92156
4.5,0.90123
5,0.87873
5.5,0.85413
6,0.82748
6.5,0.79887
7,0.76836
7.5,0.73604
8,0.70198
8.5,0.66627
9,0.62901
9.5,0.59029
10,0.55022
10.5,0.50889
11,0.46641
11.5,0.42289
12,0.37843
12.5,0.33315
13,0.28716
13.5,0.24057
14,0.1935
14.5,0.14605
15,0.098353
15.5,0.050517
16,0.0026636
16.5,-0.045091
17,-0.09263
17.5,-0.13984
18,-0.1866
18.5,-0.2328
19,-0.27834
19.5,-0.32309
20,-0.36697
20.5,-0.40986
21,-0.45166
21.5,-0.49227
22,-0.53161
22.5,-0.56956
23,-0.60605
23.5,-0.64099
24,-0.67429
24.5,-0.70588
25,-0.73569
25.5,-0.76365
26,-0.7897
26.5,-0.81377
27,-0.83583
27.5,-0.85581
28,-0.87368
28.5,-0.88939
29,-0.90291
29.5,-0.91422
30,-0.92328
30.5,-0.9301
31,-0.93464
31.5,-0.93691
32,-0.93691
32.5,-0.93465
33,-0.93014
33.5,-0.92338
34,-0.91442
34.5,-0.90326
35,-0.88995
35.5,-0.87452
36,-0.85701
36.5,-0.83748
37,-0.81596
37.5,-0.79252
38,-0.76723
38.5,-0.74014
39,-0.71133
39.5,-0.68088
40,-0.64886
40.5,-0.61535
41,-0.58043
41.5,-0.5442
42,-0.50675
42.5,-0.46816
43,-0.42854
43.5,-0.38798
44,-0.34658
44.5,-0.30446
45,-0.2617
45.5,-0.21842
46,-0.17472
46.5,-0.13072
47,-0.086508
47.5,-0.042204
48,0.0020882
48.5,0.046263
49,0.090214
49.5,0.13383
50,0.17702
50.5,0.21966
51,0.26166
51.5,0.30292
52,0.34334
52.5,0.38282
53,0.42127
53.5,0.4586
54,0.49472
54.5,0.52955
55,0.56301
55.5,0.59502
56,0.6255
56.5,0.65439
57,0.68162
57.5,0.70713
58,0.73085
58.5,0.75274
59,0.77275
59.5,0.79083
60,0.80694
60.5,0.82106
61,0.83315
61.5,0.84319
62,0.85116
62.5,0.85705
63,0.86084
63.5,0.86253
64,0.86212
64.5,0.85963
65,0.85505
65.5,0.8484
66,0.83972
66.5,0.82902
67,0.81633
67.5,0.80169
68,0.78515
68.5,0.76675
69,0.74653
69.5,0.72455
70,0.70086
70.5,0.67554
71,0.64863
71.5,0.62022
72,0.59038
72.5,0.55917
73,0.52669
73.5,0.493
74,0.45821
74.5,0.42239
75,0.38564
75.5,0.34804
76,0.30969
76.5,0.27068
77,0.23111
77.5,0.19108
78,0.15068
78.5,0.11001
79,0.069178
79.5,0.028275
80,-0.012595
80.5,-0.053333
81,-0.093841
81.5,-0.13402
82,-0.17378
82.5,-0.21302
83,-0.25164
83.5,-0.28957
84,-0.3267
84.5,-0.36294
85,-0.39822
85.5,-0.43245
86,-0.46554
86.5,-0.49743
87,-0.52803
87.5,-0.55727
88,-0.58509
88.5,-0.61142
89,-0.63621
89.5,-0.65939
90,-0.68092
90.5,-0.70075
91,-0.71884
91.5,-0.73513
92,-0.7496
92.5,-0.76222
93,-0.77296
93.5,-0.7818
94,-0.78872
94.5,-0.79371
95,-0.79677
95.5,-0.79789
96,-0.79707
96.5,-0.79432
97,-0.78966
97.5,-0.7831
98,-0.77465
98.5,-0.76435
99,-0.75222
99.5,-0.7383
100,-0.72262
100.5,-0.70523
101,-0.68617
101.5,-0.6655
102,-0.64327
102.5,-0.61954
103,-0.59436
103.5,-0.56781
104,-0.53996
104.5,-0.51086
105,-0.4806
105.5,-0.44924
106,-0.41688
106.5,-0.38359
107,-0.34945
107.5,-0.31455
108,-0.27898
108.5,-0.24282
109,-0.20617
109.5,-0.16911
110,-0.13173
110.5,-0.094126
111,-0.05639
111.5,-0.018612
112,0.019118
112.5,0.056708
113,0.094066
113.5,0.1311
114,0.16773
114.5,0.20386
115,0.2394
115.5,0.27427
116,0.30838
116.5,0.34167
117,0.37404
117.5,0.40542
118,0.43574
118.5,0.46493
119,0.49292
119.5,0.51965
120,0.54505
120.5,0.56906
121,0.59163
121.5,0.61271
122,0.63225
122.5,0.6502
123,0.66653
123.5,0.68121
124,0.69419
124.5,0.70547
125,0.715
125.5,0.72278
126,0.72879
126.5,0.73301
127,0.73545
127.5,0.73609
128,0.73495
128.5,0.73203
129,0.72733
129.5,0.72089
130,0.71271
130.5,0.70283
131,0.69127
131.5,0.67806
132,0.66324
132.5,0.64685
133,0.62893
133.5,0.60952
134,0.58869
134.5,0.56648
135,0.54295
135.5,0.51816
136,0.49218
136.5,0.46506
137,0.43689
137.5,0.40773
138,0.37765
138.5,0.34673
139,0.31505
139.5,0.28268
140,0.24971
140.5,0.21621
141,0.18226
141.5,0.14796
142,0.11339
142.5,0.078622
143,0.043753
143.5,0.0088644
144,-0.025959
144.5,-0.060633
145,-0.095074
145.5,-0.1292
146,-0.16293
146.5,-0.19618
147,-0.22888
147.5,-0.26094
148,-0.29229
148.5,-0.32285
149,-0.35256
149.5,-0.38133
150,-0.40911
150.5,-0.43583
151,-0.46143
151.5,-0.48584
152,-0.50902
152.5,-0.53091
153,-0.55145
153.5,-0.57062
154,-0.58835
154.5,-0.60461
155,-0.61936
155.5,-0.63258
156,-0.64423
156.5,-0.65429
157,-0.66274
157.5,-0.66956
158,-0.67474
158.5,-0.67828
159,-0.68016
159.5,-0.68039
160,-0.67898
160.5,-0.67592
161,-0.67123
161.5,-0.66493
162,-0.65703
162.5,-0.64755
163,-0.63653
163.5,-0.624
164,-0.60998
164.5,-0.59452
165,-0.57765
165.5,-0.55943
166,-0.5399
166.5,-0.51911
167,-0.49712
167.5,-0.47397
168,-0.44973
168.5,-0.42447
169,-0.39823
169.5,-0.3711
170,-0.34313
170.5,-0.3144
171,-0.28498
171.5,-0.25494
172,-0.22436
172.5,-0.19332
173,-0.16188
173.5,-0.13013
174,-0.098146
174.5,-0.066
175,-0.033775
175.5,-0.0015478
176,0.030603
176.5,0.0626
177,0.094366
177.5,0.12582
178,0.15689
178.5,0.18751
179,0.21759
179.5,0.24707
180,0.27587
180.5,0.30394
181,0.33119
181.5,0.35758
182,0.38304
182.5,0.4075
183,0.43092
183.5,0.45323
184,0.47438
184.5,0.49433
185,0.51304
185.5,0.53045
186,0.54653
186.5,0.56125
187,0.57457
187.5,0.58646
188,0.5969
188.5,0.60587
189,0.61335
189.5,0.61932
190,0.62377
190.5,0.6267
191,0.62811
191.5,0.62798
192,0.62633
192.5,0.62317
193,0.61851
193.5,0.61236
194,0.60474
194.5,0.59567
195,0.58518
195.5,0.5733
196,0.56005
196.5,0.54549
197,0.52963
197.5,0.51253
198,0.49423
198.5,0.47477
199,0.45421
199.5,0.4326
200,0.41
200.5,0.38646
201,0.36204
201.5,0.33681
202,0.31082
202.5,0.28414
203,0.25684
203.5,0.22898
204,0.20063
204.5,0.17187
205,0.14276
205.5,0.11338
206,0.0838
206.5,0.054089
207,0.02432
207.5,-0.0054334
208,-0.035099
208.5,-0.064607
209,-0.093885
209.5,-0.12286
210,-0.15147
210.5,-0.17965
211,-0.20731
211.5,-0.23441
212,-0.26087
212.5,-0.28664
213,-0.31164
213.5,-0.33582
214,-0.35914
214.5,-0.38152
215,-0.40292
215.5,-0.42329
216,-0.44259
216.5,-0.46077
217,-0.47778
217.5,-0.4936
218,-0.50818
218.5,-0.52149
219,-0.5335
219.5,-0.54419
220,-0.55353
220.5,-0.56151
221,-0.56811
221.5,-0.57331
222,-0.57712
222.5,-0.57951
223,-0.5805
223.5,-0.58008
224,-0.57825
224.5,-0.57502
225,-0.57041
225.5,-0.56443
226,-0.55709
226.5,-0.54842
227,-0.53845
227.5,-0.52719
228,-0.51468
228.5,-0.50096
229,-0.48606
229.5,-0.47002
230,-0.45288
230.5,-0.43469
231,-0.41548
231.5,-0.39532
232,-0.37425
232.5,-0.35232
233,-0.32959
233.5,-0.30612
234,-0.28197
234.5,-0.2572
235,-0.23186
235.5,-0.20603
236,-0.17976
236.5,-0.15313
237,-0.12618
237.5,-0.099002
238,-0.071647
238.5,-0.044187
239,-0.016686
239.5,0.010787
240,0.038165
240.5,0.065381
241,0.09237
241.5,0.11907
242,0.14541
242.5,0.17133
243,0.19677
243.5,0.22167
244,0.24597
244.5,0.26962
245,0.29255
245.5,0.31472
246,0.33607
246.5,0.35655
247,0.37612
247.5,0.39472
248,0.41232
248.5,0.42888
249,0.44436
249.5,0.45872
250,0.47193
250.5,0.48397
251,0.4948
251.5,0.50441
252,0.51277
252.5,0.51987
253,0.52569
253.5,0.53022
254,0.53345
254.5,0.53539
255,0.53601
255.5,0.53534
256,0.53337
256.5,0.53012
257,0.52558
257.5,0.51979
258,0.51275
258.5,0.50448
259,0.49501
259.5,0.48436
260,0.47256
260.5,0.45965
261,0.44565
261.5,0.43061
262,0.41456
262.5,0.39755
263,0.37961
263.5,0.3608
264,0.34116
264.5,0.32074
265,0.2996
265.5,0.27778
266,0.25535
266.5,0.23234
267,0.20884
267.5,0.18488
268,0.16054
268.5,0.13587
269,0.11093
269.5,0.085779
270,0.060486
270.5,0.035111
271,0.0097126
271.5,-0.015646
272,-0.040904
272.5,-0.066001
273,-0.090875
273.5,-0.11547
274,-0.13972
274.5,-0.16357
275,-0.18697
275.5,-0.20985
276,-0.23217
276.5,-0.25387
277,-0.2749
277.5,-0.29521
278,-0.31476
278.5,-0.3335
279,-0.35138
279.5,-0.36837
280,-0.38442
280.5,-0.3995
281,-0.41357
281.5,-0.42661
282,-0.43857
282.5,-0.44945
283,-0.45921
283.5,-0.46783
284,-0.4753
284.5,-0.4816
285,-0.48672
285.5,-0.49064
286,-0.49337
286.5,-0.49489
287,-0.49521
287.5,-0.49433
288,-0.49225
288.5,-0.48898
289,-0.48454
289.5,-0.47893
290,-0.47217
290.5,-0.46429
291,-0.4553
291.5,-0.44523
292,-0.43411
292.5,-0.42197
293,-0.40883
293.5,-0.39473
294,-0.37971
294.5,-0.36381
295,-0.34706
295.5,-0.32952
296,-0.31122
296.5,-0.29221
297,-0.27254
297.5,-0.25226
298,-0.23142
298.5,-0.21007
299,-0.18826
299.5,-0.16605
300,-0.14349
300.5,-0.12065
301,-0.097562
301.5,-0.074299
302,-0.050913
302.5,-0.027462
303,-0.0040027
303.5,0.019407
304,0.042711
304.5,0.065852
305,0.088776
305.5,0.11143
306,0.13375
306.5,0.1557
307,0.17722
307.5,0.19825
308,0.21874
308.5,0.23866
309,0.25795
309.5,0.27656
310,0.29446
310.5,0.31159
311,0.32793
311.5,0.34343
312,0.35806
312.5,0.37179
313,0.38458
313.5,0.39641
314,0.40724
314.5,0.41707
315,0.42585
315.5,0.43358
316,0.44024
316.5,0.44582
317,0.4503
317.5,0.45367
318,0.45594
318.5,0.4571
319,0.45714
319.5,0.45608
320,0.45391
320.5,0.45065
321,0.44631
321.5,0.4409
322,0.43442
322.5,0.42692
323,0.41839
323.5,0.40887
324,0.39838
324.5,0.38696
325,0.37462
325.5,0.36141
326,0.34735
326.5,0.33249
327,0.31686
327.5,0.3005
328,0.28346
328.5,0.26577
329,0.24748
329.5,0.22863
330,0.20927
330.5,0.18946
331,0.16924
331.5,0.14865
332,0.12776
332.5,0.10661
333,0.085262
333.5,0.063756
334,0.042149
334.5,0.020494
335,-0.0011581
335.5,-0.022754
336,-0.044241
336.5,-0.065566
337,-0.086679
337.5,-0.10753
338,-0.12806
338.5,-0.14824
339,-0.168
339.5,-0.18731
340,-0.20611
340.5,-0.22437
341,-0.24204
341.5,-0.25908
342,-0.27545
342.5,-0.29111
343,-0.30602
343.5,-0.32016
344,-0.33349
344.5,-0.34597
345,-0.35758
345.5,-0.3683
346,-0.3781
346.5,-0.38695
347,-0.39485
347.5,-0.40177
348,-0.4077
348.5,-0.41263
349,-0.41654
349.5,-0.41944
350,-0.42131
350.5,-0.42215
351,-0.42197
351.5,-0.42077
352,-0.41855
352.5,-0.41532
353,-0.41109
353.5,-0.40587
354,-0.39969
354.5,-0.39255
355,-0.38448
355.5,-0.3755
356,-0.36563
356.5,-0.3549
357,-0.34333
357.5,-0.33096
358,-0.31782
358.5,-0.30394
359,-0.28936
359.5,-0.27412
360,-0.25825
360.5,-0.24179
361,-0.22479
361.5,-0.20729
362,-0.18933
362.5,-0.17096
363,-0.15221
363.5,-0.13315
364,-0.1138
364.5,-0.094234
365,-0.074483
365.5,-0.054601
366,-0.034637
366.5,-0.01464
367,0.0053422
367.5,0.02526
368,0.045067
368.5,0.064714
369,0.084155
369.5,0.10334
370,0.12224
370.5,0.14079
371,0.15895
371.5,0.17668
372,0.19394
372.5,0.21069
373,0.22688
373.5,0.24248
374,0.25746
374.5,0.27177
375,0.28539
375.5,0.29828
376,0.31041
376.5,0.32177
377,0.33232
377.5,0.34203
378,0.35089
378.5,0.35888
379,0.36598
379.5,0.37218
380,0.37745
380.5,0.3818
381,0.3852
381.5,0.38767
382,0.38919
382.5,0.38976
383,0.38939
383.5,0.38807
384,0.38582
384.5,0.38264
385,0.37854
385.5,0.37353
386,0.36763
386.5,0.36085
387,0.35321
387.5,0.34473
388,0.33543
388.5,0.32535
389,0.31451
389.5,0.30293
390,0.29065
390.5,0.2777
391,0.26411
391.5,0.24991
392,0.23513
392.5,0.21982
393,0.20402
393.5,0.18776
394,0.17109
394.5,0.15405
395,0.13668
395.5,0.11901
396,0.1011
396.5,0.082994
397,0.064732
397.5,0.046361
398,0.027924
398.5,0.0094653
399,-0.0089712
399.5,-0.027342
400,-0.045604
400.5,-0.063715
401,-0.081634
401.5,-0.099314
402,-0.11671
402.5,-0.13378
403,-0.15049
403.5,-0.16678
404,-0.18263
404.5,-0.19799
405,-0.21285
405.5,-0.22715
406,-0.24086
406.5,-0.25395
407,-0.26639
407.5,-0.27815
408,-0.28919
408.5,-0.2995
409,-0.30906
409.5,-0.31785
410,-0.32584
410.5,-0.33303
411,-0.33939
411.5,-0.34491
412,-0.34958
412.5,-0.35339
413,-0.35633
413.5,-0.35841
414,-0.35961
414.5,-0.35994
415,-0.3594
415.5,-0.35798
416,-0.35571
416.5,-0.35257
417,-0.34859
417.5,-0.34378
418,-0.33814
418.5,-0.3317
419,-0.32447
419.5,-0.31647
420,-0.30772
420.5,-0.29825
421,-0.28808
421.5,-0.27724
422,-0.26575
422.5,-0.25365
423,-0.24096
423.5,-0.22773
424,-0.21397
424.5,-0.19973
425,-0.18504
425.5,-0.16994
426,-0.15447
426.5,-0.13866
427,-0.12256
427.5,-0.1062
428,-0.089624
428.5,-0.072869
429,-0.055975
429.5,-0.038984
430,-0.021939
430.5,-0.0048812
431,0.012148
431.5,0.029104
432,0.045946
432.5,0.062633
433,0.079125
433.5,0.095385
434,0.11137
434.5,0.12705
435,0.14238
435.5,0.15733
436,0.17186
436.5,0.18593
437,0.19952
437.5,0.21259
438,0.2251
438.5,0.23704
439,0.24838
439.5,0.25908
440,0.26913
440.5,0.27851
441,0.28718
441.5,0.29514
442,0.30236
442.5,0.30883
443,0.31454
443.5,0.31946
444,0.3236
444.5,0.32695
445,0.32949
445.5,0.33123
446,0.33216
446.5,0.33228
447,0.3316
447.5,0.33012
448,0.32783
448.5,0.32476
449,0.32091
449.5,0.31629
450,0.31091
450.5,0.3048
451,0.29796
451.5,0.29042
452,0.28219
452.5,0.2733
453,0.26376
453.5,0.25361
454,0.24288
454.5,0.23157
455,0.21974
455.5,0.20739
456,0.19458
456.5,0.18132
457,0.16766
457.5,0.15363
458,0.13927
458.5,0.1246
459,0.10968
459.5,0.094518
460,0.079168
460.5,0.063662
461,0.048037
461.5,0.032336
462,0.016596
462.5,0.00085544
463,-0.014849
463.5,-0.030477
464,-0.045994
464.5,-0.06136
465,-0.07654
465.5,-0.091497
466,-0.1062
466.5,-0.1206
467,-0.13468
467.5,-0.14839
468,-0.16171
468.5,-0.17461
469,-0.18705
469.5,-0.199
470,-0.21044
470.5,-0.22135
471,-0.23169
471.5,-0.24144
472,-0.25058
472.5,-0.2591
473,-0.26696
473.5,-0.27416
474,-0.28068
474.5,-0.2865
475,-0.29161
475.5,-0.296
476,-0.29966
476.5,-0.30258
477,-0.30476
477.5,-0.30619
478,-0.30688
478.5,-0.30683
479,-0.30603
479.5,-0.30449
480,-0.30221
480.5,-0.29921
481,-0.2955
481.5,-0.29107
482,-0.28595
482.5,-0.28015
483,-0.27368
483.5,-0.26657
484,-0.25883
484.5,-0.25049
485,-0.24155
485.5,-0.23206
486,-0.22202
486.5,-0.21147
487,-0.20043
487.5,-0.18894
488,-0.17702
488.5,-0.1647
489,-0.15201
489.5,-0.13899
490,-0.12565
490.5,-0.11205
491,-0.098208
491.5,-0.084163
492,-0.069949
492.5,-0.055603
493,-0.041158
493.5,-0.02665
494,-0.012112
494.5,0.0024193
495,0.01691
495.5,0.031324
496,0.045626
496.5,0.059783
497,0.073759
497.5,0.087522
498,0.10104
498.5,0.11427
499,0.1272
499.5,0.13978
500,0.152


==> Data/Figure 5a/3.csv <==
0,1
0.5,0.99875
1,0.99501
1.5,0.9888
2,0.98015
2.5,0.96911
3,0.95573
3.5,0.94007
4,0.92219
4.5,0.90215
5,0.88004
5.5,0.8559
6,0.82982
6.5,0.80185
7,0.77209
7.5,0.74059
8,0.70745
8.5,0.67276
9,0.6366
9.5,0.59908
10,0.5603
10.5,0.52035
11,0.47935
11.5,0.43739
12,0.39458
12.5,0.35103
13,0.30683
13.5,0.26211
14,0.21695
14.5,0.17147
15,0.12579
15.5,0.080001
16,0.034228
16.5,-0.011421
17,-0.056836
17.5,-0.10191
18,-0.14654
18.5,-0.19061
19,-0.23404
19.5,-0.27672
20,-0.31857
20.5,-0.35948
21,-0.39936
21.5,-0.43813
22,-0.47569
22.5,-0.51197
23,-0.54687
23.5,-0.58033
24,-0.61226
24.5,-0.64261
25,-0.6713
25.5,-0.69829
26,-0.72351
26.5,-0.74693
27,-0.76849
27.5,-0.78815
28,-0.80587
28.5,-0.82163
29,-0.83538
29.5,-0.84712
30,-0.8568
30.5,-0.86443
31,-0.87
31.5,-0.8735
32,-0.87494
32.5,-0.87432
33,-0.87167
33.5,-0.867
34,-0.86032
34.5,-0.85167
35,-0.84107
35.5,-0.82855
36,-0.81414
36.5,-0.7979
37,-0.77987
37.5,-0.7601
38,-0.73865
38.5,-0.71558
39,-0.69095
39.5,-0.66483
40,-0.63729
40.5,-0.6084
41,-0.57824
41.5,-0.54687
42,-0.51438
42.5,-0.48084
43,-0.44634
43.5,-0.41097
44,-0.37481
44.5,-0.33796
45,-0.30051
45.5,-0.26255
46,-0.22417
46.5,-0.18547
47,-0.14653
47.5,-0.10744
48,-0.068307
48.5,-0.029208
49,0.0097614
49.5,0.048511
50,0.086949
50.5,0.12499
51,0.16253
51.5,0.1995
52,0.23581
52.5,0.27137
53,0.30611
53.5,0.33995
54,0.37282
54.5,0.40464
55,0.43535
55.5,0.46488
56,0.49317
56.5,0.52016
57,0.54578
57.5,0.56999
58,0.59273
58.5,0.61394
59,0.63361
59.5,0.65167
60,0.66811
60.5,0.68289
61,0.69599
61.5,0.70739
62,0.71706
62.5,0.725
63,0.7312
63.5,0.73563
64,0.73831
64.5,0.73923
65,0.7384
65.5,0.73583
66,0.73154
66.5,0.72555
67,0.71788
67.5,0.70856
68,0.69761
68.5,0.68509
69,0.67101
69.5,0.65542
70,0.63836
70.5,0.61988
71,0.60002
71.5,0.57885
72,0.55643
72.5,0.5328
73,0.50804
73.5,0.4822
74,0.45537
74.5,0.42759
75,0.39895
75.5,0.36952
76,0.33936
76.5,0.30854
77,0.27716
77.5,0.24527
78,0.21295
78.5,0.1803
79,0.14738
79.5,0.11428
80,0.081078
80.5,0.047853
81,0.014684
81.5,-0.018354
82,-0.051185
82.5,-0.083734
83,-0.11593
83.5,-0.14769
84,-0.17896
84.5,-0.20965
85,-0.2397
85.5,-0.26903
86,-0.29758
86.5,-0.32528
87,-0.35208
87.5,-0.37792
88,-0.40274
88.5,-0.42649
89,-0.44912
89.5,-0.47059
90,-0.49084
90.5,-0.50985
91,-0.52756
91.5,-0.54394
92,-0.55897
92.5,-0.5726
93,-0.58481
93.5,-0.59559
94,-0.6049
94.5,-0.61275
95,-0.61912
95.5,-0.62401
96,-0.6274
96.5,-0.62931
97,-0.62974
97.5,-0.62868
98,-0.62615
98.5,-0.62215
99,-0.61672
99.5,-0.60985
100,-0.60158
100.5,-0.59194
101,-0.58095
101.5,-0.56866
102,-0.55509
102.5,-0.54029
103,-0.5243
103.5,-0.50715
104,-0.4889
104.5,-0.46959
105,-0.44927
105.5,-0.42799
106,-0.40581
106.5,-0.38279
107,-0.35897
107.5,-0.33444
108,-0.30924
108.5,-0.28344
109,-0.25711
109.5,-0.23032
110,-0.20311
110.5,-0.17557
111,-0.14775
111.5,-0.11972
112,-0.091548
112.5,-0.063299
113,-0.03504
113.5,-0.0068417
114,0.02123
114.5,0.049107
115,0.076724
115.5,0.10402
116,0.13093
116.5,0.15739
117,0.18335
117.5,0.20875
118,0.23354
118.5,0.25765
119,0.28104
119.5,0.30365
120,0.32543
120.5,0.34633
121,0.36631
121.5,0.38532
122,0.40333
122.5,0.4203
123,0.43619
123.5,0.45097
124,0.46462
124.5,0.47711
125,0.48841
125.5,0.49852
126,0.50739
126.5,0.51503
127,0.52142
127.5,0.52654
128,0.5304
128.5,0.53298
129,0.53429
129.5,0.53434
130,0.53314
130.5,0.53068
131,0.52699
131.5,0.52208
132,0.51597
132.5,0.50867
133,0.50021
133.5,0.49061
134,0.4799
134.5,0.46811
135,0.45528
135.5,0.44144
136,0.42663
136.5,0.41089
137,0.39427
137.5,0.3768
138,0.35853
138.5,0.33951
139,0.31979
139.5,0.29941
140,0.27842
140.5,0.25687
141,0.23483
141.5,0.21234
142,0.18947
142.5,0.16626
143,0.14278
143.5,0.11909
144,0.095228
144.5,0.071267
145,0.047258
145.5,0.023255
146,-0.00068603
146.5,-0.024509
147,-0.048159
147.5,-0.071579
148,-0.094715
148.5,-0.11751
149,-0.13992
149.5,-0.16188
150,-0.18335
150.5,-0.20429
151,-0.22463
151.5,-0.24435
152,-0.2634
152.5,-0.28173
153,-0.29932
153.5,-0.31611
154,-0.33208
154.5,-0.34719
155,-0.36141
155.5,-0.37471
156,-0.38705
156.5,-0.39842
157,-0.4088
157.5,-0.41816
158,-0.4265
158.5,-0.43379
159,-0.44003
159.5,-0.4452
160,-0.44931
160.5,-0.45233
161,-0.45428
161.5,-0.45515
162,-0.45494
162.5,-0.45366
163,-0.45132
163.5,-0.44792
164,-0.44349
164.5,-0.43804
165,-0.43159
165.5,-0.42416
166,-0.41577
166.5,-0.40645
167,-0.39622
167.5,-0.38511
168,-0.37315
168.5,-0.36037
169,-0.3468
169.5,-0.33248
170,-0.31746
170.5,-0.30176
171,-0.28543
171.5,-0.26851
172,-0.25105
172.5,-0.23309
173,-0.21467
173.5,-0.19584
174,-0.17664
174.5,-0.15712
175,-0.13733
175.5,-0.11731
176,-0.09711
176.5,-0.076785
177,-0.056383
177.5,-0.035953
178,-0.015543
178.5,0.0047979
179,0.025024
179.5,0.04509
180,0.064951
180.5,0.084562
181,0.10388
181.5,0.12286
182,0.14145
182.5,0.15962
183,0.17732
183.5,0.19452
184,0.21116
184.5,0.22723
185,0.24267
185.5,0.25746
186,0.27158
186.5,0.28498
187,0.29765
187.5,0.30956
188,0.32068
188.5,0.331
189,0.34049
189.5,0.34912
190,0.35689
190.5,0.36378
191,0.36977
191.5,0.37486
192,0.37904
192.5,0.38231
193,0.38466
193.5,0.3861
194,0.38663
194.5,0.38624
195,0.38495
195.5,0.38276
196,0.37968
196.5,0.37572
197,0.3709
197.5,0.36522
198,0.35871
198.5,0.35139
199,0.34328
199.5,0.3344
200,0.32478
200.5,0.31445
201,0.30343
201.5,0.29176
202,0.27945
202.5,0.26655
203,0.25308
203.5,0.23908
204,0.22458
204.5,0.20963
205,0.19426
205.5,0.17851
206,0.16242
206.5,0.14604
207,0.12939
207.5,0.11252
208,0.095468
208.5,0.078278
209,0.060987
209.5,0.043637
210,0.026269
210.5,0.0089246
211,-0.0083547
211.5,-0.025527
212,-0.042553
212.5,-0.059391
213,-0.076003
213.5,-0.092351
214,-0.1084
214.5,-0.12411
215,-0.13945
215.5,-0.1544
216,-0.1689
216.5,-0.18294
217,-0.19648
217.5,-0.20948
218,-0.22193
218.5,-0.23379
219,-0.24504
219.5,-0.25566
220,-0.26562
220.5,-0.27491
221,-0.2835
221.5,-0.29138
222,-0.29855
222.5,-0.30497
223,-0.31065
223.5,-0.31558
224,-0.31973
224.5,-0.32311
225,-0.32571
225.5,-0.32753
226,-0.32856
226.5,-0.32882
227,-0.3283
227.5,-0.32701
228,-0.32496
228.5,-0.32217
229,-0.31862
229.5,-0.31435
230,-0.30937
230.5,-0.30367
231,-0.2973
231.5,-0.29025
232,-0.28255
232.5,-0.27422
233,-0.26529
233.5,-0.25579
234,-0.24572
234.5,-0.23514
235,-0.22405
235.5,-0.2125
236,-0.20051
236.5,-0.1881
237,-0.17531
237.5,-0.16218
238,-0.14872
238.5,-0.13498
239,-0.12099
239.5,-0.10679
240,-0.092411
240.5,-0.077887
241,-0.063256
241.5,-0.04855
242,-0.033805
242.5,-0.019055
243,-0.0043327
243.5,0.010327
244,0.024891
244.5,0.039325
245,0.053597
245.5,0.067672
246,0.081518
246.5,0.0951
247,0.10839
247.5,0.12135
248,0.13396
248.5,0.1462
249,0.15802
249.5,0.16942
250,0.18037
250.5,0.19083
251,0.2008
251.5,0.21025
252,0.21915
252.5,0.22749
253,0.23525
253.5,0.24242
254,0.24898
254.5,0.25492
255,0.26022
255.5,0.26489
256,0.26892
256.5,0.27229
257,0.27501
257.5,0.27708
258,0.27848
258.5,0.27922
259,0.2793
259.5,0.27872
260,0.27748
260.5,0.2756
261,0.27307
261.5,0.26992
262,0.26614
262.5,0.26177
263,0.2568
263.5,0.25125
264,0.24515
264.5,0.2385
265,0.23132
265.5,0.22363
266,0.21545
266.5,0.2068
267,0.19771
267.5,0.1882
268,0.17829
268.5,0.16801
269,0.15739
269.5,0.14646
270,0.13523
270.5,0.12375
271,0.11203
271.5,0.10011
272,0.088009
272.5,0.07576
273,0.063393
273.5,0.050938
274,0.038425
274.5,0.025884
275,0.013347
275.5,0.00084261
276,-0.011599
276.5,-0.02395
277,-0.036181
277.5,-0.048267
278,-0.06018
278.5,-0.071894
279,-0.083384
279.5,-0.094621
280,-0.10558
280.5,-0.11624
281,-0.12656
281.5,-0.13654
282,-0.14614
282.5,-0.15535
283,-0.16415
283.5,-0.17251
284,-0.18043
284.5,-0.18789
285,-0.19488
285.5,-0.20137
286,-0.20736
286.5,-0.21283
287,-0.21777
287.5,-0.22218
288,-0.22603
288.5,-0.22934
289,-0.23209
289.5,-0.23427
290,-0.2359
290.5,-0.23696
291,-0.23747
291.5,-0.23741
292,-0.2368
292.5,-0.23564
293,-0.23393
293.5,-0.23167
294,-0.22889
294.5,-0.22557
295,-0.22174
295.5,-0.21741
296,-0.21258
296.5,-0.20728
297,-0.20152
297.5,-0.19532
298,-0.1887
298.5,-0.18166
299,-0.17424
299.5,-0.16644
300,-0.15829
300.5,-0.14981
301,-0.14101
301.5,-0.13193
302,-0.12257
302.5,-0.11298
303,-0.10317
303.5,-0.093168
304,-0.082999
304.5,-0.072689
305,-0.06226
305.5,-0.051738
306,-0.041147
306.5,-0.03051
307,-0.019853
307.5,-0.0092004
308,0.0014213
308.5,0.011987
309,0.022471
309.5,0.032848
310,0.043095
310.5,0.053186
311,0.063099
311.5,0.072813
312,0.082306
312.5,0.091559
313,0.10055
313.5,0.10927
314,0.11768
314.5,0.12578
315,0.13354
315.5,0.14095
316,0.14799
316.5,0.15464
317,0.1609
317.5,0.16674
318,0.17216
318.5,0.17715
319,0.18169
319.5,0.18579
320,0.18943
320.5,0.19261
321,0.19532
321.5,0.19756
322,0.19932
322.5,0.2006
323,0.2014
323.5,0.20172
324,0.20157
324.5,0.20094
325,0.19984
325.5,0.19827
326,0.19625
326.5,0.19379
327,0.19087
327.5,0.18753
328,0.18376
328.5,0.17958
329,0.17499
329.5,0.17001
330,0.16466
330.5,0.15895
331,0.15289
331.5,0.1465
332,0.1398
332.5,0.13281
333,0.12554
333.5,0.11801
334,0.11024
334.5,0.10225
335,0.094056
335.5,0.08568
336,0.077144
336.5,0.068468
337,0.059675
337.5,0.050788
338,0.041827
338.5,0.032815
339,0.023773
339.5,0.014721
340,0.0056793
340.5,-0.003331
341,-0.01229
341.5,-0.021178
342,-0.029974
342.5,-0.038656
343,-0.047205
343.5,-0.055599
344,-0.063819
344.5,-0.071847
345,-0.079664
345.5,-0.087253
346,-0.094599
346.5,-0.10169
347,-0.1085
347.5,-0.11503
348,-0.12125
348.5,-0.12716
349,-0.13275
349.5,-0.13799
350,-0.14288
350.5,-0.14741
351,-0.15157
351.5,-0.15534
352,-0.15873
352.5,-0.16173
353,-0.16434
353.5,-0.16654
354,-0.16835
354.5,-0.16975
355,-0.17075
355.5,-0.17134
356,-0.17153
356.5,-0.17131
357,-0.17069
357.5,-0.16967
358,-0.16825
358.5,-0.16644
359,-0.16425
359.5,-0.16169
360,-0.15876
360.5,-0.15547
361,-0.15183
361.5,-0.14786
362,-0.14356
362.5,-0.13894
363,-0.13402
363.5,-0.12881
364,-0.12331
364.5,-0.11756
365,-0.11155
365.5,-0.10531
366,-0.098856
366.5,-0.092202
367,-0.085366
367.5,-0.078366
368,-0.071216
368.5,-0.063935
369,-0.05654
369.5,-0.049048
370,-0.041476
370.5,-0.033843
371,-0.026168
371.5,-0.018469
372,-0.010767
372.5,-0.0030801
373,0.0045734
373.5,0.012176
374,0.01971
374.5,0.02716
375,0.034509
375.5,0.041741
376,0.048841
376.5,0.055792
377,0.06258
377.5,0.069188
378,0.0756
378.5,0.081801
379,0.087776
379.5,0.093513
380,0.098998
380.5,0.10422
381,0.10917
381.5,0.11384
382,0.11822
382.5,0.1223
383,0.12607
383.5,0.12953
384,0.13267
384.5,0.13548
385,0.13796
385.5,0.1401
386,0.14189
386.5,0.14335
387,0.14445
387.5,0.14521
388,0.14563
388.5,0.1457
389,0.14542
389.5,0.14481
390,0.14387
390.5,0.14259
391,0.14098
391.5,0.13904
392,0.13679
392.5,0.13423
393,0.13136
393.5,0.1282
394,0.12475
394.5,0.12103
395,0.11704
395.5,0.1128
396,0.10831
396.5,0.1036
397,0.098662
397.5,0.093517
398,0.088177
398.5,0.082655
399,0.076965
399.5,0.071121
400,0.065138
400.5,0.059031
401,0.052816
401.5,0.046508
402,0.040123
402.5,0.033675
403,0.027178
403.5,0.020647
404,0.0141
404.5,0.0075509
405,0.0010176
405.5,-0.0054793
406,-0.011926
406.5,-0.018311
407,-0.024625
407.5,-0.030851
408,-0.036972
408.5,-0.042973
409,-0.048842
409.5,-0.054563
410,-0.060126
410.5,-0.065522
411,-0.07074
411.5,-0.075767
412,-0.080591
412.5,-0.085199
413,-0.089582
413.5,-0.093729
414,-0.097634
414.5,-0.10129
415,-0.10469
415.5,-0.10782
416,-0.11068
416.5,-0.11328
417,-0.11559
417.5,-0.11763
418,-0.11938
418.5,-0.12084
419,-0.122
419.5,-0.12288
420,-0.12346
420.5,-0.12374
421,-0.12373
421.5,-0.12342
422,-0.12283
422.5,-0.12195
423,-0.12079
423.5,-0.11935
424,-0.11765
424.5,-0.11567
425,-0.11344
425.5,-0.11094
426,-0.1082
426.5,-0.10521
427,-0.10199
427.5,-0.098542
428,-0.094878
428.5,-0.091011
429,-0.086952
429.5,-0.08271
430,-0.078299
430.5,-0.073728
431,-0.069009
431.5,-0.064151
432,-0.059166
432.5,-0.054064
433,-0.048857
433.5,-0.043559
434,-0.038183
434.5,-0.032744
435,-0.027254
435.5,-0.02173
436,-0.016183
436.5,-0.01063
437,-0.0050817
437.5,0.00044904
438,0.0059508
438.5,0.011412
439,0.016821
439.5,0.022165
440,0.027433
440.5,0.032611
441,0.037688
441.5,0.042651
442,0.047489
442.5,0.052189
443,0.05674
443.5,0.061133
444,0.06536
444.5,0.069412
445,0.073281
445.5,0.076959
446,0.080439
446.5,0.083714
447,0.086777
447.5,0.08962
448,0.092239
448.5,0.094626
449,0.096776
449.5,0.098686
450,0.10035
450.5,0.10178
451,0.10295
451.5,0.10388
452,0.10456
452.5,0.105
453,0.10518
453.5,0.10512
454,0.10481
454.5,0.10425
455,0.10345
455.5,0.1024
456,0.10112
456.5,0.099601
457,0.097857
457.5,0.095892
458,0.093715
458.5,0.091331
459,0.088747
459.5,0.085969
460,0.083003
460.5,0.079857
461,0.076537
461.5,0.073052
462,0.06941
462.5,0.065621
463,0.061694
463.5,0.057641
464,0.053472
464.5,0.049199
465,0.044833
465.5,0.040385
466,0.035866
466.5,0.031286
467,0.026654
467.5,0.021982
468,0.017279
468.5,0.012558
469,0.0078292
469.5,0.003105
470,-0.0016033
470.5,-0.0062843
471,-0.010926
471.5,-0.015517
472,-0.020047
472.5,-0.024503
473,-0.028879
473.5,-0.033165
474,-0.037353
474.5,-0.041435
475,-0.045401
475.5,-0.04924
476,-0.052944
476.5,-0.056505
477,-0.059915
477.5,-0.063168
478,-0.066258
478.5,-0.069176
479,-0.071915
479.5,-0.074472
480,-0.076839
480.5,-0.079014
481,-0.080992
481.5,-0.082771
482,-0.084346
482.5,-0.085716
483,-0.086877
483.5,-0.087827
484,-0.088566
484.5,-0.089093
485,-0.089407
485.5,-0.08951
486,-0.089402
486.5,-0.089086
487,-0.088562
487.5,-0.087833
488,-0.086901
488.5,-0.085769
489,-0.084441
489.5,-0.082921
490,-0.081213
490.5,-0.079322
491,-0.077255
491.5,-0.075016
492,-0.072612
492.5,-0.070051
493,-0.067339
493.5,-0.064483
494,-0.061488
494.5,-0.058363
495,-0.055114
495.5,-0.051751
496,-0.048281
496.5,-0.044714
497,-0.041059
497.5,-0.037325
498,-0.033523
498.5,-0.029662
499,-0.025751
499.5,-0.021799
500,-0.017816


==> Data/Figure 5a/4.csv <==
0,1
0.5,0.99875
1,0.99503
1.5,0.9889
2,0.98048
2.5,0.96988
3,0.95725
3.5,0.94275
4,0.92654
4.5,0.90874
5,0.8895
5.5,0.86892
6,0.84706
6.5,0.82399
7,0.79976
7.5,0.77443
8,0.74807
8.5,0.72074
9,0.69256
9.5,0.66363
10,0.63406
10.5,0.60396
11,0.57344
11.5,0.54258
12,0.51145
12.5,0.4801
13,0.44857
13.5,0.4169
14,0.38513
14.5,0.35333
15,0.32155
15.5,0.28989
16,0.25842
16.5,0.22723
17,0.19641
17.5,0.16602
18,0.13612
18.5,0.10673
19,0.07789
19.5,0.049608
20,0.021901
20.5,-0.0052079
21,-0.031688
21.5,-0.057496
22,-0.082578
22.5,-0.10688
23,-0.13034
23.5,-0.15292
24,-0.17458
24.5,-0.19532
25,-0.21512
25.5,-0.234
26,-0.25197
26.5,-0.26904
27,-0.28521
27.5,-0.30047
28,-0.3148
28.5,-0.32818
29,-0.34058
29.5,-0.35198
30,-0.36238
30.5,-0.37176
31,-0.38015
31.5,-0.38757
32,-0.39407
32.5,-0.39967
33,-0.4044
33.5,-0.40828
34,-0.41131
34.5,-0.4135
35,-0.41485
35.5,-0.41534
36,-0.41499
36.5,-0.4138
37,-0.41181
37.5,-0.40904
38,-0.40554
38.5,-0.40136
39,-0.39654
39.5,-0.39112
40,-0.38513
40.5,-0.37858
41,-0.37148
41.5,-0.36383
42,-0.35566
42.5,-0.34697
43,-0.33779
43.5,-0.32816
44,-0.31813
44.5,-0.30774
45,-0.29704
45.5,-0.28607
46,-0.27486
46.5,-0.26345
47,-0.25184
47.5,-0.24004
48,-0.22808
48.5,-0.21594
49,-0.20366
49.5,-0.19126
50,-0.17878
50.5,-0.16626
51,-0.15374
51.5,-0.14126
52,-0.12886
52.5,-0.11656
53,-0.10438
53.5,-0.092328
54,-0.0804
54.5,-0.068595
55,-0.056927
55.5,-0.045413
56,-0.034077
56.5,-0.022944
57,-0.01204
57.5,-0.0013956
58,0.0089569
58.5,0.018993
59,0.028702
59.5,0.038085
60,0.047152
60.5,0.05591
61,0.064362
61.5,0.072505
62,0.080331
62.5,0.087825
63,0.094973
63.5,0.10176
64,0.10816
64.5,0.11417
65,0.11977
65.5,0.12499
66,0.12981
66.5,0.13427
67,0.13836
67.5,0.14211
68,0.14553
68.5,0.14861
69,0.15135
69.5,0.15374
70,0.15576
70.5,0.15741
71,0.1587
71.5,0.15963
72,0.16021
72.5,0.16048
73,0.16043
73.5,0.1601
74,0.1595
74.5,0.15864
75,0.15752
75.5,0.15614
76,0.15451
76.5,0.15261
77,0.15046
77.5,0.14805
78,0.14541
78.5,0.14254
79,0.13947
79.5,0.13624
80,0.13285
80.5,0.12932
81,0.12567
81.5,0.12189
82,0.11799
82.5,0.11396
83,0.10981
83.5,0.10553
84,0.10115
84.5,0.096679
85,0.092133
85.5,0.087539
86,0.082915
86.5,0.07828
87,0.073643
87.5,0.06901
88,0.064381
88.5,0.059756
89,0.055133
89.5,0.050511
90,0.045896
90.5,0.041299
91,0.036735
91.5,0.032221
92,0.027774
92.5,0.023412
93,0.019144
93.5,0.014979
94,0.010917
94.5,0.0069545
95,0.0030848
95.5,-0.00069694
96,-0.0043925
96.5,-0.0079988
97,-0.011508
97.5,-0.014906
98,-0.01818
98.5,-0.021316
99,-0.024302
99.5,-0.027136
100,-0.02982
100.5,-0.03236
101,-0.034764
101.5,-0.03704
102,-0.039195
102.5,-0.041231
103,-0.043147
103.5,-0.044937
104,-0.046592
104.5,-0.048103
105,-0.049462
105.5,-0.050666
106,-0.051716
106.5,-0.052618
107,-0.053381
107.5,-0.054016
108,-0.054533
108.5,-0.054944
109,-0.055251
109.5,-0.055454
110,-0.055549
110.5,-0.05553
111,-0.055389
111.5,-0.055124
112,-0.054735
112.5,-0.054227
113,-0.053609
113.5,-0.052895
114,-0.052097
114.5,-0.051228
115,-0.050295
115.5,-0.049302
116,-0.048248
116.5,-0.04713
117,-0.045943
117.5,-0.044681
118,-0.043344
118.5,-0.041934
119,-0.04046
119.5,-0.038933
120,-0.037366
120.5,-0.035772
121,-0.034162
121.5,-0.032541
122,-0.030911
122.5,-0.029268
123,-0.027609
123.5,-0.025927
124,-0.02422
124.5,-0.022489
125,-0.020738
125.5,-0.018976
126,-0.017213
126.5,-0.015463
127,-0.013735
127.5,-0.012037
128,-0.010371
128.5,-0.0087361
129,-0.0071294
129.5,-0.0055455
130,-0.0039799
130.5,-0.0024297
131,-0.00089504
131.5,0.00062001
132,0.0021082
132.5,0.0035596
133,0.0049641
133.5,0.0063131
134,0.0076016
134.5,0.0088295
135,0.010001
135.5,0.011121
136,0.012199
136.5,0.013239
137,0.014245
137.5,0.015215
138,0.016144
138.5,0.017026
139,0.017852
139.5,0.018616
140,0.019315
140.5,0.019947
141,0.020516
141.5,0.021025
142,0.021483
142.5,0.021898
143,0.022275
143.5,0.022617
144,0.022923
144.5,0.023188
145,0.023407
145.5,0.023573
146,0.023682
146.5,0.023731
147,0.023722
147.5,0.023657
148,0.023546
148.5,0.023398
149,0.023221
149.5,0.023019
150,0.022794
150.5,0.022545
151,0.022266
151.5,0.021955
152,0.021605
152.5,0.021214
153,0.020783
153.5,0.020314
154,0.019815
154.5,0.019295
155,0.01876
155.5,0.018219
156,0.017672
156.5,0.01712
157,0.016561
157.5,0.01599
158,0.015402
158.5,0.014793
159,0.014161
159.5,0.013507
160,0.012838
160.5,0.01216
161,0.011482
161.5,0.010811
162,0.010153
162.5,0.0095086
163,0.0088774
163.5,0.0082548
164,0.0076354
164.5,0.0070138
165,0.0063866
165.5,0.0057532
166,0.0051169
166.5,0.0044834
167,0.0038598
167.5,0.0032533
168,0.0026697
168.5,0.0021123
169,0.0015813
169.5,0.0010737
170,0.00058417
170.5,0.00010661
171,-0.00036408
171.5,-0.00083075
172,-0.0012934
172.5,-0.001749
173,-0.0021922
173.5,-0.0026164
174,-0.0030152
174.5,-0.0033841
175,-0.0037212
175.5,-0.0040275
176,-0.0043065
176.5,-0.0045639
177,-0.0048058
177.5,-0.0050372
178,-0.005261
178.5,-0.0054768
179,-0.0056811
179.5,-0.0058681
180,-0.0060317
180.5,-0.0061668
181,-0.006271
181.5,-0.0063447
182,-0.0063912
182.5,-0.0064159
183,-0.0064251
183.5,-0.0064248
184,-0.0064188
184.5,-0.0064086
185,-0.0063923
185.5,-0.0063663
186,-0.0063255
186.5,-0.0062652
187,-0.0061819
187.5,-0.0060743
188,-0.0059439
188.5,-0.0057943
189,-0.0056311
189.5,-0.0054606
190,-0.0052878
190.5,-0.0051156
191,-0.0049447
191.5,-0.0047734
192,-0.0045983
192.5,-0.0044152
193,-0.0042198
193.5,-0.004009
194,-0.0037825
194.5,-0.0035429
195,-0.003295
195.5,-0.0030449
196,-0.0027979
196.5,-0.0025578
197,-0.0023255
197.5,-0.0020998
198,-0.0018777
198.5,-0.0016552
199,-0.0014283
199.5,-0.0011935
200,-0.00094948
200.5,-0.00069707
201,-0.0004399
201.5,-0.00018369
202,6.5354e-05
202.5,0.00030242
203,0.00052532
203.5,0.00073489
204,0.00093443
204.5,0.0011285
205,0.0013212
205.5,0.0015156
206,0.0017129
206.5,0.0019123
207,0.0021116
207.5,0.0023069
208,0.0024941
208.5,0.0026687
209,0.0028275
209.5,0.0029689
210,0.003094
210.5,0.003206
211,0.0033104
211.5,0.0034125
212,0.0035164
212.5,0.0036242
213,0.0037355
213.5,0.0038478
214,0.0039566
214.5,0.0040563
215,0.0041416
215.5,0.0042092
216,0.0042582
216.5,0.0042912
217,0.0043129
217.5,0.0043292
218,0.0043453
218.5,0.0043643
219,0.0043863
219.5,0.0044087
220,0.0044275
220.5,0.0044383
221,0.0044376
221.5,0.0044235
222,0.0043956
222.5,0.004355
223,0.0043046
223.5,0.0042485
224,0.0041914
224.5,0.0041371
225,0.0040871
225.5,0.0040405
226,0.0039948
226.5,0.0039461
227,0.0038908
227.5,0.0038256
228,0.0037488
228.5,0.0036602
229,0.0035618
229.5,0.0034574
230,0.0033522
230.5,0.0032513
231,0.0031586
231.5,0.0030757
232,0.003001
232.5,0.0029304
233,0.0028584
233.5,0.0027801
234,0.0026918
234.5,0.0025923
235,0.0024829
235.5,0.0023672
236,0.0022505
236.5,0.0021383
237,0.0020348
237.5,0.0019423
238,0.0018599
238.5,0.0017844
239,0.0017111
239.5,0.0016352
240,0.0015535
240.5,0.0014642
241,0.0013679
241.5,0.0012668
242,0.0011644
242.5,0.0010656
243,0.00097471
243.5,0.00089504
244,0.00082767
244.5,0.00077119
245,0.00072212
245.5,0.00067602
246,0.0006286
246.5,0.00057653
247,0.00051802
247.5,0.0004532
248,0.00038429
248.5,0.00031543
249,0.00025199
249.5,0.00019908
250,0.00016002
250.5,0.00013534
251,0.00012252
251.5,0.00011675
252,0.00011242
252.5,0.00010463
253,9.0172e-05
253.5,6.784e-05
254,3.871e-05
254.5,5.9972e-06
255,-2.5529e-05
255.5,-5.0477e-05
256,-6.4273e-05
256.5,-6.489e-05
257,-5.3737e-05
257.5,-3.4772e-05
258,-1.2847e-05
258.5,7.5029e-06
259,2.3027e-05
259.5,3.2342e-05
260,3.575e-05
260.5,3.4767e-05
261,3.2395e-05
261.5,3.3236e-05
262,4.2347e-05
262.5,6.3595e-05
263,9.8423e-05
263.5,0.00014531
264,0.00019992
264.5,0.00025644
265,0.00030943
265.5,0.00035492
266,0.00039089
266.5,0.00041749
267,0.00043715
267.5,0.00045417
268,0.00047405
268.5,0.00050237
269,0.00054279
269.5,0.00059536
270,0.0006568
270.5,0.00072176
271,0.00078437
271.5,0.00083987
272,0.00088612
272.5,0.00092376
273,0.00095456
273.5,0.00098098
274,0.0010069
274.5,0.0010368
275,0.0010745
275.5,0.0011218
276,0.0011783
276.5,0.0012404
277,0.0013025
277.5,0.0013593
278,0.0014083
278.5,0.0014494
279,0.0014841
279.5,0.0015152
280,0.0015455
280.5,0.0015772
281,0.0016117
281.5,0.0016502
282,0.0016929
282.5,0.0017389
283,0.0017857
283.5,0.0018299
284,0.0018679
284.5,0.0018975
285,0.0019186
285.5,0.0019321
286,0.0019404
286.5,0.0019467
287,0.0019553
287.5,0.00197
288,0.0019929
288.5,0.0020245
289,0.0020633
289.5,0.002105
290,0.0021437
290.5,0.0021742
291,0.0021941
291.5,0.0022035
292,0.002205
292.5,0.0022023
293,0.0022001
293.5,0.0022025
294,0.0022116
294.5,0.0022273
295,0.0022475
295.5,0.0022683
296,0.0022847
296.5,0.0022927
297,0.0022903
297.5,0.0022781
298,0.0022591
298.5,0.0022374
299,0.002217
299.5,0.0022013
300,0.0021927
300.5,0.0021921
301,0.0021987
301.5,0.0022094
302,0.0022201
302.5,0.0022267
303,0.0022259
303.5,0.0022156
304,0.002196
304.5,0.0021699
305,0.0021414
305.5,0.0021147
306,0.0020938
306.5,0.0020812
307,0.0020772
307.5,0.0020795
308,0.0020844
308.5,0.0020871
309,0.0020833
309.5,0.0020693
310,0.0020438
310.5,0.0020085
311,0.0019673
311.5,0.0019245
312,0.0018846
312.5,0.001851
313,0.0018261
313.5,0.0018101
314,0.0018016
314.5,0.0017968
315,0.0017909
315.5,0.0017783
316,0.0017553
316.5,0.0017211
317,0.0016778
317.5,0.0016303
318,0.0015839
318.5,0.0015437
319,0.0015129
319.5,0.0014933
320,0.0014842
320.5,0.0014827
321,0.0014833
321.5,0.0014805
322,0.0014696
322.5,0.0014487
323,0.0014195
323.5,0.0013863
324,0.0013539
324.5,0.0013256
325,0.0013033
325.5,0.001288
326,0.0012803
326.5,0.0012803
327,0.001287
327.5,0.0012971
328,0.0013054
328.5,0.0013062
329,0.0012964
329.5,0.0012765
330,0.0012507
330.5,0.0012247
331,0.0012036
331.5,0.0011901
332,0.0011847
332.5,0.0011864
333,0.0011935
333.5,0.0012042
334,0.0012155
334.5,0.001223
335,0.0012228
335.5,0.0012131
336,0.0011955
336.5,0.0011746
337,0.0011566
337.5,0.0011466
338,0.0011468
338.5,0.0011562
339,0.0011724
339.5,0.0011922
340,0.0012121
340.5,0.0012284
341,0.0012383
341.5,0.00124
342,0.0012346
342.5,0.0012251
343,0.0012166
343.5,0.0012147
344,0.0012223
344.5,0.0012398
345,0.0012648
345.5,0.0012946
346,0.001326
346.5,0.0013558
347,0.0013812
347.5,0.0013994
348,0.0014091
348.5,0.0014107
349,0.0014076
349.5,0.0014049
350,0.0014076
350.5,0.0014186
351,0.0014377
351.5,0.0014622
352,0.0014883
352.5,0.001512
353,0.0015298
353.5,0.001539
354,0.0015377
354.5,0.0015258
355,0.0015057
355.5,0.0014824
356,0.0014615
356.5,0.0014472
357,0.0014413
357.5,0.0014428
358,0.001449
358.5,0.0014562
359,0.0014611
359.5,0.0014604
360,0.0014507
360.5,0.0014305
361,0.0014011
361.5,0.0013668
362,0.0013335
362.5,0.0013066
363,0.001289
363.5,0.0012814
364,0.0012825
364.5,0.0012893
365,0.0012977
365.5,0.0013032
366,0.0013009
366.5,0.0012871
367,0.0012608
367.5,0.0012243
368,0.001183
368.5,0.0011437
369,0.0011124
369.5,0.0010928
370,0.0010855
370.5,0.0010878
371,0.0010957
371.5,0.0011046
372,0.0011109
372.5,0.0011117
373,0.0011042
373.5,0.0010878
374,0.0010644
374.5,0.0010386
375,0.0010163
375.5,0.0010025
376,0.00099972
376.5,0.0010074
377,0.0010231
377.5,0.0010441
378,0.0010677
378.5,0.0010905
379,0.0011088
379.5,0.0011187
380,0.0011181
380.5,0.0011083
381,0.0010943
381.5,0.0010817
382,0.0010745
382.5,0.0010742
383,0.00108
383.5,0.0010903
384,0.001103
384.5,0.0011159
385,0.001126
385.5,0.0011307
386,0.0011282
386.5,0.0011195
387,0.001108
387.5,0.0010979
388,0.0010929
388.5,0.0010948
389,0.0011032
389.5,0.001116
390,0.0011303
390.5,0.0011439
391,0.0011547
391.5,0.0011605
392,0.001159
392.5,0.0011491
393,0.0011315
393.5,0.0011095
394,0.001088
394.5,0.001072
395,0.0010641
395.5,0.0010642
396,0.0010705
396.5,0.0010802
397,0.0010912
397.5,0.0011012
398,0.0011084
398.5,0.0011106
399,0.0011074
399.5,0.0011003
400,0.0010921
400.5,0.0010855
401,0.0010817
401.5,0.001081
402,0.0010833
402.5,0.0010881
403,0.0010945
403.5,0.001101
404,0.0011061
404.5,0.0011092
405,0.0011111
405.5,0.0011138
406,0.0011191
406.5,0.0011293
407,0.0011461
407.5,0.0011694
408,0.0011971
408.5,0.0012261
409,0.001253
409.5,0.0012749
410,0.0012897
410.5,0.001296
411,0.0012937
411.5,0.0012846
412,0.0012724
412.5,0.0012618
413,0.0012575
413.5,0.0012634
414,0.0012808
414.5,0.0013087
415,0.0013439
415.5,0.0013829
416,0.0014216
416.5,0.0014563
417,0.0014842
417.5,0.0015041
418,0.001517
418.5,0.0015254
419,0.0015329
419.5,0.0015428
420,0.0015576
420.5,0.0015782
421,0.0016041
421.5,0.0016336
422,0.0016632
422.5,0.0016886
423,0.0017061
423.5,0.0017143
424,0.0017141
424.5,0.001708
425,0.0016999
425.5,0.0016933
426,0.0016911
426.5,0.0016943
427,0.0017032
427.5,0.0017163
428,0.0017307
428.5,0.0017428
429,0.0017493
429.5,0.0017481
430,0.0017388
430.5,0.0017224
431,0.001702
431.5,0.0016816
432,0.0016644
432.5,0.0016527
433,0.0016475
433.5,0.0016479
434,0.0016517
434.5,0.001656
435,0.001657
435.5,0.0016515
436,0.0016373
436.5,0.0016145
437,0.0015851
437.5,0.0015526
438,0.001521
438.5,0.0014934
439,0.0014713
439.5,0.0014552
440,0.001444
440.5,0.0014358
441,0.0014276
441.5,0.0014158
442,0.0013975
442.5,0.0013708
443,0.0013365
443.5,0.0012974
444,0.0012576
444.5,0.001221
445,0.0011903
445.5,0.0011664
446,0.001149
446.5,0.0011367
447,0.0011273
447.5,0.001118
448,0.0011063
448.5,0.0010906
449,0.0010708
449.5,0.0010481
450,0.0010246
450.5,0.0010029
451,0.00098487
451.5,0.00097167
452,0.00096336
452.5,0.00095898
453,0.0009569
453.5,0.00095528
454,0.00095243
454.5,0.0009471
455,0.00093884
455.5,0.00092833
456,0.00091744
456.5,0.00090913
457,0.00090684
457.5,0.00091331
458,0.00092937
458.5,0.00095347
459,0.0009819
459.5,0.0010098
460,0.0010325
460.5,0.0010471
461,0.0010525
461.5,0.00105
462,0.001042
462.5,0.0010318
463,0.0010233
463.5,0.0010202
464,0.0010255
464.5,0.0010404
465,0.001064
465.5,0.0010932
466,0.0011236
466.5,0.0011511
467,0.0011718
467.5,0.0011835
468,0.001186
468.5,0.0011812
469,0.0011725
469.5,0.0011639
470,0.0011595
470.5,0.0011623
471,0.001174
471.5,0.0011942
472,0.0012208
472.5,0.00125
473,0.0012784
473.5,0.0013028
474,0.0013212
474.5,0.0013329
475,0.0013382
475.5,0.001339
476,0.0013383
476.5,0.0013401
477,0.0013474
477.5,0.0013619
478,0.0013829
478.5,0.0014087
479,0.0014365
479.5,0.0014636
480,0.0014876
480.5,0.0015068
481,0.0015209
481.5,0.0015311
482,0.0015394
482.5,0.0015482
483,0.0015592
483.5,0.0015729
484,0.0015881
484.5,0.0016033
485,0.0016171
485.5,0.0016285
486,0.0016366
486.5,0.0016409
487,0.0016411
487.5,0.0016381
488,0.0016335
488.5,0.0016298
489,0.0016293
489.5,0.0016337
490,0.0016434
490.5,0.0016569
491,0.0016715
491.5,0.0016842
492,0.0016914
492.5,0.0016904
493,0.0016802
493.5,0.0016613
494,0.0016362
494.5,0.0016087
495,0.0015827
495.5,0.0015614
496,0.0015464
496.5,0.0015371
497,0.0015317
497.5,0.0015273
498,0.0015203
498.5,0.0015072
499,0.0014853
499.5,0.0014536
500,0.001413


==> Data/Figure 5b/1.csv <==
0,1
0.5,0.99875
1,0.995
1.5,0.98877
2,0.98007
2.5,0.96893
3,0.95537
3.5,0.93944
4,0.92117
4.5,0.90061
5,0.87782
5.5,0.85285
6,0.82577
6.5,0.79664
7,0.76555
7.5,0.73256
8,0.69777
8.5,0.66125
9,0.6231
9.5,0.58342
10,0.5423
10.5,0.49986
11,0.45619
11.5,0.4114
12,0.36561
12.5,0.31893
13,0.27148
13.5,0.22337
14,0.17473
14.5,0.12568
15,0.076336
15.5,0.026823
16,-0.022736
16.5,-0.072215
17,-0.12149
17.5,-0.17045
18,-0.21895
18.5,-0.2669
19,-0.31415
19.5,-0.36061
20,-0.40615
20.5,-0.45066
21,-0.49403
21.5,-0.53615
22,-0.57692
22.5,-0.61624
23,-0.65401
23.5,-0.69014
24,-0.72454
24.5,-0.75712
25,-0.78781
25.5,-0.81653
26,-0.8432
26.5,-0.86777
27,-0.89017
27.5,-0.91035
28,-0.92826
28.5,-0.94386
29,-0.9571
29.5,-0.96796
30,-0.97641
30.5,-0.98244
31,-0.98602
31.5,-0.98715
32,-0.98583
32.5,-0.98206
33,-0.97585
33.5,-0.96722
34,-0.9562
34.5,-0.94281
35,-0.92708
35.5,-0.90906
36,-0.88879
36.5,-0.86632
37,-0.84171
37.5,-0.81502
38,-0.78633
38.5,-0.75569
39,-0.72319
39.5,-0.68891
40,-0.65294
40.5,-0.61537
41,-0.57629
41.5,-0.53579
42,-0.49399
42.5,-0.45097
43,-0.40686
43.5,-0.36176
44,-0.31579
44.5,-0.26905
45,-0.22167
45.5,-0.17376
46,-0.12544
46.5,-0.076837
47,-0.028066
47.5,0.020749
48,0.069487
48.5,0.11803
49,0.16625
49.5,0.21404
50,0.26127
50.5,0.30783
51,0.3536
51.5,0.39847
52,0.44233
52.5,0.48506
53,0.52657
53.5,0.56675
54,0.6055
54.5,0.64273
55,0.67834
55.5,0.71225
56,0.74437
56.5,0.77463
57,0.80295
57.5,0.82926
58,0.85349
58.5,0.87559
59,0.89551
59.5,0.91319
60,0.9286
60.5,0.94169
61,0.95243
61.5,0.9608
62,0.96679
62.5,0.97036
63,0.97153
63.5,0.97028
64,0.96662
64.5,0.96056
65,0.95211
65.5,0.94131
66,0.92817
66.5,0.91274
67,0.89504
67.5,0.87513
68,0.85305
68.5,0.82887
69,0.80264
69.5,0.77443
70,0.74431
70.5,0.71235
71,0.67864
71.5,0.64326
72,0.60631
72.5,0.56786
73,0.52802
73.5,0.48689
74,0.44457
74.5,0.40117
75,0.35679
75.5,0.31155
76,0.26556
76.5,0.21893
77,0.17178
77.5,0.12423
78,0.076388
78.5,0.028384
79,-0.019666
79.5,-0.067643
80,-0.11543
80.5,-0.1629
81,-0.20995
81.5,-0.25645
82,-0.30229
82.5,-0.34736
83,-0.39154
83.5,-0.43473
84,-0.47681
84.5,-0.51769
85,-0.55726
85.5,-0.59543
86,-0.6321
86.5,-0.66718
87,-0.70059
87.5,-0.73224
88,-0.76205
88.5,-0.78996
89,-0.81589
89.5,-0.83978
90,-0.86157
90.5,-0.88121
91,-0.89865
91.5,-0.91385
92,-0.92677
92.5,-0.93739
93,-0.94566
93.5,-0.95159
94,-0.95515
94.5,-0.95633
95,-0.95513
95.5,-0.95157
96,-0.94564
96.5,-0.93736
97,-0.92676
97.5,-0.91387
98,-0.8987
98.5,-0.88132
99,-0.86175
99.5,-0.84005
100,-0.81627
100.5,-0.79048
101,-0.76274
101.5,-0.73311
102,-0.70168
102.5,-0.66852
103,-0.63372
103.5,-0.59736
104,-0.55953
104.5,-0.52033
105,-0.47986
105.5,-0.43821
106,-0.3955
106.5,-0.35183
107,-0.3073
107.5,-0.26203
108,-0.21613
108.5,-0.16972
109,-0.12291
109.5,-0.075813
110,-0.028554
110.5,0.018752
111,0.065989
111.5,0.11304
112,0.15979
112.5,0.20611
113,0.2519
113.5,0.29705
114,0.34143
114.5,0.38495
115,0.42748
115.5,0.46894
116,0.5092
116.5,0.54819
117,0.58579
117.5,0.62192
118,0.65649
118.5,0.6894
119,0.7206
119.5,0.74998
120,0.77749
120.5,0.80305
121,0.82661
121.5,0.8481
122,0.86748
122.5,0.88469
123,0.89969
123.5,0.91245
124,0.92294
124.5,0.93113
125,0.93701
125.5,0.94055
126,0.94176
126.5,0.94062
127,0.93716
127.5,0.93136
128,0.92326
128.5,0.91286
129,0.9002
129.5,0.88532
130,0.86824
130.5,0.84901
131,0.82769
131.5,0.80432
132,0.77896
132.5,0.75169
133,0.72255
133.5,0.69164
134,0.65903
134.5,0.62479
135,0.58903
135.5,0.55181
136,0.51325
136.5,0.47342
137,0.43245
137.5,0.39042
138,0.34744
138.5,0.30362
139,0.25906
139.5,0.21389
140,0.16821
140.5,0.12213
141,0.075771
141.5,0.029249
142,-0.017322
142.5,-0.063826
143,-0.11015
143.5,-0.15617
144,-0.20179
144.5,-0.24688
145,-0.29133
145.5,-0.33504
146,-0.37789
146.5,-0.41978
147,-0.46061
147.5,-0.50027
148,-0.53867
148.5,-0.57571
149,-0.6113
149.5,-0.64536
150,-0.67779
150.5,-0.70853
151,-0.73749
151.5,-0.7646
152,-0.78979
152.5,-0.81302
153,-0.83421
153.5,-0.85332
154,-0.8703
154.5,-0.8851
155,-0.8977
155.5,-0.90807
156,-0.91617
156.5,-0.92199
157,-0.92552
157.5,-0.92675
158,-0.92567
158.5,-0.92229
159,-0.91663
159.5,-0.90868
160,-0.89849
160.5,-0.88607
161,-0.87145
161.5,-0.85467
162,-0.83578
162.5,-0.81482
163,-0.79185
163.5,-0.76692
164,-0.7401
164.5,-0.71145
165,-0.68105
165.5,-0.64897
166,-0.61529
166.5,-0.5801
167,-0.54349
167.5,-0.50554
168,-0.46636
168.5,-0.42604
169,-0.38468
169.5,-0.34238
170,-0.29925
170.5,-0.2554
171,-0.21094
171.5,-0.16598
172,-0.12062
172.5,-0.074986
173,-0.029188
173.5,0.016661
174,0.062446
174.5,0.10805
175,0.15337
175.5,0.19828
176,0.24268
176.5,0.28646
177,0.3295
177.5,0.3717
178,0.41296
178.5,0.45318
179,0.49225
179.5,0.53007
180,0.56656
180.5,0.60163
181,0.63519
181.5,0.66715
182,0.69744
182.5,0.72598
183,0.7527
183.5,0.77755
184,0.80045
184.5,0.82135
185,0.84019
185.5,0.85695
186,0.87157
186.5,0.88401
187,0.89425
187.5,0.90227
188,0.90804
188.5,0.91156
189,0.91281
189.5,0.91179
190,0.90851
190.5,0.90297
191,0.89519
191.5,0.8852
192,0.87301
192.5,0.85866
193,0.84218
193.5,0.82362
194,0.80303
194.5,0.78045
195,0.75594
195.5,0.72957
196,0.7014
196.5,0.6715
197,0.63995
197.5,0.60682
198,0.57221
198.5,0.53619
199,0.49886
199.5,0.4603
200,0.42063
200.5,0.37993
201,0.3383
201.5,0.29586
202,0.2527
202.5,0.20894
203,0.16468
203.5,0.12004
204,0.075118
204.5,0.030034
205,-0.015102
205.5,-0.060177
206,-0.10508
206.5,-0.1497
207,-0.19392
207.5,-0.23764
208,-0.28075
208.5,-0.32314
209,-0.3647
209.5,-0.40534
210,-0.44494
210.5,-0.48343
211,-0.52069
211.5,-0.55664
212,-0.59119
212.5,-0.62425
213,-0.65574
213.5,-0.68559
214,-0.71372
214.5,-0.74006
215,-0.76456
215.5,-0.78713
216,-0.80775
216.5,-0.82634
217,-0.84287
217.5,-0.8573
218,-0.86959
218.5,-0.87972
219,-0.88765
219.5,-0.89337
220,-0.89688
220.5,-0.89815
221,-0.89718
221.5,-0.89399
222,-0.88858
222.5,-0.88097
223,-0.87117
223.5,-0.85921
224,-0.84512
224.5,-0.82893
225,-0.8107
225.5,-0.79046
226,-0.76826
226.5,-0.74417
227,-0.71824
227.5,-0.69054
228,-0.66113
228.5,-0.6301
229,-0.59752
229.5,-0.56347
230,-0.52803
230.5,-0.4913
231,-0.45337
231.5,-0.41433
232,-0.37428
232.5,-0.33332
233,-0.29154
233.5,-0.24907
234,-0.206
234.5,-0.16243
235,-0.11849
235.5,-0.074268
236,-0.029885
236.5,0.01455
237,0.058929
237.5,0.10314
238,0.14707
238.5,0.19062
239,0.23367
239.5,0.27612
240,0.31787
240.5,0.3588
241,0.39882
241.5,0.43784
242,0.47575
242.5,0.51245
243,0.54787
243.5,0.58191
244,0.61449
244.5,0.64552
245,0.67494
245.5,0.70266
246,0.72863
246.5,0.75278
247,0.77504
247.5,0.79537
248,0.81371
248.5,0.83003
249,0.84427
249.5,0.85641
250,0.86642
250.5,0.87427
251,0.87995
251.5,0.88343
252,0.88473
252.5,0.88382
253,0.88072
253.5,0.87543
254,0.86798
254.5,0.85837
255,0.84663
255.5,0.8328
256,0.8169
256.5,0.79899
257,0.7791
257.5,0.75729
258,0.7336
258.5,0.70811
259,0.68087
259.5,0.65195
260,0.62143
260.5,0.58938
261,0.55588
261.5,0.52102
262,0.48488
262.5,0.44756
263,0.40915
263.5,0.36973
264,0.32942
264.5,0.28832
265,0.24651
265.5,0.20412
266,0.16124
266.5,0.11798
267,0.074453
267.5,0.030762
268,-0.012984
268.5,-0.056674
269,-0.1002
269.5,-0.14346
270,-0.18634
270.5,-0.22873
271,-0.27053
271.5,-0.31164
272,-0.35196
272.5,-0.39137
273,-0.4298
273.5,-0.46714
274,-0.5033
274.5,-0.53819
275,-0.57173
275.5,-0.60383
276,-0.63441
276.5,-0.6634
277,-0.69072
277.5,-0.71632
278,-0.74012
278.5,-0.76208
279,-0.78213
279.5,-0.80022
280,-0.81632
280.5,-0.83038
281,-0.84237
281.5,-0.85226
282,-0.86003
282.5,-0.86565
283,-0.86913
283.5,-0.87044
284,-0.86959
284.5,-0.86657
285,-0.86141
285.5,-0.85411
286,-0.84469
286.5,-0.83317
287,-0.81959
287.5,-0.80398
288,-0.78638
288.5,-0.76683
289,-0.74539
289.5,-0.72211
290,-0.69704
290.5,-0.67025
291,-0.64182
291.5,-0.6118
292,-0.58027
292.5,-0.54732
293,-0.51302
293.5,-0.47747
294,-0.44075
294.5,-0.40295
295,-0.36416
295.5,-0.32449
296,-0.28404
296.5,-0.24289
297,-0.20117
297.5,-0.15896
298,-0.11638
298.5,-0.073532
299,-0.030521
299.5,0.012546
300,0.055561
300.5,0.098417
301,0.14101
301.5,0.18323
302,0.22497
302.5,0.26614
303,0.30662
303.5,0.34633
304,0.38515
304.5,0.423
305,0.45978
305.5,0.4954
306,0.52978
306.5,0.56282
307,0.59445
307.5,0.62458
308,0.65315
308.5,0.68009
309,0.70532
309.5,0.72879
310,0.75043
310.5,0.7702
311,0.78805
311.5,0.80394
312,0.81782
312.5,0.82966
313,0.83944
313.5,0.84712
314,0.8527
314.5,0.85616
315,0.85749
315.5,0.85669
316,0.85377
316.5,0.84872
317,0.84157
317.5,0.83234
318,0.82104
318.5,0.80771
319,0.79238
319.5,0.77509
320,0.75588
320.5,0.73481
321,0.71192
321.5,0.68727
322,0.66093
322.5,0.63297
323,0.60344
323.5,0.57243
324,0.54002


==> Data/Figure 5b/2.csv <==
0,1
0.5,0.99875
1,0.99501
1.5,0.98878
2,0.98011
2.5,0.96901
3,0.95554
3.5,0.93974
4,0.92165
4.5,0.90134
5,0.87886
5.5,0.85429
6,0.82767
6.5,0.79909
7,0.76861
7.5,0.73632
8,0.7023
8.5,0.66664
9,0.62942
9.5,0.59076
10,0.55074
10.5,0.50947
11,0.46705
11.5,0.4236
12,0.37921
12.5,0.33401
13,0.2881
13.5,0.24159
14,0.1946
14.5,0.14724
15,0.099639
15.5,0.051904
16,0.004155
16.5,-0.043491
17,-0.090918
17.5,-0.13801
18,-0.18465
18.5,-0.23074
19,-0.27615
19.5,-0.32078
20,-0.36453
20.5,-0.40728
21,-0.44895
21.5,-0.48942
22,-0.52861
22.5,-0.56642
23,-0.60277
23.5,-0.63756
24,-0.67071
24.5,-0.70216
25,-0.73182
25.5,-0.75963
26,-0.78553
26.5,-0.80947
27,-0.83137
27.5,-0.85121
28,-0.86893
28.5,-0.88449
29,-0.89787
29.5,-0.90904
30,-0.91797
30.5,-0.92465
31,-0.92906
31.5,-0.93121
32,-0.93109
32.5,-0.9287
33,-0.92407
33.5,-0.91721
34,-0.90813
34.5,-0.89687
35,-0.88346
35.5,-0.86794
36,-0.85034
36.5,-0.83072
37,-0.80912
37.5,-0.78562
38,-0.76026
38.5,-0.73311
39,-0.70425
39.5,-0.67375
40,-0.64168
40.5,-0.60814
41,-0.57319
41.5,-0.53694
42,-0.49946
42.5,-0.46087
43,-0.42124
43.5,-0.38069
44,-0.3393
44.5,-0.29719
45,-0.25445
45.5,-0.2112
46,-0.16754
46.5,-0.12357
47,-0.079405
47.5,-0.03515
48,0.0090872
48.5,0.053201
49,0.097083
49.5,0.14063
50,0.18373
50.5,0.22629
51,0.26821
51.5,0.30937
52,0.3497
52.5,0.38908
53,0.42742
53.5,0.46465
54,0.50066
54.5,0.53538
55,0.56872
55.5,0.60061
56,0.63097
56.5,0.65973
57,0.68684
57.5,0.71221
58,0.73581
58.5,0.75757
59,0.77745
59.5,0.79541
60,0.8114
60.5,0.82539
61,0.83735
61.5,0.84727
62,0.85511
62.5,0.86087
63,0.86454
63.5,0.86611
64,0.86559
64.5,0.86298
65,0.85829
65.5,0.85154
66,0.84276
66.5,0.83196
67,0.81918
67.5,0.80446
68,0.78783
68.5,0.76934
69,0.74905
69.5,0.727
70,0.70325
70.5,0.67786
71,0.65091
71.5,0.62245
72,0.59256
72.5,0.56132
73,0.52881
73.5,0.49511
74,0.4603
74.5,0.42447
75,0.38771
75.5,0.35012
76,0.31177
76.5,0.27278
77,0.23324
77.5,0.19324
78,0.15287
78.5,0.11225
79,0.071472
79.5,0.030629
80,-0.010176
80.5,-0.050843
81,-0.091276
81.5,-0.13138
82,-0.17105
82.5,-0.21019
83,-0.24872
83.5,-0.28654
84,-0.32356
84.5,-0.35969
85,-0.39486
85.5,-0.42896
86,-0.46193
86.5,-0.49369
87,-0.52415
87.5,-0.55327
88,-0.58095
88.5,-0.60715
89,-0.6318
89.5,-0.65485
90,-0.67624
90.5,-0.69592
91,-0.71386
91.5,-0.73002
92,-0.74435
92.5,-0.75683
93,-0.76743
93.5,-0.77614
94,-0.78293
94.5,-0.78779
95,-0.79072
95.5,-0.79172
96,-0.79078
96.5,-0.78792
97,-0.78314
97.5,-0.77647
98,-0.76792
98.5,-0.75751
99,-0.74529
99.5,-0.73128
100,-0.71551
100.5,-0.69804
101,-0.67892
101.5,-0.65818
102,-0.63588
102.5,-0.61209
103,-0.58687
103.5,-0.56027
104,-0.53237
104.5,-0.50323
105,-0.47294
105.5,-0.44157
106,-0.40919
106.5,-0.37589
107,-0.34175
107.5,-0.30685
108,-0.27129
108.5,-0.23514
109,-0.19851
109.5,-0.16147
110,-0.12412
110.5,-0.086557
111,-0.048862
111.5,-0.011132
112,0.026543
112.5,0.064071
113,0.10136
113.5,0.13833
114,0.17487
114.5,0.21092
115,0.24637
115.5,0.28115
116,0.31518
116.5,0.34836
117,0.38063
117.5,0.41191
118,0.44212
118.5,0.4712
119,0.49908
119.5,0.52568
120,0.55096
120.5,0.57485
121,0.5973
121.5,0.61825
122,0.63767
122.5,0.6555
123,0.67172
123.5,0.68627
124,0.69914
124.5,0.71029
125,0.7197
125.5,0.72735
126,0.73324
126.5,0.73734
127,0.73966
127.5,0.74019
128,0.73894
128.5,0.73591
129,0.73111
129.5,0.72457
130,0.71629
130.5,0.70632
131,0.69467
131.5,0.68137
132,0.66647
132.5,0.65
133,0.63201
133.5,0.61254
134,0.59165
134.5,0.56938
135,0.54581
135.5,0.52098
136,0.49496
136.5,0.46782
137,0.43962
137.5,0.41044
138,0.38035
138.5,0.34943
139,0.31774
139.5,0.28538
140,0.25242
140.5,0.21894
141,0.18502
141.5,0.15075
142,0.11622
142.5,0.081499
143,0.04668
143.5,0.011847
144,-0.022916
144.5,-0.057525
145,-0.091896
145.5,-0.12595
146,-0.1596
146.5,-0.19276
147,-0.22537
147.5,-0.25733
148,-0.28858
148.5,-0.31904
149,-0.34864
149.5,-0.37731
150,-0.40498
150.5,-0.43159
151,-0.45707
151.5,-0.48137
152,-0.50443
152.5,-0.52619
153,-0.54662
153.5,-0.56566
154,-0.58326
154.5,-0.5994
155,-0.61403
155.5,-0.62713
156,-0.63866
156.5,-0.6486
157,-0.65693
157.5,-0.66363
158,-0.6687
158.5,-0.67212
159,-0.67389
159.5,-0.67402
160,-0.67249
160.5,-0.66933
161,-0.66454
161.5,-0.65814
162,-0.65014
162.5,-0.64058
163,-0.62948
163.5,-0.61687
164,-0.60278
164.5,-0.58725
165,-0.57033
165.5,-0.55205
166,-0.53247
166.5,-0.51164
167,-0.4896
167.5,-0.46642
168,-0.44216
168.5,-0.41687
169,-0.39062
169.5,-0.36348
170,-0.33551
170.5,-0.30679
171,-0.27738
171.5,-0.24737
172,-0.21681
172.5,-0.1858
173,-0.1544
173.5,-0.12269
174,-0.090748
174.5,-0.058656
175,-0.02649
175.5,0.0056727
176,0.037753
176.5,0.069674
177,0.10136
177.5,0.13273
178,0.16371
178.5,0.19424
179,0.22422
179.5,0.2536
180,0.28231
180.5,0.31027
181,0.33742
181.5,0.36369
182,0.38904
182.5,0.41338
183,0.43668
183.5,0.45887
184,0.47991
184.5,0.49974
185,0.51833
185.5,0.53562
186,0.55158
186.5,0.56618
187,0.57938
187.5,0.59116
188,0.60148
188.5,0.61034
189,0.6177
189.5,0.62356
190,0.62791
190.5,0.63074
191,0.63204
191.5,0.63182
192,0.63008
192.5,0.62683
193,0.62207
193.5,0.61584
194,0.60814
194.5,0.599
195,0.58843
195.5,0.57649
196,0.56318
196.5,0.54856
197,0.53265
197.5,0.5155
198,0.49716
198.5,0.47767
199,0.45709
199.5,0.43546
200,0.41284
200.5,0.38929
201,0.36486
201.5,0.33963
202,0.31364
202.5,0.28697
203,0.25969
203.5,0.23185
204,0.20354
204.5,0.17481
205,0.14574
205.5,0.11641
206,0.086876
206.5,0.057218
207,0.027508
207.5,-0.0021827
208,-0.031782
208.5,-0.061219
209,-0.090421
209.5,-0.11932
210,-0.14785
210.5,-0.17593
211,-0.20351
211.5,-0.23051
212,-0.25687
212.5,-0.28253
213,-0.30744
213.5,-0.33152
214,-0.35472
214.5,-0.377
215,-0.3983
215.5,-0.41856
216,-0.43775
216.5,-0.45582
217,-0.47272
217.5,-0.48842
218,-0.50289
218.5,-0.5161
219,-0.528
219.5,-0.53859
220,-0.54783
220.5,-0.5557
221,-0.5622
221.5,-0.56731
222,-0.57102
222.5,-0.57332
223,-0.57421
223.5,-0.5737
224,-0.57179
224.5,-0.56848
225,-0.5638
225.5,-0.55774
226,-0.55034
226.5,-0.54161
227,-0.53157
227.5,-0.52026
228,-0.50771
228.5,-0.49394
229,-0.479
229.5,-0.46292
230,-0.44575
230.5,-0.42753
231,-0.4083
231.5,-0.38813
232,-0.36705
232.5,-0.34512
233,-0.32239
233.5,-0.29893
234,-0.27479
234.5,-0.25004
235,-0.22473
235.5,-0.19892
236,-0.17268
236.5,-0.14608
237,-0.11918
237.5,-0.09205
238,-0.064749
238.5,-0.037347
239,-0.0099104
239.5,0.017493
240,0.044798
240.5,0.071938
241,0.098847
241.5,0.12546
242,0.15172
242.5,0.17755
243,0.2029
243.5,0.22771
244,0.25192
244.5,0.27547
245,0.2983
245.5,0.32037
246,0.34161
246.5,0.36199
247,0.38145
247.5,0.39994
248,0.41744
248.5,0.43389
249,0.44926
249.5,0.46351
250,0.47662
250.5,0.48855
251,0.49927
251.5,0.50877
252,0.51703
252.5,0.52403
253,0.52975
253.5,0.53418
254,0.53732
254.5,0.53915
255,0.53969
255.5,0.53894
256,0.53688
256.5,0.53355
257,0.52894
257.5,0.52307
258,0.51596
258.5,0.50763
259,0.4981
259.5,0.48739
260,0.47555
260.5,0.46259
261,0.44856
261.5,0.43348
262,0.41741
262.5,0.40037
263,0.38242
263.5,0.36359
264,0.34395
264.5,0.32353
265,0.30239
265.5,0.28058
266,0.25815
266.5,0.23517
267,0.21169
267.5,0.18776
268,0.16345
268.5,0.13881
269,0.11392
269.5,0.088818
270,0.063577
270.5,0.038256
271,0.012918
271.5,-0.012377
272,-0.037567
272.5,-0.062591
273,-0.08739
273.5,-0.1119
274,-0.13607
274.5,-0.15984
275,-0.18315
275.5,-0.20594
276,-0.22817
276.5,-0.24978
277,-0.27071
277.5,-0.29093
278,-0.31038
278.5,-0.32902
279,-0.3468
279.5,-0.36368
280,-0.37963
280.5,-0.39461
281,-0.40858
281.5,-0.42151
282,-0.43338
282.5,-0.44416
283,-0.45382
283.5,-0.46235
284,-0.46972
284.5,-0.47592
285,-0.48094
285.5,-0.48478
286,-0.48741
286.5,-0.48885
287,-0.48909
287.5,-0.48813
288,-0.48597
288.5,-0.48264
289,-0.47812
289.5,-0.47245
290,-0.46564
290.5,-0.4577
291,-0.44867
291.5,-0.43855
292,-0.42739
292.5,-0.4152
293,-0.40203
293.5,-0.38791
294,-0.37287
294.5,-0.35695
295,-0.34019
295.5,-0.32264
296,-0.30434
296.5,-0.28533
297,-0.26567
297.5,-0.24541
298,-0.22458
298.5,-0.20326
299,-0.18148
299.5,-0.1593
300,-0.13678
300.5,-0.11398
301,-0.090943
301.5,-0.067733
302,-0.044404
302.5,-0.021015
303,0.0023776
303.5,0.025718
304,0.048949
304.5,0.072015
305,0.09486
305.5,0.11743
306,0.13967
306.5,0.16153
307,0.18295
307.5,0.20389
308,0.22429
308.5,0.24411
309,0.2633
309.5,0.28181
310,0.29961
310.5,0.31664
311,0.33288
311.5,0.34828
312,0.36281
312.5,0.37644
313,0.38913
313.5,0.40086
314,0.4116
314.5,0.42132
315,0.43001
315.5,0.43765
316,0.44422
316.5,0.4497
317,0.4541
317.5,0.45739
318,0.45958
318.5,0.46066
319,0.46063
319.5,0.45949
320,0.45726
320.5,0.45393
321,0.44953
321.5,0.44405
322,0.43753
322.5,0.42997
323,0.4214
323.5,0.41184
324,0.40131


==> Data/Figure 5b/3.csv <==
0,1
0.5,0.99875
1,0.99501
1.5,0.9888
2,0.98016
2.5,0.96913
3,0.95577
3.5,0.94013
4,0.92229
4.5,0.9023
5,0.88024
5.5,0.85616
6,0.83014
6.5,0.80226
7,0.77258
7.5,0.74119
8,0.70817
8.5,0.67362
9,0.63762
9.5,0.60027
10,0.56167
10.5,0.52192
11,0.48113
11.5,0.4394
12,0.39683
12.5,0.35354
13,0.30961
13.5,0.26518
14,0.22033
14.5,0.17518
15,0.12984
15.5,0.08442
16,0.039029
16.5,-0.0062227
17,-0.051227
17.5,-0.095878
18,-0.14007
18.5,-0.1837
19,-0.22667
19.5,-0.26889
20,-0.31024
20.5,-0.35065
21,-0.39002
21.5,-0.42827
22,-0.4653
22.5,-0.50103
23,-0.53538
23.5,-0.56829
24,-0.59967
24.5,-0.62946
25,-0.6576
25.5,-0.68402
26,-0.70869
26.5,-0.73154
27,-0.75254
27.5,-0.77163
28,-0.78879
28.5,-0.80399
29,-0.81719
29.5,-0.82837
30,-0.83752
30.5,-0.84463
31,-0.84968
31.5,-0.85268
32,-0.85363
32.5,-0.85254
33,-0.84942
33.5,-0.84429
34,-0.83717
34.5,-0.82808
35,-0.81707
35.5,-0.80415
36,-0.78937
36.5,-0.77278
37,-0.75442
37.5,-0.73434
38,-0.71261
38.5,-0.68927
39,-0.6644
39.5,-0.63806
40,-0.61031
40.5,-0.58124
41,-0.55091
41.5,-0.5194
42,-0.4868
42.5,-0.45318
43,-0.41863
43.5,-0.38323
44,-0.34707
44.5,-0.31025
45,-0.27284
45.5,-0.23495
46,-0.19665
46.5,-0.15806
47,-0.11925
47.5,-0.080326
48,-0.04137
48.5,-0.0024777
49,0.036261
49.5,0.074756
50,0.11292
50.5,0.15066
51,0.18789
51.5,0.22452
52,0.26048
52.5,0.29568
53,0.33004
53.5,0.36349
54,0.39594
54.5,0.42734
55,0.45762
55.5,0.4867
56,0.51452
56.5,0.54103
57,0.56617
57.5,0.58988
58,0.61212
58.5,0.63285
59,0.65202
59.5,0.66959
60,0.68553
60.5,0.69982
61,0.71242
61.5,0.72332
62,0.7325
62.5,0.73994
63,0.74564
63.5,0.7496
64,0.7518
64.5,0.75226
65,0.75099
65.5,0.74798
66,0.74327
66.5,0.73687
67,0.7288
67.5,0.7191
68,0.70779
68.5,0.6949
69,0.68048
69.5,0.66457
70,0.64721
70.5,0.62845
71,0.60834
71.5,0.58693
72,0.56429
72.5,0.54047
73,0.51554
73.5,0.48955
74,0.46258
74.5,0.43469
75,0.40595
75.5,0.37644
76,0.34623
76.5,0.3154
77,0.28401
77.5,0.25214
78,0.21988
78.5,0.1873
79,0.15448
79.5,0.1215
80,0.088436
80.5,0.055366
81,0.022369
81.5,-0.010478
82,-0.043098
82.5,-0.075416
83,-0.10736
83.5,-0.13885
84,-0.16982
84.5,-0.2002
85,-0.22991
85.5,-0.2589
86,-0.2871
86.5,-0.31444
87,-0.34087
87.5,-0.36632
88,-0.39075
88.5,-0.4141
89,-0.43632
89.5,-0.45736
90,-0.47718
90.5,-0.49574
91,-0.51301
91.5,-0.52894
92,-0.54351
92.5,-0.5567
93,-0.56846
93.5,-0.57879
94,-0.58767
94.5,-0.59509
95,-0.60103
95.5,-0.60548
96,-0.60845
96.5,-0.60994
97,-0.60995
97.5,-0.60848
98,-0.60555
98.5,-0.60117
99,-0.59536
99.5,-0.58814
100,-0.57953
100.5,-0.56956
101,-0.55827
101.5,-0.54568
102,-0.53183
102.5,-0.51676
103,-0.50051
103.5,-0.48313
104,-0.46466
104.5,-0.44515
105,-0.42465
105.5,-0.40322
106,-0.3809
106.5,-0.35777
107,-0.33387
107.5,-0.30927
108,-0.28402
108.5,-0.25819
109,-0.23185
109.5,-0.20506
110,-0.17788
110.5,-0.15038
111,-0.12262
111.5,-0.094678
112,-0.066615
112.5,-0.038498
113,-0.010392
113.5,0.017634
114,0.045517
114.5,0.073191
115,0.10059
115.5,0.12766
116,0.15432
116.5,0.18053
117,0.20622
117.5,0.23133
118,0.25581
118.5,0.27961
119,0.30266
119.5,0.32492
120,0.34635
120.5,0.36689
121,0.3865
121.5,0.40515
122,0.42278
122.5,0.43937
123,0.45487
123.5,0.46927
124,0.48253
124.5,0.49462
125,0.50553
125.5,0.51523
126,0.52371
126.5,0.53094
127,0.53693
127.5,0.54167
128,0.54514
128.5,0.54735
129,0.5483
129.5,0.54799
130,0.54643
130.5,0.54363
131,0.5396
131.5,0.53436
132,0.52792
132.5,0.52031
133,0.51156
133.5,0.50168
134,0.4907
134.5,0.47866
135,0.4656
135.5,0.45154
136,0.43652
136.5,0.42059
137,0.40379
137.5,0.38616
138,0.36774
138.5,0.34859
139,0.32875
139.5,0.30828
140,0.28721
140.5,0.26562
141,0.24354
141.5,0.22104
142,0.19817
142.5,0.17498
143,0.15153
143.5,0.12788
144,0.10409
144.5,0.080206
145,0.05629
145.5,0.032397
146,0.0085851
146.5,-0.015092
147,-0.038578
147.5,-0.06182
148,-0.084763
148.5,-0.10736
149,-0.12955
149.5,-0.15128
150,-0.17252
150.5,-0.19321
151,-0.2133
151.5,-0.23275
152,-0.25153
152.5,-0.26958
153,-0.28687
153.5,-0.30336
154,-0.31902
154.5,-0.33381
155,-0.34771
155.5,-0.36068
156,-0.3727
156.5,-0.38375
157,-0.39381
157.5,-0.40285
158,-0.41086
158.5,-0.41783
159,-0.42375
159.5,-0.4286
160,-0.43239
160.5,-0.4351
161,-0.43674
161.5,-0.4373
162,-0.4368
162.5,-0.43524
163,-0.43262
163.5,-0.42897
164,-0.42428
164.5,-0.41859
165,-0.41191
165.5,-0.40425
166,-0.39564
166.5,-0.38611
167,-0.37569
167.5,-0.3644
168,-0.35227
168.5,-0.33933
169,-0.32563
169.5,-0.31119
170,-0.29606
170.5,-0.28027
171,-0.26387
171.5,-0.24689
172,-0.22938
172.5,-0.21139
173,-0.19295
173.5,-0.17411
174,-0.15492
174.5,-0.13543
175,-0.11569
175.5,-0.095731
176,-0.075615
176.5,-0.055387
177,-0.035094
177.5,-0.014786
178,0.005491
178.5,0.025688
179,0.045759
179.5,0.065656
180,0.085334
180.5,0.10475
181,0.12385
181.5,0.14261
182,0.16097
182.5,0.17889
183,0.19634
183.5,0.21327
184,0.22965
184.5,0.24545
185,0.26062
185.5,0.27513
186,0.28897
186.5,0.30208
187,0.31446
187.5,0.32607
188,0.33688
188.5,0.34689
189,0.35606
189.5,0.36439
190,0.37185
190.5,0.37843
191,0.38412
191.5,0.38892
192,0.39281
192.5,0.39579
193,0.39786
193.5,0.39902
194,0.39926
194.5,0.39861
195,0.39705
195.5,0.39459
196,0.39126
196.5,0.38706
197,0.382
197.5,0.3761
198,0.36938
198.5,0.36186
199,0.35356
199.5,0.3445
200,0.33471
200.5,0.32422
201,0.31305
201.5,0.30124
202,0.28881
202.5,0.27579
203,0.26223
203.5,0.24815
204,0.23359
204.5,0.21859
205,0.20318
205.5,0.1874
206,0.1713
206.5,0.15491
207,0.13827
207.5,0.12142
208,0.1044
208.5,0.087259
209,0.070029
209.5,0.052755
210,0.035476
210.5,0.018234
211,0.0010691
211.5,-0.015979
212,-0.032871
212.5,-0.049568
213,-0.066031
213.5,-0.082223
214,-0.098107
214.5,-0.11365
215,-0.12881
215.5,-0.14356
216,-0.15786
216.5,-0.17169
217,-0.18502
217.5,-0.1978
218,-0.21003
218.5,-0.22167
219,-0.23269
219.5,-0.24308
220,-0.25281
220.5,-0.26187
221,-0.27023
221.5,-0.27788
222,-0.2848
222.5,-0.29099
223,-0.29643
223.5,-0.30111
224,-0.30503
224.5,-0.30817
225,-0.31055
225.5,-0.31214
226,-0.31297
226.5,-0.31302
227,-0.3123
227.5,-0.31081
228,-0.30858
228.5,-0.30559
229,-0.30186
229.5,-0.29742
230,-0.29226
230.5,-0.28641
231,-0.27988
231.5,-0.27269
232,-0.26487
232.5,-0.25643
233,-0.24739
233.5,-0.23779
234,-0.22764
234.5,-0.21698
235,-0.20583
235.5,-0.19421
236,-0.18217
236.5,-0.16972
237,-0.15691
237.5,-0.14376
238,-0.1303
238.5,-0.11658
239,-0.10261
239.5,-0.088445
240,-0.074109
240.5,-0.059639
241,-0.045068
241.5,-0.030433
242,-0.015768
242.5,-0.0011079
243,0.013513
243.5,0.028061
244,0.042501
244.5,0.0568
245,0.070926
245.5,0.084846
246,0.098528
246.5,0.11194
247,0.12505
247.5,0.13784
248,0.15027
248.5,0.16231
249,0.17395
249.5,0.18514
250,0.19588
250.5,0.20613
251,0.21588
251.5,0.2251
252,0.23378
252.5,0.2419
253,0.24944
253.5,0.25638
254,0.26272
254.5,0.26844
255,0.27352
255.5,0.27798
256,0.28178
256.5,0.28494
257,0.28744
257.5,0.28928
258,0.29047
258.5,0.29099
259,0.29086
259.5,0.29008
260,0.28865
260.5,0.28657
261,0.28387
261.5,0.28054
262,0.2766
262.5,0.27206
263,0.26693
263.5,0.26123
264,0.25497
264.5,0.24818
265,0.24087
265.5,0.23305
266,0.22476
266.5,0.21602
267,0.20684
267.5,0.19724
268,0.18727
268.5,0.17693
269,0.16626
269.5,0.15528
270,0.14402
270.5,0.13251
271,0.12078
271.5,0.10885
272,0.096755
272.5,0.084523
273,0.072183
273.5,0.059766
274,0.0473
274.5,0.034815
275,0.022342
275.5,0.0099076
276,-0.0024573
276.5,-0.014725
277,-0.026866
277.5,-0.038853
278,-0.050658
278.5,-0.062255
279,-0.073618
279.5,-0.084721
280,-0.095538
280.5,-0.10605
281,-0.11622
281.5,-0.12605
282,-0.13549
282.5,-0.14455
283,-0.15318
283.5,-0.16139
284,-0.16914
284.5,-0.17643
285,-0.18323
285.5,-0.18954
286,-0.19535
286.5,-0.20063
287,-0.20539
287.5,-0.20961
288,-0.21329
288.5,-0.21641
289,-0.21898
289.5,-0.221
290,-0.22246
290.5,-0.22335
291,-0.22369
291.5,-0.22347
292,-0.22269
292.5,-0.22137
293,-0.2195
293.5,-0.2171
294,-0.21417
294.5,-0.21072
295,-0.20676
295.5,-0.2023
296,-0.19737
296.5,-0.19196
297,-0.1861
297.5,-0.17981
298,-0.17309
298.5,-0.16597
299,-0.15847
299.5,-0.1506
300,-0.14239
300.5,-0.13385
301,-0.12502
301.5,-0.1159
302,-0.10653
302.5,-0.096928
303,-0.087116
303.5,-0.07712
304,-0.066964
304.5,-0.056672
305,-0.04627
305.5,-0.035783
306,-0.025235
306.5,-0.014651
307,-0.004058
307.5,0.0065205
308,0.017059
308.5,0.027534
309,0.037919
309.5,0.048192
310,0.058328
310.5,0.068305
311,0.078099
311.5,0.087689
312,0.097053
312.5,0.10617
313,0.11502
313.5,0.12358
314,0.13184
314.5,0.13978
315,0.14737
315.5,0.15461
316,0.16148
316.5,0.16796
317,0.17404
317.5,0.17971
318,0.18495
318.5,0.18976
319,0.19413
319.5,0.19805
320,0.20151
320.5,0.20451
321,0.20704
321.5,0.2091
322,0.21068
322.5,0.21179
323,0.21242
323.5,0.21258
324,0.21226


==> Data/Figure 5b/4.csv <==
0,1
0.5,0.99875
1,0.99505
1.5,0.98898
2,0.9807
2.5,0.97037
3,0.95818
3.5,0.94427
4,0.92881
4.5,0.91192
5,0.89371
5.5,0.87428
6,0.85371
6.5,0.8321
7,0.80952
7.5,0.78607
8,0.76182
8.5,0.73689
9,0.71136
9.5,0.68533
10,0.65888
10.5,0.6321
11,0.60506
11.5,0.57784
12,0.55051
12.5,0.52313
13,0.49576
13.5,0.46847
14,0.44132
14.5,0.41436
15,0.38767
15.5,0.3613
16,0.3353
16.5,0.30973
17,0.28463
17.5,0.26006
18,0.23604
18.5,0.21262
19,0.18983
19.5,0.16771
20,0.14628
20.5,0.12557
21,0.10562
21.5,0.086446
22,0.068073
22.5,0.050522
23,0.033813
23.5,0.017958
24,0.0029714
24.5,-0.011139
25,-0.024367
25.5,-0.036708
26,-0.048158
26.5,-0.058718
27,-0.068387
27.5,-0.077167
28,-0.085061
28.5,-0.092075
29,-0.098215
29.5,-0.10349
30,-0.10791
30.5,-0.11149
31,-0.11424
31.5,-0.11618
32,-0.11733
32.5,-0.11771
33,-0.11732
33.5,-0.11621
34,-0.11438
34.5,-0.11185
35,-0.10866
35.5,-0.10482
36,-0.10036
36.5,-0.095296
37,-0.089663
37.5,-0.083485
38,-0.076788
38.5,-0.069601
39,-0.061952
39.5,-0.053868
40,-0.045379
40.5,-0.036511
41,-0.027293
41.5,-0.017752
42,-0.0079147
42.5,0.0021904
43,0.012536
43.5,0.023095
44,0.03384
44.5,0.044743
45,0.055777
45.5,0.066916
46,0.078134
46.5,0.089405
47,0.10071
47.5,0.11201
48,0.1233
48.5,0.13455
49,0.14574
49.5,0.15684
50,0.16784
50.5,0.17872
51,0.18945
51.5,0.20002
52,0.21041
52.5,0.2206
53,0.23058
53.5,0.24033
54,0.24984
54.5,0.25909
55,0.26807
55.5,0.27678
56,0.28519
56.5,0.2933
57,0.30111
57.5,0.30859
58,0.31575
58.5,0.32257
59,0.32906
59.5,0.3352
60,0.34099
60.5,0.34643
61,0.35152
61.5,0.35625
62,0.36063
62.5,0.36465
63,0.36832
63.5,0.37162
64,0.37458
64.5,0.37718
65,0.37944
65.5,0.38135
66,0.38292
66.5,0.38416
67,0.38506
67.5,0.38564
68,0.38591
68.5,0.38586
69,0.38551
69.5,0.38486
70,0.38393
70.5,0.38271
71,0.38123
71.5,0.37948
72,0.37749
72.5,0.37524
73,0.37277
73.5,0.37007
74,0.36717
74.5,0.36406
75,0.36075
75.5,0.35727
76,0.35362
76.5,0.34981
77,0.34585
77.5,0.34175
78,0.33753
78.5,0.33319
79,0.32874
79.5,0.3242
80,0.31958
80.5,0.31488
81,0.31012
81.5,0.3053
82,0.30045
82.5,0.29556
83,0.29065
83.5,0.28572
84,0.28079
84.5,0.27587
85,0.27095
85.5,0.26606
86,0.2612
86.5,0.25638
87,0.25161
87.5,0.24689
88,0.24222
88.5,0.23763
89,0.23311
89.5,0.22867
90,0.22432
90.5,0.22006
91,0.21589
91.5,0.21183
92,0.20788
92.5,0.20403
93,0.20031
93.5,0.1967
94,0.19321
94.5,0.18984
95,0.18661
95.5,0.1835
96,0.18053
96.5,0.17769
97,0.17498
97.5,0.17241
98,0.16998
98.5,0.16769
99,0.16553
99.5,0.16352
100,0.16164
100.5,0.15989
101,0.15829
101.5,0.15682
102,0.15548
102.5,0.15428
103,0.1532
103.5,0.15226
104,0.15144
104.5,0.15075
105,0.15017
105.5,0.14972
106,0.14939
106.5,0.14917
107,0.14905
107.5,0.14905
108,0.14915
108.5,0.14934
109,0.14964
109.5,0.15002
110,0.1505
110.5,0.15106
111,0.1517
111.5,0.15242
112,0.15322
112.5,0.15408
113,0.15501
113.5,0.156
114,0.15705
114.5,0.15814
115,0.15929
115.5,0.16048
116,0.16171
116.5,0.16298
117,0.16428
117.5,0.1656
118,0.16696
118.5,0.16833
119,0.16972
119.5,0.17112
120,0.17253
120.5,0.17394
121,0.17536
121.5,0.17678
122,0.17819
122.5,0.17959
123,0.18099
123.5,0.18237
124,0.18373
124.5,0.18507
125,0.18639
125.5,0.18769
126,0.18896
126.5,0.19019
127,0.1914
127.5,0.19257
128,0.19371
128.5,0.1948
129,0.19586
129.5,0.19688
130,0.19785
130.5,0.19878
131,0.19967
131.5,0.2005
132,0.20129
132.5,0.20203
133,0.20272
133.5,0.20337
134,0.20396
134.5,0.2045
135,0.20499
135.5,0.20543
136,0.20582
136.5,0.20615
137,0.20644
137.5,0.20668
138,0.20686
138.5,0.207
139,0.20708
139.5,0.20712
140,0.2071
140.5,0.20704
141,0.20694
141.5,0.20678
142,0.20658
142.5,0.20634
143,0.20606
143.5,0.20573
144,0.20537
144.5,0.20496
145,0.20452
145.5,0.20404
146,0.20352
146.5,0.20297
147,0.20239
147.5,0.20177
148,0.20113
148.5,0.20046
149,0.19977
149.5,0.19905
150,0.1983
150.5,0.19754
151,0.19676
151.5,0.19595
152,0.19513
152.5,0.19429
153,0.19344
153.5,0.19258
154,0.19171
154.5,0.19083
155,0.18993
155.5,0.18904
156,0.18814
156.5,0.18723
157,0.18633
157.5,0.18542
158,0.18451
158.5,0.18361
159,0.1827
159.5,0.18181
160,0.18091
160.5,0.18003
161,0.17915
161.5,0.17828
162,0.17742
162.5,0.17657
163,0.17574
163.5,0.17492
164,0.17411
164.5,0.17332
165,0.17254
165.5,0.17178
166,0.17103
166.5,0.17031
167,0.16959
167.5,0.1689
168,0.16823
168.5,0.16757
169,0.16694
169.5,0.16632
170,0.16573
170.5,0.16515
171,0.1646
171.5,0.16407
172,0.16356
172.5,0.16306
173,0.16259
173.5,0.16214
174,0.16171
174.5,0.1613
175,0.16091
175.5,0.16054
176,0.1602
176.5,0.15987
177,0.15956
177.5,0.15927
178,0.159
178.5,0.15875
179,0.15852
179.5,0.1583
180,0.1581
180.5,0.15792
181,0.15775
181.5,0.15761
182,0.15747
182.5,0.15736
183,0.15725
183.5,0.15716
184,0.15709
184.5,0.15702
185,0.15697
185.5,0.15693
186,0.1569
186.5,0.15688
187,0.15687
187.5,0.15687
188,0.15687
188.5,0.15689
189,0.15691
189.5,0.15694
190,0.15698
190.5,0.15702
191,0.15706
191.5,0.15711
192,0.15716
192.5,0.15722
193,0.15728
193.5,0.15734
194,0.15741
194.5,0.15747
195,0.15754
195.5,0.1576
196,0.15767
196.5,0.15773
197,0.1578
197.5,0.15786
198,0.15791
198.5,0.15797
199,0.15802
199.5,0.15807
200,0.15811
200.5,0.15815
201,0.15819
201.5,0.15822
202,0.15824
202.5,0.15826
203,0.15828
203.5,0.15829
204,0.15829
204.5,0.15828
205,0.15827
205.5,0.15826
206,0.15823
206.5,0.1582
207,0.15816
207.5,0.15812
208,0.15807
208.5,0.15801
209,0.15794
209.5,0.15787
210,0.15779
210.5,0.1577
211,0.1576
211.5,0.1575
212,0.15739
212.5,0.15727
213,0.15715
213.5,0.15701
214,0.15688
214.5,0.15673
215,0.15658
215.5,0.15642
216,0.15626
216.5,0.15609
217,0.15591
217.5,0.15573
218,0.15554
218.5,0.15534
219,0.15514
219.5,0.15494
220,0.15473
220.5,0.15452
221,0.1543
221.5,0.15408
222,0.15385
222.5,0.15362
223,0.15339
223.5,0.15315
224,0.15291
224.5,0.15267
225,0.15242
225.5,0.15217
226,0.15192
226.5,0.15167
227,0.15141
227.5,0.15116
228,0.1509
228.5,0.15064
229,0.15038
229.5,0.15012
230,0.14987
230.5,0.14961
231,0.14935
231.5,0.14909
232,0.14883
232.5,0.14857
233,0.14832
233.5,0.14806
234,0.14781
234.5,0.14756
235,0.14731
235.5,0.14706
236,0.14681
236.5,0.14656
237,0.14632
237.5,0.14608
238,0.14584
238.5,0.1456
239,0.14537
239.5,0.14514
240,0.14491
240.5,0.14469
241,0.14446
241.5,0.14425
242,0.14403
242.5,0.14382
243,0.14361
243.5,0.1434
244,0.1432
244.5,0.143
245,0.1428
245.5,0.14261
246,0.14242
246.5,0.14224
247,0.14206
247.5,0.14188
248,0.1417
248.5,0.14153
249,0.14136
249.5,0.1412
250,0.14104
250.5,0.14088
251,0.14072
251.5,0.14057
252,0.14042
252.5,0.14027
253,0.14013
253.5,0.13999
254,0.13985
254.5,0.13971
255,0.13958
255.5,0.13945
256,0.13933
256.5,0.1392
257,0.13908
257.5,0.13896
258,0.13884
258.5,0.13873
259,0.13861
259.5,0.1385
260,0.13839
260.5,0.13829
261,0.13818
261.5,0.13808
262,0.13797
262.5,0.13787
263,0.13777
263.5,0.13767
264,0.13757
264.5,0.13748
265,0.13738
265.5,0.13729
266,0.1372
266.5,0.1371
267,0.13701
267.5,0.13692
268,0.13683
268.5,0.13674
269,0.13665
269.5,0.13656
270,0.13647
270.5,0.13638
271,0.13629
271.5,0.1362
272,0.13611
272.5,0.13602
273,0.13593
273.5,0.13583
274,0.13574
274.5,0.13565
275,0.13556
275.5,0.13546
276,0.13537
276.5,0.13528
277,0.13518
277.5,0.13509
278,0.13499
278.5,0.1349
279,0.1348
279.5,0.1347
280,0.1346
280.5,0.1345
281,0.1344
281.5,0.1343
282,0.1342
282.5,0.13409
283,0.13399
283.5,0.13388
284,0.13377
284.5,0.13366
285,0.13355
285.5,0.13344
286,0.13333
286.5,0.13322
287,0.1331
287.5,0.13299
288,0.13287
288.5,0.13275
289,0.13263
289.5,0.13251
290,0.13239
290.5,0.13227
291,0.13215
291.5,0.13203
292,0.1319
292.5,0.13178
293,0.13165
293.5,0.13152
294,0.13139
294.5,0.13126
295,0.13113
295.5,0.131
296,0.13086
296.5,0.13073
297,0.1306
297.5,0.13047
298,0.13033
298.5,0.1302
299,0.13006
299.5,0.12992
300,0.12979
300.5,0.12965
301,0.12951
301.5,0.12938
302,0.12924
302.5,0.1291
303,0.12897
303.5,0.12883
304,0.1287
304.5,0.12856
305,0.12843
305.5,0.12829
306,0.12816
306.5,0.12802
307,0.12789
307.5,0.12775
308,0.12762
308.5,0.12749
309,0.12735
309.5,0.12722
310,0.1271
310.5,0.12697
311,0.12684
311.5,0.12671
312,0.12659
312.5,0.12646
313,0.12634
313.5,0.12621
314,0.12609
314.5,0.12597
315,0.12584
315.5,0.12572
316,0.12561
316.5,0.12549
317,0.12537
317.5,0.12526
318,0.12515
318.5,0.12503
319,0.12492
319.5,0.12481
320,0.1247
320.5,0.12459
321,0.12448
321.5,0.12438
322,0.12427
322.5,0.12417
323,0.12407
323.5,0.12397
324,0.12387


==> Data/Figure 5c/1.csv <==
0,1
0.5,0.99875
1,0.99504
1.5,0.98896
2,0.98067
2.5,0.97033
3,0.95815
3.5,0.94435
4,0.92912
4.5,0.91265
5,0.89511
5.5,0.8766
6,0.8572
6.5,0.83694
7,0.81585
7.5,0.79395
8,0.77129
8.5,0.74796
9,0.72403
9.5,0.69964
10,0.67491
10.5,0.64995
11,0.62487
11.5,0.59974
12,0.57461
12.5,0.54948
13,0.52438
13.5,0.49928
14,0.4742
14.5,0.44917
15,0.42424
15.5,0.39948
16,0.37497
16.5,0.35081
17,0.32706
17.5,0.30378
18,0.281
18.5,0.25873
19,0.23695
19.5,0.21564
20,0.19478
20.5,0.17435
21,0.15437
21.5,0.13488
22,0.11592
22.5,0.097545
23,0.079809
23.5,0.062754
24,0.046398
24.5,0.030739
25,0.015753
25.5,0.0014064
26,-0.012336
26.5,-0.025509
27,-0.038133
27.5,-0.050207
28,-0.061708
28.5,-0.0726
29,-0.082849
29.5,-0.092434
30,-0.10134
30.5,-0.10957
31,-0.11715
31.5,-0.12412
32,-0.13053
32.5,-0.13641
33,-0.14182
33.5,-0.14676
34,-0.15124
34.5,-0.15526
35,-0.15878
35.5,-0.16178
36,-0.16427
36.5,-0.16623
37,-0.16769
37.5,-0.16868
38,-0.16923
38.5,-0.16939
39,-0.16922
39.5,-0.16876
40,-0.168
40.5,-0.16696
41,-0.16561
41.5,-0.16396
42,-0.16197
42.5,-0.15966
43,-0.15703
43.5,-0.1541
44,-0.15092
44.5,-0.14752
45,-0.14396
45.5,-0.14026
46,-0.13645
46.5,-0.13254
47,-0.12851
47.5,-0.12435
48,-0.12007
48.5,-0.11565
49,-0.11108
49.5,-0.10636
50,-0.10155
50.5,-0.096669
51,-0.091767
51.5,-0.08687
52,-0.081991
52.5,-0.077141
53,-0.072324
53.5,-0.06754
54,-0.062771
54.5,-0.057995
55,-0.0532
55.5,-0.048391
56,-0.04359
56.5,-0.038824
57,-0.034117
57.5,-0.02949
58,-0.024964
58.5,-0.020561
59,-0.016287
59.5,-0.012132
60,-0.0080753
60.5,-0.0040993
61,-0.00019467
61.5,0.0036419
62,0.0074154
62.5,0.011122
63,0.014741
63.5,0.01824
64,0.021588
64.5,0.024771
65,0.027794
65.5,0.03067
66,0.033408
66.5,0.036023
67,0.038534
67.5,0.040963
68,0.043315
68.5,0.045584
69,0.047752
69.5,0.049807
70,0.051732
70.5,0.053513
71,0.055137
71.5,0.056604
72,0.057933
72.5,0.059144
73,0.060258
73.5,0.061287
74,0.062247
74.5,0.063145
75,0.063976
75.5,0.064726
76,0.065376
76.5,0.065914
77,0.066332
77.5,0.066625
78,0.0668
78.5,0.06687
79,0.066856
79.5,0.066783
80,0.066667
80.5,0.066518
81,0.066336
81.5,0.066113
82,0.065836
82.5,0.06549
83,0.065064
83.5,0.064554
84,0.063963
84.5,0.063302
85,0.062588
85.5,0.061835
86,0.061061
86.5,0.060283
87,0.059508
87.5,0.058733
88,0.057946
88.5,0.057132
89,0.056278
89.5,0.055377
90,0.054425
90.5,0.053428
91,0.0524
91.5,0.051355
92,0.050312
92.5,0.049283
93,0.048279
93.5,0.0473
94,0.046343
94.5,0.045398
95,0.044454
95.5,0.043495
96,0.042512
96.5,0.041508
97,0.040491
97.5,0.039472
98,0.038466
98.5,0.037483
99,0.036534
99.5,0.035626
100,0.034757
100.5,0.033922
101,0.033108
101.5,0.032303
102,0.031495
102.5,0.030679
103,0.029856
103.5,0.029034
104,0.028225
104.5,0.027444
105,0.026703
105.5,0.026011
106,0.025369
106.5,0.024771
107,0.024207
107.5,0.023662
108,0.023124
108.5,0.022585
109,0.022043
109.5,0.021501
110,0.020967
110.5,0.020454
111,0.019975
111.5,0.019541
112,0.019155
112.5,0.018816
113,0.018515
113.5,0.018239
114,0.017976
114.5,0.017713
115,0.017442
115.5,0.017164
116,0.016884
116.5,0.016614
117,0.016365
117.5,0.016149
118,0.015976
118.5,0.015846
119,0.015755
119.5,0.01569
120,0.015638
120.5,0.015586
121,0.015525
121.5,0.015451
122,0.015367
122.5,0.01528
123,0.015201
123.5,0.015142
124,0.015112
124.5,0.015116
125,0.015155
125.5,0.01522
126,0.015303
126.5,0.015391
127,0.015473
127.5,0.015538
128,0.015586
128.5,0.015619
129,0.015647
129.5,0.015681
130,0.015732
130.5,0.015809
131,0.015912
131.5,0.016038
132,0.016178
132.5,0.016322
133,0.016457
133.5,0.016576
134,0.016673
134.5,0.016749
135,0.016808
135.5,0.016861
136,0.016921
136.5,0.016997
137,0.017096
137.5,0.017216
138,0.017353
138.5,0.017497
139,0.017638
139.5,0.017765
140,0.01787
140.5,0.017951
141,0.018012
141.5,0.018059
142,0.018104
142.5,0.018157
143,0.018225
143.5,0.018312
144,0.018414
144.5,0.018526
145,0.018635
145.5,0.018735
146,0.01882
146.5,0.018886
147,0.018932
147.5,0.018963
148,0.018983
148.5,0.019002
149,0.019029
149.5,0.019068
150,0.019122
150.5,0.019188
151,0.019259
151.5,0.019327
152,0.01938
152.5,0.019412
153,0.019422
153.5,0.019413
154,0.019392
154.5,0.019367
155,0.019346
155.5,0.019334
156,0.019336
156.5,0.019352
157,0.019377
157.5,0.019401
158,0.019415
158.5,0.019411
159,0.019386
159.5,0.01934
160,0.019278
160.5,0.019206
161,0.019136
161.5,0.019074
162,0.019026
162.5,0.018993
163,0.018972
163.5,0.018957
164,0.018938
164.5,0.018907
165,0.01886
165.5,0.018794
166,0.018711
166.5,0.018617
167,0.018518
167.5,0.018423
168,0.01834
168.5,0.018272
169,0.018221
169.5,0.018184
170,0.018152
170.5,0.018118
171,0.018072
171.5,0.018009
172,0.017931
172.5,0.017839
173,0.01774
173.5,0.017643
174,0.017556
174.5,0.017486
175,0.017433
175.5,0.017395
176,0.017364
176.5,0.017332
177,0.017293
177.5,0.017242
178,0.017177
178.5,0.017099
179,0.017013
179.5,0.016924
180,0.016841
180.5,0.016768
181,0.016712
181.5,0.016671
182,0.016643
182.5,0.016622
183,0.016599
183.5,0.016567
184,0.016519
184.5,0.016454
185,0.016374
185.5,0.016285
186,0.016197
186.5,0.016119
187,0.016057
187.5,0.016014
188,0.015989
188.5,0.015975
189,0.015964
189.5,0.015947
190,0.015918
190.5,0.015873
191,0.015814
191.5,0.015744
192,0.015671
192.5,0.015605
193,0.01555
193.5,0.015511
194,0.015487
194.5,0.015476
195,0.015473
195.5,0.015472
196,0.015466
196.5,0.01545
197,0.01542
197.5,0.015378
198,0.015327
198.5,0.015276
199,0.01523
199.5,0.015196
200,0.015176
200.5,0.015171
201,0.015177
201.5,0.015189
202,0.0152
202.5,0.015202
203,0.015191
203.5,0.015165
204,0.015127
204.5,0.015084
205,0.015044
205.5,0.015013
206,0.014997
206.5,0.014996
207,0.015008
207.5,0.015028
208,0.015047
208.5,0.015059
209,0.015058
209.5,0.01504
210,0.015009
210.5,0.014969
211,0.014926
211.5,0.014888
212,0.014861
212.5,0.014847
213,0.014847
213.5,0.014858
214,0.014873
214.5,0.014886
215,0.014893
215.5,0.014888
216,0.014872
216.5,0.014846
217,0.014813
217.5,0.014779
218,0.01475
218.5,0.014733
219,0.01473
219.5,0.014739
220,0.014756
220.5,0.014777
221,0.014794
221.5,0.0148
222,0.014792
222.5,0.014771
223,0.01474
223.5,0.014705
224,0.014674
224.5,0.014651
225,0.014641
225.5,0.014642
226,0.014652
226.5,0.014664
227,0.014672
227.5,0.014671
228,0.014659
228.5,0.014634
229,0.0146
229.5,0.01456
230,0.01452
230.5,0.014485
231,0.014459
231.5,0.014445
232,0.01444
232.5,0.014441
233,0.014443
233.5,0.01444
234,0.014429
234.5,0.014406
235,0.014369
235.5,0.014321
236,0.014267
236.5,0.014212
237,0.014164
237.5,0.014127
238,0.014104
238.5,0.014094
239,0.014091
239.5,0.014089
240,0.01408
240.5,0.014059
241,0.014023
241.5,0.013973
242,0.013914
242.5,0.013854
243,0.013802
243.5,0.013761
244,0.013735
244.5,0.013721
245,0.013714
245.5,0.013709
246,0.013699
246.5,0.01368
247,0.013651
247.5,0.013611
248,0.013565
248.5,0.013516
249,0.013468
249.5,0.013425
250,0.01339
250.5,0.013364
251,0.01335
251.5,0.013343
252,0.013339
252.5,0.013332
253,0.013316
253.5,0.01329
254,0.013252
254.5,0.013204
255,0.013152
255.5,0.013104
256,0.013066
256.5,0.013042
257,0.013033
257.5,0.013036
258,0.013044
258.5,0.01305
259,0.013048
259.5,0.013031
260,0.013001
260.5,0.012961
261,0.012915
261.5,0.012872
262,0.012835
262.5,0.012809
263,0.012793
263.5,0.012788
264,0.012788
264.5,0.012789
265,0.012784
265.5,0.012769
266,0.012741
266.5,0.012702
267,0.012657
267.5,0.012609
268,0.012564
268.5,0.012526
269,0.012499
269.5,0.012483
270,0.012477
270.5,0.012477
271,0.012479
271.5,0.012475
272,0.012461
272.5,0.012434
273,0.012396
273.5,0.012351
274,0.012305
274.5,0.012264
275,0.012235
275.5,0.012219
276,0.012216
276.5,0.012222
277,0.01223
277.5,0.012233
278,0.012225
278.5,0.012204
279,0.01217
279.5,0.012127
280,0.01208
280.5,0.012035
281,0.011997
281.5,0.011971
282,0.011958
282.5,0.011957
283,0.011963
283.5,0.01197
284,0.011972
284.5,0.011963
285,0.011944
285.5,0.011913
286,0.011875
286.5,0.011835
287,0.011799
287.5,0.011772
288,0.011756
288.5,0.011752
289,0.011758
289.5,0.011769
290,0.01178
290.5,0.011788
291,0.011789
291.5,0.011779
292,0.011761
292.5,0.011736
293,0.01171
293.5,0.011688
294,0.011675
294.5,0.011675
295,0.011686
295.5,0.011706
296,0.011729
296.5,0.011748
297,0.011759
297.5,0.011757
298,0.011743
298.5,0.011719
299,0.011692
299.5,0.011666
300,0.011648
300.5,0.01164
301,0.011643
301.5,0.011655
302,0.011671
302.5,0.011687
303,0.011698
303.5,0.011698
304,0.011687
304.5,0.011666
305,0.011638
305.5,0.01161
306,0.011585
306.5,0.011569
307,0.011562
307.5,0.011564
308,0.011574
308.5,0.011588
309,0.011598
309.5,0.011602
310,0.011595
310.5,0.011576
311,0.011547
311.5,0.011512
312,0.011476
312.5,0.011443
313,0.011419
313.5,0.011406
314,0.011402
314.5,0.011407
315,0.011415
315.5,0.011422
316,0.01142
316.5,0.011406
317,0.01138
317.5,0.011344
318,0.011303
318.5,0.011263
319,0.011229
319.5,0.011207
320,0.011197
320.5,0.011197
321,0.011202
321.5,0.011207
322,0.011207
322.5,0.011199
323,0.011183
323.5,0.011159
324,0.011128
324.5,0.011095
325,0.011065
325.5,0.011041
326,0.011025
326.5,0.011017
327,0.011014
327.5,0.011014
328,0.011011
328.5,0.011003
329,0.010987
329.5,0.010962
330,0.010931
330.5,0.010897
331,0.010864
331.5,0.010835
332,0.010813
332.5,0.010799
333,0.010791
333.5,0.010786
334,0.010782
334.5,0.010773
335,0.010759
335.5,0.010739
336,0.010714
336.5,0.010686
337,0.010657
337.5,0.010631
338,0.010609
338.5,0.010593
339,0.010585
339.5,0.010581
340,0.010578
340.5,0.010573
341,0.01056
341.5,0.010539
342,0.01051
342.5,0.010479
343,0.010448
343.5,0.010423
344,0.010407
344.5,0.010402
345,0.010406
345.5,0.010416
346,0.010429
346.5,0.010439
347,0.010443
347.5,0.010438
348,0.010424
348.5,0.010402
349,0.010374
349.5,0.010346
350,0.010322
350.5,0.010303
351,0.010293
351.5,0.01029
352,0.010292
352.5,0.010294
353,0.010293
353.5,0.010285
354,0.010269
354.5,0.010244
355,0.010213
355.5,0.01018
356,0.010149
356.5,0.010123
357,0.010103
357.5,0.01009
358,0.010082
358.5,0.010075
359,0.010065
359.5,0.010048
360,0.010024
360.5,0.0099899
361,0.0099487
361.5,0.009903
362,0.0098577
362.5,0.0098179
363,0.0097871
363.5,0.0097667
364,0.0097553
364.5,0.0097497
365,0.0097456
365.5,0.0097388
366,0.0097265
366.5,0.0097067
367,0.0096788
367.5,0.0096436
368,0.009604
368.5,0.0095646
369,0.0095301
369.5,0.0095039
370,0.009488
370.5,0.0094814
371,0.0094808
371.5,0.0094811
372,0.0094774
372.5,0.009466
373,0.009445
373.5,0.0094146
374,0.0093776
374.5,0.0093389
375,0.0093039
375.5,0.009277
376,0.0092597
376.5,0.0092513
377,0.0092497
377.5,0.0092522
378,0.0092556
378.5,0.0092565
379,0.0092517
379.5,0.0092389
380,0.0092176
380.5,0.0091897
381,0.0091594
381.5,0.0091313
382,0.0091093
382.5,0.0090951
383,0.0090885
383.5,0.0090878
384,0.0090903
384.5,0.0090931
385,0.0090932
385.5,0.0090885
386,0.0090783
386.5,0.0090638
387,0.0090471
387.5,0.0090311
388,0.0090185
388.5,0.0090111
389,0.0090088
389.5,0.00901
390,0.0090122
390.5,0.0090126
391,0.009009
391.5,0.0089998
392,0.0089848
392.5,0.0089648
393,0.0089421
393.5,0.0089203
394,0.0089029
394.5,0.0088928
395,0.0088904
395.5,0.0088946
396,0.0089023
396.5,0.0089105
397,0.0089165
397.5,0.0089191
398,0.0089179
398.5,0.0089138
399,0.0089082
399.5,0.0089034
400,0.0089018
400.5,0.0089059
401,0.0089166
401.5,0.0089329
402,0.0089522
402.5,0.0089708
403,0.0089851
403.5,0.0089927
404,0.0089928
404.5,0.008986
405,0.0089749
405.5,0.0089633
406,0.0089552
406.5,0.0089541
407,0.0089624
407.5,0.0089805
408,0.0090063
408.5,0.0090356
409,0.0090633
409.5,0.0090848
410,0.0090976
410.5,0.0091007
411,0.0090948
411.5,0.0090823
412,0.0090674
412.5,0.0090548
413,0.0090492
413.5,0.0090535
414,0.0090687
414.5,0.0090933
415,0.009124
415.5,0.0091563
416,0.0091859
416.5,0.0092089
417,0.009223
417.5,0.009228
418,0.0092261
418.5,0.0092214
419,0.0092185
419.5,0.0092214
420,0.0092332
420.5,0.0092548
421,0.0092848
421.5,0.0093193
422,0.0093535
422.5,0.0093829
423,0.0094041
423.5,0.009416
424,0.0094194
424.5,0.0094165
425,0.009411
425.5,0.0094065
426,0.0094055
426.5,0.0094091
427,0.0094168
427.5,0.0094266
428,0.0094362
428.5,0.009443
429,0.0094446
429.5,0.0094394
430,0.0094269
430.5,0.0094088
431,0.0093882
431.5,0.0093688
432,0.0093535
432.5,0.0093434
433,0.009338
433.5,0.0093355
434,0.0093329
434.5,0.009327
435,0.0093156
435.5,0.0092972
436,0.0092721
436.5,0.0092413
437,0.0092072
437.5,0.0091731
438,0.0091426
438.5,0.009119
439,0.0091038
439.5,0.0090963
440,0.0090933
440.5,0.0090906
441,0.0090838
441.5,0.0090695
442,0.0090454
442.5,0.0090112
443,0.0089689
443.5,0.0089225
444,0.0088768
444.5,0.008837
445,0.0088063
445.5,0.0087858
446,0.0087741
446.5,0.008768
447,0.0087631
447.5,0.0087557
448,0.0087439
448.5,0.008727
449,0.0087053
449.5,0.0086796
450,0.0086522
450.5,0.0086266
451,0.0086062
451.5,0.0085935
452,0.0085885
452.5,0.0085882
453,0.008589
453.5,0.0085876
454,0.0085815
454.5,0.0085696
455,0.0085524
455.5,0.0085317
456,0.0085094
456.5,0.0084877
457,0.0084686
457.5,0.0084535
458,0.0084429
458.5,0.0084361
459,0.0084312
459.5,0.0084255
460,0.0084158
460.5,0.0083991
461,0.0083736
461.5,0.0083404
462,0.0083032
462.5,0.008267
463,0.0082354
463.5,0.008211
464,0.0081949
464.5,0.008187
465,0.0081857
465.5,0.008189
466,0.0081938
466.5,0.0081965
467,0.0081934
467.5,0.0081817
468,0.0081618
468.5,0.0081372
469,0.0081129
469.5,0.0080928
470,0.0080784
470.5,0.0080694
471,0.0080645
471.5,0.0080627
472,0.0080631
472.5,0.0080636
473,0.008062
473.5,0.0080573
474,0.0080502
474.5,0.0080418
475,0.0080335
475.5,0.0080263
476,0.0080215
476.5,0.00802
477,0.0080217
477.5,0.008025
478,0.0080277
478.5,0.0080275
479,0.0080233
479.5,0.0080153
480,0.0080054
480.5,0.007996
481,0.0079897
481.5,0.0079899
482,0.0079987
482.5,0.0080156
483,0.0080387
483.5,0.0080646
484,0.0080892
484.5,0.0081083
485,0.0081183
485.5,0.0081172
486,0.0081053
486.5,0.0080858
487,0.0080638
487.5,0.0080448
488,0.0080338
488.5,0.0080343
489,0.0080468
489.5,0.0080688
490,0.0080957
490.5,0.0081214
491,0.0081403
491.5,0.0081482
492,0.008144
492.5,0.0081288
493,0.008106
493.5,0.0080811
494,0.0080601
494.5,0.0080467
495,0.0080436
495.5,0.008051
496,0.0080665
496.5,0.0080856
497,0.0081031
497.5,0.0081142
498,0.0081152
498.5,0.0081039
499,0.008081
499.5,0.0080498
500,0.0080164


==> Data/Figure 5c/2.csv <==
0,1
0.5,0.99874
1,0.99504
1.5,0.98902
2,0.98086
2.5,0.97078
3,0.95904
3.5,0.9459
4,0.93162
4.5,0.91642
5,0.9005
5.5,0.88396
6,0.86686
6.5,0.8492
7,0.83096
7.5,0.81216
8,0.79281
8.5,0.77298
9,0.75279
9.5,0.73235
10,0.7118
10.5,0.69126
11,0.67084
11.5,0.65059
12,0.63053
12.5,0.61064
13,0.5909
13.5,0.57125
14,0.55167
14.5,0.53218
15,0.51281
15.5,0.49363
16,0.47474
16.5,0.45622
17,0.43814
17.5,0.42055
18,0.40347
18.5,0.38688
19,0.37074
19.5,0.35498
20,0.33956
20.5,0.32445
21,0.30966
21.5,0.2952
22,0.28114
22.5,0.26752
23,0.2544
23.5,0.24182
24,0.22979
24.5,0.2183
25,0.20731
25.5,0.19676
26,0.1866
26.5,0.17678
27,0.16729
27.5,0.15813
28,0.14931
28.5,0.14089
29,0.13289
29.5,0.12535
30,0.11828
30.5,0.11169
31,0.10554
31.5,0.099782
32,0.094358
32.5,0.089222
33,0.084342
33.5,0.079699
34,0.075296
34.5,0.071151
35,0.067297
35.5,0.063767
36,0.060584
36.5,0.057752
37,0.055253
37.5,0.053052
38,0.051103
38.5,0.049356
39,0.047772
39.5,0.046322
40,0.044997
40.5,0.043807
41,0.042773
41.5,0.041927
42,0.041292
42.5,0.04088
43,0.040682
43.5,0.040677
44,0.040834
44.5,0.041117
45,0.041485
45.5,0.041903
46,0.042352
46.5,0.042832
47,0.043364
47.5,0.043973
48,0.044684
48.5,0.045512
49,0.046466
49.5,0.047539
50,0.048709
50.5,0.049941
51,0.051199
51.5,0.052451
52,0.053675
52.5,0.054863
53,0.056024
53.5,0.057181
54,0.058364
54.5,0.059595
55,0.060889
55.5,0.062244
56,0.063648
56.5,0.065078
57,0.066501
57.5,0.067889
58,0.069218
58.5,0.070478
59,0.07167
59.5,0.072809
60,0.073921
60.5,0.075033
61,0.076169
61.5,0.077337
62,0.078533
62.5,0.07974
63,0.080936
63.5,0.082095
64,0.083191
64.5,0.084208
65,0.08514
65.5,0.085998
66,0.086803
66.5,0.087577
67,0.088341
67.5,0.089113
68,0.089901
68.5,0.0907
69,0.091495
69.5,0.092262
70,0.092976
70.5,0.093619
71,0.094182
71.5,0.094664
72,0.095079
72.5,0.09545
73,0.095801
73.5,0.096153
74,0.096516
74.5,0.096896
75,0.097286
75.5,0.09767
76,0.098025
76.5,0.098328
77,0.098562
77.5,0.098723
78,0.09882
78.5,0.098871
79,0.098897
79.5,0.098916
80,0.098945
80.5,0.098992
81,0.099058
81.5,0.099134
82,0.099204
82.5,0.099246
83,0.099242
83.5,0.099182
84,0.099068
84.5,0.098909
85,0.09872
85.5,0.098519
86,0.098325
86.5,0.098153
87,0.09801
87.5,0.09789
88,0.097779
88.5,0.097657
89,0.097506
89.5,0.097317
90,0.097088
90.5,0.096822
91,0.096526
91.5,0.096215
92,0.095903
92.5,0.095608
93,0.095341
93.5,0.095102
94,0.094884
94.5,0.094674
95,0.094455
95.5,0.094213
96,0.09394
96.5,0.093631
97,0.093292
97.5,0.092937
98,0.09258
98.5,0.092239
99,0.091925
99.5,0.091645
100,0.091395
100.5,0.091164
101,0.090936
101.5,0.090695
102,0.090428
102.5,0.090128
103,0.089799
103.5,0.089451
104,0.089098
104.5,0.088758
105,0.088445
105.5,0.088164
106,0.087917
106.5,0.087696
107,0.087488
107.5,0.087277
108,0.087049
108.5,0.086796
109,0.086519
109.5,0.086223
110,0.085916
110.5,0.085612
111,0.085324
111.5,0.085065
112,0.084841
112.5,0.084648
113,0.084476
113.5,0.084309
114,0.08413
114.5,0.083931
115,0.083708
115.5,0.083461
116,0.083198
116.5,0.082933
117,0.082679
117.5,0.082448
118,0.082245
118.5,0.08207
119,0.081916
119.5,0.081776
120,0.081639
120.5,0.081493
121,0.081331
121.5,0.081147
122,0.080941
122.5,0.08072
123,0.080499
123.5,0.08029
124,0.080108
124.5,0.079956
125,0.079834
125.5,0.079731
126,0.079635
126.5,0.079532
127,0.079414
127.5,0.079273
128,0.07911
128.5,0.078929
129,0.078742
129.5,0.078559
130,0.078392
130.5,0.078249
131,0.078132
131.5,0.078037
132,0.077955
132.5,0.077873
133,0.07778
133.5,0.077668
134,0.077535
134.5,0.077382
135,0.077216
135.5,0.077047
136,0.076883
136.5,0.076734
137,0.076608
137.5,0.076504
138,0.076418
138.5,0.076344
139,0.07627
139.5,0.076185
140,0.07608
140.5,0.075952
141,0.075804
141.5,0.075645
142,0.075486
142.5,0.07534
143,0.075216
143.5,0.075117
144,0.075039
144.5,0.074974
145,0.074912
145.5,0.074843
146,0.074755
146.5,0.074646
147,0.074516
147.5,0.074371
148,0.074223
148.5,0.074083
149,0.07396
149.5,0.07386
150,0.073781
150.5,0.073717
151,0.073662
151.5,0.073605
152,0.07354
152.5,0.073457
153,0.073354
153.5,0.073231
154,0.073093
154.5,0.072953
155,0.072823
155.5,0.072713
156,0.072628
156.5,0.072564
157,0.072514
157.5,0.072465
158,0.072407
158.5,0.072334
159,0.072241
159.5,0.07213
160,0.072005
160.5,0.071871
161,0.071739
161.5,0.071618
162,0.071519
162.5,0.071444
163,0.071391
163.5,0.071351
164,0.071308
164.5,0.071252
165,0.071176
165.5,0.071079
166,0.070967
166.5,0.070848
167,0.07073
167.5,0.070619
168,0.070521
168.5,0.070442
169,0.070383
169.5,0.070341
170,0.070306
170.5,0.070266
171,0.07021
171.5,0.070134
172,0.07004
172.5,0.069931
173,0.069815
173.5,0.0697
174,0.069597
174.5,0.069514
175,0.069452
175.5,0.069405
176,0.069368
176.5,0.069329
177,0.069281
177.5,0.069218
178,0.069139
178.5,0.069044
179,0.06894
179.5,0.068835
180,0.068735
180.5,0.068648
181,0.068575
181.5,0.068517
182,0.06847
182.5,0.068427
183,0.068381
183.5,0.068324
184,0.06825
184.5,0.06816
185,0.068056
185.5,0.067948
186,0.067842
186.5,0.067745
187,0.067659
187.5,0.067585
188,0.067525
188.5,0.067475
189,0.067431
189.5,0.067383
190,0.067321
190.5,0.067239
191,0.067139
191.5,0.067026
192,0.06691
192.5,0.066802
193,0.06671
193.5,0.066637
194,0.066583
194.5,0.066542
195,0.066503
195.5,0.066455
196,0.066391
196.5,0.066309
197,0.066214
197.5,0.066111
198,0.066008
198.5,0.065912
199,0.065827
199.5,0.065758
200,0.065707
200.5,0.065672
201,0.065646
201.5,0.065621
202,0.065588
202.5,0.06554
203,0.065474
203.5,0.065391
204,0.065295
204.5,0.065196
205,0.065102
205.5,0.065022
206,0.064962
206.5,0.064922
207,0.064896
207.5,0.064877
208,0.064856
208.5,0.064824
209,0.064775
209.5,0.064707
210,0.064622
210.5,0.064528
211,0.064434
211.5,0.064349
212,0.064279
212.5,0.064227
213,0.064191
213.5,0.064165
214,0.06414
214.5,0.064108
215,0.064063
215.5,0.064004
216,0.063931
216.5,0.06385
217,0.063766
217.5,0.063684
218,0.063614
218.5,0.063559
219,0.063522
219.5,0.0635
220,0.063487
220.5,0.063475
221,0.063457
221.5,0.063426
222,0.063378
222.5,0.063315
223,0.063243
223.5,0.063169
224,0.063102
224.5,0.063049
225,0.063015
225.5,0.062999
226,0.062996
226.5,0.062997
227,0.062995
227.5,0.062982
228,0.062955
228.5,0.062914
229,0.06286
229.5,0.062798
230,0.062736
230.5,0.062682
231,0.062641
231.5,0.062618
232,0.062612
232.5,0.06262
233,0.062632
233.5,0.06264
234,0.062636
234.5,0.062616
235,0.062581
235.5,0.062536
236,0.062488
236.5,0.062442
237,0.062405
237.5,0.062379
238,0.062367
238.5,0.062369
239,0.062382
239.5,0.062397
240,0.062405
240.5,0.062397
241,0.062369
241.5,0.062324
242,0.06227
242.5,0.062215
243,0.062169
243.5,0.062136
244,0.062118
244.5,0.062111
245,0.062112
245.5,0.062115
246,0.062114
246.5,0.062105
247,0.062084
247.5,0.062048
248,0.061999
248.5,0.06194
249,0.061879
249.5,0.061824
250,0.061782
250.5,0.061757
251,0.061746
251.5,0.061744
252,0.061744
252.5,0.061741
253,0.061728
253.5,0.061703
254,0.061665
254.5,0.061619
255,0.061568
255.5,0.061519
256,0.061477
256.5,0.061448
257,0.061433
257.5,0.061432
258,0.061436
258.5,0.061438
259,0.061432
259.5,0.061417
260,0.061391
260.5,0.061357
261,0.061318
261.5,0.06128
262,0.061248
262.5,0.061229
263,0.061221
263.5,0.061223
264,0.061229
264.5,0.06123
265,0.061221
265.5,0.061199
266,0.061164
266.5,0.06112
267,0.061069
267.5,0.061017
268,0.060969
268.5,0.060929
269,0.060901
269.5,0.060884
270,0.060877
270.5,0.060872
271,0.060861
271.5,0.06084
272,0.060803
272.5,0.06075
273,0.060684
273.5,0.060613
274,0.060545
274.5,0.060486
275,0.060443
275.5,0.060416
276,0.060402
276.5,0.060398
277,0.060396
277.5,0.060391
278,0.060378
278.5,0.060351
279,0.060311
279.5,0.060257
280,0.060197
280.5,0.060141
281,0.060095
281.5,0.060065
282,0.06005
282.5,0.060043
283,0.06004
283.5,0.060035
284,0.060021
284.5,0.059994
285,0.059954
285.5,0.059902
286,0.05984
286.5,0.059778
287,0.059722
287.5,0.059681
288,0.059655
288.5,0.059642
289,0.059638
289.5,0.059638
290,0.059635
290.5,0.059622
291,0.059596
291.5,0.059555
292,0.059501
292.5,0.059441
293,0.059384
293.5,0.059337
294,0.059304
294.5,0.059286
295,0.05928
295.5,0.059284
296,0.059289
296.5,0.059287
297,0.059273
297.5,0.059244
298,0.0592
298.5,0.059146
299,0.059086
299.5,0.059028
300,0.058978
300.5,0.058943
301,0.058926
301.5,0.058927
302,0.058938
302.5,0.05895
303,0.058954
303.5,0.058944
304,0.05892
304.5,0.058885
305,0.058844
305.5,0.0588
306,0.058758
306.5,0.058723
307,0.058699
307.5,0.058688
308,0.058688
308.5,0.058693
309,0.058692
309.5,0.058679
310,0.05865
310.5,0.058606
311,0.058553
311.5,0.058496
312,0.058443
312.5,0.0584
313,0.058371
313.5,0.058356
314,0.058351
314.5,0.058351
315,0.05835
315.5,0.058344
316,0.058327
316.5,0.058299
317,0.058262
317.5,0.058218
318,0.058173
318.5,0.058133
319,0.058104
319.5,0.058088
320,0.058084
320.5,0.058089
321,0.058094
321.5,0.058095
322,0.058086
322.5,0.058067
323,0.058035
323.5,0.057994
324,0.057948
324.5,0.057902
325,0.057863
325.5,0.057836
326,0.057824
326.5,0.057825
327,0.057834
327.5,0.057843
328,0.057846
328.5,0.057841
329,0.057825
329.5,0.057797
330,0.05776
330.5,0.057721
331,0.057688
331.5,0.057668
332,0.057662
332.5,0.057668
333,0.057682
333.5,0.057697
334,0.057709
334.5,0.057714
335,0.057707
335.5,0.057688
336,0.057659
336.5,0.057623
337,0.057588
337.5,0.057558
338,0.057537
338.5,0.057528
339,0.057527
339.5,0.057535
340,0.057546
340.5,0.057556
341,0.057556
341.5,0.057544
342,0.057518
342.5,0.057484
343,0.05745
343.5,0.057421
344,0.057403
344.5,0.057399
345,0.057409
345.5,0.05743
346,0.057458
346.5,0.057488
347,0.05751
347.5,0.05752
348,0.057516
348.5,0.057499
349,0.057475
349.5,0.057451
350,0.057432
350.5,0.057424
351,0.057428
351.5,0.057444
352,0.05747
352.5,0.057502
353,0.057533
353.5,0.057559
354,0.057575
354.5,0.05758
355,0.057579
355.5,0.057574
356,0.05757
356.5,0.057571
357,0.057578
357.5,0.057595
358,0.057621
358.5,0.057652
359,0.057682
359.5,0.057705
360,0.057716
360.5,0.057715
361,0.057708
361.5,0.057698
362,0.057688
362.5,0.057681
363,0.057678
363.5,0.057682
364,0.057695
364.5,0.057717
365,0.057744
365.5,0.05777
366,0.057791
366.5,0.057804
367,0.057808
367.5,0.057805
368,0.057796
368.5,0.057786
369,0.057778
369.5,0.057778
370,0.057788
370.5,0.057807
371,0.057831
371.5,0.057854
372,0.057873
372.5,0.057884
373,0.057888
373.5,0.057884
374,0.057876
374.5,0.057866
375,0.057859
375.5,0.057858
376,0.057865
376.5,0.057882
377,0.057905
377.5,0.05793
378,0.05795
378.5,0.05796
379,0.057959
379.5,0.057945
380,0.057921
380.5,0.05789
381,0.05786
381.5,0.057835
382,0.05782
382.5,0.057818
383,0.057825
383.5,0.057837
384,0.057849
384.5,0.057857
385,0.057857
385.5,0.057848
386,0.057828
386.5,0.057798
387,0.057763
387.5,0.057728
388,0.057701
388.5,0.057686
389,0.057682
389.5,0.057687
390,0.057695
390.5,0.057701
391,0.057702
391.5,0.057696
392,0.05768
392.5,0.057657
393,0.057628
393.5,0.057596
394,0.057564
394.5,0.057537
395,0.057516
395.5,0.057505
396,0.057501
396.5,0.057503
397,0.057506
397.5,0.057506
398,0.0575
398.5,0.057486
399,0.057465
399.5,0.057439
400,0.057412
400.5,0.057387
401,0.057365
401.5,0.057347
402,0.057337
402.5,0.057337
403,0.057345
403.5,0.057354
404,0.05736
404.5,0.057359
405,0.057352
405.5,0.057339
406,0.057324
406.5,0.057309
407,0.057296
407.5,0.057285
408,0.057278
408.5,0.057278
409,0.057282
409.5,0.057285
410,0.057282
410.5,0.05727
411,0.05725
411.5,0.057229
412,0.057211
412.5,0.0572
413,0.057196
413.5,0.057198
414,0.057202
414.5,0.057207
415,0.057211
415.5,0.057211
416,0.057204
416.5,0.05719
417,0.057167
417.5,0.057139
418,0.057111
418.5,0.057086
419,0.057066
419.5,0.057055
420,0.057053
420.5,0.057059
421,0.05707
421.5,0.05708
422,0.057084
422.5,0.057079
423,0.057063
423.5,0.05704
424,0.057015
424.5,0.056991
425,0.056973
425.5,0.056964
426,0.056965
426.5,0.056975
427,0.056992
427.5,0.057012
428,0.057028
428.5,0.057035
429,0.057029
429.5,0.057011
430,0.056981
430.5,0.056946
431,0.056911
431.5,0.056882
432,0.056863
432.5,0.056855
433,0.056858
433.5,0.056869
434,0.056884
434.5,0.056894
435,0.056893
435.5,0.056875
436,0.056838
436.5,0.056788
437,0.056729
437.5,0.056671
438,0.05662
438.5,0.056581
439,0.056557
439.5,0.056545
440,0.056542
440.5,0.056543
441,0.056542
441.5,0.056536
442,0.056519
442.5,0.056489
443,0.056448
443.5,0.056399
444,0.056349
444.5,0.0563
445,0.056258
445.5,0.056224
446,0.056199
446.5,0.056183
447,0.056173
447.5,0.056164
448,0.056147
448.5,0.056119
449,0.056077
449.5,0.056022
450,0.055961
450.5,0.055898
451,0.055837
451.5,0.055781
452,0.055731
452.5,0.05569
453,0.055658
453.5,0.055635
454,0.055618
454.5,0.055603
455,0.055584
455.5,0.055558
456,0.055526
456.5,0.05549
457,0.055456
457.5,0.055424
458,0.055397
458.5,0.055375
459,0.055358
459.5,0.055347
460,0.05534
460.5,0.055334
461,0.055326
461.5,0.055316
462,0.055304
462.5,0.055289
463,0.055272
463.5,0.055255
464,0.055239
464.5,0.055228
465,0.055223
465.5,0.055222
466,0.05522
466.5,0.055212
467,0.055198
467.5,0.055181
468,0.055162
468.5,0.055144
469,0.055128
469.5,0.055113
470,0.0551
470.5,0.055091
471,0.055087
471.5,0.055088
472,0.055092
472.5,0.055095
473,0.055092
473.5,0.055082
474,0.055064
474.5,0.055041
475,0.055015
475.5,0.054991
476,0.054971
476.5,0.054959
477,0.054954
477.5,0.054957
478,0.054965
478.5,0.054974
479,0.05498
479.5,0.05498
480,0.054976
480.5,0.05497
481,0.054963
481.5,0.054955
482,0.054947
482.5,0.054939
483,0.054931
483.5,0.054924
484,0.054917
484.5,0.054911
485,0.054905
485.5,0.054897
486,0.054887
486.5,0.054875
487,0.054863
487.5,0.054854
488,0.054848
488.5,0.054847
489,0.054849
489.5,0.054852
490,0.054855
490.5,0.054857
491,0.054856
491.5,0.054851
492,0.05484
492.5,0.054823
493,0.0548
493.5,0.054775
494,0.054747
494.5,0.054723
495,0.054705
495.5,0.054697
496,0.054697
496.5,0.054701
497,0.054703
497.5,0.054699
498,0.054686
498.5,0.054664
499,0.054633
499.5,0.054597
500,0.054558


==> Data/Figure 5c/3.csv <==
0,1
0.5,0.99874
1,0.99505
1.5,0.98908
2,0.98105
2.5,0.97122
3,0.95989
3.5,0.94739
4,0.93402
4.5,0.92005
5,0.90566
5.5,0.89097
6,0.876
6.5,0.86072
7,0.84507
7.5,0.82904
8,0.81261
8.5,0.79587
9,0.77891
9.5,0.76188
10,0.74491
10.5,0.72813
11,0.71164
11.5,0.69549
12,0.67966
12.5,0.66411
13,0.64877
13.5,0.63356
14,0.61844
14.5,0.60342
15,0.58852
15.5,0.57382
16,0.55941
16.5,0.54539
17,0.53181
17.5,0.51873
18,0.50614
18.5,0.494
19,0.48225
19.5,0.47081
20,0.4596
20.5,0.44861
21,0.43781
21.5,0.42725
22,0.41697
22.5,0.40703
23,0.3975
23.5,0.38841
24,0.37977
24.5,0.37157
25,0.36375
25.5,0.35625
26,0.34899
26.5,0.34192
27,0.33503
27.5,0.32831
28,0.32179
28.5,0.31553
29,0.30956
29.5,0.30392
30,0.29864
30.5,0.2937
31,0.28909
31.5,0.28474
32,0.28059
32.5,0.27658
33,0.27269
33.5,0.26888
34,0.26519
34.5,0.26164
35,0.25827
35.5,0.25513
36,0.25224
36.5,0.2496
37,0.2472
37.5,0.24499
38,0.24294
38.5,0.24098
39,0.23907
39.5,0.23719
40,0.23535
40.5,0.23357
41,0.23188
41.5,0.2303
42,0.22887
42.5,0.22761
43,0.22652
43.5,0.22558
44,0.22476
44.5,0.22401
45,0.2233
45.5,0.22258
46,0.22185
46.5,0.22111
47,0.22039
47.5,0.21971
48,0.21911
48.5,0.21863
49,0.21825
49.5,0.21799
50,0.2178
50.5,0.21765
51,0.21753
51.5,0.21739
52,0.21722
52.5,0.217
53,0.21675
53.5,0.21649
54,0.21626
54.5,0.21609
55,0.21599
55.5,0.21597
56,0.21602
56.5,0.21611
57,0.2162
57.5,0.21628
58,0.21631
58.5,0.21628
59,0.21621
59.5,0.21609
60,0.21597
60.5,0.21587
61,0.21581
61.5,0.21581
62,0.21587
62.5,0.21597
63,0.2161
63.5,0.21621
64,0.21629
64.5,0.2163
65,0.21625
65.5,0.21617
66,0.21606
66.5,0.21595
67,0.21587
67.5,0.21583
68,0.21583
68.5,0.21588
69,0.21595
69.5,0.21602
70,0.21607
70.5,0.21607
71,0.21601
71.5,0.21589
72,0.21574
72.5,0.21557
73,0.21541
73.5,0.21528
74,0.2152
74.5,0.21516
75,0.21516
75.5,0.21518
76,0.21518
76.5,0.21515
77,0.21506
77.5,0.21491
78,0.21471
78.5,0.21449
79,0.21426
79.5,0.21405
80,0.21387
80.5,0.21374
81,0.21365
81.5,0.21359
82,0.21353
82.5,0.21345
83,0.21334
83.5,0.21318
84,0.21297
84.5,0.21272
85,0.21245
85.5,0.2122
86,0.21196
86.5,0.21177
87,0.21162
87.5,0.2115
88,0.21139
88.5,0.21127
89,0.21113
89.5,0.21096
90,0.21075
90.5,0.21049
91,0.21021
91.5,0.20992
92,0.20965
92.5,0.20941
93,0.20921
93.5,0.20906
94,0.20893
94.5,0.20881
95,0.20867
95.5,0.2085
96,0.20829
96.5,0.20805
97,0.20779
97.5,0.20751
98,0.20723
98.5,0.20697
99,0.20675
99.5,0.20656
100,0.20641
100.5,0.20628
101,0.20615
101.5,0.20601
102,0.20583
102.5,0.20561
103,0.20536
103.5,0.20508
104,0.2048
104.5,0.20453
105,0.20429
105.5,0.20409
106,0.20392
106.5,0.20377
107,0.20365
107.5,0.20351
108,0.20336
108.5,0.20318
109,0.20296
109.5,0.20272
110,0.20245
110.5,0.2022
111,0.20196
111.5,0.20174
112,0.20156
112.5,0.20141
113,0.20128
113.5,0.20115
114,0.20101
114.5,0.20085
115,0.20066
115.5,0.20044
116,0.2002
116.5,0.19997
117,0.19975
117.5,0.19954
118,0.19936
118.5,0.1992
119,0.19907
119.5,0.19896
120,0.19885
120.5,0.19872
121,0.19857
121.5,0.1984
122,0.19819
122.5,0.19798
123,0.19776
123.5,0.19755
124,0.19738
124.5,0.19723
125,0.19711
125.5,0.19701
126,0.1969
126.5,0.19678
127,0.19666
127.5,0.19651
128,0.19634
128.5,0.19615
129,0.19594
129.5,0.19574
130,0.19556
130.5,0.1954
131,0.19527
131.5,0.19517
132,0.19507
132.5,0.19497
133,0.19486
133.5,0.19473
134,0.19457
134.5,0.1944
135,0.19421
135.5,0.19402
136,0.19384
136.5,0.19368
137,0.19355
137.5,0.19345
138,0.19336
138.5,0.19328
139,0.19319
139.5,0.19309
140,0.19296
140.5,0.1928
141,0.19262
141.5,0.19244
142,0.19227
142.5,0.1921
143,0.19197
143.5,0.19185
144,0.19176
144.5,0.19167
145,0.1916
145.5,0.19151
146,0.19141
146.5,0.19129
147,0.19115
147.5,0.19099
148,0.19083
148.5,0.19068
149,0.19054
149.5,0.19043
150,0.19035
150.5,0.1903
151,0.19025
151.5,0.1902
152,0.19012
152.5,0.19003
153,0.18991
153.5,0.18978
154,0.18964
154.5,0.1895
155,0.18937
155.5,0.18926
156,0.18917
156.5,0.18911
157,0.18907
157.5,0.18904
158,0.18899
158.5,0.18893
159,0.18883
159.5,0.18871
160,0.18858
160.5,0.18845
161,0.18832
161.5,0.18822
162,0.18813
162.5,0.18807
163,0.18803
163.5,0.18801
164,0.18797
164.5,0.18793
165,0.18786
165.5,0.18778
166,0.18767
166.5,0.18755
167,0.18743
167.5,0.18731
168,0.18722
168.5,0.18715
169,0.1871
169.5,0.18708
170,0.18707
170.5,0.18704
171,0.187
171.5,0.18693
172,0.18684
172.5,0.18674
173,0.18662
173.5,0.18651
174,0.18641
174.5,0.18633
175,0.18629
175.5,0.18627
176,0.18626
176.5,0.18626
177,0.18625
177.5,0.18621
178,0.18615
178.5,0.18607
179,0.18597
179.5,0.18587
180,0.18577
180.5,0.1857
181,0.18564
181.5,0.18561
182,0.1856
182.5,0.18559
183,0.18558
183.5,0.18556
184,0.18552
184.5,0.18545
185,0.18536
185.5,0.18525
186,0.18515
186.5,0.18505
187,0.18497
187.5,0.18492
188,0.18489
188.5,0.18487
189,0.18486
189.5,0.18485
190,0.18482
190.5,0.18476
191,0.18468
191.5,0.18458
192,0.18449
192.5,0.1844
193,0.18433
193.5,0.18427
194,0.18424
194.5,0.18421
195,0.1842
195.5,0.18419
196,0.18418
196.5,0.18415
197,0.18411
197.5,0.18404
198,0.18396
198.5,0.18387
199,0.1838
199.5,0.18374
200,0.1837
200.5,0.18367
201,0.18366
201.5,0.18366
202,0.18365
202.5,0.18363
203,0.18359
203.5,0.18354
204,0.18347
204.5,0.1834
205,0.18332
205.5,0.18325
206,0.18319
206.5,0.18315
207,0.18312
207.5,0.18311
208,0.18311
208.5,0.1831
209,0.18308
209.5,0.18303
210,0.18297
210.5,0.1829
211,0.18282
211.5,0.18275
212,0.18269
212.5,0.18265
213,0.18263
213.5,0.18261
214,0.18261
214.5,0.1826
215,0.18258
215.5,0.18255
216,0.1825
216.5,0.18243
217,0.18236
217.5,0.18229
218,0.18222
218.5,0.18217
219,0.18215
219.5,0.18213
220,0.18213
220.5,0.18213
221,0.18212
221.5,0.1821
222,0.18207
222.5,0.18202
223,0.18196
223.5,0.18189
224,0.18182
224.5,0.18175
225,0.18171
225.5,0.18168
226,0.18166
226.5,0.18166
227,0.18165
227.5,0.18163
228,0.18159
228.5,0.18154
229,0.18147
229.5,0.18139
230,0.1813
230.5,0.18122
231,0.18114
231.5,0.18109
232,0.18106
232.5,0.18104
233,0.18103
233.5,0.18101
234,0.18098
234.5,0.18093
235,0.18087
235.5,0.18079
236,0.1807
236.5,0.18062
237,0.18054
237.5,0.18048
238,0.18044
238.5,0.18042
239,0.1804
239.5,0.18039
240,0.18037
240.5,0.18033
241,0.18027
241.5,0.1802
242,0.18011
242.5,0.18002
243,0.17993
243.5,0.17985
244,0.1798
244.5,0.17975
245,0.17973
245.5,0.1797
246,0.17968
246.5,0.17964
247,0.17958
247.5,0.17951
248,0.17942
248.5,0.17934
249,0.17925
249.5,0.17916
250,0.17909
250.5,0.17903
251,0.17899
251.5,0.17896
252,0.17894
252.5,0.17892
253,0.1789
253.5,0.17886
254,0.1788
254.5,0.17873
255,0.17865
255.5,0.17857
256,0.17849
256.5,0.17843
257,0.17838
257.5,0.17835
258,0.17832
258.5,0.1783
259,0.17827
259.5,0.17824
260,0.17819
260.5,0.17814
261,0.17808
261.5,0.17801
262,0.17795
262.5,0.17791
263,0.17788
263.5,0.17786
264,0.17785
264.5,0.17784
265,0.17782
265.5,0.17779
266,0.17775
266.5,0.17769
267,0.17763
267.5,0.17756
268,0.1775
268.5,0.17744
269,0.17739
269.5,0.17737
270,0.17735
270.5,0.17735
271,0.17734
271.5,0.17733
272,0.17732
272.5,0.17728
273,0.17724
273.5,0.17718
274,0.17712
274.5,0.17707
275,0.17704
275.5,0.17702
276,0.17701
276.5,0.17702
277,0.17703
277.5,0.17703
278,0.17703
278.5,0.17701
279,0.17697
279.5,0.17692
280,0.17687
280.5,0.17681
281,0.17677
281.5,0.17672
282,0.17669
282.5,0.17666
283,0.17665
283.5,0.17664
284,0.17663
284.5,0.17661
285,0.17659
285.5,0.17655
286,0.17651
286.5,0.17646
287,0.17641
287.5,0.17637
288,0.17634
288.5,0.17633
289,0.17633
289.5,0.17633
290,0.17634
290.5,0.17635
291,0.17635
291.5,0.17634
292,0.17631
292.5,0.17627
293,0.17623
293.5,0.17618
294,0.17615
294.5,0.17613
295,0.17613
295.5,0.17613
296,0.17614
296.5,0.17615
297,0.17615
297.5,0.17614
298,0.17613
298.5,0.1761
299,0.17607
299.5,0.17604
300,0.17601
300.5,0.176
301,0.17599
301.5,0.17599
302,0.176
302.5,0.17601
303,0.17602
303.5,0.17601
304,0.17601
304.5,0.17599
305,0.17597
305.5,0.17594
306,0.17591
306.5,0.17588
307,0.17586
307.5,0.17585
308,0.17584
308.5,0.17584
309,0.17584
309.5,0.17582
310,0.17579
310.5,0.17575
311,0.17571
311.5,0.17567
312,0.17564
312.5,0.17562
313,0.17561
313.5,0.17561
314,0.17563
314.5,0.17566
315,0.17569
315.5,0.17571
316,0.17572
316.5,0.17571
317,0.1757
317.5,0.17567
318,0.17565
318.5,0.17564
319,0.17563
319.5,0.17564
320,0.17566
320.5,0.17568
321,0.1757
321.5,0.17572
322,0.17574
322.5,0.17574
323,0.17574
323.5,0.17572
324,0.1757
324.5,0.17568
325,0.17567
325.5,0.17567
326,0.17567
326.5,0.17569
327,0.17571
327.5,0.17575
328,0.17578
328.5,0.1758
329,0.17581
329.5,0.17581
330,0.17579
330.5,0.17577
331,0.17576
331.5,0.17576
332,0.17578
332.5,0.1758
333,0.17583
333.5,0.17587
334,0.1759
334.5,0.17592
335,0.17594
335.5,0.17593
336,0.17592
336.5,0.1759
337,0.17588
337.5,0.17587
338,0.17587
338.5,0.17589
339,0.17593
339.5,0.17597
340,0.17601
340.5,0.17605
341,0.17608
341.5,0.17609
342,0.17609
342.5,0.17608
343,0.17607
343.5,0.17607
344,0.17607
344.5,0.17608
345,0.17609
345.5,0.17611
346,0.17613
346.5,0.17614
347,0.17615
347.5,0.17615
348,0.17614
348.5,0.17611
349,0.17607
349.5,0.17604
350,0.17601
350.5,0.17599
351,0.17598
351.5,0.17599
352,0.176
352.5,0.17601
353,0.17602
353.5,0.17602
354,0.176
354.5,0.17598
355,0.17595
355.5,0.17592
356,0.1759
356.5,0.17587
357,0.17586
357.5,0.17586
358,0.17586
358.5,0.17587
359,0.17588
359.5,0.17588
360,0.17588
360.5,0.17587
361,0.17585
361.5,0.17582
362,0.17579
362.5,0.17576
363,0.17573
363.5,0.17572
364,0.17572
364.5,0.17573
365,0.17575
365.5,0.17576
366,0.17577
366.5,0.17576
367,0.17574
367.5,0.1757
368,0.17566
368.5,0.17561
369,0.17556
369.5,0.17553
370,0.17551
370.5,0.17551
371,0.17551
371.5,0.1755
372,0.17549
372.5,0.17547
373,0.17544
373.5,0.1754
374,0.17536
374.5,0.17531
375,0.17527
375.5,0.17522
376,0.17519
376.5,0.17517
377,0.17516
377.5,0.17516
378,0.17516
378.5,0.17516
379,0.17515
379.5,0.17513
380,0.1751
380.5,0.17506
381,0.17502
381.5,0.17498
382,0.17495
382.5,0.17493
383,0.17492
383.5,0.17492
384,0.17493
384.5,0.17494
385,0.17495
385.5,0.17495
386,0.17494
386.5,0.17492
387,0.1749
387.5,0.17488
388,0.17486
388.5,0.17486
389,0.17486
389.5,0.17487
390,0.17489
390.5,0.17491
391,0.17492
391.5,0.17492
392,0.17491
392.5,0.17489
393,0.17486
393.5,0.17483
394,0.1748
394.5,0.17478
395,0.17477
395.5,0.17478
396,0.17479
396.5,0.17481
397,0.17482
397.5,0.17483
398,0.17484
398.5,0.17484
399,0.17484
399.5,0.17484
400,0.17484
400.5,0.17484
401,0.17485
401.5,0.17486
402,0.17488
402.5,0.17491
403,0.17494
403.5,0.17496
404,0.17498
404.5,0.17499
405,0.175
405.5,0.175
406,0.17499
406.5,0.17499
407,0.175
407.5,0.17501
408,0.17504
408.5,0.17508
409,0.17512
409.5,0.17515
410,0.17517
410.5,0.17519
411,0.17519
411.5,0.17519
412,0.17519
412.5,0.17518
413,0.17518
413.5,0.17519
414,0.17521
414.5,0.17523
415,0.17527
415.5,0.1753
416,0.17532
416.5,0.17534
417,0.17534
417.5,0.17533
418,0.17532
418.5,0.1753
419,0.17529
419.5,0.17529
420,0.17531
420.5,0.17534
421,0.17539
421.5,0.17544
422,0.1755
422.5,0.17554
423,0.17557
423.5,0.17558
424,0.17556
424.5,0.17553
425,0.17549
425.5,0.17546
426,0.17544
426.5,0.17543
427,0.17545
427.5,0.17548
428,0.17552
428.5,0.17556
429,0.1756
429.5,0.17563
430,0.17565
430.5,0.17565
431,0.17564
431.5,0.17562
432,0.1756
432.5,0.17559
433,0.1756
433.5,0.17562
434,0.17565
434.5,0.17569
435,0.17572
435.5,0.17576
436,0.17578
436.5,0.17579
437,0.17579
437.5,0.17578
438,0.17575
438.5,0.17573
439,0.17572
439.5,0.17573
440,0.17575
440.5,0.17579
441,0.17583
441.5,0.17587
442,0.1759
442.5,0.17591
443,0.17592
443.5,0.17591
444,0.17591
444.5,0.17589
445,0.17588
445.5,0.17586
446,0.17585
446.5,0.17584
447,0.17584
447.5,0.17585
448,0.17585
448.5,0.17584
449,0.17583
449.5,0.1758
450,0.17577
450.5,0.17574
451,0.17571
451.5,0.17569
452,0.17568
452.5,0.17568
453,0.17568
453.5,0.1757
454,0.1757
454.5,0.17571
455,0.1757
455.5,0.17568
456,0.17566
456.5,0.17564
457,0.17562
457.5,0.17561
458,0.17561
458.5,0.17562
459,0.17563
459.5,0.17565
460,0.17568
460.5,0.1757
461,0.17572
461.5,0.17573
462,0.17573
462.5,0.17573
463,0.17572
463.5,0.17571
464,0.1757
464.5,0.1757
465,0.1757
465.5,0.17571
466,0.17571
466.5,0.17571
467,0.17571
467.5,0.17571
468,0.1757
468.5,0.1757
469,0.17569
469.5,0.17569
470,0.17569
470.5,0.1757
471,0.17572
471.5,0.17573
472,0.17574
472.5,0.17575
473,0.17575
473.5,0.17573
474,0.17571
474.5,0.17568
475,0.17565
475.5,0.17563
476,0.17562
476.5,0.17561
477,0.17561
477.5,0.17562
478,0.17563
478.5,0.17564
479,0.17566
479.5,0.17566
480,0.17565
480.5,0.17562
481,0.17559
481.5,0.17554
482,0.1755
482.5,0.17547
483,0.17545
483.5,0.17544
484,0.17545
484.5,0.17546
485,0.17549
485.5,0.1755
486,0.17551
486.5,0.17549
487,0.17545
487.5,0.1754
488,0.17535
488.5,0.1753
489,0.17526
489.5,0.17523
490,0.17521
490.5,0.17521
491,0.17522
491.5,0.17523
492,0.17524
492.5,0.17524
493,0.17522
493.5,0.17519
494,0.17514
494.5,0.1751
495,0.17507
495.5,0.17504
496,0.17504
496.5,0.17505
497,0.17507
497.5,0.1751
498,0.17512
498.5,0.17514
499,0.17514
499.5,0.17514
500,0.17513


==> Data/Figure 5c/4.csv <==
0,1
0.5,0.99872
1,0.99505
1.5,0.98913
2,0.98122
2.5,0.97163
3,0.96072
3.5,0.94883
4,0.93634
4.5,0.92351
5,0.91057
5.5,0.89761
6,0.88461
6.5,0.8715
7,0.85819
7.5,0.84463
8,0.8308
8.5,0.81674
9,0.80257
9.5,0.78842
10,0.77446
10.5,0.7608
11,0.74755
11.5,0.73473
12,0.72232
12.5,0.71027
13,0.69846
13.5,0.68682
14,0.67528
14.5,0.66382
15,0.65248
15.5,0.64131
16,0.63042
16.5,0.61989
17,0.60979
17.5,0.60016
18,0.591
18.5,0.58224
19,0.57381
19.5,0.56562
20,0.5576
20.5,0.54971
21,0.54193
21.5,0.5343
22,0.52688
22.5,0.51973
23,0.51292
23.5,0.50647
24,0.5004
24.5,0.49468
25,0.48925
25.5,0.48405
26,0.47901
26.5,0.47407
27,0.46922
27.5,0.46444
28,0.45976
28.5,0.45525
29,0.45096
29.5,0.44693
30,0.44317
30.5,0.43969
31,0.43644
31.5,0.43337
32,0.43042
32.5,0.42754
33,0.42469
33.5,0.42187
34,0.41908
34.5,0.41637
35,0.41378
35.5,0.41135
36,0.4091
36.5,0.40706
37,0.40519
37.5,0.40348
38,0.40185
38.5,0.40028
39,0.39872
39.5,0.39715
40,0.39557
40.5,0.394
41,0.39248
41.5,0.39104
42,0.38973
42.5,0.38855
43,0.38751
43.5,0.38658
44,0.38572
44.5,0.38488
45,0.38405
45.5,0.38318
46,0.38228
46.5,0.38136
47,0.38043
47.5,0.37953
48,0.3787
48.5,0.37795
49,0.37732
49.5,0.37678
50,0.37631
50.5,0.37588
51,0.37544
51.5,0.37498
52,0.37447
52.5,0.37391
53,0.37333
53.5,0.37274
54,0.37218
54.5,0.37169
55,0.37126
55.5,0.37092
56,0.37064
56.5,0.3704
57,0.37017
57.5,0.36991
58,0.36961
58.5,0.36925
59,0.36885
59.5,0.36843
60,0.36801
60.5,0.36762
61,0.36729
61.5,0.36703
62,0.36683
62.5,0.36667
63,0.36652
63.5,0.36636
64,0.36616
64.5,0.3659
65,0.36559
65.5,0.36524
66,0.36488
66.5,0.36453
67,0.36423
67.5,0.36397
68,0.36378
68.5,0.36362
69,0.3635
69.5,0.36338
70,0.36323
70.5,0.36304
71,0.3628
71.5,0.36251
72,0.36219
72.5,0.36187
73,0.36157
73.5,0.36131
74,0.36111
74.5,0.36096
75,0.36083
75.5,0.36071
76,0.36059
76.5,0.36044
77,0.36025
77.5,0.36002
78,0.35975
78.5,0.35947
79,0.35918
79.5,0.35893
80,0.35871
80.5,0.35853
81,0.3584
81.5,0.35829
82,0.35818
82.5,0.35806
83,0.35791
83.5,0.35772
84,0.35749
84.5,0.35724
85,0.35697
85.5,0.35673
86,0.35651
86.5,0.35633
87,0.35618
87.5,0.35606
88,0.35595
88.5,0.35585
89,0.35573
89.5,0.35558
90,0.35539
90.5,0.35518
91,0.35494
91.5,0.35471
92,0.35449
92.5,0.3543
93,0.35414
93.5,0.35402
94,0.35392
94.5,0.35384
95,0.35374
95.5,0.35363
96,0.35347
96.5,0.35329
97,0.35308
97.5,0.35286
98,0.35264
98.5,0.35245
99,0.35228
99.5,0.35214
100,0.35204
100.5,0.35194
101,0.35185
101.5,0.35175
102,0.35162
102.5,0.35146
103,0.35128
103.5,0.35107
104,0.35085
104.5,0.35065
105,0.35047
105.5,0.35032
106,0.3502
106.5,0.3501
107,0.35002
107.5,0.34993
108,0.34982
108.5,0.34969
109,0.34953
109.5,0.34934
110,0.34915
110.5,0.34896
111,0.3488
111.5,0.34866
112,0.34856
112.5,0.34849
113,0.34843
113.5,0.34839
114,0.34833
114.5,0.34825
115,0.34816
115.5,0.34803
116,0.34788
116.5,0.34773
117,0.34759
117.5,0.34747
118,0.34738
118.5,0.34732
119,0.34728
119.5,0.34725
120,0.34722
120.5,0.34719
121,0.34712
121.5,0.34703
122,0.34691
122.5,0.34678
123,0.34665
123.5,0.34654
124,0.34645
124.5,0.34639
125,0.34636
125.5,0.34633
126,0.34631
126.5,0.34628
127,0.34623
127.5,0.34616
128,0.34606
128.5,0.34595
129,0.34583
129.5,0.34573
130,0.34565
130.5,0.34558
131,0.34555
131.5,0.34554
132,0.34555
132.5,0.34556
133,0.34556
133.5,0.34552
134,0.34545
134.5,0.34537
135,0.34527
135.5,0.34518
136,0.3451
136.5,0.34504
137,0.34501
137.5,0.34502
138,0.34504
138.5,0.34508
139,0.3451
139.5,0.34511
140,0.34509
140.5,0.34504
141,0.34497
141.5,0.3449
142,0.34483
142.5,0.34477
143,0.34475
143.5,0.34475
144,0.34478
144.5,0.34482
145,0.34487
145.5,0.3449
146,0.34491
146.5,0.34489
147,0.34485
147.5,0.34479
148,0.34472
148.5,0.34467
149,0.34465
149.5,0.34466
150,0.3447
150.5,0.34476
151,0.34483
151.5,0.34488
152,0.34491
152.5,0.34491
153,0.34488
153.5,0.34483
154,0.34477
154.5,0.34472
155,0.34467
155.5,0.34466
156,0.34468
156.5,0.34472
157,0.34478
157.5,0.34484
158,0.34489
158.5,0.34491
159,0.3449
159.5,0.34487
160,0.34483
160.5,0.34478
161,0.34475
161.5,0.34473
162,0.34475
162.5,0.34478
163,0.34484
163.5,0.3449
164,0.34495
164.5,0.34499
165,0.34501
165.5,0.345
166,0.34496
166.5,0.34492
167,0.34488
167.5,0.34485
168,0.34485
168.5,0.34487
169,0.34492
169.5,0.34499
170,0.34505
170.5,0.34511
171,0.34515
171.5,0.34517
172,0.34516
172.5,0.34514
173,0.3451
173.5,0.34507
174,0.34506
174.5,0.34507
175,0.34511
175.5,0.34516
176,0.34523
176.5,0.34528
177,0.34533
177.5,0.34534
178,0.34534
178.5,0.34531
179,0.34527
179.5,0.34523
180,0.3452
180.5,0.34519
181,0.34522
181.5,0.34527
182,0.34533
182.5,0.34539
183,0.34544
183.5,0.34547
184,0.34548
184.5,0.34547
185,0.34543
185.5,0.34539
186,0.34535
186.5,0.34533
187,0.34533
187.5,0.34536
188,0.34542
188.5,0.34549
189,0.34556
189.5,0.34562
190,0.34565
190.5,0.34566
191,0.34564
191.5,0.3456
192,0.34556
192.5,0.34553
193,0.34553
193.5,0.34556
194,0.34561
194.5,0.34569
195,0.34577
195.5,0.34585
196,0.3459
196.5,0.34594
197,0.34595
197.5,0.34593
198,0.34591
198.5,0.34588
199,0.34586
199.5,0.34587
200,0.34591
200.5,0.34597
201,0.34604
201.5,0.34611
202,0.34618
202.5,0.34623
203,0.34625
203.5,0.34625
204,0.34623
204.5,0.3462
205,0.34618
205.5,0.34618
206,0.3462
206.5,0.34624
207,0.34631
207.5,0.34638
208,0.34646
208.5,0.34653
209,0.34658
209.5,0.34661
210,0.34662
210.5,0.34661
211,0.3466
211.5,0.34659
212,0.34659
212.5,0.34662
213,0.34668
213.5,0.34676
214,0.34684
214.5,0.34691
215,0.34698
215.5,0.34702
216,0.34704
216.5,0.34704
217,0.34703
217.5,0.34702
218,0.34701
218.5,0.34702
219,0.34706
219.5,0.34711
220,0.34717
220.5,0.34723
221,0.34729
221.5,0.34733
222,0.34736
222.5,0.34737
223,0.34737
223.5,0.34736
224,0.34735
224.5,0.34735
225,0.34737
225.5,0.34741
226,0.34746
226.5,0.34752
227,0.34757
227.5,0.34762
228,0.34767
228.5,0.34769
229,0.3477
229.5,0.34769
230,0.34768
230.5,0.34768
231,0.34769
231.5,0.34771
232,0.34775
232.5,0.3478
233,0.34786
233.5,0.3479
234,0.34793
234.5,0.34795
235,0.34795
235.5,0.34795
236,0.34794
236.5,0.34793
237,0.34793
237.5,0.34795
238,0.34799
238.5,0.34803
239,0.34809
239.5,0.34814
240,0.34817
240.5,0.34818
241,0.34819
241.5,0.34818
242,0.34817
242.5,0.34816
243,0.34815
243.5,0.34815
244,0.34816
244.5,0.34819
245,0.34823
245.5,0.34828
246,0.34831
246.5,0.34832
247,0.34832
247.5,0.34831
248,0.34829
248.5,0.34827
249,0.34825
249.5,0.34823
250,0.34822
250.5,0.34822
251,0.34825
251.5,0.34829
252,0.34833
252.5,0.34836
253,0.34839
253.5,0.34839
254,0.34838
254.5,0.34836
255,0.34833
255.5,0.34831
256,0.34831
256.5,0.34832
257,0.34835
257.5,0.34839
258,0.34844
258.5,0.3485
259,0.34854
259.5,0.34857
260,0.34859
260.5,0.34859
261,0.34859
261.5,0.34859
262,0.3486
262.5,0.34862
263,0.34866
263.5,0.34871
264,0.34878
264.5,0.34885
265,0.34892
265.5,0.34897
266,0.34901
266.5,0.34903
267,0.34904
267.5,0.34905
268,0.34906
268.5,0.34909
269,0.34912
269.5,0.34917
270,0.34924
270.5,0.34931
271,0.34938
271.5,0.34945
272,0.34951
272.5,0.34955
273,0.34958
273.5,0.3496
274,0.34961
274.5,0.34963
275,0.34966
275.5,0.34971
276,0.34978
276.5,0.34985
277,0.34993
277.5,0.35001
278,0.35007
278.5,0.35011
279,0.35014
279.5,0.35015
280,0.35016
280.5,0.35017
281,0.35019
281.5,0.35023
282,0.35029
282.5,0.35035
283,0.35043
283.5,0.3505
284,0.35056
284.5,0.35062
285,0.35066
285.5,0.35068
286,0.35069
286.5,0.3507
287,0.35071
287.5,0.35073
288,0.35076
288.5,0.35081
289,0.35086
289.5,0.35091
290,0.35097
290.5,0.35102
291,0.35106
291.5,0.3511
292,0.35113
292.5,0.35114
293,0.35116
293.5,0.35118
294,0.3512
294.5,0.35124
295,0.35128
295.5,0.35133
296,0.35139
296.5,0.35143
297,0.35148
297.5,0.35151
298,0.35154
298.5,0.35156
299,0.35157
299.5,0.35158
300,0.3516
300.5,0.35163
301,0.35166
301.5,0.35172
302,0.35178
302.5,0.35184
303,0.35189
303.5,0.35193
304,0.35196
304.5,0.35198
305,0.352
305.5,0.35202
306,0.35204
306.5,0.35207
307,0.35211
307.5,0.35216
308,0.35222
308.5,0.35229
309,0.35236
309.5,0.35242
310,0.35247
310.5,0.35251
311,0.35255
311.5,0.35258
312,0.35261
312.5,0.35264
313,0.35269
313.5,0.35274
314,0.3528
314.5,0.35287
315,0.35294
315.5,0.353
316,0.35305
316.5,0.3531
317,0.35313
317.5,0.35316
318,0.35319
318.5,0.35322
319,0.35327
319.5,0.35332
320,0.35339
320.5,0.35346
321,0.35353
321.5,0.3536
322,0.35366
322.5,0.3537
323,0.35373
323.5,0.35375
324,0.35377
324.5,0.35379
325,0.35381
325.5,0.35385
326,0.35391
326.5,0.35398
327,0.35405
327.5,0.35412
328,0.35419
328.5,0.35424
329,0.35428
329.5,0.35432
330,0.35435
330.5,0.35438
331,0.35442
331.5,0.35446
332,0.35452
332.5,0.35459
333,0.35466
333.5,0.35474
334,0.35481
334.5,0.35488
335,0.35494
335.5,0.35498
336,0.35502
336.5,0.35505
337,0.35509
337.5,0.35514
338,0.3552
338.5,0.35527
339,0.35535
339.5,0.35543
340,0.35551
340.5,0.35559
341,0.35566
341.5,0.35571
342,0.35576
342.5,0.35579
343,0.35582
343.5,0.35586
344,0.35591
344.5,0.35597
345,0.35604
345.5,0.35612
346,0.35621
346.5,0.3563
347,0.35638
347.5,0.35646
348,0.35652
348.5,0.35657
349,0.35661
349.5,0.35665
350,0.3567
350.5,0.35676
351,0.35683
351.5,0.35691
352,0.35699
352.5,0.35707
353,0.35714
353.5,0.35721
354,0.35728
354.5,0.35732
355,0.35736
355.5,0.35739
356,0.35743
356.5,0.35747
357,0.35753
357.5,0.35761
358,0.35769
358.5,0.35778
359,0.35786
359.5,0.35793
360,0.358
360.5,0.35805
361,0.35809
361.5,0.35812
362,0.35815
362.5,0.35818
363,0.35822
363.5,0.35827
364,0.35833
364.5,0.3584
365,0.35846
365.5,0.35853
366,0.35859
366.5,0.35864
367,0.35867
367.5,0.3587
368,0.35871
368.5,0.35873
369,0.35875
369.5,0.35878
370,0.35883
370.5,0.35889
371,0.35895
371.5,0.35902
372,0.35907
372.5,0.35912
373,0.35915
373.5,0.35917
374,0.35917
374.5,0.35917
375,0.35917
375.5,0.35919
376,0.35921
376.5,0.35925
377,0.35929
377.5,0.35934
378,0.3594
378.5,0.35944
379,0.35947
379.5,0.35949
380,0.35949
380.5,0.35949
381,0.35949
381.5,0.35949
382,0.35951
382.5,0.35954
383,0.35958
383.5,0.35964
384,0.35969
384.5,0.35974
385,0.35978
385.5,0.3598
386,0.35981
386.5,0.35981
387,0.3598
387.5,0.35979
388,0.35978
388.5,0.35978
389,0.3598
389.5,0.35984
390,0.35989
390.5,0.35994
391,0.35998
391.5,0.36002
392,0.36004
392.5,0.36005
393,0.36005
393.5,0.36004
394,0.36004
394.5,0.36004
395,0.36006
395.5,0.36009
396,0.36013
396.5,0.36019
397,0.36024
397.5,0.36029
398,0.36032
398.5,0.36034
399,0.36034
399.5,0.36033
400,0.36033
400.5,0.36033
401,0.36034
401.5,0.36037
402,0.36041
402.5,0.36046
403,0.36051
403.5,0.36056
404,0.36061
404.5,0.36064
405,0.36065
405.5,0.36066
406,0.36066
406.5,0.36067
407,0.36068
407.5,0.36071
408,0.36075
408.5,0.3608
409,0.36086
409.5,0.36092
410,0.36097
410.5,0.36101
411,0.36104
411.5,0.36106
412,0.36107
412.5,0.36107
413,0.36108
413.5,0.3611
414,0.36113
414.5,0.36118
415,0.36123
415.5,0.36129
416,0.36135
416.5,0.36141
417,0.36145
417.5,0.36149
418,0.36151
418.5,0.36153
419,0.36154
419.5,0.36156
420,0.36159
420.5,0.36163
421,0.36168
421.5,0.36174
422,0.3618
422.5,0.36186
423,0.36192
423.5,0.36196
424,0.36199
424.5,0.36201
425,0.36202
425.5,0.36204
426,0.36206
426.5,0.36209
427,0.36214
427.5,0.3622
428,0.36226
428.5,0.36232
429,0.36238
429.5,0.36242
430,0.36245
430.5,0.36247
431,0.36247
431.5,0.36248
432,0.36248
432.5,0.3625
433,0.36254
433.5,0.36258
434,0.36264
434.5,0.36269
435,0.36275
435.5,0.3628
436,0.36284
436.5,0.36288
437,0.3629
437.5,0.36292
438,0.36294
438.5,0.36296
439,0.363
439.5,0.36304
440,0.3631
440.5,0.36315
441,0.36321
441.5,0.36326
442,0.3633
442.5,0.36333
443,0.36335
443.5,0.36336
444,0.36337
444.5,0.36339
445,0.36342
445.5,0.36346
446,0.36352
446.5,0.36359
447,0.36366
447.5,0.36373
448,0.36381
448.5,0.36387
449,0.36392
449.5,0.36395
450,0.36398
450.5,0.36401
451,0.36404
451.5,0.36408
452,0.36413
452.5,0.3642
453,0.36427
453.5,0.36435
454,0.36442
454.5,0.36448
455,0.36452
455.5,0.36454
456,0.36454
456.5,0.36454
457,0.36455
457.5,0.36456
458,0.3646
458.5,0.36464
459,0.3647
459.5,0.36477
460,0.36484
460.5,0.3649
461,0.36496
461.5,0.365
462,0.36503
462.5,0.36504
463,0.36505
463.5,0.36507
464,0.3651
464.5,0.36514
465,0.36518
465.5,0.36524
466,0.36529
466.5,0.36535
467,0.3654
467.5,0.36544
468,0.36547
468.5,0.36549
469,0.3655
469.5,0.36551
470,0.36552
470.5,0.36555
471,0.36558
471.5,0.36562
472,0.36567
472.5,0.36572
473,0.36577
473.5,0.36581
474,0.36585
474.5,0.36587
475,0.36588
475.5,0.36587
476,0.36586
476.5,0.36586
477,0.36588
477.5,0.36591
478,0.36595
478.5,0.366
479,0.36604
479.5,0.36607
480,0.36607
480.5,0.36607
481,0.36605
481.5,0.36602
482,0.366
482.5,0.36599
483,0.366
483.5,0.36603
484,0.36608
484.5,0.36615
485,0.36624
485.5,0.36633
486,0.36641
486.5,0.36648
487,0.36653
487.5,0.36657
488,0.3666
488.5,0.36664
489,0.36668
489.5,0.36673
490,0.36678
490.5,0.36684
491,0.36691
491.5,0.36699
492,0.36707
492.5,0.36715
493,0.36723
493.5,0.36729
494,0.36735
494.5,0.36741
495,0.36747
495.5,0.36753
496,0.36759
496.5,0.36765
497,0.36772
497.5,0.36779
498,0.36785
498.5,0.36792
499,0.36797
499.5,0.36802
500,0.36806


==> Data/Figure 5c/5.csv <==
0,1
0.5,0.99865
1,0.99501
1.5,0.98919
2,0.98152
2.5,0.9724
3,0.96226
3.5,0.95155
4,0.94068
4.5,0.93
5,0.9197
5.5,0.90979
6,0.90019
6.5,0.89075
7,0.88129
7.5,0.87171
8,0.86199
8.5,0.85219
9,0.84241
9.5,0.83281
10,0.82355
10.5,0.81475
11,0.80648
11.5,0.79874
12,0.79146
12.5,0.78454
13,0.77785
13.5,0.77127
14,0.76474
14.5,0.75823
15,0.75179
15.5,0.74548
16,0.7394
16.5,0.73367
17,0.72835
17.5,0.72346
18,0.71896
18.5,0.71477
19,0.71079
19.5,0.70693
20,0.7031
20.5,0.69926
21,0.69542
21.5,0.69161
22,0.68792
22.5,0.68441
23,0.68114
23.5,0.67816
24,0.67543
24.5,0.67294
25,0.67062
25.5,0.66841
26,0.66624
26.5,0.66407
27,0.66186
27.5,0.65963
28,0.65741
28.5,0.65526
29,0.65325
29.5,0.65141
30,0.64977
30.5,0.64831
31,0.647
31.5,0.64578
32,0.64461
32.5,0.64344
33,0.64223
33.5,0.64098
34,0.63971
34.5,0.63845
35,0.63725
35.5,0.63615
36,0.63518
36.5,0.63434
37,0.63361
37.5,0.63296
38,0.63234
38.5,0.6317
39,0.63102
39.5,0.63029
40,0.6295
40.5,0.62869
41,0.6279
41.5,0.62719
42,0.62657
42.5,0.62606
43,0.62565
43.5,0.62531
44,0.62503
44.5,0.62474
45,0.62442
45.5,0.62406
46,0.62363
46.5,0.62315
47,0.62265
47.5,0.62217
48,0.62173
48.5,0.62136
49,0.62109
49.5,0.62089
50,0.62074
50.5,0.62061
51,0.62046
51.5,0.62028
52,0.62005
52.5,0.61978
53,0.61949
53.5,0.6192
54,0.61892
54.5,0.61869
55,0.61851
55.5,0.6184
56,0.61834
56.5,0.6183
57,0.61826
57.5,0.61818
58,0.61806
58.5,0.6179
59,0.61771
59.5,0.6175
60,0.6173
60.5,0.61713
61,0.61701
61.5,0.61695
62,0.61694
62.5,0.61695
63,0.61696
63.5,0.61695
64,0.61691
64.5,0.61681
65,0.61667
65.5,0.6165
66,0.61633
66.5,0.61619
67,0.6161
67.5,0.61607
68,0.61609
68.5,0.61613
69,0.61617
69.5,0.6162
70,0.61619
70.5,0.61614
71,0.61605
71.5,0.61592
72,0.61578
72.5,0.61565
73,0.61555
73.5,0.6155
74,0.61549
74.5,0.61554
75,0.61563
75.5,0.61572
76,0.61579
76.5,0.61582
77,0.6158
77.5,0.61575
78,0.61567
78.5,0.61558
79,0.6155
79.5,0.61545
80,0.61544
80.5,0.61548
81,0.61555
81.5,0.61565
82,0.61575
82.5,0.61582
83,0.61586
83.5,0.61585
84,0.61579
84.5,0.61571
85,0.61562
85.5,0.61555
86,0.61552
86.5,0.61554
87,0.6156
87.5,0.61569
88,0.6158
88.5,0.61591
89,0.61601
89.5,0.61607
90,0.61608
90.5,0.61605
91,0.61599
91.5,0.61594
92,0.61592
92.5,0.61595
93,0.61601
93.5,0.61612
94,0.61624
94.5,0.61637
95,0.61648
95.5,0.61655
96,0.61659
96.5,0.6166
97,0.61658
97.5,0.61655
98,0.61653
98.5,0.61654
99,0.61658
99.5,0.61666
100,0.61677
100.5,0.6169
101,0.61702
101.5,0.61711
102,0.61717
102.5,0.6172
103,0.61721
103.5,0.61721
104,0.61719
104.5,0.61718
105,0.61719
105.5,0.61724
106,0.61733
106.5,0.61745
107,0.61758
107.5,0.6177
108,0.61779
108.5,0.61785
109,0.61787
109.5,0.61787
110,0.61785
110.5,0.61784
111,0.61785
111.5,0.6179
112,0.61798
112.5,0.6181
113,0.61823
113.5,0.61836
114,0.61847
114.5,0.61855
115,0.6186
115.5,0.61863
116,0.61863
116.5,0.61863
117,0.61865
117.5,0.6187
118,0.61879
118.5,0.61891
119,0.61905
119.5,0.6192
120,0.61933
120.5,0.61945
121,0.61952
121.5,0.61956
122,0.61957
122.5,0.61957
123,0.61957
123.5,0.61958
124,0.61962
124.5,0.61969
125,0.6198
125.5,0.61994
126,0.62008
126.5,0.62021
127,0.62032
127.5,0.62038
128,0.62042
128.5,0.62042
129,0.62042
129.5,0.62043
130,0.62046
130.5,0.62053
131,0.62063
131.5,0.62074
132,0.62087
132.5,0.621
133,0.62111
133.5,0.6212
134,0.62126
134.5,0.62129
135,0.6213
135.5,0.6213
136,0.62132
136.5,0.62137
137,0.62146
137.5,0.62158
138,0.62172
138.5,0.62186
139,0.622
139.5,0.62211
140,0.62219
140.5,0.62224
141,0.62227
141.5,0.6223
142,0.62233
142.5,0.62237
143,0.62245
143.5,0.62255
144,0.62268
144.5,0.62282
145,0.62297
145.5,0.6231
146,0.62319
146.5,0.62326
147,0.62331
147.5,0.62333
148,0.62335
148.5,0.62338
149,0.62344
149.5,0.62352
150,0.62363
150.5,0.62375
151,0.62388
151.5,0.624
152,0.6241
152.5,0.62417
153,0.62422
153.5,0.62424
154,0.62426
154.5,0.62428
155,0.62432
155.5,0.62438
156,0.62447
156.5,0.62457
157,0.62469
157.5,0.62482
158,0.62494
158.5,0.62504
159,0.6251
159.5,0.62513
160,0.62516
160.5,0.62517
161,0.62519
161.5,0.62523
162,0.6253
162.5,0.6254
163,0.62552
163.5,0.62563
164,0.62574
164.5,0.62583
165,0.6259
165.5,0.62594
166,0.62596
166.5,0.62596
167,0.62597
167.5,0.62599
168,0.62604
168.5,0.62611
169,0.62622
169.5,0.62633
170,0.62644
170.5,0.62655
171,0.62663
171.5,0.62669
172,0.62672
172.5,0.62674
173,0.62674
173.5,0.62673
174,0.62675
174.5,0.62679
175,0.62686
175.5,0.62695
176,0.62705
176.5,0.62716
177,0.62726
177.5,0.62733
178,0.62738
178.5,0.62742
179,0.62744
179.5,0.62745
180,0.62746
180.5,0.62748
181,0.62754
181.5,0.62761
182,0.62772
182.5,0.62784
183,0.62796
183.5,0.62807
184,0.62814
184.5,0.62818
185,0.6282
185.5,0.62821
186,0.62823
186.5,0.62827
187,0.62833
187.5,0.62841
188,0.62852
188.5,0.62864
189,0.62875
189.5,0.62886
190,0.62894
190.5,0.629
191,0.62904
191.5,0.62908
192,0.62911
192.5,0.62915
193,0.62921
193.5,0.6293
194,0.6294
194.5,0.6295
195,0.62961
195.5,0.62971
196,0.6298
196.5,0.62988
197,0.62994
197.5,0.62999
198,0.63003
198.5,0.63007
199,0.63011
199.5,0.63016
200,0.63024
200.5,0.63034
201,0.63046
201.5,0.63059
202,0.63072
202.5,0.63083
203,0.63092
203.5,0.63099
204,0.63104
204.5,0.63107
205,0.63112
205.5,0.63118
206,0.63125
206.5,0.63133
207,0.63143
207.5,0.63153
208,0.63164
208.5,0.63173
209,0.63181
209.5,0.63186
210,0.6319
210.5,0.63194
211,0.63197
211.5,0.63201
212,0.63206
212.5,0.63213
213,0.63221
213.5,0.63232
214,0.63243
214.5,0.63255
215,0.63264
215.5,0.63272
216,0.63279
216.5,0.63283
217,0.63288
217.5,0.63292
218,0.63296
218.5,0.63302
219,0.6331
219.5,0.63321
220,0.63332
220.5,0.63343
221,0.63353
221.5,0.63361
222,0.63368
222.5,0.63373
223,0.63377
223.5,0.63379
224,0.63382
224.5,0.63385
225,0.63391
225.5,0.63399
226,0.6341
226.5,0.63423
227,0.63436
227.5,0.63447
228,0.63455
228.5,0.63461
229,0.63465
229.5,0.63467
230,0.6347
230.5,0.63473
231,0.63479
231.5,0.63486
232,0.63496
232.5,0.63508
233,0.63519
233.5,0.63529
234,0.63537
234.5,0.63543
235,0.63547
235.5,0.63549
236,0.63552
236.5,0.63556
237,0.63561
237.5,0.63568
238,0.63576
238.5,0.63586
239,0.63597
239.5,0.63608
240,0.63616
240.5,0.63623
241,0.63627
241.5,0.63629
242,0.6363
242.5,0.63631
243,0.63633
243.5,0.63638
244,0.63645
244.5,0.63654
245,0.63666
245.5,0.63678
246,0.63689
246.5,0.63697
247,0.63704
247.5,0.63709
248,0.63714
248.5,0.63717
249,0.63719
249.5,0.63723
250,0.63729
250.5,0.63737
251,0.63747
251.5,0.63757
252,0.63768
252.5,0.63778
253,0.63785
253.5,0.63791
254,0.63796
254.5,0.63798
255,0.63801
255.5,0.63804
256,0.63808
256.5,0.63815
257,0.63823
257.5,0.63832
258,0.63841
258.5,0.63851
259,0.63861
259.5,0.6387
260,0.63878
260.5,0.63884
261,0.63888
261.5,0.6389
262,0.63894
262.5,0.63899
263,0.63907
263.5,0.63918
264,0.63929
264.5,0.63939
265,0.63948
265.5,0.63956
266,0.63964
266.5,0.63971
267,0.63977
267.5,0.63981
268,0.63984
268.5,0.63987
269,0.63992
269.5,0.63998
270,0.64006
270.5,0.64015
271,0.64024
271.5,0.64032
272,0.64039
272.5,0.64044
273,0.64047
273.5,0.6405
274,0.64053
274.5,0.64057
275,0.64063
275.5,0.64071
276,0.64081
276.5,0.64092
277,0.64103
277.5,0.64112
278,0.6412
278.5,0.64127
279,0.64133
279.5,0.64138
280,0.64142
280.5,0.64145
281,0.64149
281.5,0.64154
282,0.6416
282.5,0.64168
283,0.64177
283.5,0.64185
284,0.64193
284.5,0.642
285,0.64206
285.5,0.6421
286,0.64212
286.5,0.64214
287,0.64216
287.5,0.64221
288,0.64229
288.5,0.64239
289,0.6425
289.5,0.64261
290,0.6427
290.5,0.64278
291,0.64284
291.5,0.64288
292,0.64292
292.5,0.64296
293,0.64299
293.5,0.64302
294,0.64306
294.5,0.64312
295,0.6432
295.5,0.64329
296,0.64337
296.5,0.64344
297,0.64349
297.5,0.64353
298,0.64356
298.5,0.64359
299,0.64362
299.5,0.64366
300,0.6437
300.5,0.64377
301,0.64385
301.5,0.64394
302,0.64404
302.5,0.64413
303,0.64421
303.5,0.64427
304,0.64431
304.5,0.64433
305,0.64435
305.5,0.64438
306,0.64441
306.5,0.64447
307,0.64454
307.5,0.64462
308,0.64471
308.5,0.64479
309,0.64486
309.5,0.64492
310,0.64496
310.5,0.64499
311,0.64501
311.5,0.64504
312,0.64507
312.5,0.64512
313,0.64517
313.5,0.64524
314,0.64532
314.5,0.6454
315,0.64548
315.5,0.64554
316,0.64559
316.5,0.64562
317,0.64563
317.5,0.64564
318,0.64565
318.5,0.64567
319,0.64571
319.5,0.64579
320,0.64588
320.5,0.64599
321,0.64608
321.5,0.64617
322,0.64624
322.5,0.64629
323,0.64633
323.5,0.64637
324,0.64639
324.5,0.64643
325,0.64647
325.5,0.64652
326,0.64657
326.5,0.64663
327,0.6467
327.5,0.64678
328,0.64686
328.5,0.64692
329,0.64696
329.5,0.64698
330,0.64701
330.5,0.64704
331,0.64708
331.5,0.64713
332,0.64719
332.5,0.64724
333,0.64731
333.5,0.64737
334,0.64744
334.5,0.64749
335,0.64754
335.5,0.64757
336,0.64759
336.5,0.64761
337,0.64763
337.5,0.64767
338,0.64773
338.5,0.64778
339,0.64785
339.5,0.64791
340,0.64798
340.5,0.64806
341,0.64813
341.5,0.64818
342,0.6482
342.5,0.64821
343,0.64821
343.5,0.64821
344,0.64822
344.5,0.64824
345,0.64828
345.5,0.64834
346,0.64842
346.5,0.6485
347,0.64858
347.5,0.64864
348,0.64868
348.5,0.64871
349,0.64874
349.5,0.64876
350,0.64879
350.5,0.64883
351,0.64888
351.5,0.64894
352,0.64901
352.5,0.64908
353,0.64915
353.5,0.64921
354,0.64926
354.5,0.6493
355,0.64932
355.5,0.64934
356,0.64936
356.5,0.6494
357,0.64945
357.5,0.6495
358,0.64957
358.5,0.64964
359,0.64972
359.5,0.64979
360,0.64985
360.5,0.64989
361,0.64991
361.5,0.64993
362,0.64995
362.5,0.64997
363,0.65
363.5,0.65004
364,0.65009
364.5,0.65015
365,0.6502
365.5,0.65026
366,0.65031
366.5,0.65036
367,0.65039
367.5,0.6504
368,0.6504
368.5,0.6504
369,0.65041
369.5,0.65042
370,0.65043
370.5,0.65047
371,0.65051
371.5,0.65057
372,0.65063
372.5,0.65068
373,0.65072
373.5,0.65075
374,0.65077
374.5,0.65076
375,0.65074
375.5,0.65074
376,0.65075
376.5,0.65078
377,0.65083
377.5,0.6509
378,0.65098
378.5,0.65106
379,0.65111
379.5,0.65114
380,0.65114
380.5,0.65114
381,0.65113
381.5,0.65112
382,0.65113
382.5,0.65115
383,0.6512
383.5,0.65126
384,0.65132
384.5,0.65139
385,0.65144
385.5,0.65147
386,0.65148
386.5,0.65148
387,0.65147
387.5,0.65146
388,0.65147
388.5,0.65148
389,0.65152
389.5,0.65158
390,0.65165
390.5,0.65172
391,0.65178
391.5,0.65182
392,0.65184
392.5,0.65186
393,0.65187
393.5,0.65189
394,0.6519
394.5,0.65192
395,0.65195
395.5,0.65198
396,0.65203
396.5,0.6521
397,0.65217
397.5,0.65223
398,0.65227
398.5,0.6523
399,0.65231
399.5,0.65231
400,0.6523
400.5,0.65229
401,0.6523
401.5,0.65233
402,0.65238
402.5,0.65246
403,0.65254
403.5,0.65261
404,0.65265
404.5,0.65268
405,0.65269
405.5,0.65269
406,0.65269
406.5,0.6527
407,0.65273
407.5,0.65276
408,0.65281
408.5,0.65287
409,0.65294
409.5,0.65301
410,0.65307
410.5,0.65312
411,0.65315
411.5,0.65315
412,0.65315
412.5,0.65314
413,0.65315
413.5,0.65317
414,0.65321
414.5,0.65325
415,0.6533
415.5,0.65335
416,0.65339
416.5,0.65342
417,0.65343
417.5,0.65343
418,0.65343
418.5,0.65344
419,0.65346
419.5,0.65348
420,0.65351
420.5,0.65354
421,0.65358
421.5,0.65363
422,0.65368
422.5,0.65372
423,0.65375
423.5,0.65377
424,0.65377
424.5,0.65377
425,0.65377
425.5,0.65377
426,0.65379
426.5,0.65381
427,0.65385
427.5,0.6539
428,0.65397
428.5,0.65405
429,0.65412
429.5,0.65417
430,0.6542
430.5,0.65421
431,0.65421
431.5,0.6542
432,0.65419
432.5,0.6542
433,0.65423
433.5,0.65427
434,0.65432
434.5,0.65438
435,0.65443
435.5,0.65446
436,0.65447
436.5,0.65447
437,0.65446
437.5,0.65446
438,0.65447
438.5,0.65449
439,0.65452
439.5,0.65457
440,0.65461
440.5,0.65464
441,0.65466
441.5,0.65467
442,0.65468
442.5,0.65467
443,0.65466
443.5,0.65464
444,0.65463
444.5,0.65463
445,0.65464
445.5,0.65467
446,0.65471
446.5,0.65477
447,0.65483
447.5,0.65489
448,0.65494
448.5,0.65497
449,0.65499
449.5,0.65499
450,0.65499
450.5,0.65499
451,0.65501
451.5,0.65504
452,0.65508
452.5,0.65513
453,0.65518
453.5,0.65523
454,0.65526
454.5,0.65528
455,0.65529
455.5,0.65529
456,0.65528
456.5,0.65527
457,0.65526
457.5,0.65527
458,0.65529
458.5,0.65534
459,0.65539
459.5,0.65544
460,0.65548
460.5,0.65551
461,0.65553
461.5,0.65555
462,0.65556
462.5,0.65556
463,0.65557
463.5,0.65557
464,0.65557
464.5,0.6556
465,0.65564
465.5,0.65569
466,0.65574
466.5,0.65577
467,0.65581
467.5,0.65584
468,0.65586
468.5,0.65587
469,0.65587
469.5,0.65588
470,0.65588
470.5,0.65589
471,0.6559
471.5,0.65592
472,0.65594
472.5,0.65597
473,0.65598
473.5,0.65597
474,0.65594
474.5,0.65589
475,0.65584
475.5,0.65578
476,0.65573
476.5,0.65569
477,0.65568
477.5,0.65569
478,0.65571
478.5,0.65574
479,0.65576
479.5,0.65577
480,0.65579
480.5,0.65581
481,0.65583
481.5,0.65584
482,0.65586
482.5,0.65587
483,0.6559
483.5,0.65595
484,0.65601
484.5,0.65607
485,0.65612
485.5,0.65615
486,0.65616
486.5,0.65615
487,0.65613
487.5,0.6561
488,0.65606
488.5,0.65604
489,0.65602
489.5,0.65602
490,0.65603
490.5,0.65606
491,0.65609
491.5,0.65611
492,0.65611
492.5,0.65609
493,0.65604
493.5,0.65597
494,0.65587
494.5,0.65576
495,0.65568
495.5,0.65562
496,0.65559
496.5,0.6556
497,0.65565
497.5,0.65574
498,0.65581
498.5,0.65584
499,0.65584
499.5,0.65581
500,0.65576


==> Data/Figure 5d/1.csv <==
0,1
0.5,0.99876
1,0.99508
1.5,0.98914
2,0.98116
2.5,0.97141
3,0.96013
3.5,0.94754
4,0.93383
4.5,0.91914
5,0.90358
5.5,0.88727
6,0.87028
6.5,0.8527
7,0.83462
7.5,0.81611
8,0.79727
8.5,0.77818
9,0.75892
9.5,0.73958
10,0.72021
10.5,0.70088
11,0.68165
11.5,0.66256
12,0.64366
12.5,0.62498
13,0.60656
13.5,0.58844
14,0.57066
14.5,0.55325
15,0.53624
15.5,0.51967
16,0.50356
16.5,0.48793
17,0.4728
17.5,0.45819
18,0.44412
18.5,0.43058
19,0.4176
19.5,0.40517
20,0.39331
20.5,0.38202
21,0.3713
21.5,0.36117
22,0.35161
22.5,0.34263
23,0.33423
23.5,0.3264
24,0.31913
24.5,0.31243
25,0.30628
25.5,0.30067
26,0.2956
26.5,0.29104
27,0.287
27.5,0.28347
28,0.28042
28.5,0.27784
29,0.27573
29.5,0.27407
30,0.27284
30.5,0.27204
31,0.27164
31.5,0.27163
32,0.272
32.5,0.27272
33,0.27379
33.5,0.27518
34,0.27688
34.5,0.27888
35,0.28116
35.5,0.28369
36,0.28647
36.5,0.28949
37,0.29272
37.5,0.29615
38,0.29977
38.5,0.30355
39,0.30749
39.5,0.31157
40,0.31578
40.5,0.32009
41,0.32451
41.5,0.329
42,0.33357
42.5,0.33821
43,0.34289
43.5,0.3476
44,0.35234
44.5,0.3571
45,0.36186
45.5,0.36661
46,0.37134
46.5,0.37604
47,0.38071
47.5,0.38534
48,0.38991
48.5,0.39442
49,0.39887
49.5,0.40324
50,0.40753
50.5,0.41174
51,0.41586
51.5,0.41988
52,0.4238
52.5,0.42761
53,0.43131
53.5,0.4349
54,0.43837
54.5,0.44172
55,0.44495
55.5,0.44806
56,0.45104
56.5,0.4539
57,0.45662
57.5,0.45922
58,0.46168
58.5,0.46402
59,0.46622
59.5,0.46829
60,0.47023
60.5,0.47205
61,0.47373
61.5,0.47529
62,0.47672
62.5,0.47803
63,0.47921
63.5,0.48028
64,0.48122
64.5,0.48205
65,0.48276
65.5,0.48336
66,0.48386
66.5,0.48424
67,0.48452
67.5,0.4847
68,0.48478
68.5,0.48476
69,0.48466
69.5,0.48446
70,0.48418
70.5,0.48382
71,0.48338
71.5,0.48286
72,0.48227
72.5,0.4816
73,0.48088
73.5,0.48009
74,0.47924
74.5,0.47833
75,0.47737
75.5,0.47636
76,0.47531
76.5,0.47421
77,0.47307
77.5,0.4719
78,0.47069
78.5,0.46944
79,0.46817
79.5,0.46688
80,0.46556
80.5,0.46422
81,0.46286
81.5,0.46149
82,0.46011
82.5,0.45872
83,0.45732
83.5,0.45592
84,0.45451
84.5,0.4531
85,0.45169
85.5,0.45028
86,0.44888
86.5,0.44748
87,0.4461
87.5,0.44472
88,0.44336
88.5,0.442
89,0.44067
89.5,0.43934
90,0.43804
90.5,0.43675
91,0.43548
91.5,0.43423
92,0.433
92.5,0.43179
93,0.4306
93.5,0.42944
94,0.4283
94.5,0.42719
95,0.4261
95.5,0.42504
96,0.424
96.5,0.42298
97,0.422
97.5,0.42103
98,0.4201
98.5,0.41918
99,0.4183
99.5,0.41744
100,0.41661
100.5,0.4158
101,0.41502
101.5,0.41427
102,0.41354
102.5,0.41284
103,0.41216
103.5,0.4115
104,0.41087
104.5,0.41026
105,0.40967
105.5,0.40911
106,0.40857
106.5,0.40805
107,0.40755
107.5,0.40707
108,0.40662
108.5,0.40618
109,0.40576
109.5,0.40536
110,0.40498
110.5,0.40461
111,0.40426
111.5,0.40392
112,0.4036
112.5,0.40329
113,0.403
113.5,0.40272
114,0.40246
114.5,0.40221
115,0.40197
115.5,0.40173
116,0.40151
116.5,0.4013
117,0.40109
117.5,0.4009
118,0.40071
118.5,0.40053
119,0.40035
119.5,0.40018
120,0.40002
120.5,0.39987
121,0.39972
121.5,0.39957
122,0.39942
122.5,0.39928
123,0.39913
123.5,0.39899
124,0.39885
124.5,0.39871
125,0.39858
125.5,0.39844
126,0.39831
126.5,0.39817
127,0.39804
127.5,0.3979
128,0.39776
128.5,0.39762
129,0.39748
129.5,0.39733
130,0.39719
130.5,0.39704
131,0.39688
131.5,0.39673
132,0.39657
132.5,0.39641
133,0.39625
133.5,0.39609
134,0.39591
134.5,0.39574
135,0.39556
135.5,0.39537
136,0.39518
136.5,0.39499
137,0.39479
137.5,0.39459
138,0.39438
138.5,0.39418
139,0.39396
139.5,0.39375
140,0.39353
140.5,0.3933
141,0.39307
141.5,0.39283
142,0.39259
142.5,0.39234
143,0.3921
143.5,0.39184
144,0.39159
144.5,0.39133
145,0.39107
145.5,0.3908
146,0.39053
146.5,0.39026
147,0.38998
147.5,0.3897
148,0.38941
148.5,0.38912
149,0.38883
149.5,0.38854
150,0.38824
150.5,0.38794
151,0.38764
151.5,0.38734
152,0.38704
152.5,0.38673
153,0.38643
153.5,0.38612
154,0.3858
154.5,0.38549
155,0.38517
155.5,0.38486
156,0.38454
156.5,0.38422
157,0.3839
157.5,0.38358
158,0.38326
158.5,0.38294
159,0.38262
159.5,0.3823
160,0.38198
160.5,0.38165
161,0.38133
161.5,0.38101
162,0.38069
162.5,0.38036
163,0.38004
163.5,0.37972
164,0.3794
164.5,0.37908
165,0.37876
165.5,0.37844
166,0.37812
166.5,0.37781
167,0.37749
167.5,0.37717
168,0.37686
168.5,0.37654
169,0.37623
169.5,0.37592
170,0.37561
170.5,0.3753
171,0.375
171.5,0.37469
172,0.37439
172.5,0.37409
173,0.37378
173.5,0.37348
174,0.37318
174.5,0.37289
175,0.37259
175.5,0.3723
176,0.372
176.5,0.37171
177,0.37142
177.5,0.37114
178,0.37085
178.5,0.37056
179,0.37028
179.5,0.37
180,0.36972
180.5,0.36944
181,0.36916
181.5,0.36888
182,0.36861
182.5,0.36834
183,0.36807
183.5,0.3678
184,0.36753
184.5,0.36726
185,0.36699
185.5,0.36673
186,0.36646
186.5,0.3662
187,0.36594
187.5,0.36568
188,0.36542
188.5,0.36517
189,0.36491
189.5,0.36466
190,0.3644
190.5,0.36415
191,0.3639
191.5,0.36365
192,0.3634
192.5,0.36315
193,0.3629
193.5,0.36266
194,0.36241
194.5,0.36217
195,0.36192
195.5,0.36168
196,0.36144
196.5,0.3612
197,0.36096
197.5,0.36072
198,0.36048
198.5,0.36025
199,0.36001
199.5,0.35977
200,0.35954
200.5,0.3593
201,0.35907
201.5,0.35883
202,0.3586
202.5,0.35837
203,0.35814
203.5,0.3579
204,0.35767
204.5,0.35744
205,0.35721
205.5,0.35698
206,0.35675
206.5,0.35652
207,0.35629
207.5,0.35607
208,0.35584
208.5,0.35561
209,0.35539
209.5,0.35516
210,0.35494
210.5,0.35471
211,0.35449
211.5,0.35426
212,0.35404
212.5,0.35381
213,0.35359
213.5,0.35336
214,0.35314
214.5,0.35291
215,0.35269
215.5,0.35247
216,0.35224
216.5,0.35202
217,0.3518
217.5,0.35157
218,0.35135
218.5,0.35113
219,0.3509
219.5,0.35068
220,0.35046
220.5,0.35023
221,0.35001
221.5,0.34979
222,0.34957
222.5,0.34935
223,0.34913
223.5,0.34891
224,0.34869
224.5,0.34847
225,0.34825
225.5,0.34803
226,0.3478
226.5,0.34758
227,0.34736
227.5,0.34714
228,0.34693
228.5,0.34671
229,0.34649
229.5,0.34627
230,0.34605
230.5,0.34583
231,0.34562
231.5,0.3454
232,0.34518
232.5,0.34496
233,0.34474
233.5,0.34452
234,0.34431
234.5,0.34409
235,0.34388
235.5,0.34366
236,0.34345
236.5,0.34323
237,0.34302
237.5,0.3428
238,0.34258
238.5,0.34237
239,0.34215
239.5,0.34194
240,0.34173
240.5,0.34151
241,0.3413
241.5,0.34109
242,0.34088
242.5,0.34067
243,0.34045
243.5,0.34024
244,0.34003
244.5,0.33982
245,0.3396
245.5,0.33939
246,0.33918
246.5,0.33897
247,0.33876
247.5,0.33855
248,0.33834
248.5,0.33813
249,0.33792
249.5,0.33771
250,0.3375
250.5,0.33729
251,0.33708
251.5,0.33688
252,0.33667
252.5,0.33646
253,0.33626
253.5,0.33605
254,0.33584
254.5,0.33564
255,0.33543
255.5,0.33522
256,0.33502
256.5,0.33481
257,0.33461
257.5,0.33441
258,0.3342
258.5,0.334
259,0.3338
259.5,0.33359
260,0.33339
260.5,0.33319
261,0.33299
261.5,0.33279
262,0.33259
262.5,0.33239
263,0.33219
263.5,0.33199
264,0.33179
264.5,0.33159
265,0.3314
265.5,0.3312
266,0.331
266.5,0.33081
267,0.33061
267.5,0.33042
268,0.33022
268.5,0.33003
269,0.32983
269.5,0.32964
270,0.32945
270.5,0.32925
271,0.32906
271.5,0.32887
272,0.32868
272.5,0.32849
273,0.3283
273.5,0.3281
274,0.32791
274.5,0.32772
275,0.32753
275.5,0.32734
276,0.32715
276.5,0.32696
277,0.32677
277.5,0.32658
278,0.32639
278.5,0.3262
279,0.32601
279.5,0.32582
280,0.32563
280.5,0.32544
281,0.32526
281.5,0.32507
282,0.32488
282.5,0.32469
283,0.32451
283.5,0.32432
284,0.32414
284.5,0.32395
285,0.32377
285.5,0.32358
286,0.3234
286.5,0.32321
287,0.32303
287.5,0.32284
288,0.32266
288.5,0.32247
289,0.32229
289.5,0.32211
290,0.32193
290.5,0.32174
291,0.32156
291.5,0.32138
292,0.3212
292.5,0.32102
293,0.32084
293.5,0.32066
294,0.32048
294.5,0.3203
295,0.32012
295.5,0.31994
296,0.31976
296.5,0.31958
297,0.3194
297.5,0.31922
298,0.31904
298.5,0.31887
299,0.31869
299.5,0.31851
300,0.31833
300.5,0.31816
301,0.31798
301.5,0.3178
302,0.31763
302.5,0.31745
303,0.31727
303.5,0.3171
304,0.31692
304.5,0.31674
305,0.31657
305.5,0.31639
306,0.31622
306.5,0.31604
307,0.31587
307.5,0.31569
308,0.31552
308.5,0.31535
309,0.31518
309.5,0.315
310,0.31483
310.5,0.31466
311,0.31449
311.5,0.31432
312,0.31415
312.5,0.31398
313,0.31381
313.5,0.31364
314,0.31347
314.5,0.31331
315,0.31314
315.5,0.31297
316,0.31281
316.5,0.31264
317,0.31247
317.5,0.31231
318,0.31214
318.5,0.31197
319,0.31181
319.5,0.31164
320,0.31148
320.5,0.31131
321,0.31115
321.5,0.31098
322,0.31082
322.5,0.31065
323,0.31049
323.5,0.31032
324,0.31016


==> Data/Figure 5d/2.csv <==
0,1
0.5,0.99876
1,0.99512
1.5,0.98933
2,0.98171
2.5,0.97261
3,0.96235
3.5,0.95117
4,0.93927
4.5,0.92681
5,0.91388
5.5,0.90059
6,0.88701
6.5,0.87322
7,0.85928
7.5,0.84528
8,0.83128
8.5,0.81735
9,0.80355
9.5,0.78994
10,0.77657
10.5,0.76346
11,0.75066
11.5,0.73817
12,0.72601
12.5,0.71422
13,0.70279
13.5,0.69176
14,0.68112
14.5,0.6709
15,0.6611
15.5,0.65173
16,0.6428
16.5,0.63432
17,0.62627
17.5,0.61866
18,0.61148
18.5,0.60473
19,0.5984
19.5,0.59249
20,0.58698
20.5,0.58187
21,0.57715
21.5,0.57282
22,0.56886
22.5,0.56527
23,0.56203
23.5,0.55914
24,0.55658
24.5,0.55434
25,0.55241
25.5,0.55078
26,0.54943
26.5,0.54836
27,0.54754
27.5,0.54698
28,0.54665
28.5,0.54655
29,0.54665
29.5,0.54696
30,0.54746
30.5,0.54813
31,0.54898
31.5,0.54999
32,0.55114
32.5,0.55243
33,0.55385
33.5,0.55538
34,0.55702
34.5,0.55875
35,0.56057
35.5,0.56246
36,0.56443
36.5,0.56645
37,0.56853
37.5,0.57066
38,0.57284
38.5,0.57505
39,0.57728
39.5,0.57954
40,0.58181
40.5,0.58408
41,0.58635
41.5,0.58862
42,0.59088
42.5,0.59313
43,0.59536
43.5,0.59758
44,0.59978
44.5,0.60195
45,0.60409
45.5,0.6062
46,0.60827
46.5,0.6103
47,0.61229
47.5,0.61423
48,0.61612
48.5,0.61797
49,0.61977
49.5,0.62152
50,0.62323
50.5,0.62489
51,0.62649
51.5,0.62805
52,0.62955
52.5,0.63099
53,0.63237
53.5,0.6337
54,0.63497
54.5,0.63619
55,0.63735
55.5,0.63847
56,0.63953
56.5,0.64055
57,0.64151
57.5,0.64243
58,0.64329
58.5,0.6441
59,0.64486
59.5,0.64557
60,0.64623
60.5,0.64684
61,0.64741
61.5,0.64794
62,0.64843
62.5,0.64888
63,0.64929
63.5,0.64966
64,0.65
64.5,0.65029
65,0.65054
65.5,0.65077
66,0.65095
66.5,0.65111
67,0.65123
67.5,0.65133
68,0.6514
68.5,0.65145
69,0.65147
69.5,0.65147
70,0.65145
70.5,0.65139
71,0.65132
71.5,0.65122
72,0.6511
72.5,0.65097
73,0.65082
73.5,0.65065
74,0.65048
74.5,0.65029
75,0.65008
75.5,0.64987
76,0.64964
76.5,0.64941
77,0.64916
77.5,0.6489
78,0.64863
78.5,0.64836
79,0.64808
79.5,0.64779
80,0.6475
80.5,0.6472
81,0.6469
81.5,0.6466
82,0.6463
82.5,0.646
83,0.64569
83.5,0.64538
84,0.64507
84.5,0.64475
85,0.64444
85.5,0.64412
86,0.64381
86.5,0.6435
87,0.64319
87.5,0.64289
88,0.64258
88.5,0.64228
89,0.64199
89.5,0.64169
90,0.64139
90.5,0.6411
91,0.64081
91.5,0.64052
92,0.64023
92.5,0.63995
93,0.63968
93.5,0.63941
94,0.63914
94.5,0.63888
95,0.63862
95.5,0.63837
96,0.63812
96.5,0.63788
97,0.63763
97.5,0.63739
98,0.63715
98.5,0.63691
99,0.63668
99.5,0.63646
100,0.63624
100.5,0.63602
101,0.63581
101.5,0.63561
102,0.6354
102.5,0.6352
103,0.635
103.5,0.63481
104,0.63461
104.5,0.63442
105,0.63424
105.5,0.63405
106,0.63388
106.5,0.6337
107,0.63353
107.5,0.63337
108,0.6332
108.5,0.63304
109,0.63288
109.5,0.63272
110,0.63256
110.5,0.6324
111,0.63225
111.5,0.63209
112,0.63195
112.5,0.6318
113,0.63165
113.5,0.63151
114,0.63137
114.5,0.63123
115,0.6311
115.5,0.63096
116,0.63082
116.5,0.63068
117,0.63055
117.5,0.63042
118,0.63029
118.5,0.63016
119,0.63003
119.5,0.6299
120,0.62977
120.5,0.62965
121,0.62953
121.5,0.6294
122,0.62928
122.5,0.62915
123,0.62903
123.5,0.62891
124,0.62878
124.5,0.62866
125,0.62854
125.5,0.62842
126,0.62829
126.5,0.62817
127,0.62805
127.5,0.62793
128,0.62781
128.5,0.62769
129,0.62757
129.5,0.62745
130,0.62733
130.5,0.62721
131,0.62709
131.5,0.62697
132,0.62685
132.5,0.62673
133,0.62662
133.5,0.6265
134,0.62638
134.5,0.62627
135,0.62615
135.5,0.62603
136,0.62591
136.5,0.62579
137,0.62567
137.5,0.62555
138,0.62543
138.5,0.62531
139,0.62519
139.5,0.62508
140,0.62496
140.5,0.62484
141,0.62473
141.5,0.6246
142,0.62448
142.5,0.62436
143,0.62424
143.5,0.62411
144,0.62399
144.5,0.62387
145,0.62375
145.5,0.62363
146,0.62351
146.5,0.6234
147,0.62328
147.5,0.62315
148,0.62303
148.5,0.62291
149,0.62279
149.5,0.62266
150,0.62254
150.5,0.62242
151,0.6223
151.5,0.62218
152,0.62206
152.5,0.62194
153,0.62182
153.5,0.6217
154,0.62157
154.5,0.62145
155,0.62132
155.5,0.6212
156,0.62107
156.5,0.62095
157,0.62083
157.5,0.6207
158,0.62058
158.5,0.62046
159,0.62034
159.5,0.62022
160,0.62009
160.5,0.61997
161,0.61984
161.5,0.61971
162,0.61959
162.5,0.61946
163,0.61934
163.5,0.61921
164,0.61909
164.5,0.61896
165,0.61884
165.5,0.61871
166,0.61859
166.5,0.61846
167,0.61833
167.5,0.61821
168,0.61808
168.5,0.61795
169,0.61783
169.5,0.6177
170,0.61758
170.5,0.61745
171,0.61733
171.5,0.6172
172,0.61708
172.5,0.61695
173,0.61683
173.5,0.6167
174,0.61657
174.5,0.61644
175,0.61632
175.5,0.61619
176,0.61607
176.5,0.61594
177,0.61582
177.5,0.6157
178,0.61557
178.5,0.61545
179,0.61532
179.5,0.6152
180,0.61507
180.5,0.61495
181,0.61482
181.5,0.6147
182,0.61457
182.5,0.61445
183,0.61433
183.5,0.6142
184,0.61408
184.5,0.61396
185,0.61384
185.5,0.61372
186,0.61359
186.5,0.61347
187,0.61335
187.5,0.61323
188,0.6131
188.5,0.61298
189,0.61286
189.5,0.61274
190,0.61263
190.5,0.61251
191,0.61239
191.5,0.61227
192,0.61215
192.5,0.61203
193,0.61191
193.5,0.61179
194,0.61167
194.5,0.61155
195,0.61144
195.5,0.61132
196,0.6112
196.5,0.61109
197,0.61097
197.5,0.61085
198,0.61074
198.5,0.61062
199,0.6105
199.5,0.61038
200,0.61027
200.5,0.61015
201,0.61003
201.5,0.60992
202,0.6098
202.5,0.60969
203,0.60958
203.5,0.60946
204,0.60935
204.5,0.60923
205,0.60911
205.5,0.609
206,0.60888
206.5,0.60877
207,0.60865
207.5,0.60854
208,0.60842
208.5,0.60831
209,0.60819
209.5,0.60808
210,0.60797
210.5,0.60786
211,0.60774
211.5,0.60763
212,0.60752
212.5,0.60741
213,0.60729
213.5,0.60718
214,0.60707
214.5,0.60696
215,0.60685
215.5,0.60674
216,0.60663
216.5,0.60651
217,0.6064
217.5,0.60629
218,0.60618
218.5,0.60607
219,0.60596
219.5,0.60585
220,0.60574
220.5,0.60563
221,0.60552
221.5,0.60541
222,0.60529
222.5,0.60518
223,0.60507
223.5,0.60496
224,0.60485
224.5,0.60474
225,0.60463
225.5,0.60452
226,0.60441
226.5,0.6043
227,0.60419
227.5,0.60408
228,0.60397
228.5,0.60386
229,0.60375
229.5,0.60364
230,0.60353
230.5,0.60342
231,0.6033
231.5,0.60319
232,0.60308
232.5,0.60297
233,0.60286
233.5,0.60275
234,0.60264
234.5,0.60253
235,0.60242
235.5,0.60232
236,0.60221
236.5,0.6021
237,0.60199
237.5,0.60188
238,0.60177
238.5,0.60166
239,0.60155
239.5,0.60144
240,0.60134
240.5,0.60123
241,0.60112
241.5,0.60102
242,0.60091
242.5,0.6008
243,0.60069
243.5,0.60058
244,0.60048
244.5,0.60037
245,0.60026
245.5,0.60016
246,0.60005
246.5,0.59995
247,0.59984
247.5,0.59974
248,0.59963
248.5,0.59953
249,0.59942
249.5,0.59932
250,0.59921
250.5,0.5991
251,0.599
251.5,0.5989
252,0.59879
252.5,0.59869
253,0.59859
253.5,0.59849
254,0.59838
254.5,0.59828
255,0.59817
255.5,0.59807
256,0.59796
256.5,0.59786
257,0.59776
257.5,0.59766
258,0.59756
258.5,0.59746
259,0.59736
259.5,0.59726
260,0.59716
260.5,0.59706
261,0.59695
261.5,0.59685
262,0.59675
262.5,0.59665
263,0.59654
263.5,0.59644
264,0.59634
264.5,0.59624
265,0.59614
265.5,0.59604
266,0.59594
266.5,0.59584
267,0.59573
267.5,0.59563
268,0.59552
268.5,0.59542
269,0.59532
269.5,0.59522
270,0.59512
270.5,0.59502
271,0.59492
271.5,0.59482
272,0.59472
272.5,0.59462
273,0.59451
273.5,0.59441
274,0.59431
274.5,0.59421
275,0.59411
275.5,0.59402
276,0.59392
276.5,0.59382
277,0.59372
277.5,0.59362
278,0.59352
278.5,0.59342
279,0.59333
279.5,0.59323
280,0.59313
280.5,0.59303
281,0.59293
281.5,0.59283
282,0.59273
282.5,0.59263
283,0.59253
283.5,0.59243
284,0.59234
284.5,0.59224
285,0.59214
285.5,0.59204
286,0.59194
286.5,0.59184
287,0.59175
287.5,0.59165
288,0.59156
288.5,0.59146
289,0.59136
289.5,0.59126
290,0.59117
290.5,0.59107
291,0.59097
291.5,0.59088
292,0.59078
292.5,0.59069
293,0.59059
293.5,0.5905
294,0.5904
294.5,0.59031
295,0.59021
295.5,0.59011
296,0.59002
296.5,0.58992
297,0.58983
297.5,0.58973
298,0.58964
298.5,0.58954
299,0.58945
299.5,0.58935
300,0.58926
300.5,0.58916
301,0.58906
301.5,0.58896
302,0.58887
302.5,0.58877
303,0.58867
303.5,0.58858
304,0.58849
304.5,0.5884
305,0.5883
305.5,0.58821
306,0.58812
306.5,0.58802
307,0.58792
307.5,0.58783
308,0.58773
308.5,0.58763
309,0.58754
309.5,0.58744
310,0.58735
310.5,0.58726
311,0.58717
311.5,0.58707
312,0.58698
312.5,0.58688
313,0.58679
313.5,0.58669
314,0.5866
314.5,0.58651
315,0.58641
315.5,0.58632
316,0.58623
316.5,0.58614
317,0.58605
317.5,0.58596
318,0.58587
318.5,0.58578
319,0.58569
319.5,0.58559
320,0.5855
320.5,0.58541
321,0.58532
321.5,0.58523
322,0.58514
322.5,0.58506
323,0.58497
323.5,0.58488
324,0.58479


==> Data/Figure 5d/3.csv <==
0,1
0.5,0.99876
1,0.99517
1.5,0.98955
2,0.98234
2.5,0.97395
3,0.96476
3.5,0.95502
4,0.94493
4.5,0.93462
5,0.92418
5.5,0.91368
6,0.90319
6.5,0.89275
7,0.88243
7.5,0.87229
8,0.86236
8.5,0.85271
9,0.84337
9.5,0.83436
10,0.82571
10.5,0.81742
11,0.8095
11.5,0.80195
12,0.79478
12.5,0.78798
13,0.78156
13.5,0.77551
14,0.76982
14.5,0.7645
15,0.75955
15.5,0.75495
16,0.7507
16.5,0.74679
17,0.74321
17.5,0.73995
18,0.73698
18.5,0.73431
19,0.73192
19.5,0.72979
20,0.72793
20.5,0.7263
21,0.72492
21.5,0.72375
22,0.7228
22.5,0.72204
23,0.72147
23.5,0.72107
24,0.72084
24.5,0.72077
25,0.72085
25.5,0.72106
26,0.7214
26.5,0.72186
27,0.72243
27.5,0.72309
28,0.72385
28.5,0.72468
29,0.72559
29.5,0.72657
30,0.72761
30.5,0.7287
31,0.72985
31.5,0.73105
32,0.73228
32.5,0.73355
33,0.73484
33.5,0.73616
34,0.73749
34.5,0.73883
35,0.74018
35.5,0.74154
36,0.7429
36.5,0.74425
37,0.74561
37.5,0.74697
38,0.74832
38.5,0.74966
39,0.75098
39.5,0.75229
40,0.75358
40.5,0.75485
41,0.7561
41.5,0.75732
42,0.75853
42.5,0.75971
43,0.76087
43.5,0.762
44,0.76312
44.5,0.7642
45,0.76526
45.5,0.7663
46,0.7673
46.5,0.76827
47,0.76921
47.5,0.77013
48,0.77101
48.5,0.77188
49,0.77271
49.5,0.77353
50,0.77431
50.5,0.77508
51,0.77581
51.5,0.77652
52,0.7772
52.5,0.77786
53,0.77849
53.5,0.77909
54,0.77967
54.5,0.78023
55,0.78077
55.5,0.78129
56,0.78179
56.5,0.78227
57,0.78273
57.5,0.78317
58,0.78359
58.5,0.78399
59,0.78437
59.5,0.78473
60,0.78508
60.5,0.78541
61,0.78573
61.5,0.78603
62,0.78633
62.5,0.7866
63,0.78687
63.5,0.78712
64,0.78736
64.5,0.78759
65,0.7878
65.5,0.788
66,0.78819
66.5,0.78838
67,0.78855
67.5,0.78872
68,0.78888
68.5,0.78903
69,0.78917
69.5,0.78931
70,0.78944
70.5,0.78956
71,0.78968
71.5,0.78979
72,0.78989
72.5,0.78999
73,0.79008
73.5,0.79017
74,0.79026
74.5,0.79034
75,0.79042
75.5,0.7905
76,0.79057
76.5,0.79063
77,0.7907
77.5,0.79076
78,0.79081
78.5,0.79087
79,0.79092
79.5,0.79097
80,0.79102
80.5,0.79107
81,0.79112
81.5,0.79117
82,0.79121
82.5,0.79125
83,0.79129
83.5,0.79133
84,0.79137
84.5,0.7914
85,0.79143
85.5,0.79147
86,0.7915
86.5,0.79154
87,0.79158
87.5,0.79161
88,0.79165
88.5,0.79168
89,0.79172
89.5,0.79175
90,0.79178
90.5,0.7918
91,0.79183
91.5,0.79186
92,0.79189
92.5,0.79193
93,0.79196
93.5,0.79199
94,0.79203
94.5,0.79206
95,0.79209
95.5,0.79212
96,0.79215
96.5,0.79218
97,0.79221
97.5,0.79223
98,0.79227
98.5,0.7923
99,0.79233
99.5,0.79237
100,0.7924
100.5,0.79243
101,0.79247
101.5,0.7925
102,0.79253
102.5,0.79256
103,0.79259
103.5,0.79262
104,0.79265
104.5,0.79268
105,0.79271
105.5,0.79275
106,0.79279
106.5,0.79282
107,0.79286
107.5,0.79289
108,0.79292
108.5,0.79295
109,0.79298
109.5,0.793
110,0.79303
110.5,0.79306
111,0.79309
111.5,0.79312
112,0.79316
112.5,0.79319
113,0.79323
113.5,0.79326
114,0.79329
114.5,0.79332
115,0.79334
115.5,0.79337
116,0.7934
116.5,0.79342
117,0.79345
117.5,0.79348
118,0.79351
118.5,0.79354
119,0.79358
119.5,0.79361
120,0.79364
120.5,0.79366
121,0.79369
121.5,0.79371
122,0.79372
122.5,0.79374
123,0.79377
123.5,0.79379
124,0.79382
124.5,0.79385
125,0.79388
125.5,0.7939
126,0.79393
126.5,0.79395
127,0.79397
127.5,0.79399
128,0.794
128.5,0.79402
129,0.79403
129.5,0.79405
130,0.79407
130.5,0.79409
131,0.79412
131.5,0.79414
132,0.79416
132.5,0.79418
133,0.7942
133.5,0.79421
134,0.79422
134.5,0.79423
135,0.79425
135.5,0.79426
136,0.79428
136.5,0.79429
137,0.79431
137.5,0.79433
138,0.79435
138.5,0.79437
139,0.79438
139.5,0.79439
140,0.7944
140.5,0.79441
141,0.79441
141.5,0.79442
142,0.79443
142.5,0.79445
143,0.79447
143.5,0.79448
144,0.7945
144.5,0.79451
145,0.79452
145.5,0.79453
146,0.79453
146.5,0.79454
147,0.79454
147.5,0.79455
148,0.79456
148.5,0.79457
149,0.79458
149.5,0.79459
150,0.7946
150.5,0.79462
151,0.79463
151.5,0.79463
152,0.79464
152.5,0.79465
153,0.79465
153.5,0.79466
154,0.79467
154.5,0.79467
155,0.79468
155.5,0.79469
156,0.7947
156.5,0.79471
157,0.79472
157.5,0.79473
158,0.79474
158.5,0.79474
159,0.79474
159.5,0.79475
160,0.79475
160.5,0.79476
161,0.79476
161.5,0.79477
162,0.79477
162.5,0.79478
163,0.79478
163.5,0.79479
164,0.7948
164.5,0.7948
165,0.79481
165.5,0.79481
166,0.79481
166.5,0.79481
167,0.79482
167.5,0.79482
168,0.79482
168.5,0.79483
169,0.79483
169.5,0.79483
170,0.79484
170.5,0.79484
171,0.79485
171.5,0.79485
172,0.79486
172.5,0.79486
173,0.79486
173.5,0.79486
174,0.79486
174.5,0.79486
175,0.79486
175.5,0.79486
176,0.79487
176.5,0.79487
177,0.79488
177.5,0.79488
178,0.79488
178.5,0.79488
179,0.79488
179.5,0.79488
180,0.79488
180.5,0.79488
181,0.79488
181.5,0.79488
182,0.79489
182.5,0.79489
183,0.79489
183.5,0.7949
184,0.7949
184.5,0.7949
185,0.79489
185.5,0.79489
186,0.79489
186.5,0.79489
187,0.79489
187.5,0.79489
188,0.79489
188.5,0.79489
189,0.79489
189.5,0.79489
190,0.79489
190.5,0.79489
191,0.79489
191.5,0.79489
192,0.79488
192.5,0.79488
193,0.79488
193.5,0.79488
194,0.79488
194.5,0.79488
195,0.79488
195.5,0.79488
196,0.79488
196.5,0.79488
197,0.79487
197.5,0.79487
198,0.79486
198.5,0.79486
199,0.79486
199.5,0.79485
200,0.79485
200.5,0.79485
201,0.79485
201.5,0.79485
202,0.79485
202.5,0.79485
203,0.79484
203.5,0.79484
204,0.79484
204.5,0.79483
205,0.79483
205.5,0.79483
206,0.79482
206.5,0.79482
207,0.79482
207.5,0.79482
208,0.79482
208.5,0.79482
209,0.79482
209.5,0.79481
210,0.79481
210.5,0.7948
211,0.7948
211.5,0.7948
212,0.7948
212.5,0.79479
213,0.79479
213.5,0.79479
214,0.79479
214.5,0.79479
215,0.79479
215.5,0.79479
216,0.79478
216.5,0.79478
217,0.79477
217.5,0.79477
218,0.79476
218.5,0.79476
219,0.79476
219.5,0.79476
220,0.79476
220.5,0.79476
221,0.79476
221.5,0.79476
222,0.79475
222.5,0.79475
223,0.79474
223.5,0.79474
224,0.79473
224.5,0.79473
225,0.79473
225.5,0.79473
226,0.79472
226.5,0.79472
227,0.79472
227.5,0.79472
228,0.79472
228.5,0.79471
229,0.79471
229.5,0.7947
230,0.7947
230.5,0.79469
231,0.79469
231.5,0.79469
232,0.79469
232.5,0.79469
233,0.79468
233.5,0.79468
234,0.79468
234.5,0.79467
235,0.79467
235.5,0.79466
236,0.79466
236.5,0.79465
237,0.79465
237.5,0.79464
238,0.79464
238.5,0.79464
239,0.79463
239.5,0.79463
240,0.79463
240.5,0.79463
241,0.79462
241.5,0.79462
242,0.79461
242.5,0.7946
243,0.7946
243.5,0.79459
244,0.79459
244.5,0.79459
245,0.79459
245.5,0.79458
246,0.79458
246.5,0.79458
247,0.79457
247.5,0.79457
248,0.79456
248.5,0.79455
249,0.79455
249.5,0.79454
250,0.79454
250.5,0.79453
251,0.79453
251.5,0.79453
252,0.79453
252.5,0.79452
253,0.79452
253.5,0.79451
254,0.79451
254.5,0.7945
255,0.79449
255.5,0.79448
256,0.79448
256.5,0.79447
257,0.79447
257.5,0.79446
258,0.79446
258.5,0.79446
259,0.79445
259.5,0.79445
260,0.79444
260.5,0.79443
261,0.79442
261.5,0.79442
262,0.79441
262.5,0.79441
263,0.7944
263.5,0.7944
264,0.7944
264.5,0.79439
265,0.79439
265.5,0.79439
266,0.79438
266.5,0.79437
267,0.79436
267.5,0.79435
268,0.79434
268.5,0.79434
269,0.79433
269.5,0.79433
270,0.79432
270.5,0.79432
271,0.79432
271.5,0.79431
272,0.7943
272.5,0.7943
273,0.79429
273.5,0.79428
274,0.79427
274.5,0.79427
275,0.79426
275.5,0.79426
276,0.79425
276.5,0.79425
277,0.79424
277.5,0.79424
278,0.79423
278.5,0.79422
279,0.79421
279.5,0.7942
280,0.79419
280.5,0.79418
281,0.79418
281.5,0.79417
282,0.79417
282.5,0.79417
283,0.79416
283.5,0.79416
284,0.79415
284.5,0.79415
285,0.79414
285.5,0.79413
286,0.79412
286.5,0.79412
287,0.79411
287.5,0.79411
288,0.79411
288.5,0.7941
289,0.7941
289.5,0.7941
290,0.79409
290.5,0.79409
291,0.79408
291.5,0.79407
292,0.79406
292.5,0.79405
293,0.79405
293.5,0.79404
294,0.79404
294.5,0.79403
295,0.79403
295.5,0.79403
296,0.79402
296.5,0.79401
297,0.794
297.5,0.79399
298,0.79399
298.5,0.79398
299,0.79397
299.5,0.79397
300,0.79397
300.5,0.79397
301,0.79396
301.5,0.79396
302,0.79395
302.5,0.79395
303,0.79394
303.5,0.79393
304,0.79393
304.5,0.79392
305,0.79391
305.5,0.79391
306,0.7939
306.5,0.7939
307,0.7939
307.5,0.7939
308,0.79389
308.5,0.79389
309,0.79388
309.5,0.79387
310,0.79387
310.5,0.79386
311,0.79385
311.5,0.79384
312,0.79384
312.5,0.79383
313,0.79383
313.5,0.79383
314,0.79382
314.5,0.79381
315,0.79381
315.5,0.7938
316,0.79379
316.5,0.79378
317,0.79377
317.5,0.79377
318,0.79376
318.5,0.79376
319,0.79375
319.5,0.79375
320,0.79374
320.5,0.79374
321,0.79373
321.5,0.79372
322,0.79371
322.5,0.7937
323,0.7937
323.5,0.79369
324,0.79369


==> Data/Figure 5d/4.csv <==
0,1
0.5,0.99878
1,0.99528
1.5,0.98993
2,0.98323
2.5,0.97566
3,0.96762
3.5,0.95936
4,0.95104
4.5,0.94277
5,0.93462
5.5,0.92663
6,0.91885
6.5,0.9113
7,0.90402
7.5,0.89705
8,0.89041
8.5,0.88413
9,0.87822
9.5,0.87269
10,0.86752
10.5,0.86271
11,0.85826
11.5,0.85415
12,0.85037
12.5,0.84691
13,0.84376
13.5,0.84091
14,0.83835
14.5,0.83607
15,0.83405
15.5,0.83229
16,0.83076
16.5,0.82945
17,0.82836
17.5,0.82746
18,0.82674
18.5,0.82619
19,0.82579
19.5,0.82554
20,0.82542
20.5,0.82542
21,0.82554
21.5,0.82575
22,0.82607
22.5,0.82647
23,0.82695
23.5,0.82751
24,0.82814
24.5,0.82883
25,0.82956
25.5,0.83034
26,0.83116
26.5,0.83201
27,0.83289
27.5,0.83379
28,0.83471
28.5,0.83564
29,0.83658
29.5,0.83754
30,0.83849
30.5,0.83946
31,0.84042
31.5,0.84139
32,0.84235
32.5,0.8433
33,0.84424
33.5,0.84517
34,0.84609
34.5,0.847
35,0.8479
35.5,0.84878
36,0.84965
36.5,0.8505
37,0.85134
37.5,0.85216
38,0.85296
38.5,0.85374
39,0.8545
39.5,0.85524
40,0.85597
40.5,0.85667
41,0.85735
41.5,0.85802
42,0.85866
42.5,0.85929
43,0.8599
43.5,0.86049
44,0.86107
44.5,0.86162
45,0.86216
45.5,0.86268
46,0.86319
46.5,0.86368
47,0.86415
47.5,0.86461
48,0.86506
48.5,0.86549
49,0.8659
49.5,0.86631
50,0.8667
50.5,0.86707
51,0.86743
51.5,0.86778
52,0.86812
52.5,0.86845
53,0.86877
53.5,0.86908
54,0.86938
54.5,0.86968
55,0.86996
55.5,0.87023
56,0.8705
56.5,0.87076
57,0.871
57.5,0.87124
58,0.87147
58.5,0.87169
59,0.87191
59.5,0.87212
60,0.87232
60.5,0.87253
61,0.87272
61.5,0.87292
62,0.8731
62.5,0.87329
63,0.87346
63.5,0.87363
64,0.87379
64.5,0.87395
65,0.87411
65.5,0.87426
66,0.87442
66.5,0.87456
67,0.87471
67.5,0.87486
68,0.875
68.5,0.87514
69,0.87527
69.5,0.8754
70,0.87553
70.5,0.87565
71,0.87577
71.5,0.87589
72,0.87601
72.5,0.87613
73,0.87624
73.5,0.87635
74,0.87646
74.5,0.87657
75,0.87667
75.5,0.87678
76,0.87689
76.5,0.87699
77,0.8771
77.5,0.8772
78,0.8773
78.5,0.8774
79,0.8775
79.5,0.87759
80,0.87768
80.5,0.87778
81,0.87787
81.5,0.87796
82,0.87805
82.5,0.87814
83,0.87823
83.5,0.87832
84,0.8784
84.5,0.87849
85,0.87857
85.5,0.87866
86,0.87874
86.5,0.87882
87,0.8789
87.5,0.87898
88,0.87906
88.5,0.87914
89,0.87922
89.5,0.8793
90,0.87937
90.5,0.87945
91,0.87952
91.5,0.87959
92,0.87967
92.5,0.87974
93,0.87981
93.5,0.87989
94,0.87996
94.5,0.88003
95,0.8801
95.5,0.88016
96,0.88023
96.5,0.8803
97,0.88036
97.5,0.88043
98,0.88049
98.5,0.88056
99,0.88062
99.5,0.88069
100,0.88075
100.5,0.88082
101,0.88088
101.5,0.88094
102,0.881
102.5,0.88106
103,0.88112
103.5,0.88117
104,0.88123
104.5,0.88129
105,0.88135
105.5,0.88141
106,0.88147
106.5,0.88153
107,0.88159
107.5,0.88164
108,0.88169
108.5,0.88174
109,0.88179
109.5,0.88184
110,0.88189
110.5,0.88195
111,0.882
111.5,0.88205
112,0.88211
112.5,0.88216
113,0.88221
113.5,0.88226
114,0.88231
114.5,0.88236
115,0.88241
115.5,0.88245
116,0.8825
116.5,0.88254
117,0.88259
117.5,0.88263
118,0.88268
118.5,0.88273
119,0.88278
119.5,0.88283
120,0.88287
120.5,0.88292
121,0.88296
121.5,0.883
122,0.88304
122.5,0.88308
123,0.88312
123.5,0.88316
124,0.8832
124.5,0.88324
125,0.88329
125.5,0.88333
126,0.88337
126.5,0.88341
127,0.88345
127.5,0.88348
128,0.88352
128.5,0.88355
129,0.88358
129.5,0.88362
130,0.88366
130.5,0.8837
131,0.88374
131.5,0.88378
132,0.88382
132.5,0.88386
133,0.8839
133.5,0.88393
134,0.88397
134.5,0.884
135,0.88403
135.5,0.88407
136,0.8841
136.5,0.88414
137,0.88418
137.5,0.88422
138,0.88426
138.5,0.88429
139,0.88432
139.5,0.88436
140,0.88439
140.5,0.88442
141,0.88445
141.5,0.88448
142,0.88451
142.5,0.88454
143,0.88458
143.5,0.88461
144,0.88465
144.5,0.88468
145,0.88471
145.5,0.88474
146,0.88477
146.5,0.88479
147,0.88482
147.5,0.88485
148,0.88488
148.5,0.88491
149,0.88494
149.5,0.88497
150,0.885
150.5,0.88503
151,0.88506
151.5,0.88509
152,0.88512
152.5,0.88515
153,0.88517
153.5,0.8852
154,0.88523
154.5,0.88526
155,0.88529
155.5,0.88532
156,0.88534
156.5,0.88537
157,0.8854
157.5,0.88543
158,0.88545
158.5,0.88548
159,0.88551
159.5,0.88554
160,0.88556
160.5,0.88559
161,0.88561
161.5,0.88563
162,0.88566
162.5,0.88568
163,0.8857
163.5,0.88573
164,0.88575
164.5,0.88578
165,0.8858
165.5,0.88583
166,0.88585
166.5,0.88588
167,0.8859
167.5,0.88592
168,0.88594
168.5,0.88596
169,0.88598
169.5,0.886
170,0.88603
170.5,0.88605
171,0.88607
171.5,0.8861
172,0.88612
172.5,0.88614
173,0.88616
173.5,0.88617
174,0.88619
174.5,0.88621
175,0.88623
175.5,0.88625
176,0.88627
176.5,0.8863
177,0.88632
177.5,0.88635
178,0.88637
178.5,0.88639
179,0.88641
179.5,0.88643
180,0.88644
180.5,0.88646
181,0.88648
181.5,0.8865
182,0.88652
182.5,0.88654
183,0.88657
183.5,0.88659
184,0.88661
184.5,0.88663
185,0.88665
185.5,0.88667
186,0.88668
186.5,0.8867
187,0.88672
187.5,0.88674
188,0.88675
188.5,0.88677
189,0.88679
189.5,0.88681
190,0.88683
190.5,0.88685
191,0.88686
191.5,0.88688
192,0.88689
192.5,0.88691
193,0.88692
193.5,0.88694
194,0.88695
194.5,0.88697
195,0.88698
195.5,0.887
196,0.88702
196.5,0.88704
197,0.88706
197.5,0.88707
198,0.88708
198.5,0.8871
199,0.88711
199.5,0.88712
200,0.88714
200.5,0.88715
201,0.88717
201.5,0.88719
202,0.88721
202.5,0.88723
203,0.88725
203.5,0.88726
204,0.88728
204.5,0.88729
205,0.8873
205.5,0.88731
206,0.88732
206.5,0.88734
207,0.88736
207.5,0.88738
208,0.8874
208.5,0.88742
209,0.88743
209.5,0.88745
210,0.88745
210.5,0.88746
211,0.88747
211.5,0.88748
212,0.88749
212.5,0.88751
213,0.88753
213.5,0.88755
214,0.88757
214.5,0.88759
215,0.8876
215.5,0.88761
216,0.88762
216.5,0.88762
217,0.88763
217.5,0.88764
218,0.88765
218.5,0.88767
219,0.88769
219.5,0.8877
220,0.88772
220.5,0.88774
221,0.88775
221.5,0.88776
222,0.88777
222.5,0.88777
223,0.88778
223.5,0.88779
224,0.8878
224.5,0.88782
225,0.88783
225.5,0.88785
226,0.88787
226.5,0.88788
227,0.88789
227.5,0.8879
228,0.88791
228.5,0.88792
229,0.88792
229.5,0.88793
230,0.88794
230.5,0.88795
231,0.88797
231.5,0.88798
232,0.888
232.5,0.88801
233,0.88802
233.5,0.88803
234,0.88804
234.5,0.88804
235,0.88805
235.5,0.88806
236,0.88807
236.5,0.88808
237,0.88809
237.5,0.88811
238,0.88812
238.5,0.88813
239,0.88815
239.5,0.88816
240,0.88817
240.5,0.88818
241,0.88818
241.5,0.88819
242,0.8882
242.5,0.88821
243,0.88822
243.5,0.88823
244,0.88825
244.5,0.88826
245,0.88828
245.5,0.88829
246,0.8883
246.5,0.88831
247,0.88831
247.5,0.88832
248,0.88832
248.5,0.88833
249,0.88834
249.5,0.88835
250,0.88836
250.5,0.88837
251,0.88838
251.5,0.8884
252,0.88841
252.5,0.88842
253,0.88842
253.5,0.88843
254,0.88843
254.5,0.88843
255,0.88844
255.5,0.88845
256,0.88846
256.5,0.88848
257,0.88849
257.5,0.8885
258,0.88851
258.5,0.88852
259,0.88852
259.5,0.88853
260,0.88853
260.5,0.88854
261,0.88854
261.5,0.88855
262,0.88856
262.5,0.88857
263,0.88858
263.5,0.88859
264,0.8886
264.5,0.88861
265,0.88862
265.5,0.88862
266,0.88863
266.5,0.88863
267,0.88864
267.5,0.88865
268,0.88866
268.5,0.88867
269,0.88868
269.5,0.88869
270,0.88869
270.5,0.8887
271,0.88871
271.5,0.88871
272,0.88872
272.5,0.88872
273,0.88873
273.5,0.88873
274,0.88874
274.5,0.88875
275,0.88875
275.5,0.88876
276,0.88877
276.5,0.88877
277,0.88878
277.5,0.88879
278,0.88879
278.5,0.8888
279,0.88881
279.5,0.88881
280,0.88882
280.5,0.88883
281,0.88883
281.5,0.88884
282,0.88884
282.5,0.88885
283,0.88885
283.5,0.88886
284,0.88887
284.5,0.88887
285,0.88888
285.5,0.88889
286,0.88889
286.5,0.8889
287,0.8889
287.5,0.88891
288,0.88892
288.5,0.88892
289,0.88893
289.5,0.88894
290,0.88895
290.5,0.88896
291,0.88896
291.5,0.88897
292,0.88897
292.5,0.88897
293,0.88898
293.5,0.88898
294,0.88899
294.5,0.889
295,0.889
295.5,0.88901
296,0.88902
296.5,0.88902
297,0.88903
297.5,0.88903
298,0.88904
298.5,0.88904
299,0.88904
299.5,0.88904
300,0.88905
300.5,0.88906
301,0.88906
301.5,0.88907
302,0.88908
302.5,0.88909
303,0.88909
303.5,0.8891
304,0.8891
304.5,0.88911
305,0.88911
305.5,0.88911
306,0.88912
306.5,0.88912
307,0.88913
307.5,0.88914
308,0.88914
308.5,0.88915
309,0.88915
309.5,0.88916
310,0.88916
310.5,0.88917
311,0.88917
311.5,0.88917
312,0.88917
312.5,0.88918
313,0.88918
313.5,0.88919
314,0.8892
314.5,0.88921
315,0.88921
315.5,0.88922
316,0.88923
316.5,0.88923
317,0.88923
317.5,0.88924
318,0.88924
318.5,0.88924
319,0.88924
319.5,0.88924
320,0.88925
320.5,0.88925
321,0.88926
321.5,0.88927
322,0.88927
322.5,0.88928
323,0.88928
323.5,0.88928
324,0.88928


==> Data/Figure 5d/5.csv <==
0,1
0.5,0.99877
1,0.99535
1.5,0.99036
2,0.98453
2.5,0.97844
3,0.97245
3.5,0.96675
4,0.96142
4.5,0.95647
5,0.95191
5.5,0.94772
6,0.9439
6.5,0.94044
7,0.93734
7.5,0.9346
8,0.93221
8.5,0.93015
9,0.92839
9.5,0.92692
10,0.9257
10.5,0.92472
11,0.92394
11.5,0.92335
12,0.92293
12.5,0.92266
13,0.92252
13.5,0.92251
14,0.9226
14.5,0.92278
15,0.92304
15.5,0.92337
16,0.92377
16.5,0.92422
17,0.92471
17.5,0.92524
18,0.9258
18.5,0.92638
19,0.92697
19.5,0.92758
20,0.92819
20.5,0.9288
21,0.92941
21.5,0.93002
22,0.93062
22.5,0.93122
23,0.93181
23.5,0.93239
24,0.93296
24.5,0.93352
25,0.93406
25.5,0.93459
26,0.9351
26.5,0.9356
27,0.93607
27.5,0.93654
28,0.93698
28.5,0.93742
29,0.93783
29.5,0.93824
30,0.93863
30.5,0.93901
31,0.93937
31.5,0.93972
32,0.94005
32.5,0.94036
33,0.94066
33.5,0.94095
34,0.94122
34.5,0.94149
35,0.94174
35.5,0.94198
36,0.94222
36.5,0.94244
37,0.94266
37.5,0.94286
38,0.94305
38.5,0.94323
39,0.94341
39.5,0.94357
40,0.94374
40.5,0.94389
41,0.94404
41.5,0.94419
42,0.94432
42.5,0.94446
43,0.94459
43.5,0.94471
44,0.94483
44.5,0.94493
45,0.94504
45.5,0.94513
46,0.94523
46.5,0.94532
47,0.94541
47.5,0.9455
48,0.94559
48.5,0.94568
49,0.94576
49.5,0.94584
50,0.94592
50.5,0.94599
51,0.94605
51.5,0.94612
52,0.94618
52.5,0.94625
53,0.94631
53.5,0.94637
54,0.94643
54.5,0.94649
55,0.94655
55.5,0.94661
56,0.94666
56.5,0.94671
57,0.94675
57.5,0.9468
58,0.94684
58.5,0.94689
59,0.94693
59.5,0.94698
60,0.94702
60.5,0.94706
61,0.94711
61.5,0.94715
62,0.94719
62.5,0.94723
63,0.94727
63.5,0.9473
64,0.94733
64.5,0.94737
65,0.9474
65.5,0.94743
66,0.94747
66.5,0.9475
67,0.94754
67.5,0.94757
68,0.94761
68.5,0.94764
69,0.94768
69.5,0.94771
70,0.94774
70.5,0.94776
71,0.94779
71.5,0.94782
72,0.94785
72.5,0.94788
73,0.94791
73.5,0.94793
74,0.94796
74.5,0.94799
75,0.94802
75.5,0.94805
76,0.94808
76.5,0.9481
77,0.94812
77.5,0.94814
78,0.94817
78.5,0.94819
79,0.94821
79.5,0.94824
80,0.94827
80.5,0.94829
81,0.94832
81.5,0.94834
82,0.94837
82.5,0.94839
83,0.94841
83.5,0.94842
84,0.94844
84.5,0.94846
85,0.94848
85.5,0.94851
86,0.94853
86.5,0.94856
87,0.94858
87.5,0.9486
88,0.94862
88.5,0.94864
89,0.94866
89.5,0.94868
90,0.94869
90.5,0.94871
91,0.94873
91.5,0.94875
92,0.94878
92.5,0.9488
93,0.94883
93.5,0.94885
94,0.94887
94.5,0.94889
95,0.94891
95.5,0.94892
96,0.94893
96.5,0.94895
97,0.94897
97.5,0.94899
98,0.94901
98.5,0.94903
99,0.94905
99.5,0.94907
100,0.94909
100.5,0.94911
101,0.94913
101.5,0.94914
102,0.94915
102.5,0.94916
103,0.94917
103.5,0.94919
104,0.9492
104.5,0.94922
105,0.94925
105.5,0.94927
106,0.94929
106.5,0.94931
107,0.94932
107.5,0.94934
108,0.94935
108.5,0.94935
109,0.94936
109.5,0.94937
110,0.94939
110.5,0.9494
111,0.94942
111.5,0.94944
112,0.94947
112.5,0.94948
113,0.9495
113.5,0.94951
114,0.94952
114.5,0.94953
115,0.94953
115.5,0.94954
116,0.94956
116.5,0.94957
117,0.94959
117.5,0.94961
118,0.94964
118.5,0.94966
119,0.94967
119.5,0.94969
120,0.9497
120.5,0.9497
121,0.94971
121.5,0.94972
122,0.94972
122.5,0.94974
123,0.94975
123.5,0.94977
124,0.94979
124.5,0.9498
125,0.94982
125.5,0.94983
126,0.94984
126.5,0.94985
127,0.94985
127.5,0.94986
128,0.94987
128.5,0.94988
129,0.94989
129.5,0.9499
130,0.94991
130.5,0.94993
131,0.94994
131.5,0.94996
132,0.94997
132.5,0.94998
133,0.94999
133.5,0.94999
134,0.95
134.5,0.95
135,0.95001
135.5,0.95002
136,0.95003
136.5,0.95005
137,0.95007
137.5,0.95008
138,0.95009
138.5,0.9501
139,0.9501
139.5,0.9501
140,0.95011
140.5,0.95011
141,0.95012
141.5,0.95013
142,0.95014
142.5,0.95016
143,0.95017
143.5,0.95018
144,0.95019
144.5,0.9502
145,0.9502
145.5,0.9502
146,0.95021
146.5,0.95021
147,0.95022
147.5,0.95023
148,0.95024
148.5,0.95025
149,0.95026
149.5,0.95027
150,0.95028
150.5,0.95029
151,0.95029
151.5,0.95029
152,0.9503
152.5,0.9503
153,0.95031
153.5,0.95032
154,0.95033
154.5,0.95034
155,0.95035
155.5,0.95036
156,0.95037
156.5,0.95037
157,0.95037
157.5,0.95037
158,0.95038
158.5,0.95038
159,0.95039
159.5,0.9504
160,0.95041
160.5,0.95042
161,0.95043
161.5,0.95043
162,0.95044
162.5,0.95044
163,0.95045
163.5,0.95045
164,0.95045
164.5,0.95046
165,0.95046
165.5,0.95047
166,0.95048
166.5,0.95049
167,0.9505
167.5,0.9505
168,0.95051
168.5,0.95051
169,0.95051
169.5,0.95052
170,0.95052
170.5,0.95053
171,0.95053
171.5,0.95054
172,0.95055
172.5,0.95056
173,0.95057
173.5,0.95057
174,0.95057
174.5,0.95057
175,0.95057
175.5,0.95057
176,0.95058
176.5,0.95058
177,0.95059
177.5,0.9506
178,0.95061
178.5,0.95062
179,0.95063
179.5,0.95064
180,0.95064
180.5,0.95064
181,0.95064
181.5,0.95064
182,0.95065
182.5,0.95065
183,0.95066
183.5,0.95067
184,0.95068
184.5,0.95068
185,0.95069
185.5,0.95069
186,0.9507
186.5,0.95069
187,0.95069
187.5,0.95069
188,0.9507
188.5,0.9507
189,0.9507
189.5,0.95071
190,0.95072
190.5,0.95073
191,0.95073
191.5,0.95074
192,0.95074
192.5,0.95074
193,0.95074
193.5,0.95074
194,0.95074
194.5,0.95075
195,0.95075
195.5,0.95075
196,0.95076
196.5,0.95077
197,0.95078
197.5,0.95079
198,0.95079
198.5,0.9508
199,0.9508
199.5,0.9508
200,0.9508
200.5,0.9508
201,0.9508
201.5,0.95081
202,0.95082
202.5,0.95083
203,0.95083
203.5,0.95084
204,0.95085
204.5,0.95086
205,0.95086
205.5,0.95085
206,0.95085
206.5,0.95085
207,0.95086
207.5,0.95086
208,0.95087
208.5,0.95088
209,0.95089
209.5,0.9509
210,0.95091
210.5,0.95091
211,0.95091
211.5,0.95091
212,0.95091
212.5,0.95091
213,0.95091
213.5,0.95091
214,0.95092
214.5,0.95093
215,0.95094
215.5,0.95095
216,0.95095
216.5,0.95096
217,0.95096
217.5,0.95096
218,0.95096
218.5,0.95096
219,0.95096
219.5,0.95096
220,0.95097
220.5,0.95098
221,0.95099
221.5,0.951
222,0.95101
222.5,0.95101
223,0.95101
223.5,0.95102
224,0.95102
224.5,0.95102
225,0.95102
225.5,0.95102
226,0.95103
226.5,0.95104
227,0.95104
227.5,0.95105
228,0.95105
228.5,0.95105
229,0.95105
229.5,0.95105
230,0.95105
230.5,0.95106
231,0.95106
231.5,0.95107
232,0.95107
232.5,0.95108
233,0.95108
233.5,0.95108
234,0.95108
234.5,0.95108
235,0.95108
235.5,0.95108
236,0.95108
236.5,0.95108
237,0.95109
237.5,0.95109
238,0.9511
238.5,0.9511
239,0.9511
239.5,0.9511
240,0.95111
240.5,0.95111
241,0.95111
241.5,0.95111
242,0.95112
242.5,0.95112
243,0.95112
243.5,0.95113
244,0.95113
244.5,0.95113
245,0.95114
245.5,0.95114
246,0.95114
246.5,0.95114
247,0.95115
247.5,0.95115
248,0.95116
248.5,0.95116
249,0.95116
249.5,0.95116
250,0.95116
250.5,0.95116
251,0.95116
251.5,0.95116
252,0.95117
252.5,0.95117
253,0.95118
253.5,0.95118
254,0.95118
254.5,0.95118
255,0.95118
255.5,0.95118
256,0.95117
256.5,0.95118
257,0.95118
257.5,0.95118
258,0.95119
258.5,0.9512
259,0.95121
259.5,0.95121
260,0.95121
260.5,0.95121
261,0.9512
261.5,0.95119
262,0.95119
262.5,0.95119
263,0.95119
263.5,0.9512
264,0.95121
264.5,0.95122
265,0.95122
265.5,0.95122
266,0.95121
266.5,0.95121
267,0.9512
267.5,0.9512
268,0.95121
268.5,0.95121
269,0.95122
269.5,0.95122
270,0.95123
270.5,0.95123
271,0.95123
271.5,0.95123
272,0.95122
272.5,0.95122
273,0.95121
273.5,0.95121
274,0.95122
274.5,0.95122
275,0.95123
275.5,0.95124
276,0.95125
276.5,0.95125
277,0.95125
277.5,0.95125
278,0.95124
278.5,0.95124
279,0.95123
279.5,0.95123
280,0.95124
280.5,0.95124
281,0.95125
281.5,0.95125
282,0.95125
282.5,0.95125
283,0.95125
283.5,0.95125
284,0.95125
284.5,0.95124
285,0.95124
285.5,0.95124
286,0.95124
286.5,0.95125
287,0.95125
287.5,0.95125
288,0.95126
288.5,0.95126
289,0.95126
289.5,0.95125
290,0.95125
290.5,0.95125
291,0.95126
291.5,0.95126
292,0.95126
292.5,0.95127
293,0.95127
293.5,0.95127
294,0.95127
294.5,0.95127
295,0.95127
295.5,0.95128
296,0.95128
296.5,0.95128
297,0.95128
297.5,0.95129
298,0.95129
298.5,0.95128
299,0.95128
299.5,0.95128
300,0.95128
300.5,0.95128
301,0.95128
301.5,0.95129
302,0.95129
302.5,0.9513
303,0.9513
303.5,0.9513
304,0.95129
304.5,0.95129
305,0.95128
305.5,0.95128
306,0.95128
306.5,0.95128
307,0.95128
307.5,0.95129
308,0.9513
308.5,0.9513
309,0.9513
309.5,0.9513
310,0.9513
310.5,0.9513
311,0.95129
311.5,0.95129
312,0.9513
312.5,0.9513
313,0.9513
313.5,0.95131
314,0.95131
314.5,0.95132
315,0.95132
315.5,0.95132
316,0.95131
316.5,0.95131
317,0.95131
317.5,0.95131
318,0.95131
318.5,0.95131
319,0.95131
319.5,0.95131
320,0.95131
320.5,0.95132
321,0.95132
321.5,0.95131
322,0.95131
322.5,0.95131
323,0.95131
323.5,0.95131
324,0.95131


==> Data/Figure 6a/1.csv <==
0,1
0.5,0.99875
1,0.99502
1.5,0.98887
2,0.98037
2.5,0.96962
3,0.95674
3.5,0.94186
4,0.92512
4.5,0.90662
5,0.8865
5.5,0.86486
6,0.84179
6.5,0.81739
7,0.79173
7.5,0.7649
8,0.73698
8.5,0.70808
9,0.6783
9.5,0.64775
10,0.61654
10.5,0.58478
11,0.55259
11.5,0.52005
12,0.48727
12.5,0.4543
13,0.42124
13.5,0.38813
14,0.35506
14.5,0.32208
15,0.28927
15.5,0.25673
16,0.22453
16.5,0.19276
17,0.16149
17.5,0.13081
18,0.10076
18.5,0.071403
19,0.042773
19.5,0.014902
20,-0.012179
20.5,-0.038439
21,-0.063843
21.5,-0.088349
22,-0.11191
22.5,-0.13449
23,-0.15604
23.5,-0.17652
24,-0.19592
24.5,-0.21421
25,-0.23139
25.5,-0.24746
26,-0.26244
26.5,-0.27633
27,-0.28914
27.5,-0.30087
28,-0.31151
28.5,-0.32105
29,-0.32949
29.5,-0.33684
30,-0.34308
30.5,-0.34823
31,-0.35231
31.5,-0.35537
32,-0.35742
32.5,-0.35852
33,-0.35869
33.5,-0.35796
34,-0.35636
34.5,-0.35392
35,-0.35064
35.5,-0.34654
36,-0.34165
36.5,-0.336
37,-0.32961
37.5,-0.32254
38,-0.31482
38.5,-0.30652
39,-0.29767
39.5,-0.28832
40,-0.27852
40.5,-0.26829
41,-0.25765
41.5,-0.24664
42,-0.23528
42.5,-0.22359
43,-0.21162
43.5,-0.19939
44,-0.18696
44.5,-0.17438
45,-0.16168
45.5,-0.14892
46,-0.13613
46.5,-0.12334
47,-0.11058
47.5,-0.097863
48,-0.085205
48.5,-0.072627
49,-0.060154
49.5,-0.047811
50,-0.03563
50.5,-0.023644
51,-0.011884
51.5,-0.00038693
52,0.01082
52.5,0.021716
53,0.032287
53.5,0.042524
54,0.052422
54.5,0.061977
55,0.071179
55.5,0.080022
56,0.088493
56.5,0.096578
57,0.10426
57.5,0.11152
58,0.11834
58.5,0.12471
59,0.13063
59.5,0.13611
60,0.14116
60.5,0.14577
61,0.14996
61.5,0.15374
62,0.15711
62.5,0.16007
63,0.16261
63.5,0.16475
64,0.16646
64.5,0.16775
65,0.16864
65.5,0.16912
66,0.16923
66.5,0.16897
67,0.16836
67.5,0.16743
68,0.16619
68.5,0.16464
69,0.1628
69.5,0.16067
70,0.15825
70.5,0.15556
71,0.1526
71.5,0.14938
72,0.14593
72.5,0.14226
73,0.13841
73.5,0.13438
74,0.13021
74.5,0.1259
75,0.12147
75.5,0.11692
76,0.11226
76.5,0.10751
77,0.10266
77.5,0.097734
78,0.092741
78.5,0.087702
79,0.082637
79.5,0.077568
80,0.072512
80.5,0.067485
81,0.062496
81.5,0.057553
82,0.05266
82.5,0.047821
83,0.04304
83.5,0.038323
84,0.033678
84.5,0.029117
85,0.024655
85.5,0.020305
86,0.016083
86.5,0.012
87,0.0080614
87.5,0.0042725
88,0.00063349
88.5,-0.0028576
89,-0.0062039
89.5,-0.0094069
90,-0.012465
90.5,-0.015374
91,-0.018126
91.5,-0.020715
92,-0.02313
92.5,-0.025366
93,-0.02742
93.5,-0.02929
94,-0.030981
94.5,-0.032499
95,-0.033853
95.5,-0.03505
96,-0.036096
96.5,-0.036994
97,-0.037743
97.5,-0.038342
98,-0.038787
98.5,-0.039075
99,-0.039206
99.5,-0.03918
100,-0.039004


==> Data/Figure 6a/2.csv <==
0,1
0.5,0.99875
1,0.99503
1.5,0.9889
2,0.98046
2.5,0.96984
3,0.95719
3.5,0.94266
4,0.92641
4.5,0.90859
5,0.88933
5.5,0.86876
6,0.84698
6.5,0.82408
7,0.80014
7.5,0.77522
8,0.74942
8.5,0.72282
9,0.69555
9.5,0.6677
10,0.63941
10.5,0.61078
11,0.58192
11.5,0.55293
12,0.52387
12.5,0.49481
13,0.4658
13.5,0.43688
14,0.40811
14.5,0.37954
15,0.35123
15.5,0.32325
16,0.29569
16.5,0.26862
17,0.24211
17.5,0.21622
18,0.191
18.5,0.16648
19,0.14267
19.5,0.11957
20,0.097208
20.5,0.075584
21,0.054719
21.5,0.034641
22,0.015386
22.5,-0.0030055
23,-0.020499
23.5,-0.037066
24,-0.052694
24.5,-0.067383
25,-0.081147
25.5,-0.094006
26,-0.10598
26.5,-0.1171
27,-0.12738
27.5,-0.13682
28,-0.14543
28.5,-0.1532
29,-0.16012
29.5,-0.1662
30,-0.17142
30.5,-0.17582
31,-0.17941
31.5,-0.18223
32,-0.18434
32.5,-0.18576
33,-0.18654
33.5,-0.1867
34,-0.18627
34.5,-0.18525
35,-0.18366
35.5,-0.1815
36,-0.17878
36.5,-0.17553
37,-0.17177
37.5,-0.16755
38,-0.1629
38.5,-0.15788
39,-0.15252
39.5,-0.14686
40,-0.14093
40.5,-0.13475
41,-0.12833
41.5,-0.12169
42,-0.11482
42.5,-0.10774
43,-0.10049
43.5,-0.093084
44,-0.085561
44.5,-0.077957
45,-0.070312
45.5,-0.062661
46,-0.055031
46.5,-0.04744
47,-0.039895
47.5,-0.032399
48,-0.024954
48.5,-0.017565
49,-0.010246
49.5,-0.0030115
50,0.0041193
50.5,0.011121
51,0.017965
51.5,0.024625
52,0.031084
52.5,0.037332
53,0.043369
53.5,0.049193
54,0.054809
54.5,0.060223
55,0.065438
55.5,0.070455
56,0.075267
56.5,0.07986
57,0.084218
57.5,0.088325
58,0.092169
58.5,0.095746
59,0.099058
59.5,0.10211
60,0.10493
60.5,0.10751
61,0.10987
61.5,0.11202
62,0.11397
62.5,0.11571
63,0.11724
63.5,0.11854
64,0.11962
64.5,0.12046
65,0.12108
65.5,0.12149
66,0.12169
66.5,0.12172
67,0.12158
67.5,0.12128
68,0.12085
68.5,0.12028
69,0.11958
69.5,0.11874
70,0.11776
70.5,0.11664
71,0.11538
71.5,0.11398
72,0.11247
72.5,0.11085
73,0.10915
73.5,0.10738
74,0.10556
74.5,0.10369
75,0.10177
75.5,0.099814
76,0.097807
76.5,0.095749
77,0.09364
77.5,0.091483
78,0.089288
78.5,0.087067
79,0.084836
79.5,0.082611
80,0.080406
80.5,0.078228
81,0.076081
81.5,0.073964
82,0.071872
82.5,0.069801
83,0.067748
83.5,0.065713
84,0.063699
84.5,0.061714
85,0.059769
85.5,0.057875
86,0.056043
86.5,0.054279
87,0.052588
87.5,0.050969
88,0.049417
88.5,0.047926
89,0.046488
89.5,0.0451
90,0.043759
90.5,0.04247
91,0.041238
91.5,0.040072
92,0.038979
92.5,0.037967
93,0.037037
93.5,0.036188
94,0.035415
94.5,0.034711
95,0.034067
95.5,0.033476
96,0.03293
96.5,0.03243
97,0.031979
97.5,0.031584
98,0.031249
98.5,0.030979
99,0.030777
99.5,0.030642
100,0.03057


==> Data/Figure 6a/3.csv <==
0,1
0.5,0.99875
1,0.99503
1.5,0.98893
2,0.98056
2.5,0.97007
3,0.95764
3.5,0.94345
4,0.92768
4.5,0.91051
5,0.8921
5.5,0.87258
6,0.85205
6.5,0.83059
7,0.80827
7.5,0.78516
8,0.76135
8.5,0.73691
9,0.71197
9.5,0.68663
10,0.66103
10.5,0.63527
11,0.60947
11.5,0.5837
12,0.55804
12.5,0.53252
13,0.50717
13.5,0.48203
14,0.45711
14.5,0.43246
15,0.40813
15.5,0.38419
16,0.3607
16.5,0.33775
17,0.31539
17.5,0.29367
18,0.27264
18.5,0.25228
19,0.23261
19.5,0.21362
20,0.19528
20.5,0.1776
21,0.16058
21.5,0.14424
22,0.12862
22.5,0.11374
23,0.099651
23.5,0.086357
24,0.073871
24.5,0.062183
25,0.051267
25.5,0.041089
26,0.031612
26.5,0.022803
27,0.014642
27.5,0.0071173
28,0.0002305
28.5,-0.0060106
29,-0.011597
29.5,-0.016523
30,-0.020794
30.5,-0.024428
31,-0.027453
31.5,-0.02991
32,-0.031845
32.5,-0.033301
33,-0.034316
33.5,-0.034916
34,-0.035115
34.5,-0.034919
35,-0.034327
35.5,-0.033341
36,-0.031964
36.5,-0.03021
37,-0.0281
37.5,-0.025668
38,-0.022955
38.5,-0.020005
39,-0.016855
39.5,-0.013536
40,-0.010067
40.5,-0.0064576
41,-0.0027122
41.5,0.0011704
42,0.0051906
42.5,0.0093444
43,0.013619
43.5,0.017992
44,0.022434
44.5,0.026911
45,0.03139
45.5,0.035847
46,0.040264
46.5,0.04463
47,0.048946
47.5,0.053218
48,0.057453
48.5,0.061655
49,0.065821
49.5,0.069942
50,0.074003
50.5,0.077983
51,0.081859
51.5,0.085608
52,0.089218
52.5,0.092681
53,0.096
53.5,0.099184
54,0.10224
54.5,0.10519
55,0.10803
55.5,0.11077
56,0.1134
56.5,0.11592
57,0.1183
57.5,0.12053
58,0.1226
58.5,0.12452
59,0.12626
59.5,0.12786
60,0.12932
60.5,0.13066
61,0.13188
61.5,0.13301
62,0.13405
62.5,0.13499
63,0.13582
63.5,0.13653
64,0.13713
64.5,0.13759
65,0.13792
65.5,0.13813
66,0.13824
66.5,0.13825
67,0.13819
67.5,0.13807
68,0.13789
68.5,0.13766
69,0.13737
69.5,0.13702
70,0.1366
70.5,0.1361
71,0.13553
71.5,0.13488
72,0.13417
72.5,0.1334
73,0.1326
73.5,0.13178
74,0.13095
74.5,0.13012
75,0.12927
75.5,0.12842
76,0.12754
76.5,0.12664
77,0.12571
77.5,0.12474
78,0.12375
78.5,0.12274
79,0.12173
79.5,0.12073
80,0.11975
80.5,0.1188
81,0.11788
81.5,0.11698
82,0.1161
82.5,0.11523
83,0.11436
83.5,0.11348
84,0.11261
84.5,0.11173
85,0.11087
85.5,0.11004
86,0.10923
86.5,0.10847
87,0.10776
87.5,0.10708
88,0.10644
88.5,0.10582
89,0.10523
89.5,0.10464
90,0.10406
90.5,0.10349
91,0.10294
91.5,0.10241
92,0.10192
92.5,0.10146
93,0.10105
93.5,0.10068
94,0.10034
94.5,0.10004
95,0.099763
95.5,0.099497
96,0.09924
96.5,0.09899
97,0.098751
97.5,0.098527
98,0.098325
98.5,0.09815
99,0.098009
99.5,0.097902
100,0.097828


==> Data/Figure 6a/4.csv <==
0,1
0.5,0.99874
1,0.99505
1.5,0.98907
2,0.98101
2.5,0.97114
3,0.95975
3.5,0.94715
4,0.93364
4.5,0.91951
5,0.90497
5.5,0.89018
6,0.8752
6.5,0.86006
7,0.84476
7.5,0.8293
8,0.81371
8.5,0.79807
9,0.78248
9.5,0.76707
10,0.75195
10.5,0.73726
11,0.72307
11.5,0.70943
12,0.69632
12.5,0.68372
13,0.67157
13.5,0.65979
14,0.64836
14.5,0.63726
15,0.62651
15.5,0.61615
16,0.60623
16.5,0.59682
17,0.58796
17.5,0.57968
18,0.57194
18.5,0.56473
19,0.55796
19.5,0.55158
20,0.54552
20.5,0.53974
21,0.53424
21.5,0.52902
22,0.52412
22.5,0.51956
23,0.51538
23.5,0.51159
24,0.50819
24.5,0.50514
25,0.50241
25.5,0.49993
26,0.49766
26.5,0.49554
27,0.49354
27.5,0.49167
28,0.48993
28.5,0.48834
29,0.48695
29.5,0.48575
30,0.48475
30.5,0.48394
31,0.48331
31.5,0.48282
32,0.48244
32.5,0.48211
33,0.48182
33.5,0.48155
34,0.4813
34.5,0.48108
35,0.48092
35.5,0.48083
36,0.48084
36.5,0.48096
37,0.48116
37.5,0.48142
38,0.48172
38.5,0.48202
39,0.48231
39.5,0.48258
40,0.4828
40.5,0.48299
41,0.48319
41.5,0.48341
42,0.48368
42.5,0.48399
43,0.48435
43.5,0.48474
44,0.48515
44.5,0.48555
45,0.48593
45.5,0.48626
46,0.48656
46.5,0.48681
47,0.48703
47.5,0.48724
48,0.48747
48.5,0.48772
49,0.48799
49.5,0.4883
50,0.48863
50.5,0.48896
51,0.48927
51.5,0.48955
52,0.48979
52.5,0.48998
53,0.49014
53.5,0.49028
54,0.49041
54.5,0.49056
55,0.49075
55.5,0.49097
56,0.49122
56.5,0.49149
57,0.49175
57.5,0.49199
58,0.49219
58.5,0.49235
59,0.49248
59.5,0.49259
60,0.49269
60.5,0.4928
61,0.49294
61.5,0.49312
62,0.49332
62.5,0.49354
63,0.49376
63.5,0.49397
64,0.49415
64.5,0.49432
65,0.49445
65.5,0.49456
66,0.49466
66.5,0.49475
67,0.49486
67.5,0.49499
68,0.49515
68.5,0.49533
69,0.49553
69.5,0.49574
70,0.49594
70.5,0.49612
71,0.49627
71.5,0.49639
72,0.49649
72.5,0.49658
73,0.49668
73.5,0.4968
74,0.49694
74.5,0.49711
75,0.49731
75.5,0.49751
76,0.49772
76.5,0.49792
77,0.4981
77.5,0.49825
78,0.49838
78.5,0.49847
79,0.49857
79.5,0.49868
80,0.49881
80.5,0.49896
81,0.49914
81.5,0.49933
82,0.49953
82.5,0.49973
83,0.49992
83.5,0.50009
84,0.50023
84.5,0.50035
85,0.50047
85.5,0.50059
86,0.50071
86.5,0.50086
87,0.50102
87.5,0.50119
88,0.50137
88.5,0.50155
89,0.50172
89.5,0.50188
90,0.50202
90.5,0.50215
91,0.50228
91.5,0.5024
92,0.50253
92.5,0.50267
93,0.50282
93.5,0.50299
94,0.50317
94.5,0.50335
95,0.50353
95.5,0.50371
96,0.50387
96.5,0.50401
97,0.50413
97.5,0.50424
98,0.50435
98.5,0.50447
99,0.5046
99.5,0.50474
100,0.50491


==> Data/Figure 6a/5.csv <==
0,1
0.5,0.9987
1,0.99504
1.5,0.98918
2,0.98142
2.5,0.97212
3,0.96168
3.5,0.95052
4,0.93903
4.5,0.92756
5,0.91632
5.5,0.90545
6,0.89493
6.5,0.88468
7,0.87463
7.5,0.86469
8,0.85485
8.5,0.84518
9,0.83576
9.5,0.82673
10,0.81821
10.5,0.81029
11,0.80302
11.5,0.7964
12,0.79037
12.5,0.78484
13,0.77968
13.5,0.7748
14,0.77012
14.5,0.76561
15,0.7613
15.5,0.75722
16,0.75344
16.5,0.75001
17,0.74698
17.5,0.74433
18,0.74207
18.5,0.74011
19,0.73839
19.5,0.73681
20,0.73532
20.5,0.73388
21,0.73249
21.5,0.73117
22,0.72997
22.5,0.72892
23,0.72806
23.5,0.7274
24,0.72693
24.5,0.72662
25,0.72643
25.5,0.7263
26,0.7262
26.5,0.72607
27,0.72592
27.5,0.72573
28,0.72554
28.5,0.72538
29,0.72529
29.5,0.72529
30,0.72537
30.5,0.72553
31,0.72573
31.5,0.72595
32,0.72616
32.5,0.72636
33,0.72651
33.5,0.72661
34,0.72668
34.5,0.72675
35,0.72685
35.5,0.727
36,0.72721
36.5,0.72748
37,0.7278
37.5,0.72814
38,0.72846
38.5,0.72875
39,0.72899
39.5,0.72917
40,0.72931
40.5,0.72942
41,0.72954
41.5,0.72969
42,0.72989
42.5,0.73013
43,0.73042
43.5,0.73072
44,0.73102
44.5,0.73129
45,0.73152
45.5,0.73171
46,0.73188
46.5,0.73203
47,0.73217
47.5,0.7323
48,0.73245
48.5,0.73262
49,0.73283
49.5,0.73308
50,0.73334
50.5,0.73361
51,0.73387
51.5,0.7341
52,0.73428
52.5,0.73441
53,0.73451
53.5,0.73461
54,0.73471
54.5,0.73485
55,0.73502
55.5,0.73523
56,0.73546
56.5,0.73569
57,0.73591
57.5,0.73609
58,0.73622
58.5,0.73632
59,0.73639
59.5,0.73644
60,0.73651
60.5,0.7366
61,0.73673
61.5,0.73689
62,0.73706
62.5,0.73725
63,0.73744
63.5,0.73763
64,0.73778
64.5,0.73791
65,0.738
65.5,0.73806
66,0.73811
66.5,0.73817
67,0.73826
67.5,0.73838
68,0.73853
68.5,0.73869
69,0.73886
69.5,0.73902
70,0.73916
70.5,0.73927
71,0.73935
71.5,0.7394
72,0.73943
72.5,0.73947
73,0.73951
73.5,0.73957
74,0.73965
74.5,0.73976
75,0.73989
75.5,0.74003
76,0.74017
76.5,0.7403
77,0.7404
77.5,0.74047
78,0.74053
78.5,0.74058
79,0.74064
79.5,0.7407
80,0.74077
80.5,0.74085
81,0.74094
81.5,0.74106
82,0.74118
82.5,0.7413
83,0.74139
83.5,0.74144
84,0.74147
84.5,0.74149
85,0.74151
85.5,0.74156
86,0.74163
86.5,0.74171
87,0.74181
87.5,0.74191
88,0.74201
88.5,0.7421
89,0.74216
89.5,0.74218
90,0.74219
90.5,0.7422
91,0.74224
91.5,0.7423
92,0.74236
92.5,0.74242
93,0.74249
93.5,0.74257
94,0.74266
94.5,0.74276
95,0.74283
95.5,0.74289
96,0.74292
96.5,0.74295
97,0.74297
97.5,0.743
98,0.74305
98.5,0.74312
99,0.74321
99.5,0.7433
100,0.7434


==> Data/Figure 6a/6.csv <==
0,1
0.5,0.99872
1,0.99509
1.5,0.98935
2,0.98187
2.5,0.9731
3,0.96352
3.5,0.95365
4,0.94394
4.5,0.93476
5,0.92631
5.5,0.9186
6,0.91154
6.5,0.90494
7,0.89863
7.5,0.89251
8,0.88653
8.5,0.88074
9,0.87525
9.5,0.87015
10,0.86558
10.5,0.86159
11,0.8582
11.5,0.85538
12,0.85302
12.5,0.85101
13,0.84921
13.5,0.84753
14,0.84588
14.5,0.84426
15,0.84268
15.5,0.84122
16,0.83994
16.5,0.8389
17,0.83813
17.5,0.83765
18,0.83739
18.5,0.83728
19,0.83722
19.5,0.83714
20,0.83703
20.5,0.83686
21,0.83665
21.5,0.83642
22,0.83622
22.5,0.83608
23,0.83606
23.5,0.83616
24,0.83637
24.5,0.83666
25,0.83699
25.5,0.83729
26,0.83754
26.5,0.83772
27,0.83785
27.5,0.83794
28,0.83802
28.5,0.83813
29,0.83827
29.5,0.83847
30,0.83871
30.5,0.83898
31,0.83924
31.5,0.83949
32,0.83972
32.5,0.83991
33,0.84008
33.5,0.84021
34,0.84033
34.5,0.84046
35,0.84062
35.5,0.84082
36,0.84107
36.5,0.84135
37,0.84164
37.5,0.84192
38,0.84217
38.5,0.84239
39,0.84255
39.5,0.84264
40,0.84267
40.5,0.84269
41,0.84273
41.5,0.84281
42,0.84296
42.5,0.84315
43,0.84338
43.5,0.8436
44,0.8438
44.5,0.84395
45,0.84407
45.5,0.84415
46,0.84422
46.5,0.84428
47,0.84435
47.5,0.84444
48,0.84455
48.5,0.84467
49,0.84479
49.5,0.84489
50,0.845
50.5,0.84513
51,0.84524
51.5,0.84532
52,0.84536
52.5,0.84537
53,0.8454
53.5,0.84545
54,0.84553
54.5,0.84563
55,0.84572
55.5,0.84583
56,0.84594
56.5,0.84607
57,0.84618
57.5,0.84626
58,0.84631
58.5,0.84634
59,0.84637
59.5,0.84638
60,0.84638
60.5,0.84641
61,0.84647
61.5,0.84658
62,0.84671
62.5,0.84683
63,0.84693
63.5,0.847
64,0.84706
64.5,0.84708
65,0.84708
65.5,0.84706
66,0.84703
66.5,0.84703
67,0.84704
67.5,0.84709
68,0.84717
68.5,0.8473
69,0.84745
69.5,0.84757
70,0.84765
70.5,0.84768
71,0.84768
71.5,0.84768
72,0.84769
72.5,0.84768
73,0.84765
73.5,0.84763
74,0.84764
74.5,0.8477
75,0.84781
75.5,0.84793
76,0.84803
76.5,0.84809
77,0.84811
77.5,0.84812
78,0.84811
78.5,0.8481
79,0.84811
79.5,0.84813
80,0.84819
80.5,0.84826
81,0.84835
81.5,0.84845
82,0.84854
82.5,0.84858
83,0.84855
83.5,0.84849
84,0.84843
84.5,0.84841
85,0.84843
85.5,0.84846
86,0.84852
86.5,0.8486
87,0.84869
87.5,0.84879
88,0.84888
88.5,0.84893
89,0.84894
89.5,0.84893
90,0.84891
90.5,0.8489
91,0.8489
91.5,0.84892
92,0.84898
92.5,0.84906
93,0.84913
93.5,0.84918
94,0.84921
94.5,0.84921
95,0.84922
95.5,0.84923
96,0.84924
96.5,0.84925
97,0.84926
97.5,0.84926
98,0.84927
98.5,0.8493
99,0.84936
99.5,0.84944
100,0.84951


==> Data/Figure 6a/7.csv <==
0,1
0.5,0.99866
1,0.99509
1.5,0.98956
2,0.9826
2.5,0.97479
3,0.96675
3.5,0.95911
4,0.95237
4.5,0.94683
5,0.94251
5.5,0.93918
6,0.93654
6.5,0.93427
7,0.93217
7.5,0.9301
8,0.92806
8.5,0.92612
9,0.92439
9.5,0.92298
10,0.92196
10.5,0.92133
11,0.92106
11.5,0.92104
12,0.92116
12.5,0.9213
13,0.92138
13.5,0.92135
14,0.9212
14.5,0.92097
15,0.92072
15.5,0.92056
16,0.92054
16.5,0.92069
17,0.92095
17.5,0.92128
18,0.92164
18.5,0.92197
19,0.92225
19.5,0.92245
20,0.92257
20.5,0.9226
21,0.9226
21.5,0.92261
22,0.92268
22.5,0.92282
23,0.92304
23.5,0.9233
24,0.92357
24.5,0.92381
25,0.92401
25.5,0.92416
26,0.92425
26.5,0.92426
27,0.92422
27.5,0.92416
28,0.92415
28.5,0.92421
29,0.92433
29.5,0.9245
30,0.92468
30.5,0.92485
31,0.92497
31.5,0.92504
32,0.92504
32.5,0.92498
33,0.9249
33.5,0.92485
34,0.92484
34.5,0.92488
35,0.92496
35.5,0.92508
36,0.92519
36.5,0.92528
37,0.92536
37.5,0.92543
38,0.92547
38.5,0.92548
39,0.92545
39.5,0.9254
40,0.92536
40.5,0.92535
41,0.92537
41.5,0.92542
42,0.9255
42.5,0.92557
43,0.92563
43.5,0.92569
44,0.92574
44.5,0.92577
45,0.9258
45.5,0.9258
46,0.92579
46.5,0.92576
47,0.92574
47.5,0.92575
48,0.9258
48.5,0.92588
49,0.92595
49.5,0.92601
50,0.92604
50.5,0.92606
51,0.92605
51.5,0.92602
52,0.92598
52.5,0.92595
53,0.92593
53.5,0.92594
54,0.92597
54.5,0.92602
55,0.92607
55.5,0.92612
56,0.92617
56.5,0.92624
57,0.9263
57.5,0.92631
58,0.92627
58.5,0.92621
59,0.92617
59.5,0.92617
60,0.9262
60.5,0.92625
61,0.92629
61.5,0.92633
62,0.92635
62.5,0.92637
63,0.92638
63.5,0.92639
64,0.92639
64.5,0.92641
65,0.92642
65.5,0.92642
66,0.92641
66.5,0.9264
67,0.9264
67.5,0.92643
68,0.92647
68.5,0.92652
69,0.92656
69.5,0.9266
70,0.92665
70.5,0.9267
71,0.92673
71.5,0.92675
72,0.92674
72.5,0.92673
73,0.9267
73.5,0.92668
74,0.92667
74.5,0.92669
75,0.92671
75.5,0.92672
76,0.92675
76.5,0.92681
77,0.92688
77.5,0.92692
78,0.92693
78.5,0.92694
79,0.92693
79.5,0.92693
80,0.92693
80.5,0.92694
81,0.92695
81.5,0.92696
82,0.92697
82.5,0.92699
83,0.92701
83.5,0.92702
84,0.92703
84.5,0.92705
85,0.92708
85.5,0.9271
86,0.9271
86.5,0.92711
87,0.92714
87.5,0.92718
88,0.9272
88.5,0.9272
89,0.92721
89.5,0.92723
90,0.92724
90.5,0.92723
91,0.92722
91.5,0.92723
92,0.92725
92.5,0.92726
93,0.92728
93.5,0.9273
94,0.92731
94.5,0.92731
95,0.92732
95.5,0.92733
96,0.92734
96.5,0.92735
97,0.92737
97.5,0.9274
98,0.92741
98.5,0.92742
99,0.92743
99.5,0.92745
100,0.92748


==> Data/Figure 6b/1.csv <==
0,1
0.5,0.99875
1,0.99504
1.5,0.98896
2,0.98063
2.5,0.97024
3,0.95794
3.5,0.94392
4,0.92836
4.5,0.9114
5,0.8932
5.5,0.87389
6,0.85361
6.5,0.83248
7,0.81063
7.5,0.7882
8,0.76531
8.5,0.74209
9,0.71865
9.5,0.69512
10,0.67161
10.5,0.64823
11,0.62506
11.5,0.6022
12,0.57972
12.5,0.55772
13,0.53626
13.5,0.51541
14,0.49524
14.5,0.47581
15,0.45717
15.5,0.43938
16,0.42247
16.5,0.40649
17,0.39147
17.5,0.37743
18,0.3644
18.5,0.35239
19,0.34143
19.5,0.33151
20,0.32264
20.5,0.31483
21,0.30807
21.5,0.30236
22,0.29767
22.5,0.29402
23,0.29136
23.5,0.28969
24,0.28899
24.5,0.28922
25,0.29037
25.5,0.29239
26,0.29526
26.5,0.29895
27,0.30341
27.5,0.30862
28,0.31453
28.5,0.3211
29,0.3283
29.5,0.33609
30,0.34441
30.5,0.35324
31,0.36253
31.5,0.37224
32,0.38231
32.5,0.39272
33,0.40342
33.5,0.41437
34,0.42553
34.5,0.43685
35,0.44829
35.5,0.45983
36,0.47142
36.5,0.48302
37,0.4946
37.5,0.50612
38,0.51756
38.5,0.52888
39,0.54004
39.5,0.55103
40,0.5618
40.5,0.57234
41,0.58263
41.5,0.59263
42,0.60233
42.5,0.61171
43,0.62075
43.5,0.62943
44,0.63775
44.5,0.64568
45,0.65321
45.5,0.66034
46,0.66705
46.5,0.67334
47,0.67921
47.5,0.68464
48,0.68964
48.5,0.6942
49,0.69832
49.5,0.70202
50,0.70528
50.5,0.70811
51,0.71052
51.5,0.71251
52,0.7141
52.5,0.71528
53,0.71607
53.5,0.71647
54,0.7165
54.5,0.71618
55,0.7155
55.5,0.71448
56,0.71315
56.5,0.7115
57,0.70956
57.5,0.70734
58,0.70485
58.5,0.70212
59,0.69915
59.5,0.69596
60,0.69257
60.5,0.689
61,0.68525
61.5,0.68135
62,0.67731
62.5,0.67315
63,0.66888
63.5,0.66452
64,0.66009
64.5,0.65559
65,0.65105
65.5,0.64647
66,0.64188
66.5,0.63729
67,0.6327
67.5,0.62813
68,0.6236
68.5,0.61911
69,0.61467
69.5,0.61031
70,0.60602
70.5,0.60182
71,0.59772
71.5,0.59372
72,0.58984
72.5,0.58608
73,0.58244
73.5,0.57894
74,0.57557
74.5,0.57235
75,0.56928
75.5,0.56635
76,0.56359
76.5,0.56098
77,0.55853
77.5,0.55625
78,0.55413
78.5,0.55217
79,0.55038
79.5,0.54875
80,0.54729
80.5,0.54598
81,0.54484
81.5,0.54385
82,0.54302
82.5,0.54234
83,0.54181
83.5,0.54143
84,0.54119
84.5,0.54109
85,0.54112
85.5,0.54129
86,0.54157
86.5,0.54197
87,0.54249
87.5,0.54311
88,0.54384
88.5,0.54467
89,0.54559
89.5,0.54659
90,0.54767
90.5,0.54883
91,0.55006
91.5,0.55135
92,0.55269
92.5,0.55408
93,0.55552
93.5,0.55699
94,0.5585
94.5,0.56003
95,0.56158
95.5,0.56315
96,0.56473
96.5,0.56632
97,0.56791
97.5,0.56949
98,0.57106
98.5,0.57262
99,0.57415
99.5,0.57567
100,0.57716


==> Data/Figure 6b/2.csv <==
0,1
0.5,0.99875
1,0.99506
1.5,0.98906
2,0.98093
2.5,0.97092
3,0.95926
3.5,0.94618
4,0.9319
4.5,0.91661
5,0.90048
5.5,0.88366
6,0.86631
6.5,0.84857
7,0.83057
7.5,0.81245
8,0.79433
8.5,0.77633
9,0.75857
9.5,0.74115
10,0.72416
10.5,0.70768
11,0.69178
11.5,0.67652
12,0.66195
12.5,0.64812
13,0.63508
13.5,0.62285
14,0.61147
14.5,0.60096
15,0.59134
15.5,0.58261
16,0.57479
16.5,0.56788
17,0.56187
17.5,0.55674
18,0.5525
18.5,0.54911
19,0.54657
19.5,0.54484
20,0.5439
20.5,0.54373
21,0.54429
21.5,0.54556
22,0.54749
22.5,0.55006
23,0.55322
23.5,0.55694
24,0.56119
24.5,0.56592
25,0.57109
25.5,0.57667
26,0.58262
26.5,0.5889
27,0.59547
27.5,0.6023
28,0.60934
28.5,0.61656
29,0.62393
29.5,0.63141
30,0.63897
30.5,0.64658
31,0.65421
31.5,0.66184
32,0.66942
32.5,0.67694
33,0.68438
33.5,0.6917
34,0.69889
34.5,0.70592
35,0.71278
35.5,0.71945
36,0.72592
36.5,0.73217
37,0.73819
37.5,0.74398
38,0.74951
38.5,0.75478
39,0.75978
39.5,0.76451
40,0.76897
40.5,0.77314
41,0.77704
41.5,0.78065
42,0.78398
42.5,0.78703
43,0.7898
43.5,0.7923
44,0.79453
44.5,0.79649
45,0.7982
45.5,0.79965
46,0.80085
46.5,0.80182
47,0.80255
47.5,0.80306
48,0.80336
48.5,0.80345
49,0.80335
49.5,0.80307
50,0.80261
50.5,0.80199
51,0.80121
51.5,0.80029
52,0.79923
52.5,0.79806
53,0.79677
53.5,0.79537
54,0.79389
54.5,0.79232
55,0.79068
55.5,0.78897
56,0.78722
56.5,0.78541
57,0.78358
57.5,0.78171
58,0.77983
58.5,0.77794
59,0.77604
59.5,0.77414
60,0.77226
60.5,0.77039
61,0.76855
61.5,0.76673
62,0.76495
62.5,0.76321
63,0.76151
63.5,0.75986
64,0.75827
64.5,0.75673
65,0.75524
65.5,0.75382
66,0.75247
66.5,0.75117
67,0.74995
67.5,0.74879
68,0.7477
68.5,0.74668
69,0.74574
69.5,0.74486
70,0.74406
70.5,0.74333
71,0.74268
71.5,0.74209
72,0.74157
72.5,0.74111
73,0.74073
73.5,0.7404
74,0.74014
74.5,0.73994
75,0.7398
75.5,0.73971
76,0.73968
76.5,0.73971
77,0.73978
77.5,0.73991
78,0.74008
78.5,0.74029
79,0.74054
79.5,0.74082
80,0.74114
80.5,0.74149
81,0.74186
81.5,0.74227
82,0.7427
82.5,0.74315
83,0.74362
83.5,0.74411
84,0.74462
84.5,0.74513
85,0.74566
85.5,0.74618
86,0.74672
86.5,0.74725
87,0.74778
87.5,0.74832
88,0.74885
88.5,0.74937
89,0.74989
89.5,0.75041
90,0.75091
90.5,0.75141
91,0.75189
91.5,0.75235
92,0.75281
92.5,0.75324
93,0.75366
93.5,0.75406
94,0.75444
94.5,0.75481
95,0.75516
95.5,0.75549
96,0.7558
96.5,0.75609
97,0.75635
97.5,0.7566
98,0.75683
98.5,0.75704
99,0.75722
99.5,0.75738
100,0.75753


==> Data/Figure 6b/3.csv <==
0,1
0.5,0.99876
1,0.99509
1.5,0.98917
2,0.98128
2.5,0.97171
3,0.96076
3.5,0.94871
4,0.93582
4.5,0.9223
5,0.90833
5.5,0.89408
6,0.87969
6.5,0.86532
7,0.85108
7.5,0.8371
8,0.8235
8.5,0.81037
9,0.79781
9.5,0.78588
10,0.77465
10.5,0.76414
11,0.75441
11.5,0.74547
12,0.73735
12.5,0.73004
13,0.72356
13.5,0.71791
14,0.71308
14.5,0.70905
15,0.70582
15.5,0.70335
16,0.70162
16.5,0.7006
17,0.70026
17.5,0.70056
18,0.70146
18.5,0.70293
19,0.70494
19.5,0.70744
20,0.71038
20.5,0.71374
21,0.71747
21.5,0.72153
22,0.72588
22.5,0.73048
23,0.73529
23.5,0.74029
24,0.74543
24.5,0.75068
25,0.75602
25.5,0.7614
26,0.76681
26.5,0.77222
27,0.77759
27.5,0.78291
28,0.78814
28.5,0.79329
29,0.79832
29.5,0.80321
30,0.80797
30.5,0.81257
31,0.817
31.5,0.82125
32,0.82532
32.5,0.82919
33,0.83287
33.5,0.83634
34,0.8396
34.5,0.84266
35,0.8455
35.5,0.84814
36,0.85057
36.5,0.8528
37,0.85483
37.5,0.85667
38,0.85831
38.5,0.85977
39,0.86105
39.5,0.86215
40,0.86309
40.5,0.86387
41,0.86449
41.5,0.86497
42,0.86532
42.5,0.86554
43,0.86563
43.5,0.86562
44,0.8655
44.5,0.86529
45,0.86499
45.5,0.86461
46,0.86416
46.5,0.86364
47,0.86307
47.5,0.86245
48,0.86179
48.5,0.86109
49,0.86036
49.5,0.85962
50,0.85885
50.5,0.85808
51,0.8573
51.5,0.85652
52,0.85574
52.5,0.85497
53,0.85421
53.5,0.85347
54,0.85274
54.5,0.85204
55,0.85136
55.5,0.85071
56,0.85009
56.5,0.8495
57,0.84894
57.5,0.84842
58,0.84793
58.5,0.84747
59,0.84705
59.5,0.84667
60,0.84632
60.5,0.846
61,0.84573
61.5,0.84549
62,0.84528
62.5,0.84511
63,0.84498
63.5,0.84487
64,0.8448
64.5,0.84476
65,0.84475
65.5,0.84477
66,0.84481
66.5,0.84488
67,0.84497
67.5,0.84508
68,0.84521
68.5,0.84537
69,0.84554
69.5,0.84574
70,0.84594
70.5,0.84617
71,0.8464
71.5,0.84665
72,0.8469
72.5,0.84716
73,0.84742
73.5,0.84769
74,0.84797
74.5,0.84825
75,0.84854
75.5,0.84882
76,0.84911
76.5,0.8494
77,0.84968
77.5,0.84996
78,0.85024
78.5,0.85051
79,0.85077
79.5,0.85103
80,0.85128
80.5,0.85152
81,0.85176
81.5,0.85199
82,0.85221
82.5,0.85243
83,0.85264
83.5,0.85284
84,0.85303
84.5,0.85321
85,0.85338
85.5,0.85354
86,0.85369
86.5,0.85383
87,0.85396
87.5,0.85408
88,0.85419
88.5,0.85429
89,0.85438
89.5,0.85447
90,0.85455
90.5,0.85462
91,0.85468
91.5,0.85474
92,0.85479
92.5,0.85483
93,0.85487
93.5,0.8549
94,0.85492
94.5,0.85494
95,0.85496
95.5,0.85497
96,0.85497
96.5,0.85497
97,0.85497
97.5,0.85497
98,0.85496
98.5,0.85495
99,0.85493
99.5,0.85492
100,0.8549


==> Data/Figure 6b/4.csv <==
0,1
0.5,0.99877
1,0.99526
1.5,0.99
2,0.98364
2.5,0.97681
3,0.97001
3.5,0.96359
4,0.95775
4.5,0.95262
5,0.94826
5.5,0.94469
6,0.94192
6.5,0.93992
7,0.93866
7.5,0.93808
8,0.93811
8.5,0.93866
9,0.93964
9.5,0.94097
10,0.94257
10.5,0.94436
11,0.94628
11.5,0.94827
12,0.95028
12.5,0.95228
13,0.95421
13.5,0.95605
14,0.95777
14.5,0.95935
15,0.96078
15.5,0.96206
16,0.96318
16.5,0.96415
17,0.96497
17.5,0.96565
18,0.9662
18.5,0.96663
19,0.96695
19.5,0.96716
20,0.96728
20.5,0.96732
21,0.96729
21.5,0.9672
22,0.96707
22.5,0.96691
23,0.96673
23.5,0.96653
24,0.96633
24.5,0.96613
25,0.96592
25.5,0.96573
26,0.96555
26.5,0.96538
27,0.96523
27.5,0.9651
28,0.965
28.5,0.96491
29,0.96485
29.5,0.96482
30,0.96481
30.5,0.96482
31,0.96485
31.5,0.9649
32,0.96496
32.5,0.96504
33,0.96513
33.5,0.96524
34,0.96536
34.5,0.96549
35,0.96563
35.5,0.96577
36,0.96593
36.5,0.96609
37,0.96625
37.5,0.96641
38,0.96657
38.5,0.96674
39,0.9669
39.5,0.96706
40,0.96723
40.5,0.96739
41,0.96755
41.5,0.9677
42,0.96785
42.5,0.96799
43,0.96813
43.5,0.96827
44,0.9684
44.5,0.96853
45,0.96865
45.5,0.96877
46,0.96887
46.5,0.96897
47,0.96906
47.5,0.96914
48,0.96921
48.5,0.96928
49,0.96935
49.5,0.96942
50,0.96949
50.5,0.96956
51,0.96963
51.5,0.96969
52,0.96976
52.5,0.96983
53,0.96989
53.5,0.96995
54,0.97001
54.5,0.97007
55,0.97012
55.5,0.97018
56,0.97024
56.5,0.9703
57,0.97035
57.5,0.97041
58,0.97047
58.5,0.97053
59,0.97059
59.5,0.97064
60,0.97069
60.5,0.97073
61,0.97078
61.5,0.97083
62,0.97088
62.5,0.97093
63,0.97098
63.5,0.97103
64,0.97107
64.5,0.97112
65,0.97116
65.5,0.97121
66,0.97125
66.5,0.97129
67,0.97134
67.5,0.97138
68,0.97142
68.5,0.97146
69,0.9715
69.5,0.97154
70,0.97158
70.5,0.97162
71,0.97166
71.5,0.9717
72,0.97173
72.5,0.97176
73,0.9718
73.5,0.97183
74,0.97186
74.5,0.97189
75,0.97193
75.5,0.97196
76,0.97199
76.5,0.97203
77,0.97206
77.5,0.97209
78,0.97213
78.5,0.97216
79,0.97219
79.5,0.97221
80,0.97224
80.5,0.97227
81,0.9723
81.5,0.97232
82,0.97235
82.5,0.97238
83,0.97241
83.5,0.97244
84,0.97247
84.5,0.97249
85,0.97251
85.5,0.97253
86,0.97255
86.5,0.97257
87,0.97259
87.5,0.97261
88,0.97264
88.5,0.97266
89,0.97269
89.5,0.97271
90,0.97273
90.5,0.97275
91,0.97277
91.5,0.97279
92,0.97281
92.5,0.97283
93,0.97285
93.5,0.97287
94,0.97289
94.5,0.97292
95,0.97294
95.5,0.97296
96,0.97298
96.5,0.973
97,0.97301
97.5,0.97303
98,0.97304
98.5,0.97305
99,0.97307
99.5,0.97308
100,0.9731


==> Data/Figure 6b/5.csv <==
0,1
0.5,0.99879
1,0.99552
1.5,0.99115
2,0.98666
2.5,0.98279
3,0.97986
3.5,0.97795
4,0.97694
4.5,0.97668
5,0.97702
5.5,0.97779
6,0.97887
6.5,0.98011
7,0.9814
7.5,0.98267
8,0.98382
8.5,0.98481
9,0.98562
9.5,0.98624
10,0.98669
10.5,0.98699
11,0.98714
11.5,0.98719
12,0.98714
12.5,0.98702
13,0.98684
13.5,0.98663
14,0.98641
14.5,0.98619
15,0.98599
15.5,0.98581
16,0.98566
16.5,0.98555
17,0.98546
17.5,0.9854
18,0.98537
18.5,0.98536
19,0.98537
19.5,0.98539
20,0.98544
20.5,0.9855
21,0.98557
21.5,0.98565
22,0.98574
22.5,0.98584
23,0.98593
23.5,0.98603
24,0.98613
24.5,0.98623
25,0.98631
25.5,0.98638
26,0.98645
26.5,0.98651
27,0.98656
27.5,0.9866
28,0.98663
28.5,0.98667
29,0.9867
29.5,0.98674
30,0.98677
30.5,0.98681
31,0.98684
31.5,0.98688
32,0.98692
32.5,0.98695
33,0.98698
33.5,0.987
34,0.98703
34.5,0.98705
35,0.98709
35.5,0.98712
36,0.98717
36.5,0.98721
37,0.98725
37.5,0.98729
38,0.98733
38.5,0.98735
39,0.98738
39.5,0.9874
40,0.98743
40.5,0.98745
41,0.98747
41.5,0.9875
42,0.98752
42.5,0.98754
43,0.98757
43.5,0.9876
44,0.98763
44.5,0.98766
45,0.98768
45.5,0.98771
46,0.98774
46.5,0.98776
47,0.98779
47.5,0.98782
48,0.98784
48.5,0.98786
49,0.98789
49.5,0.98791
50,0.98793
50.5,0.98796
51,0.98798
51.5,0.988
52,0.98803
52.5,0.98805
53,0.98807
53.5,0.9881
54,0.98812
54.5,0.98814
55,0.98817
55.5,0.98819
56,0.98821
56.5,0.98823
57,0.98824
57.5,0.98824
58,0.98825
58.5,0.98826
59,0.98827
59.5,0.98828
60,0.9883
60.5,0.98832
61,0.98834
61.5,0.98836
62,0.98837
62.5,0.98838
63,0.98839
63.5,0.9884
64,0.98841
64.5,0.98842
65,0.98844
65.5,0.98846
66,0.98847
66.5,0.98848
67,0.98849
67.5,0.9885
68,0.98851
68.5,0.98853
69,0.98854
69.5,0.98855
70,0.98856
70.5,0.98857
71,0.98858
71.5,0.98858
72,0.98859
72.5,0.98859
73,0.98859
73.5,0.9886
74,0.98861
74.5,0.98863
75,0.98864
75.5,0.98865
76,0.98866
76.5,0.98866
77,0.98867
77.5,0.98867
78,0.98868
78.5,0.98868
79,0.98869
79.5,0.98869
80,0.9887
80.5,0.9887
81,0.98871
81.5,0.98871
82,0.98871
82.5,0.98871
83,0.98872
83.5,0.98873
84,0.98874
84.5,0.98875
85,0.98875
85.5,0.98876
86,0.98876
86.5,0.98877
87,0.98877
87.5,0.98877
88,0.98878
88.5,0.98878
89,0.98878
89.5,0.98879
90,0.98879
90.5,0.9888
91,0.9888
91.5,0.9888
92,0.9888
92.5,0.98881
93,0.98881
93.5,0.98882
94,0.98882
94.5,0.98882
95,0.98882
95.5,0.98882
96,0.98882
96.5,0.98881
97,0.98882
97.5,0.98882
98,0.98883
98.5,0.98884
99,0.98884
99.5,0.98885
100,0.98885


==> Data/Figure 6b/6.csv <==
0,1
0.5,0.99881
1,0.99586
1.5,0.99249
2,0.98986
2.5,0.98842
3,0.98806
3.5,0.98846
4,0.98927
4.5,0.99025
5,0.99121
5.5,0.99206
6,0.99273
6.5,0.9932
7,0.99346
7.5,0.99354
8,0.99348
8.5,0.99333
9,0.99314
9.5,0.99294
10,0.99276
10.5,0.9926
11,0.99248
11.5,0.9924
12,0.99234
12.5,0.99232
13,0.99232
13.5,0.99235
14,0.9924
14.5,0.99246
15,0.99252
15.5,0.99258
16,0.99264
16.5,0.99269
17,0.99274
17.5,0.99279
18,0.99283
18.5,0.99286
19,0.99288
19.5,0.9929
20,0.99291
20.5,0.99292
21,0.99294
21.5,0.99295
22,0.99297
22.5,0.99299
23,0.993
23.5,0.99302
24,0.99303
24.5,0.99304
25,0.99304
25.5,0.99305
26,0.99307
26.5,0.99308
27,0.99311
27.5,0.99313
28,0.99315
28.5,0.99317
29,0.99318
29.5,0.99319
30,0.99321
30.5,0.99322
31,0.99323
31.5,0.99323
32,0.99325
32.5,0.99325
33,0.99326
33.5,0.99327
34,0.99329
34.5,0.9933
35,0.99332
35.5,0.99334
36,0.99336
36.5,0.99337
37,0.99338
37.5,0.99339
38,0.99339
38.5,0.99339
39,0.9934
39.5,0.99342
40,0.99343
40.5,0.99344
41,0.99345
41.5,0.99345
42,0.99346
42.5,0.99347
43,0.99347
43.5,0.99348
44,0.99348
44.5,0.99348
45,0.99349
45.5,0.99349
46,0.99349
46.5,0.9935
47,0.99351
47.5,0.99353
48,0.99354
48.5,0.99355
49,0.99356
49.5,0.99356
50,0.99357
50.5,0.99357
51,0.99357
51.5,0.99357
52,0.99358
52.5,0.99358
53,0.99359
53.5,0.9936
54,0.99361
54.5,0.99361
55,0.99361
55.5,0.99361
56,0.99361
56.5,0.99361
57,0.99361
57.5,0.99362
58,0.99362
58.5,0.99362
59,0.99362
59.5,0.99363
60,0.99364
60.5,0.99365
61,0.99366
61.5,0.99366
62,0.99366
62.5,0.99366
63,0.99367
63.5,0.99367
64,0.99367
64.5,0.99367
65,0.99367
65.5,0.99367
66,0.99368
66.5,0.99368
67,0.99368
67.5,0.99368
68,0.99368
68.5,0.99368
69,0.99368
69.5,0.99369
70,0.99369
70.5,0.9937
71,0.9937
71.5,0.9937
72,0.9937
72.5,0.9937
73,0.9937
73.5,0.99371
74,0.99372
74.5,0.99372
75,0.99372
75.5,0.99372
76,0.99372
76.5,0.99372
77,0.99372
77.5,0.99372
78,0.99372
78.5,0.99371
79,0.99371
79.5,0.99372
80,0.99372
80.5,0.99373
81,0.99373
81.5,0.99374
82,0.99374
82.5,0.99373
83,0.99373
83.5,0.99373
84,0.99373
84.5,0.99373
85,0.99373
85.5,0.99374
86,0.99375
86.5,0.99375
87,0.99376
87.5,0.99375
88,0.99375
88.5,0.99374
89,0.99374
89.5,0.99374
90,0.99374
90.5,0.99374
91,0.99374
91.5,0.99374
92,0.99375
92.5,0.99375
93,0.99375
93.5,0.99375
94,0.99375
94.5,0.99375
95,0.99375
95.5,0.99375
96,0.99375
96.5,0.99375
97,0.99375
97.5,0.99376
98,0.99376
98.5,0.99377
99,0.99377
99.5,0.99376
100,0.99376


==> Data/Figure 6b/7.csv <==
0,1
0.5,0.99887
1,0.99666
1.5,0.99526
2,0.99525
2.5,0.99601
3,0.9968
3.5,0.99731
4,0.99751
4.5,0.99749
5,0.99735
5.5,0.99718
6,0.99703
6.5,0.99693
7,0.99689
7.5,0.99689
8,0.99693
8.5,0.99698
9,0.99702
9.5,0.99706
10,0.99709
10.5,0.9971
11,0.9971
11.5,0.99709
12,0.99709
12.5,0.99709
13,0.9971
13.5,0.99711
14,0.99712
14.5,0.99713
15,0.99713
15.5,0.99713
16,0.99713
16.5,0.99713
17,0.99714
17.5,0.99716
18,0.99717
18.5,0.99717
19,0.99718
19.5,0.99718
20,0.99718
20.5,0.99718
21,0.99719
21.5,0.99719
22,0.99721
22.5,0.99722
23,0.99722
23.5,0.99722
24,0.99722
24.5,0.99723
25,0.99723
25.5,0.99723
26,0.99723
26.5,0.99724
27,0.99725
27.5,0.99725
28,0.99725
28.5,0.99725
29,0.99725
29.5,0.99726
30,0.99727
30.5,0.99727
31,0.99727
31.5,0.99727
32,0.99727
32.5,0.99727
33,0.99728
33.5,0.99728
34,0.99728
34.5,0.99728
35,0.99728
35.5,0.99728
36,0.99729
36.5,0.99729
37,0.99729
37.5,0.99729
38,0.9973
38.5,0.9973
39,0.9973
39.5,0.9973
40,0.9973
40.5,0.9973
41,0.9973
41.5,0.99731
42,0.99731
42.5,0.99731
43,0.9973
43.5,0.9973
44,0.9973
44.5,0.99731
45,0.99731
45.5,0.99732
46,0.99732
46.5,0.99732
47,0.99732
47.5,0.99732
48,0.99731
48.5,0.99731
49,0.99731
49.5,0.99731
50,0.99732
50.5,0.99732
51,0.99732
51.5,0.99732
52,0.99732
52.5,0.99732
53,0.99732
53.5,0.99732
54,0.99732
54.5,0.99732
55,0.99732
55.5,0.99732
56,0.99732
56.5,0.99732
57,0.99732
57.5,0.99732
58,0.99732
58.5,0.99732
59,0.99732
59.5,0.99732
60,0.99732
60.5,0.99732
61,0.99732
61.5,0.99732
62,0.99732
62.5,0.99733
63,0.99733
63.5,0.99732
64,0.99732
64.5,0.99732
65,0.99732
65.5,0.99732
66,0.99732
66.5,0.99732
67,0.99733
67.5,0.99733
68,0.99733
68.5,0.99732
69,0.99732
69.5,0.99732
70,0.99732
70.5,0.99732
71,0.99732
71.5,0.99733
72,0.99732
72.5,0.99732
73,0.99732
73.5,0.99732
74,0.99733
74.5,0.99733
75,0.99733
75.5,0.99732
76,0.99732
76.5,0.99732
77,0.99732
77.5,0.99732
78,0.99732
78.5,0.99732
79,0.99733
79.5,0.99733
80,0.99733
80.5,0.99733
81,0.99732
81.5,0.99732
82,0.99732
82.5,0.99732
83,0.99732
83.5,0.99732
84,0.99732
84.5,0.99733
85,0.99733
85.5,0.99732
86,0.99732
86.5,0.99732
87,0.99732
87.5,0.99732
88,0.99732
88.5,0.99732
89,0.99732
89.5,0.99732
90,0.99732
90.5,0.99732
91,0.99732
91.5,0.99732
92,0.99732
92.5,0.99732
93,0.99732
93.5,0.99732
94,0.99732
94.5,0.99732
95,0.99732
95.5,0.99732
96,0.99732
96.5,0.99732
97,0.99732
97.5,0.99732
98,0.99732
98.5,0.99732
99,0.99732
99.5,0.99732
100,0.99732


==> Data/Figure 6c/1.csv <==
0,1
0.5,0.99873
1,0.99505
1.5,0.98906
2,0.981
2.5,0.97112
3,0.9597
3.5,0.94704
4,0.93345
4.5,0.91914
5,0.9043
5.5,0.88898
6,0.87318
6.5,0.85681
7,0.83982
7.5,0.82213
8,0.80377
8.5,0.7848
9,0.76531
9.5,0.74545
10,0.72537
10.5,0.7052
11,0.68504
11.5,0.66495
12,0.64492
12.5,0.62491
13,0.60485
13.5,0.58467
14,0.56433
14.5,0.54384
15,0.52323
15.5,0.50261
16,0.48208
16.5,0.46175
17,0.44172
17.5,0.42203
18,0.40271
18.5,0.3837
19,0.36496
19.5,0.34642
20,0.32802
20.5,0.30973
21,0.29156
21.5,0.27356
22,0.25579
22.5,0.23836
23,0.22132
23.5,0.20475
24,0.18866
24.5,0.17304
25,0.15786
25.5,0.14304
26,0.12851
26.5,0.11424
27,0.10019
27.5,0.086383
28,0.072865
28.5,0.0597
29,0.046954
29.5,0.034682
30,0.022917
30.5,0.011659
31,0.00087638
31.5,-0.0094876
32,-0.019498
32.5,-0.029212
33,-0.038668
33.5,-0.047875
34,-0.056816
34.5,-0.06545
35,-0.073725
35.5,-0.081585
36,-0.088992
36.5,-0.095933
37,-0.10243
37.5,-0.10851
38,-0.11425
38.5,-0.1197
39,-0.12491
39.5,-0.12991
40,-0.1347
40.5,-0.13927
41,-0.14357
41.5,-0.14755
42,-0.15118
42.5,-0.15442
43,-0.15727
43.5,-0.15977
44,-0.16196
44.5,-0.16389
45,-0.16563
45.5,-0.16721
46,-0.16865
46.5,-0.16995
47,-0.17108
47.5,-0.172
48,-0.17267
48.5,-0.17305
49,-0.17313
49.5,-0.17294
50,-0.17251
50.5,-0.17188
51,-0.17111
51.5,-0.17024
52,-0.1693
52.5,-0.16829
53,-0.16721
53.5,-0.16602
54,-0.16469
54.5,-0.16319
55,-0.16149
55.5,-0.15959
56,-0.15751
56.5,-0.1553
57,-0.15299
57.5,-0.15063
58,-0.14825
58.5,-0.14588
59,-0.14351
59.5,-0.14113
60,-0.1387
60.5,-0.13618
61,-0.13355
61.5,-0.13079
62,-0.12793
62.5,-0.12497
63,-0.12197
63.5,-0.11895
64,-0.11596
64.5,-0.11302
65,-0.11013
65.5,-0.10729
66,-0.10447
66.5,-0.10164
67,-0.098765
67.5,-0.095824
68,-0.092813
68.5,-0.089744
69,-0.086646
69.5,-0.083558
70,-0.08052
70.5,-0.077562
71,-0.074695
71.5,-0.071914
72,-0.069195
72.5,-0.06651
73,-0.06383
73.5,-0.061135
74,-0.058408
74.5,-0.055651
75,-0.052879
75.5,-0.050124
76,-0.047422
76.5,-0.044804
77,-0.042289
77.5,-0.03988
78,-0.037567
78.5,-0.035326
79,-0.033127
79.5,-0.030944
80,-0.028755
80.5,-0.026549
81,-0.024336
81.5,-0.022137
82,-0.019983
82.5,-0.017901
83,-0.015912
83.5,-0.014031
84,-0.012256
84.5,-0.010575
85,-0.008959
85.5,-0.007378
86,-0.0058055
86.5,-0.0042279
87,-0.0026453
87.5,-0.0010699
88,0.0004772
88.5,0.0019704
89,0.0033841
89.5,0.0046989
90,0.0059071
90.5,0.0070163
91,0.0080475
91.5,0.0090302
92,0.0099937
92.5,0.010959
93,0.011934
93.5,0.012912
94,0.013874
94.5,0.014799
95,0.015662
95.5,0.016447
96,0.01714
96.5,0.017741
97,0.018259
97.5,0.018721
98,0.019155
98.5,0.019585
99,0.020026
99.5,0.020482
100,0.020947


==> Data/Figure 6c/2.csv <==
0,1
0.5,0.9987
1,0.99502
1.5,0.98907
2,0.9811
2.5,0.97138
3,0.96025
3.5,0.94803
4,0.93504
4.5,0.92155
5,0.90772
5.5,0.89361
6,0.87917
6.5,0.86431
7,0.84892
7.5,0.83294
8,0.81635
8.5,0.79922
9,0.78165
9.5,0.76381
10,0.74584
10.5,0.72789
11,0.71007
11.5,0.69241
12,0.67489
12.5,0.65745
13,0.64
13.5,0.62245
14,0.60475
14.5,0.5869
15,0.56895
15.5,0.551
16,0.53314
16.5,0.51551
17,0.49819
17.5,0.48124
18,0.46466
18.5,0.44839
19,0.43236
19.5,0.41648
20,0.4007
20.5,0.38496
21,0.36929
21.5,0.35372
22,0.33834
22.5,0.32323
23,0.30848
23.5,0.29415
24,0.28026
24.5,0.26679
25,0.25368
25.5,0.24086
26,0.22825
26.5,0.2158
27,0.20349
27.5,0.19133
28,0.17936
28.5,0.16767
29,0.15631
29.5,0.14535
30,0.13482
30.5,0.12472
31,0.115
31.5,0.10561
32,0.096483
32.5,0.087559
33,0.078795
33.5,0.07018
34,0.061734
34.5,0.053504
35,0.045555
35.5,0.037944
36,0.030712
36.5,0.023869
37,0.017398
37.5,0.011249
38,0.0053583
38.5,-0.00033536
39,-0.0058789
39.5,-0.011297
40,-0.01659
40.5,-0.021735
41,-0.026688
41.5,-0.031395
42,-0.035806
42.5,-0.039892
43,-0.043654
43.5,-0.04712
44,-0.05034
44.5,-0.053373
45,-0.056276
45.5,-0.059092
46,-0.061836
46.5,-0.064501
47,-0.067052
47.5,-0.069442
48,-0.07162
48.5,-0.07355
49,-0.075221
49.5,-0.076644
50,-0.077854
50.5,-0.078899
51,-0.079833
51.5,-0.080702
52,-0.081536
52.5,-0.082339
53,-0.083093
53.5,-0.08376
54,-0.084292
54.5,-0.08465
55,-0.084811
55.5,-0.084779
56,-0.084579
56.5,-0.08425
57,-0.083831
57.5,-0.083365
58,-0.082889
58.5,-0.082427
59,-0.081981
59.5,-0.081523
60,-0.081011
60.5,-0.080399
61,-0.07965
61.5,-0.078749
62,-0.077706
62.5,-0.07655
63,-0.075321
63.5,-0.074066
64,-0.072828
64.5,-0.071633
65,-0.070483
65.5,-0.069365
66,-0.068247
66.5,-0.067095
67,-0.065875
67.5,-0.06456
68,-0.063138
68.5,-0.061617
69,-0.060031
69.5,-0.058425
70,-0.056844
70.5,-0.05532
71,-0.053866
71.5,-0.052476
72,-0.051128
72.5,-0.049791
73,-0.048431
73.5,-0.047021
74,-0.045542
74.5,-0.043995
75,-0.042392
75.5,-0.040762
76,-0.039144
76.5,-0.037579
77,-0.036096
77.5,-0.034703
78,-0.033381
78.5,-0.032099
79,-0.030824
79.5,-0.029527
80,-0.028188
80.5,-0.026797
81,-0.025357
81.5,-0.023886
82,-0.022415
82.5,-0.020985
83,-0.019628
83.5,-0.018361
84,-0.017183
84.5,-0.016075
85,-0.015009
85.5,-0.013951
86,-0.01287
86.5,-0.011745
87,-0.010572
87.5,-0.0093664
88,-0.0081555
88.5,-0.0069723
89,-0.0058464
89.5,-0.0047974
90,-0.003832
90.5,-0.0029433
91,-0.0021115
91.5,-0.0013084
92,-0.00050398
92.5,0.00032469
93,0.0011892
93.5,0.0020877
94,0.0030044
94.5,0.0039142
95,0.0047894
95.5,0.0056055
96,0.006345
96.5,0.0070031
97,0.0075903
97.5,0.0081313
98,0.0086581
98.5,0.0091997
99,0.0097741
99.5,0.010384
100,0.011021


==> Data/Figure 6c/3.csv <==
0,1
0.5,0.99869
1,0.99502
1.5,0.98911
2,0.98121
2.5,0.97166
3,0.96081
3.5,0.94901
4,0.93662
4.5,0.92392
5,0.91107
5.5,0.89811
6,0.88498
6.5,0.87155
7,0.85769
7.5,0.84331
8,0.82837
8.5,0.81294
9,0.79714
9.5,0.78112
10,0.76506
10.5,0.7491
11,0.73334
11.5,0.71784
12,0.70256
12.5,0.68742
13,0.6723
13.5,0.65711
14,0.64177
14.5,0.62629
15,0.61071
15.5,0.59511
16,0.57962
16.5,0.56434
17,0.54939
17.5,0.5348
18,0.52058
18.5,0.50668
19,0.493
19.5,0.47945
20,0.46596
20.5,0.45248
21,0.43901
21.5,0.4256
22,0.41234
22.5,0.39932
23,0.38663
23.5,0.37432
24,0.36241
24.5,0.35088
25,0.33967
25.5,0.32868
26,0.31785
26.5,0.30711
27,0.29644
27.5,0.28585
28,0.2754
28.5,0.26515
29,0.25518
29.5,0.24554
30,0.23629
30.5,0.2274
31,0.21885
31.5,0.21056
32,0.20245
32.5,0.19447
33,0.18656
33.5,0.17873
34,0.17099
34.5,0.16339
35,0.15601
35.5,0.14889
36,0.1421
36.5,0.13565
37,0.12951
37.5,0.12365
38,0.11799
38.5,0.11247
39,0.10704
39.5,0.10167
40,0.096353
40.5,0.091125
41,0.086038
41.5,0.081151
42,0.076517
42.5,0.072166
43,0.068094
43.5,0.064267
44,0.060632
44.5,0.057135
45,0.053722
45.5,0.050352
46,0.047006
46.5,0.043697
47,0.040467
47.5,0.037368
48,0.034449
48.5,0.031747
49,0.029274
49.5,0.027018
50,0.02494
50.5,0.022982
51,0.021093
51.5,0.019232
52,0.017376
52.5,0.015521
53,0.013684
53.5,0.011908
54,0.010247
54.5,0.008744
55,0.0074196
55.5,0.0062705
56,0.0052775
56.5,0.004407
57,0.0036097
57.5,0.0028338
58,0.0020401
58.5,0.0012127
59,0.00036458
59.5,-0.00047029
60,-0.0012483
60.5,-0.0019252
61,-0.0024711
61.5,-0.0028773
62,-0.0031523
62.5,-0.0033192
63,-0.0034133
63.5,-0.0034822
64,-0.0035723
64.5,-0.0037076
65,-0.0038883
65.5,-0.0040922
66,-0.0042785
66.5,-0.0044079
67,-0.0044624
67.5,-0.004421
68,-0.0042693
68.5,-0.0040148
69,-0.003691
69.5,-0.0033436
70,-0.0030109
70.5,-0.002718
71,-0.0024779
71.5,-0.0022905
72,-0.0021368
72.5,-0.0019785
73,-0.0017697
73.5,-0.001477
74,-0.0010891
74.5,-0.00061538
75,-7.9029e-05
75.5,0.00048845
76,0.0010511
76.5,0.0015759
77,0.0020395
77.5,0.0024351
78,0.0027752
78.5,0.0030894
79,0.0034138
79.5,0.0037812
80,0.0042148
80.5,0.0047233
81,0.0052978
81.5,0.0059133
82,0.006535
82.5,0.0071289
83,0.0076687
83.5,0.0081422
84,0.008552
84.5,0.008915
85,0.0092588
85.5,0.0096145
86,0.010011
86.5,0.010465
87,0.010978
87.5,0.011534
88,0.012108
88.5,0.012671
89,0.013195
89.5,0.013657
90,0.014051
90.5,0.014384
91,0.014678
91.5,0.014965
92,0.015278
92.5,0.015638
93,0.016052
93.5,0.016514
94,0.017004
94.5,0.017492
95,0.017951
95.5,0.018356
96,0.018695
96.5,0.018969
97,0.019195
97.5,0.019396
98,0.0196
98.5,0.019832
99,0.020111
99.5,0.020443
100,0.020818


==> Data/Figure 6c/4.csv <==
0,1
0.5,0.99868
1,0.99502
1.5,0.98914
2,0.98133
2.5,0.97194
3,0.96136
3.5,0.94997
4,0.93817
4.5,0.92623
5,0.91432
5.5,0.90246
6,0.89056
6.5,0.87844
7,0.86596
7.5,0.853
8,0.83955
8.5,0.82566
9,0.81146
9.5,0.79712
10,0.78281
10.5,0.7687
11,0.75487
11.5,0.74136
12,0.72813
12.5,0.71505
13,0.70202
13.5,0.6889
14,0.67563
14.5,0.66221
15,0.64869
15.5,0.63516
16,0.62176
16.5,0.60861
17,0.59578
17.5,0.58334
18,0.57126
18.5,0.55948
19,0.5479
19.5,0.53641
20,0.52494
20.5,0.51344
21,0.50191
21.5,0.49042
22,0.47903
22.5,0.46786
23,0.45698
23.5,0.44647
24,0.43632
24.5,0.42651
25,0.41698
25.5,0.40764
26,0.3984
26.5,0.3892
27,0.37999
27.5,0.37081
28,0.36172
28.5,0.35279
29,0.34411
29.5,0.33573
30,0.32768
30.5,0.31997
31,0.31254
31.5,0.30533
32,0.29826
32.5,0.29125
33,0.28427
33.5,0.27731
34,0.27039
34.5,0.26357
35,0.25692
35.5,0.2505
36,0.24436
36.5,0.2385
37,0.23291
37.5,0.22754
38,0.22233
38.5,0.21722
39,0.21215
39.5,0.20708
40,0.20203
40.5,0.19703
41,0.19212
41.5,0.18738
42,0.18285
42.5,0.17855
43,0.17449
43.5,0.17062
44,0.1669
44.5,0.16328
45,0.15971
45.5,0.15614
46,0.15257
46.5,0.14901
47,0.1455
47.5,0.14209
48,0.13884
48.5,0.13578
49,0.13293
49.5,0.13026
50,0.12774
50.5,0.12532
51,0.12293
51.5,0.12055
52,0.11813
52.5,0.11569
53,0.11324
53.5,0.11085
54,0.10855
54.5,0.10641
55,0.10444
55.5,0.10263
56,0.10097
56.5,0.099415
57,0.097904
57.5,0.096397
58,0.094862
58.5,0.093289
59,0.091689
59.5,0.090092
60,0.088542
60.5,0.087085
61,0.08576
61.5,0.084582
62,0.083535
62.5,0.082587
63,0.081693
63.5,0.080807
64,0.079894
64.5,0.078931
65,0.077918
65.5,0.076875
66,0.075839
66.5,0.074852
67,0.073953
67.5,0.073169
68,0.072506
68.5,0.071948
69,0.071459
69.5,0.070995
70,0.070508
70.5,0.069966
71,0.069359
71.5,0.068703
72,0.068026
72.5,0.067365
73,0.066759
73.5,0.066241
74,0.065826
74.5,0.065509
75,0.065262
75.5,0.065048
76,0.064825
76.5,0.064561
77,0.064241
77.5,0.063861
78,0.063438
78.5,0.062998
79,0.062579
79.5,0.062218
80,0.061939
80.5,0.061744
81,0.06162
81.5,0.06154
82,0.061474
82.5,0.061386
83,0.061246
83.5,0.061036
84,0.060761
84.5,0.060447
85,0.060131
85.5,0.059851
86,0.059635
86.5,0.059496
87,0.05943
87.5,0.059413
88,0.059413
88.5,0.059403
89,0.059357
89.5,0.059259
90,0.059102
90.5,0.058895
91,0.058661
91.5,0.058433
92,0.058245
92.5,0.058119
93,0.05806
93.5,0.05806
94,0.058101
94.5,0.058155
95,0.058184
95.5,0.05816
96,0.058067
96.5,0.057914
97,0.057722
97.5,0.05752
98,0.057336
98.5,0.057193
99,0.057107
99.5,0.057083
100,0.057112


==> Data/Figure 6c/5.csv <==
0,1
0.5,0.99868
1,0.99503
1.5,0.98918
2,0.98146
2.5,0.97223
3,0.9619
3.5,0.95092
4,0.93968
4.5,0.92848
5,0.91747
5.5,0.90665
6,0.89589
6.5,0.88499
7,0.87377
7.5,0.86212
8,0.85002
8.5,0.83754
9,0.82482
9.5,0.81204
10,0.79938
10.5,0.78698
11,0.77493
11.5,0.76325
12,0.75187
12.5,0.74065
13,0.72945
13.5,0.71815
14,0.70669
14.5,0.69507
15,0.68336
15.5,0.67166
16,0.6601
16.5,0.64879
17,0.63784
17.5,0.62726
18,0.61706
18.5,0.60715
19,0.59743
19.5,0.58778
20,0.57811
20.5,0.56837
21,0.55857
21.5,0.54878
22,0.53908
22.5,0.52959
23,0.52038
23.5,0.51151
24,0.50298
24.5,0.49476
25,0.48677
25.5,0.47893
26,0.47115
26.5,0.46334
27,0.45549
27.5,0.44762
28,0.4398
28.5,0.43212
29,0.42466
29.5,0.41749
30,0.41063
30.5,0.40406
31,0.39775
31.5,0.3916
32,0.38554
32.5,0.3795
33,0.37343
33.5,0.36732
34,0.36122
34.5,0.35518
35,0.34927
35.5,0.34357
36,0.33813
36.5,0.33297
37,0.32805
37.5,0.32333
38,0.31872
38.5,0.31414
39,0.30954
39.5,0.30491
40,0.30024
40.5,0.29559
41,0.29101
41.5,0.28657
42,0.28233
42.5,0.27831
43,0.27453
43.5,0.27094
44,0.26748
44.5,0.2641
45,0.26072
45.5,0.25729
46,0.25381
46.5,0.25029
47,0.24679
47.5,0.24337
48,0.24009
48.5,0.23699
49,0.23407
49.5,0.23134
50,0.22875
50.5,0.22626
51,0.2238
51.5,0.22132
52,0.21878
52.5,0.2162
53,0.21359
53.5,0.211
54,0.20849
54.5,0.20612
55,0.2039
55.5,0.20185
56,0.19994
56.5,0.19812
57,0.19634
57.5,0.19455
58,0.19271
58.5,0.19082
59,0.18888
59.5,0.18694
60,0.18503
60.5,0.1832
61,0.18149
61.5,0.17992
62,0.17847
62.5,0.17712
63,0.17582
63.5,0.17454
64,0.17322
64.5,0.17184
65,0.17039
65.5,0.1689
66,0.1674
66.5,0.16595
67,0.16459
67.5,0.16334
68,0.16223
68.5,0.16122
69,0.16029
69.5,0.1594
70,0.15848
70.5,0.15752
71,0.15648
71.5,0.15538
72,0.15425
72.5,0.15312
73,0.15205
73.5,0.15107
74,0.15019
74.5,0.14941
75,0.14872
75.5,0.14807
76,0.14742
76.5,0.14675
77,0.14602
77.5,0.14522
78,0.14437
78.5,0.1435
79,0.14264
79.5,0.14183
80,0.1411
80.5,0.14047
81,0.13993
81.5,0.13944
82,0.13898
82.5,0.1385
83,0.13797
83.5,0.13738
84,0.13674
84.5,0.13605
85,0.13536
85.5,0.13469
86,0.13409
86.5,0.13356
87,0.13311
87.5,0.13273
88,0.13239
88.5,0.13205
89,0.13168
89.5,0.13126
90,0.13077
90.5,0.13023
91,0.12966
91.5,0.1291
92,0.12857
92.5,0.1281
93,0.12771
93.5,0.12738
94,0.1271
94.5,0.12683
95,0.12656
95.5,0.12625
96,0.12588
96.5,0.12544
97,0.12495
97.5,0.12444
98,0.12395
98.5,0.1235
99,0.12311
99.5,0.12279
100,0.12253


==> Data/Figure 6c/6.csv <==
0,1
0.5,0.99862
1,0.99499
1.5,0.98921
2,0.98165
2.5,0.97273
3,0.96293
3.5,0.95273
4,0.94257
4.5,0.93277
5,0.92344
5.5,0.91454
6,0.90586
6.5,0.89717
7,0.88823
7.5,0.87891
8,0.8692
8.5,0.85916
9,0.84895
9.5,0.83875
10,0.82876
10.5,0.81911
11,0.80992
11.5,0.80115
12,0.79273
12.5,0.7845
13,0.77632
13.5,0.76804
14,0.7596
14.5,0.75098
15,0.74224
15.5,0.73352
16,0.72496
16.5,0.71668
17,0.70876
17.5,0.70123
18,0.69406
18.5,0.68715
19,0.68037
19.5,0.67361
20,0.66677
20.5,0.65982
21,0.65278
21.5,0.6457
22,0.63868
22.5,0.63183
23,0.62522
23.5,0.61894
24,0.61297
24.5,0.60728
25,0.60178
25.5,0.59637
26,0.59095
26.5,0.58544
27,0.57984
27.5,0.57418
28,0.56853
28.5,0.56298
29,0.55761
29.5,0.55246
30,0.54758
30.5,0.54294
31,0.53852
31.5,0.53421
32,0.52994
32.5,0.52563
33,0.52123
33.5,0.51676
34,0.51225
34.5,0.50776
35,0.50337
35.5,0.49915
36,0.49514
36.5,0.49135
37,0.48774
37.5,0.48428
38,0.4809
38.5,0.47751
39,0.47407
39.5,0.47055
40,0.46695
40.5,0.46333
41,0.45974
41.5,0.45626
42,0.45293
42.5,0.44979
43,0.44682
43.5,0.44399
44,0.44126
44.5,0.43855
45,0.4358
45.5,0.43298
46,0.43009
46.5,0.42716
47,0.42425
47.5,0.42141
48,0.41868
48.5,0.41609
49,0.41364
49.5,0.41133
50,0.40912
50.5,0.40697
51,0.40482
51.5,0.40261
52,0.40032
52.5,0.39796
53,0.39557
53.5,0.39319
54,0.39089
54.5,0.38869
55,0.38664
55.5,0.38472
56,0.38293
56.5,0.3812
57,0.37949
57.5,0.37776
58,0.37596
58.5,0.3741
59,0.37218
59.5,0.37023
60,0.36831
60.5,0.36647
61,0.36475
61.5,0.36314
62,0.36166
62.5,0.36025
63,0.35888
63.5,0.35749
64,0.35606
64.5,0.35456
65,0.353
65.5,0.35139
66,0.34978
66.5,0.34822
67,0.34673
67.5,0.34534
68,0.34406
68.5,0.34286
69,0.34173
69.5,0.34061
70,0.33947
70.5,0.33827
71,0.33701
71.5,0.3357
72,0.33437
72.5,0.33305
73,0.33176
73.5,0.33054
74,0.3294
74.5,0.32835
75,0.32739
75.5,0.32647
76,0.32553
76.5,0.32454
77,0.3235
77.5,0.3224
78,0.32127
78.5,0.32014
79,0.31903
79.5,0.31799
80,0.31701
80.5,0.31611
81,0.31529
81.5,0.3145
82,0.31371
82.5,0.3129
83,0.31205
83.5,0.31115
84,0.31022
84.5,0.30926
85,0.3083
85.5,0.30736
86,0.30648
86.5,0.30566
87,0.30492
87.5,0.30424
88,0.3036
88.5,0.30295
89,0.30226
89.5,0.3015
90,0.30068
90.5,0.29981
91,0.29894
91.5,0.2981
92,0.29732
92.5,0.29661
93,0.29595
93.5,0.29535
94,0.29478
94.5,0.29423
95,0.29364
95.5,0.29302
96,0.29234
96.5,0.2916
97,0.29084
97.5,0.29007
98,0.28934
98.5,0.28867
99,0.28806
99.5,0.2875
100,0.28698


==> Data/Figure 6c/7.csv <==
0,1
0.5,0.99862
1,0.995
1.5,0.98929
2,0.98188
2.5,0.97326
3,0.96395
3.5,0.9545
4,0.94536
4.5,0.93686
5,0.92906
5.5,0.92185
6,0.91496
6.5,0.90809
7,0.901
7.5,0.89354
8,0.88572
8.5,0.87765
9,0.86956
9.5,0.86168
10,0.85416
10.5,0.84711
11,0.84055
11.5,0.83442
12,0.8286
12.5,0.82289
13,0.81712
13.5,0.81114
14,0.80491
14.5,0.79844
15,0.79184
15.5,0.78525
16,0.77886
16.5,0.7728
17,0.76716
17.5,0.76193
18,0.75709
18.5,0.75251
19,0.74804
19.5,0.74355
20,0.73891
20.5,0.73411
21,0.72918
21.5,0.72418
22,0.71921
22.5,0.71437
23,0.70975
23.5,0.70541
24,0.70137
24.5,0.6976
25,0.69399
25.5,0.69041
26,0.68679
26.5,0.68305
27,0.67918
27.5,0.67523
28,0.67128
28.5,0.66743
29,0.66376
29.5,0.66031
30,0.65706
30.5,0.654
31,0.65109
31.5,0.64827
32,0.64544
32.5,0.64253
33,0.63951
33.5,0.63637
34,0.63317
34.5,0.62999
35,0.62692
35.5,0.62403
36,0.62134
36.5,0.61886
37,0.61654
37.5,0.61432
38,0.61211
38.5,0.60985
39,0.60749
39.5,0.60503
40,0.60249
40.5,0.59993
41,0.59742
41.5,0.59501
42,0.59272
42.5,0.59059
43,0.58862
43.5,0.58677
44,0.58499
44.5,0.58319
45,0.58132
45.5,0.57937
46,0.57734
46.5,0.57525
47,0.57314
47.5,0.57107
48,0.56909
48.5,0.56724
49,0.56553
49.5,0.56394
50,0.56244
50.5,0.56097
51,0.55949
51.5,0.55793
52,0.55629
52.5,0.55456
53,0.55277
53.5,0.55099
54,0.54925
54.5,0.5476
55,0.54606
55.5,0.54464
56,0.54333
56.5,0.54209
57,0.54085
57.5,0.53955
58,0.53819
58.5,0.53677
59,0.53528
59.5,0.53377
60,0.53228
60.5,0.53082
61,0.52946
61.5,0.52821
62,0.52707
62.5,0.52599
63,0.52494
63.5,0.52387
64,0.52274
64.5,0.52153
65,0.52025
65.5,0.51894
66,0.51765
66.5,0.51641
67,0.51525
67.5,0.51417
68,0.51317
68.5,0.51225
69,0.51136
69.5,0.51048
70,0.50958
70.5,0.50861
71,0.50756
71.5,0.50644
72,0.50528
72.5,0.50412
73,0.503
73.5,0.50197
74,0.50104
74.5,0.5002
75,0.49945
75.5,0.49872
76,0.49796
76.5,0.49715
77,0.49628
77.5,0.49533
78,0.49434
78.5,0.49333
79,0.49233
79.5,0.49139
80,0.49053
80.5,0.48976
81,0.48908
81.5,0.48842
82,0.48775
82.5,0.48704
83,0.48627
83.5,0.48545
84,0.48458
84.5,0.4837
85,0.48282
85.5,0.48199
86,0.48119
86.5,0.48047
87,0.47982
87.5,0.47924
88,0.47869
88.5,0.47813
89,0.4775
89.5,0.4768
90,0.47603
90.5,0.47521
91,0.47438
91.5,0.47358
92,0.47283
92.5,0.47214
93,0.47152
93.5,0.47097
94,0.47045
94.5,0.46992
95,0.46935
95.5,0.46872
96,0.46804
96.5,0.46732
97,0.4666
97.5,0.46588
98,0.46518
98.5,0.46452
99,0.46391
99.5,0.46336
100,0.46286


==> Data/Figure 6c/8.csv <==
0,1
0.5,0.99846
1,0.99487
1.5,0.98924
2,0.98203
2.5,0.97377
3,0.96506
3.5,0.95648
4,0.94853
4.5,0.94149
5,0.93538
5.5,0.92998
6,0.92497
6.5,0.92002
7,0.91487
7.5,0.90937
8,0.90351
8.5,0.89742
9,0.89125
9.5,0.88521
10,0.87947
10.5,0.8742
11,0.86946
11.5,0.86519
12,0.86128
12.5,0.85752
13,0.85375
13.5,0.84984
14,0.84572
14.5,0.84142
15,0.83702
15.5,0.83263
16,0.8284
16.5,0.82446
17,0.82086
17.5,0.81762
18,0.81466
18.5,0.81189
19,0.80916
19.5,0.80636
20,0.80343
20.5,0.80035
21,0.79716
21.5,0.79393
22,0.79075
22.5,0.7877
23,0.78487
23.5,0.78228
24,0.77994
24.5,0.77778
25,0.77573
25.5,0.77368
26,0.77155
26.5,0.76929
27,0.76689
27.5,0.76439
28,0.76189
28.5,0.75948
29,0.75723
29.5,0.75516
30,0.7533
30.5,0.75161
31,0.75003
31.5,0.74849
32,0.74691
32.5,0.74525
33,0.74347
33.5,0.74159
34,0.73965
34.5,0.73772
35,0.73585
35.5,0.73412
36,0.73255
36.5,0.73113
37,0.72982
37.5,0.72857
38,0.72733
38.5,0.72604
39,0.72466
39.5,0.72318
40,0.72163
40.5,0.72006
41,0.71854
41.5,0.71711
42,0.7158
42.5,0.71463
43,0.71356
43.5,0.71258
44,0.71162
44.5,0.71063
45,0.70958
45.5,0.70845
46,0.70725
46.5,0.70601
47,0.70476
47.5,0.70357
48,0.70245
48.5,0.70144
49,0.70053
49.5,0.69973
50,0.69899
50.5,0.69825
51,0.69745
51.5,0.69654
52,0.69554
52.5,0.69445
53,0.69334
53.5,0.69226
54,0.69124
54.5,0.69033
55,0.68953
55.5,0.68881
56,0.68814
56.5,0.68748
57,0.68681
57.5,0.6861
58,0.68532
58.5,0.68446
59,0.68355
59.5,0.68263
60,0.68174
60.5,0.68094
61,0.68022
61.5,0.67958
62,0.67899
62.5,0.67844
63,0.67788
63.5,0.67729
64,0.67663
64.5,0.6759
65,0.67512
65.5,0.67431
66,0.67351
66.5,0.67277
67,0.6721
67.5,0.67152
68,0.67102
68.5,0.67057
69,0.67013
69.5,0.66968
70,0.66918
70.5,0.66861
71,0.66798
71.5,0.66731
72,0.66665
72.5,0.66602
73,0.66545
73.5,0.66495
74,0.66453
74.5,0.66416
75,0.66384
75.5,0.66351
76,0.66315
76.5,0.66271
77,0.6622
77.5,0.66163
78,0.66104
78.5,0.66047
79,0.65993
79.5,0.65945
80,0.65902
80.5,0.65866
81,0.65835
81.5,0.65807
82,0.65777
82.5,0.65743
83,0.65702
83.5,0.65655
84,0.65606
84.5,0.65557
85,0.6551
85.5,0.65466
86,0.65426
86.5,0.65392
87,0.65363
87.5,0.65338
88,0.65312
88.5,0.65285
89,0.65253
89.5,0.65216
90,0.65175
90.5,0.65131
91,0.65087
91.5,0.65046
92,0.65009
92.5,0.64979
93,0.64954
93.5,0.64932
94,0.64911
94.5,0.64889
95,0.64863
95.5,0.64834
96,0.648
96.5,0.64762
97,0.64724
97.5,0.64687
98,0.64652
98.5,0.6462
99,0.64593
99.5,0.64569
100,0.64549


==> Data/Figure 6d/1.csv <==
0,1
0.5,0.99876
1,0.99512
1.5,0.98934
2,0.98172
2.5,0.9726
3,0.96225
3.5,0.9509
4,0.9387
4.5,0.92576
5,0.91215
5.5,0.89792
6,0.88312
6.5,0.86778
7,0.85194
7.5,0.83566
8,0.81898
8.5,0.80197
9,0.78468
9.5,0.76717
10,0.74948
10.5,0.73167
11,0.71376
11.5,0.69578
12,0.67774
12.5,0.65968
13,0.64162
13.5,0.62356
14,0.60555
14.5,0.58759
15,0.56974
15.5,0.55199
16,0.5344
16.5,0.51696
17,0.49971
17.5,0.48266
18,0.46583
18.5,0.4492
19,0.43281
19.5,0.41665
20,0.40073
20.5,0.38508
21,0.36969
21.5,0.35458
22,0.33977
22.5,0.32525
23,0.31105
23.5,0.29716
24,0.2836
24.5,0.27035
25,0.25744
25.5,0.24484
26,0.23257
26.5,0.22063
27,0.20903
27.5,0.19775
28,0.18682
28.5,0.17622
29,0.16597
29.5,0.15605
30,0.14648
30.5,0.13724
31,0.12835
31.5,0.11978
32,0.11154
32.5,0.10363
33,0.096034
33.5,0.088761
34,0.081805
34.5,0.075164
35,0.068835
35.5,0.062813
36,0.057096
36.5,0.051679
37,0.046558
37.5,0.041728
38,0.037181
38.5,0.03291
39,0.028909
39.5,0.025172
40,0.021693
40.5,0.018469
41,0.015494
41.5,0.012764
42,0.010274
42.5,0.0080186
43,0.0059908
43.5,0.0041845
44,0.0025932
44.5,0.0012099
45,2.7162e-05
45.5,-0.00096247
46,-0.0017656
46.5,-0.0023879
47,-0.0028347
47.5,-0.0031109
48,-0.0032211
48.5,-0.0031705
49,-0.0029646
49.5,-0.0026101
50,-0.0021137
50.5,-0.0014825
51,-0.00072312
51.5,0.00015799
52,0.0011544
52.5,0.0022599
53,0.0034696
53.5,0.004779
54,0.0061845
54.5,0.0076821
55,0.0092674
55.5,0.010935
56,0.012679
56.5,0.014492
57,0.01637
57.5,0.018305
58,0.020295
58.5,0.022333
59,0.024417
59.5,0.026542
60,0.028705
60.5,0.030902
61,0.033131
61.5,0.035389
62,0.03767
62.5,0.039971
63,0.042287
63.5,0.044613
64,0.046945
64.5,0.049281
65,0.051617
65.5,0.053952
66,0.056283
66.5,0.058607
67,0.060921
67.5,0.063224
68,0.065514
68.5,0.067787
69,0.070041
69.5,0.072275
70,0.074484
70.5,0.076666
71,0.078819
71.5,0.080942
72,0.083034
72.5,0.085093
73,0.087119
73.5,0.08911
74,0.091064
74.5,0.09298
75,0.094858
75.5,0.096697
76,0.098494
76.5,0.10025
77,0.10196
77.5,0.10363
78,0.10525
78.5,0.10683
79,0.10836
79.5,0.10984
80,0.11128
80.5,0.11267
81,0.11402
81.5,0.11532
82,0.11658
82.5,0.11778
83,0.11894
83.5,0.12005
84,0.12111
84.5,0.12212
85,0.12309
85.5,0.12401
86,0.12488
86.5,0.12571
87,0.12649
87.5,0.12722
88,0.12791
88.5,0.12856
89,0.12916
89.5,0.12972
90,0.13024
90.5,0.13071
91,0.13114
91.5,0.13152
92,0.13187
92.5,0.13218
93,0.13245
93.5,0.13268
94,0.13287
94.5,0.13303
95,0.13315
95.5,0.13324
96,0.13329
96.5,0.1333
97,0.13328
97.5,0.13323
98,0.13315
98.5,0.13303
99,0.13289
99.5,0.13272
100,0.13252


==> Data/Figure 6d/2.csv <==
0,1
0.5,0.99876
1,0.99515
1.5,0.98945
2,0.98204
2.5,0.97329
3,0.96349
3.5,0.95286
4,0.94156
4.5,0.92969
5,0.91731
5.5,0.90445
6,0.89117
6.5,0.87748
7,0.86342
7.5,0.84904
8,0.83439
8.5,0.81952
9,0.80448
9.5,0.78931
10,0.77407
10.5,0.75877
11,0.74345
11.5,0.72813
12,0.71281
12.5,0.69751
13,0.68225
13.5,0.66704
14,0.6519
14.5,0.63686
15,0.62192
15.5,0.60711
16,0.59245
16.5,0.57796
17,0.56365
17.5,0.54952
18,0.53558
18.5,0.52183
19,0.50829
19.5,0.49494
20,0.48181
20.5,0.46889
21,0.4562
21.5,0.44374
22,0.43152
22.5,0.41955
23,0.40782
23.5,0.39636
24,0.38514
24.5,0.37418
25,0.36346
25.5,0.353
26,0.3428
26.5,0.33284
27,0.32314
27.5,0.31369
28,0.30449
28.5,0.29555
29,0.28687
29.5,0.27845
30,0.27028
30.5,0.26236
31,0.25469
31.5,0.24726
32,0.24007
32.5,0.23313
33,0.22641
33.5,0.21993
34,0.21368
34.5,0.20766
35,0.20187
35.5,0.1963
36,0.19095
36.5,0.18582
37,0.1809
37.5,0.17619
38,0.17169
38.5,0.16738
39,0.16327
39.5,0.15935
40,0.15561
40.5,0.15205
41,0.14868
41.5,0.14548
42,0.14246
42.5,0.13961
43,0.13692
43.5,0.13439
44,0.13201
44.5,0.12979
45,0.12771
45.5,0.12578
46,0.12398
46.5,0.12231
47,0.12077
47.5,0.11935
48,0.11806
48.5,0.1169
49,0.11584
49.5,0.1149
50,0.11407
50.5,0.11334
51,0.11271
51.5,0.11217
52,0.11172
52.5,0.11135
53,0.11107
53.5,0.11087
54,0.11074
54.5,0.1107
55,0.11072
55.5,0.11082
56,0.11098
56.5,0.1112
57,0.11148
57.5,0.11181
58,0.11219
58.5,0.11262
59,0.1131
59.5,0.11362
60,0.11418
60.5,0.11478
61,0.11541
61.5,0.11609
62,0.11679
62.5,0.11752
63,0.11828
63.5,0.11906
64,0.11986
64.5,0.12068
65,0.12152
65.5,0.12237
66,0.12324
66.5,0.12412
67,0.12501
67.5,0.12591
68,0.12681
68.5,0.12773
69,0.12864
69.5,0.12956
70,0.13048
70.5,0.1314
71,0.13231
71.5,0.13322
72,0.13412
72.5,0.13502
73,0.13591
73.5,0.1368
74,0.13768
74.5,0.13855
75,0.13941
75.5,0.14025
76,0.14109
76.5,0.14191
77,0.14272
77.5,0.14352
78,0.14429
78.5,0.14505
79,0.1458
79.5,0.14653
80,0.14724
80.5,0.14794
81,0.14861
81.5,0.14927
82,0.14991
82.5,0.15054
83,0.15114
83.5,0.15172
84,0.15228
84.5,0.15283
85,0.15335
85.5,0.15385
86,0.15433
86.5,0.15479
87,0.15524
87.5,0.15566
88,0.15606
88.5,0.15644
89,0.1568
89.5,0.15714
90,0.15746
90.5,0.15775
91,0.15803
91.5,0.15828
92,0.15852
92.5,0.15874
93,0.15894
93.5,0.15912
94,0.15928
94.5,0.15942
95,0.15954
95.5,0.15965
96,0.15973
96.5,0.1598
97,0.15985
97.5,0.15988
98,0.15989
98.5,0.15988
99,0.15986
99.5,0.15983
100,0.15978


==> Data/Figure 6d/3.csv <==
0,1
0.5,0.99876
1,0.99518
1.5,0.98958
2,0.98239
2.5,0.97401
3,0.96476
3.5,0.95485
4,0.94443
4.5,0.93359
5,0.92237
5.5,0.91082
6,0.89895
6.5,0.8868
7,0.87438
7.5,0.86176
8,0.84896
8.5,0.83603
9,0.82302
9.5,0.80996
10,0.7969
10.5,0.78384
11,0.77082
11.5,0.75784
12,0.74491
12.5,0.73204
13,0.71923
13.5,0.70651
14,0.69388
14.5,0.68135
15,0.66895
15.5,0.65668
16,0.64456
16.5,0.63261
17,0.62082
17.5,0.60921
18,0.59777
18.5,0.5865
19,0.57541
19.5,0.56449
20,0.55374
20.5,0.54319
21,0.53282
21.5,0.52264
22,0.51266
22.5,0.50288
23,0.49331
23.5,0.48394
24,0.47477
24.5,0.4658
25,0.45703
25.5,0.44845
26,0.44007
26.5,0.43188
27,0.42389
27.5,0.41609
28,0.40848
28.5,0.40107
29,0.39385
29.5,0.38683
30,0.38
30.5,0.37335
31,0.36689
31.5,0.36061
32,0.35451
32.5,0.34858
33,0.34283
33.5,0.33724
34,0.33183
34.5,0.32658
35,0.3215
35.5,0.31657
36,0.31181
36.5,0.30721
37,0.30276
37.5,0.29846
38,0.29431
38.5,0.2903
39,0.28644
39.5,0.2827
40,0.2791
40.5,0.27563
41,0.27229
41.5,0.26908
42,0.26599
42.5,0.26303
43,0.26018
43.5,0.25745
44,0.25483
44.5,0.25232
45,0.24992
45.5,0.24761
46,0.2454
46.5,0.24329
47,0.24127
47.5,0.23935
48,0.23751
48.5,0.23577
49,0.23411
49.5,0.23253
50,0.23103
50.5,0.22961
51,0.22826
51.5,0.22698
52,0.22576
52.5,0.22461
53,0.22353
53.5,0.2225
54,0.22154
54.5,0.22063
55,0.21979
55.5,0.219
56,0.21826
56.5,0.21757
57,0.21693
57.5,0.21633
58,0.21577
58.5,0.21525
59,0.21477
59.5,0.21433
60,0.21392
60.5,0.21355
61,0.21322
61.5,0.21292
62,0.21265
62.5,0.21241
63,0.21219
63.5,0.212
64,0.21183
64.5,0.21168
65,0.21155
65.5,0.21144
66,0.21135
66.5,0.21129
67,0.21123
67.5,0.2112
68,0.21118
68.5,0.21117
69,0.21118
69.5,0.21119
70,0.21122
70.5,0.21125
71,0.21129
71.5,0.21134
72,0.2114
72.5,0.21146
73,0.21153
73.5,0.2116
74,0.21168
74.5,0.21176
75,0.21184
75.5,0.21193
76,0.21201
76.5,0.2121
77,0.21219
77.5,0.21227
78,0.21236
78.5,0.21244
79,0.21252
79.5,0.2126
80,0.21268
80.5,0.21275
81,0.21283
81.5,0.21289
82,0.21296
82.5,0.21302
83,0.21307
83.5,0.21312
84,0.21316
84.5,0.2132
85,0.21323
85.5,0.21326
86,0.21328
86.5,0.2133
87,0.21331
87.5,0.21331
88,0.2133
88.5,0.21329
89,0.21327
89.5,0.21325
90,0.21322
90.5,0.21318
91,0.21313
91.5,0.21307
92,0.21301
92.5,0.21294
93,0.21287
93.5,0.21278
94,0.21269
94.5,0.21259
95,0.21249
95.5,0.21238
96,0.21225
96.5,0.21213
97,0.21199
97.5,0.21185
98,0.2117
98.5,0.21154
99,0.21138
99.5,0.21121
100,0.21103


==> Data/Figure 6d/4.csv <==
0,1
0.5,0.99876
1,0.9952
1.5,0.98971
2,0.98275
2.5,0.97475
3,0.96605
3.5,0.95685
4,0.94728
4.5,0.93742
5,0.92731
5.5,0.91697
6,0.90641
6.5,0.89567
7,0.88477
7.5,0.87373
8,0.86261
8.5,0.85143
9,0.84024
9.5,0.82906
10,0.81793
10.5,0.80686
11,0.79586
11.5,0.78493
12,0.77409
12.5,0.76332
13,0.75265
13.5,0.74206
14,0.73159
14.5,0.72124
15,0.71101
15.5,0.70093
16,0.69099
16.5,0.68121
17,0.67159
17.5,0.66212
18,0.65281
18.5,0.64365
19,0.63463
19.5,0.62577
20,0.61706
20.5,0.6085
21,0.60011
21.5,0.59187
22,0.5838
22.5,0.5759
23,0.56816
23.5,0.5606
24,0.55319
24.5,0.54595
25,0.53886
25.5,0.53192
26,0.52513
26.5,0.5185
27,0.51201
27.5,0.50568
28,0.49949
28.5,0.49346
29,0.48757
29.5,0.48183
30,0.47624
30.5,0.47079
31,0.46547
31.5,0.46029
32,0.45524
32.5,0.45032
33,0.44552
33.5,0.44085
34,0.4363
34.5,0.43188
35,0.42758
35.5,0.4234
36,0.41933
36.5,0.41538
37,0.41154
37.5,0.4078
38,0.40418
38.5,0.40065
39,0.39723
39.5,0.3939
40,0.39067
40.5,0.38753
41,0.38449
41.5,0.38154
42,0.37868
42.5,0.3759
43,0.37322
43.5,0.37061
44,0.36808
44.5,0.36563
45,0.36326
45.5,0.36095
46,0.35872
46.5,0.35655
47,0.35446
47.5,0.35243
48,0.35047
48.5,0.34857
49,0.34673
49.5,0.34495
50,0.34323
50.5,0.34156
51,0.33995
51.5,0.33838
52,0.33687
52.5,0.33541
53,0.33399
53.5,0.33262
54,0.33129
54.5,0.33001
55,0.32877
55.5,0.32757
56,0.32641
56.5,0.32529
57,0.3242
57.5,0.32314
58,0.32212
58.5,0.32113
59,0.32017
59.5,0.31924
60,0.31835
60.5,0.31748
61,0.31664
61.5,0.31583
62,0.31504
62.5,0.31428
63,0.31354
63.5,0.31282
64,0.31213
64.5,0.31145
65,0.31079
65.5,0.31015
66,0.30953
66.5,0.30892
67,0.30833
67.5,0.30776
68,0.30721
68.5,0.30667
69,0.30615
69.5,0.30563
70,0.30513
70.5,0.30464
71,0.30416
71.5,0.30369
72,0.30323
72.5,0.30278
73,0.30235
73.5,0.30191
74,0.30149
74.5,0.30108
75,0.30067
75.5,0.30027
76,0.29988
76.5,0.29949
77,0.29911
77.5,0.29873
78,0.29836
78.5,0.298
79,0.29763
79.5,0.29728
80,0.29692
80.5,0.29657
81,0.29622
81.5,0.29588
82,0.29553
82.5,0.29519
83,0.29485
83.5,0.29452
84,0.29418
84.5,0.29385
85,0.29352
85.5,0.29318
86,0.29285
86.5,0.29252
87,0.29219
87.5,0.29186
88,0.29153
88.5,0.2912
89,0.29087
89.5,0.29054
90,0.29021
90.5,0.28988
91,0.28955
91.5,0.28922
92,0.28888
92.5,0.28855
93,0.28821
93.5,0.28787
94,0.28753
94.5,0.28719
95,0.28685
95.5,0.28652
96,0.28618
96.5,0.28584
97,0.28549
97.5,0.28515
98,0.2848
98.5,0.28446
99,0.28411
99.5,0.28375
100,0.2834


==> Data/Figure 6d/5.csv <==
0,1
0.5,0.99877
1,0.99523
1.5,0.98984
2,0.98312
2.5,0.97551
3,0.96735
3.5,0.95884
4,0.95009
4.5,0.94117
5,0.93209
5.5,0.92287
6,0.91354
6.5,0.90409
7,0.89455
7.5,0.88496
8,0.87534
8.5,0.86573
9,0.85616
9.5,0.84665
10,0.83723
10.5,0.82789
11,0.81866
11.5,0.80952
12,0.80048
12.5,0.79154
13,0.7827
13.5,0.77397
14,0.76535
14.5,0.75686
15,0.74849
15.5,0.74026
16,0.73216
16.5,0.72422
17,0.71642
17.5,0.70876
18,0.70124
18.5,0.69386
19,0.68661
19.5,0.67949
20,0.6725
20.5,0.66565
21,0.65892
21.5,0.65233
22,0.64588
22.5,0.63956
23,0.63338
23.5,0.62733
24,0.62141
24.5,0.61562
25,0.60995
25.5,0.6044
26,0.59897
26.5,0.59365
27,0.58846
27.5,0.58337
28,0.57841
28.5,0.57355
29,0.56881
29.5,0.56418
30,0.55966
30.5,0.55525
31,0.55095
31.5,0.54675
32,0.54264
32.5,0.53863
33,0.53472
33.5,0.53089
34,0.52716
34.5,0.52352
35,0.51997
35.5,0.5165
36,0.51312
36.5,0.50983
37,0.50662
37.5,0.5035
38,0.50045
38.5,0.49747
39,0.49456
39.5,0.49173
40,0.48896
40.5,0.48626
41,0.48363
41.5,0.48106
42,0.47856
42.5,0.47613
43,0.47375
43.5,0.47144
44,0.46918
44.5,0.46698
45,0.46484
45.5,0.46274
46,0.4607
46.5,0.4587
47,0.45675
47.5,0.45485
48,0.453
48.5,0.4512
49,0.44944
49.5,0.44773
50,0.44606
50.5,0.44443
51,0.44283
51.5,0.44128
52,0.43976
52.5,0.43827
53,0.43682
53.5,0.4354
54,0.43402
54.5,0.43267
55,0.43136
55.5,0.43007
56,0.42882
56.5,0.42759
57,0.42639
57.5,0.42521
58,0.42405
58.5,0.42293
59,0.42182
59.5,0.42074
60,0.41969
60.5,0.41865
61,0.41765
61.5,0.41666
62,0.4157
62.5,0.41475
63,0.41382
63.5,0.4129
64,0.412
64.5,0.41112
65,0.41025
65.5,0.4094
66,0.40857
66.5,0.40775
67,0.40695
67.5,0.40616
68,0.40539
68.5,0.40463
69,0.40388
69.5,0.40314
70,0.40241
70.5,0.40169
71,0.40098
71.5,0.40029
72,0.3996
72.5,0.39892
73,0.39825
73.5,0.39759
74,0.39694
74.5,0.3963
75,0.39567
75.5,0.39504
76,0.39443
76.5,0.39382
77,0.39321
77.5,0.39261
78,0.39202
78.5,0.39144
79,0.39086
79.5,0.39029
80,0.38972
80.5,0.38915
81,0.38859
81.5,0.38804
82,0.38749
82.5,0.38695
83,0.38641
83.5,0.38587
84,0.38534
84.5,0.38481
85,0.38429
85.5,0.38376
86,0.38324
86.5,0.38273
87,0.38221
87.5,0.3817
88,0.38119
88.5,0.38069
89,0.38019
89.5,0.37969
90,0.37919
90.5,0.3787
91,0.3782
91.5,0.37771
92,0.37721
92.5,0.37673
93,0.37624
93.5,0.37576
94,0.37527
94.5,0.37479
95,0.37431
95.5,0.37383
96,0.37336
96.5,0.37289
97,0.37241
97.5,0.37194
98,0.37147
98.5,0.37099
99,0.37052
99.5,0.37005
100,0.36958


==> Data/Figure 6d/6.csv <==
0,1
0.5,0.99877
1,0.9953
1.5,0.99014
2,0.9839
2.5,0.97708
3,0.96998
3.5,0.96279
4,0.95557
4.5,0.94835
5,0.94113
5.5,0.93392
6,0.92672
6.5,0.91952
7,0.91234
7.5,0.9052
8,0.89812
8.5,0.89113
9,0.88425
9.5,0.87749
10,0.87086
10.5,0.86435
11,0.85797
11.5,0.85171
12,0.84556
12.5,0.83951
13,0.83358
13.5,0.82775
14,0.82204
14.5,0.81645
15,0.81097
15.5,0.80562
16,0.80039
16.5,0.79528
17,0.79029
17.5,0.7854
18,0.78062
18.5,0.77594
19,0.77136
19.5,0.76688
20,0.76249
20.5,0.75819
21,0.75399
21.5,0.74989
22,0.74589
22.5,0.74198
23,0.73816
23.5,0.73444
24,0.7308
24.5,0.72724
25,0.72375
25.5,0.72034
26,0.71701
26.5,0.71375
27,0.71056
27.5,0.70744
28,0.70439
28.5,0.70142
29,0.69851
29.5,0.69567
30,0.69289
30.5,0.69018
31,0.68752
31.5,0.68492
32,0.68238
32.5,0.6799
33,0.67747
33.5,0.67509
34,0.67276
34.5,0.67048
35,0.66826
35.5,0.66608
36,0.66395
36.5,0.66186
37,0.65983
37.5,0.65784
38,0.65588
38.5,0.65397
39,0.6521
39.5,0.65026
40,0.64846
40.5,0.64669
41,0.64497
41.5,0.64328
42,0.64163
42.5,0.64001
43,0.63842
43.5,0.63687
44,0.63535
44.5,0.63385
45,0.63238
45.5,0.63093
46,0.62952
46.5,0.62812
47,0.62676
47.5,0.62542
48,0.6241
48.5,0.62281
49,0.62155
49.5,0.6203
50,0.61908
50.5,0.61788
51,0.6167
51.5,0.61554
52,0.6144
52.5,0.61328
53,0.61217
53.5,0.61108
54,0.61001
54.5,0.60896
55,0.60793
55.5,0.60691
56,0.60591
56.5,0.60492
57,0.60395
57.5,0.60299
58,0.60205
58.5,0.60112
59,0.6002
59.5,0.5993
60,0.5984
60.5,0.59753
61,0.59666
61.5,0.59581
62,0.59498
62.5,0.59415
63,0.59333
63.5,0.59253
64,0.59173
64.5,0.59094
65,0.59016
65.5,0.58938
66,0.58862
66.5,0.58787
67,0.58712
67.5,0.58639
68,0.58567
68.5,0.58497
69,0.58426
69.5,0.58356
70,0.58287
70.5,0.58218
71,0.5815
71.5,0.58082
72,0.58016
72.5,0.5795
73,0.57885
73.5,0.57821
74,0.57757
74.5,0.57695
75,0.57632
75.5,0.5757
76,0.57509
76.5,0.57447
77,0.57387
77.5,0.57327
78,0.57267
78.5,0.57208
79,0.57149
79.5,0.57092
80,0.57034
80.5,0.56978
81,0.56921
81.5,0.56865
82,0.5681
82.5,0.56754
83,0.567
83.5,0.56645
84,0.56591
84.5,0.56537
85,0.56483
85.5,0.5643
86,0.56377
86.5,0.56325
87,0.56273
87.5,0.56222
88,0.56171
88.5,0.5612
89,0.56069
89.5,0.56019
90,0.55969
90.5,0.55919
91,0.5587
91.5,0.5582
92,0.55771
92.5,0.55723
93,0.55675
93.5,0.55627
94,0.55579
94.5,0.55531
95,0.55484
95.5,0.55437
96,0.5539
96.5,0.55343
97,0.55296
97.5,0.5525
98,0.55204
98.5,0.55158
99,0.55113
99.5,0.55068
100,0.55023


==> Data/Figure 6d/7.csv <==
0,1
0.5,0.99878
1,0.99538
1.5,0.99046
2,0.98472
2.5,0.97866
3,0.97258
3.5,0.96659
4,0.96073
4.5,0.95499
5,0.94935
5.5,0.94381
6,0.93834
6.5,0.93295
7,0.92765
7.5,0.92244
8,0.91735
8.5,0.91238
9,0.90755
9.5,0.90286
10,0.8983
10.5,0.89388
11,0.88959
11.5,0.88541
12,0.88133
12.5,0.87736
13,0.87349
13.5,0.86971
14,0.86604
14.5,0.86247
15,0.85901
15.5,0.85564
16,0.85238
16.5,0.84921
17,0.84612
17.5,0.84312
18,0.84019
18.5,0.83734
19,0.83456
19.5,0.83184
20,0.8292
20.5,0.82662
21,0.82411
21.5,0.82166
22,0.81929
22.5,0.81698
23,0.81474
23.5,0.81255
24,0.81042
24.5,0.80834
25,0.8063
25.5,0.80432
26,0.80238
26.5,0.80049
27,0.79864
27.5,0.79684
28,0.79509
28.5,0.79337
29,0.79171
29.5,0.79008
30,0.78848
30.5,0.78693
31,0.78541
31.5,0.78392
32,0.78247
32.5,0.78105
33,0.77967
33.5,0.77831
34,0.77698
34.5,0.77568
35,0.77441
35.5,0.77316
36,0.77195
36.5,0.77076
37,0.7696
37.5,0.76847
38,0.76736
38.5,0.76626
39,0.76519
39.5,0.76414
40,0.7631
40.5,0.76209
41,0.7611
41.5,0.76014
42,0.75919
42.5,0.75827
43,0.75736
43.5,0.75646
44,0.75559
44.5,0.75472
45,0.75387
45.5,0.75304
46,0.75221
46.5,0.7514
47,0.75061
47.5,0.74982
48,0.74906
48.5,0.7483
49,0.74756
49.5,0.74684
50,0.74612
50.5,0.74542
51,0.74473
51.5,0.74405
52,0.74338
52.5,0.74271
53,0.74205
53.5,0.74141
54,0.74077
54.5,0.74014
55,0.73953
55.5,0.73892
56,0.73833
56.5,0.73774
57,0.73716
57.5,0.73659
58,0.73602
58.5,0.73546
59,0.73491
59.5,0.73437
60,0.73383
60.5,0.7333
61,0.73278
61.5,0.73227
62,0.73177
62.5,0.73127
63,0.73078
63.5,0.73029
64,0.72981
64.5,0.72932
65,0.72885
65.5,0.72837
66,0.72791
66.5,0.72745
67,0.727
67.5,0.72656
68,0.72612
68.5,0.72569
69,0.72526
69.5,0.72483
70,0.7244
70.5,0.72398
71,0.72356
71.5,0.72314
72,0.72273
72.5,0.72233
73,0.72193
73.5,0.72154
74,0.72116
74.5,0.72077
75,0.72039
75.5,0.72001
76,0.71962
76.5,0.71925
77,0.71887
77.5,0.7185
78,0.71813
78.5,0.71777
79,0.71741
79.5,0.71706
80,0.71671
80.5,0.71636
81,0.71602
81.5,0.71567
82,0.71533
82.5,0.71499
83,0.71465
83.5,0.71431
84,0.71398
84.5,0.71365
85,0.71332
85.5,0.713
86,0.71268
86.5,0.71236
87,0.71205
87.5,0.71173
88,0.71142
88.5,0.71111
89,0.7108
89.5,0.71049
90,0.71018
90.5,0.70988
91,0.70958
91.5,0.70928
92,0.70898
92.5,0.70869
93,0.7084
93.5,0.70811
94,0.70781
94.5,0.70752
95,0.70724
95.5,0.70695
96,0.70666
96.5,0.70638
97,0.7061
97.5,0.70582
98,0.70555
98.5,0.70527
99,0.705
99.5,0.70473
100,0.70446


==> Data/Figure 6d/8.csv <==
0,1
0.5,0.99878
1,0.99548
1.5,0.99088
2,0.98577
2.5,0.98065
3,0.97574
3.5,0.97109
4,0.96669
4.5,0.96249
5,0.95846
5.5,0.95457
6,0.95081
6.5,0.94716
7,0.94364
7.5,0.94023
8,0.93696
8.5,0.93383
9,0.93083
9.5,0.92797
10,0.92524
10.5,0.92263
11,0.92011
11.5,0.9177
12,0.91537
12.5,0.91312
13,0.91095
13.5,0.90886
14,0.90685
14.5,0.90491
15,0.90304
15.5,0.90125
16,0.89953
16.5,0.89788
17,0.89628
17.5,0.89474
18,0.89325
18.5,0.89181
19,0.8904
19.5,0.88905
20,0.88773
20.5,0.88646
21,0.88523
21.5,0.88405
22,0.8829
22.5,0.8818
23,0.88073
23.5,0.87969
24,0.87868
24.5,0.87771
25,0.87675
25.5,0.87583
26,0.87493
26.5,0.87406
27,0.87322
27.5,0.8724
28,0.8716
28.5,0.87083
29,0.87009
29.5,0.86936
30,0.86865
30.5,0.86796
31,0.86728
31.5,0.86663
32,0.866
32.5,0.86538
33,0.86478
33.5,0.86419
34,0.86361
34.5,0.86306
35,0.86252
35.5,0.86199
36,0.86147
36.5,0.86097
37,0.86049
37.5,0.86001
38,0.85955
38.5,0.85909
39,0.85864
39.5,0.8582
40,0.85777
40.5,0.85735
41,0.85694
41.5,0.85655
42,0.85616
42.5,0.85579
43,0.85542
43.5,0.85507
44,0.85471
44.5,0.85437
45,0.85402
45.5,0.85368
46,0.85335
46.5,0.85302
47,0.8527
47.5,0.85238
48,0.85207
48.5,0.85177
49,0.85148
49.5,0.85119
50,0.85091
50.5,0.85063
51,0.85036
51.5,0.8501
52,0.84983
52.5,0.84957
53,0.84931
53.5,0.84905
54,0.8488
54.5,0.84855
55,0.84831
55.5,0.84808
56,0.84786
56.5,0.84764
57,0.84742
57.5,0.8472
58,0.84698
58.5,0.84676
59,0.84655
59.5,0.84634
60,0.84613
60.5,0.84593
61,0.84574
61.5,0.84555
62,0.84537
62.5,0.84518
63,0.845
63.5,0.84482
64,0.84464
64.5,0.84446
65,0.84428
65.5,0.8441
66,0.84393
66.5,0.84376
67,0.8436
67.5,0.84344
68,0.84329
68.5,0.84314
69,0.84298
69.5,0.84283
70,0.84267
70.5,0.84251
71,0.84236
71.5,0.84221
72,0.84207
72.5,0.84193
73,0.84179
73.5,0.84166
74,0.84153
74.5,0.84139
75,0.84126
75.5,0.84113
76,0.84099
76.5,0.84086
77,0.84072
77.5,0.84059
78,0.84045
78.5,0.84033
79,0.84021
79.5,0.84009
80,0.83997
80.5,0.83986
81,0.83974
81.5,0.83962
82,0.8395
82.5,0.83939
83,0.83927
83.5,0.83916
84,0.83904
84.5,0.83893
85,0.83883
85.5,0.83872
86,0.83861
86.5,0.83851
87,0.83841
87.5,0.8383
88,0.83819
88.5,0.83809
89,0.83798
89.5,0.83788
90,0.83778
90.5,0.83768
91,0.83759
91.5,0.8375
92,0.8374
92.5,0.83731
93,0.83722
93.5,0.83712
94,0.83702
94.5,0.83693
95,0.83684
95.5,0.83674
96,0.83666
96.5,0.83657
97,0.83649
97.5,0.8364
98,0.83632
98.5,0.83623
99,0.83615
99.5,0.83607
100,0.83598


==> Data/Figure 7b/1.csv <==
0.01,0.0985
0.05,0.089
0.1,0.078
0.15,0.067
0.2,0.057
0.4,0.0167
0.5,0.0036


==> Data/Figure 7b/2.csv <==
0.01,0.0996
0.1,0.0952
0.3,0.0858
0.5,0.0776
0.7,0.0702
0.9,0.0636
1,0.0604


==> Data/Figure 9/1.csv <==
0,0
1,0.064665
2,0.2495
3,0.53147
4,0.8771
5,1.2476
6,1.6032
7,1.907
8,2.1283
9,2.2465
10,2.2518
11,2.1467
12,1.9437
13,1.6653
14,1.3423
15,1.0103
16,0.70427
17,0.45446
18,0.28429
19,0.20825
20,0.23125
21,0.34789
22,0.54292
23,0.79345
24,1.0716
25,1.3479
26,1.594
27,1.7855
28,1.9043
29,1.9407
30,1.8941
31,1.7717
32,1.5886
33,1.366
34,1.1285
35,0.90128
36,0.70713
37,0.56427
38,0.48514
39,0.47545
40,0.53349
41,0.65041
42,0.81169
43,0.9989
44,1.1917
45,1.37
46,1.5159
47,1.6158
48,1.6614
49,1.6505
50,1.5864
51,1.4778
52,1.3379
53,1.1826
54,1.0287
55,0.89182
56,0.78494
57,0.71746
58,0.69449
59,0.71627
60,0.77827
61,0.87215
62,0.9868
63,1.1095
64,1.2272
65,1.3281
66,1.4023
67,1.4439
68,1.4502
69,1.4224
70,1.3648
71,1.2851
72,1.1927
73,1.0979
74,1.0103
75,0.93817
76,0.88804
77,0.86388
78,0.86667
79,0.89453
80,0.94313
81,1.0063
82,1.0769
83,1.1471
84,1.2096
85,1.2587
86,1.2901
87,1.3017
88,1.2934
89,1.2675
90,1.2275
91,1.1787
92,1.1265
93,1.0764
94,1.0334
95,1.0012
96,0.98234
97,0.97787
98,0.98718
99,1.0083
100,1.0382
101,1.0733
102,1.1097
103,1.1433
104,1.1709
105,1.1904
106,1.2005
107,1.2009
108,1.1921
109,1.176
110,1.1549
111,1.1314
112,1.1081
113,1.087
114,1.0702
115,1.0589
116,1.0536
117,1.0543
118,1.0602
119,1.0703
120,1.0831
121,1.0969
122,1.1102
123,1.1219
124,1.1307
125,1.1364
126,1.1389
127,1.1383
128,1.1352
129,1.1304
130,1.1247
131,1.1186
132,1.1127
133,1.1073
134,1.1029
135,1.0999
136,1.098
137,1.097
138,1.0966
139,1.0968
140,1.0973
141,1.0979
142,1.0986
143,1.0994
144,1.1006
145,1.1022
146,1.1043
147,1.1069
148,1.11
149,1.1136
150,1.1172
151,1.1205
152,1.1229
153,1.1242
154,1.1243
155,1.1228
156,1.1198
157,1.1153
158,1.1097
159,1.1034
160,1.0973
161,1.0918
162,1.0874
163,1.0848
164,1.0843
165,1.0862
166,1.0903
167,1.0965
168,1.1043
169,1.1126
170,1.1206
171,1.1274
172,1.1325
173,1.1353
174,1.1353
175,1.1324
176,1.1269
177,1.1194
178,1.1106
179,1.1013
180,1.0924
181,1.0848
182,1.0797
183,1.0775
184,1.0784
185,1.0823
186,1.0889
187,1.0975
188,1.1072
189,1.1169
190,1.1256
191,1.1326
192,1.137
193,1.1385
194,1.1366
195,1.1319
196,1.1248
197,1.116
198,1.1064
199,1.0968
200,1.0884
201,1.0822
202,1.0788
203,1.0784
204,1.081
205,1.0864
206,1.094
207,1.103
208,1.1125
209,1.1212
210,1.1286
211,1.1338
212,1.1362
213,1.1356
214,1.1321
215,1.1263
216,1.1187
217,1.1101
218,1.1011
219,1.093
220,1.0865
221,1.0824
222,1.081
223,1.0822
224,1.0861
225,1.0923
226,1.0999
227,1.1081
228,1.116
229,1.1229
230,1.1283
231,1.1313
232,1.1318
233,1.1298
234,1.1256
235,1.1196
236,1.1124
237,1.1046
238,1.0973
239,1.0912
240,1.0869
241,1.0848
242,1.0849
243,1.0873
244,1.0916
245,1.0974
246,1.104
247,1.1106
248,1.1167
249,1.1218
250,1.1252
251,1.1266
252,1.1258
253,1.1231
254,1.1187
255,1.1131
256,1.1068
257,1.1007
258,1.0953
259,1.0913
260,1.089
261,1.0885
262,1.0897
263,1.0926
264,1.0969
265,1.102
266,1.1073
267,1.1123
268,1.1167
269,1.1198
270,1.1213
271,1.1212
272,1.1194
273,1.1163
274,1.1121
275,1.1074
276,1.1026
277,1.0982
278,1.0947
279,1.0924
280,1.0915
281,1.092
282,1.0938
283,1.0967
284,1.1005
285,1.1045
286,1.1086
287,1.1121
288,1.1148
289,1.1164
290,1.1168
291,1.1159
292,1.1139
293,1.111
294,1.1076
295,1.104
296,1.1006
297,1.0978
298,1.0959
299,1.0948
300,1.0948
301,1.0958
302,1.0978
303,1.1003
304,1.1032
305,1.1061
306,1.1088
307,1.1111
308,1.1125
309,1.1131
310,1.1127
311,1.1115
312,1.1097
313,1.1074
314,1.1048
315,1.1024
316,1.1003
317,1.0987
318,1.0978
319,1.0976
320,1.098
321,1.0991
322,1.1008
323,1.1027
324,1.1048
325,1.1067
326,1.1084
327,1.1097
328,1.1104
329,1.1104
330,1.1098
331,1.1085
332,1.1069
333,1.1053
334,1.1037
335,1.1023
336,1.101
337,1.1
338,1.0995
339,1.0995
340,1.0999
341,1.1007
342,1.1017
343,1.103
344,1.1043
345,1.1055
346,1.1064
347,1.107
348,1.1072
349,1.1071
350,1.1065
351,1.1057
352,1.1047
353,1.1038
354,1.1028
355,1.1019
356,1.1012
357,1.1007
358,1.1006
359,1.1008
360,1.1012
361,1.1019
362,1.1027
363,1.1035
364,1.1043
365,1.105
366,1.1054
367,1.1055
368,1.1054
369,1.1051
370,1.1046
371,1.104
372,1.1033
373,1.1026
374,1.102
375,1.1015
376,1.1013
377,1.1012
378,1.1012
379,1.1013
380,1.1015
381,1.1019
382,1.1024
383,1.1028
384,1.1032
385,1.1034
386,1.1036
387,1.1035
388,1.1034
389,1.1031
390,1.1028
391,1.1026
392,1.1024
393,1.1022
394,1.1019
395,1.1017
396,1.1016
397,1.1017
398,1.1019
399,1.102
400,1.1022
401,1.1024
402,1.1025
403,1.1026
404,1.1026
405,1.1025
406,1.1024
407,1.1023
408,1.1022
409,1.1022
410,1.1021
411,1.102
412,1.102
413,1.1021
414,1.1021
415,1.1021
416,1.1021
417,1.102
418,1.102
419,1.102
420,1.1019
421,1.1017
422,1.1016
423,1.1015
424,1.1015
425,1.1014
426,1.1013
427,1.1012
428,1.1014
429,1.1015
430,1.1016
431,1.1016
432,1.1016
433,1.1017
434,1.1017
435,1.1017
436,1.1016
437,1.1016
438,1.1015
439,1.1013
440,1.1011
441,1.1008
442,1.1005
443,1.1002
444,1.1001
445,1.1
446,1.1
447,1.1
448,1.1001
449,1.1002
450,1.1003
451,1.1004
452,1.1004
453,1.1005
454,1.1004
455,1.1003
456,1.1001
457,1.1
458,1.0998
459,1.0995
460,1.0993
461,1.099
462,1.0989
463,1.0988
464,1.0988
465,1.0987
466,1.0988
467,1.0988
468,1.0987
469,1.0987
470,1.0987
471,1.0987
472,1.0988
473,1.0988
474,1.0988
475,1.0988
476,1.0988
477,1.0989
478,1.0988
479,1.0987
480,1.0986
481,1.0985
482,1.0984
483,1.0982
484,1.0981
485,1.0981
486,1.0982
487,1.0982
488,1.0982
489,1.0981
490,1.0982
491,1.0982
492,1.0983
493,1.0984
494,1.0984
495,1.0984
496,1.0985
497,1.0985
498,1.0984
499,1.0983
500,1.0983


==> Data/Figure 9/2.csv <==
0,0
1,-0.043117
2,-0.16518
3,-0.35075
4,-0.57758
5,-0.81978
6,-1.0503
7,-1.2433
8,-1.3777
9,-1.4397
10,-1.4238
11,-1.3326
12,-1.1755
13,-0.96794
14,-0.73152
15,-0.49139
16,-0.27243
17,-0.096248
18,0.020654
19,0.067567
20,0.040688
21,-0.055882
22,-0.21033
23,-0.40487
24,-0.6181
25,-0.82727
26,-1.0101
27,-1.1473
28,-1.2245
29,-1.2343
30,-1.1765
31,-1.0574
32,-0.88941
33,-0.69017
34,-0.48067
35,-0.2825
36,-0.11548
37,0.0042988
38,0.06558
39,0.062947
40,-0.0021421
41,-0.12136
42,-0.28086
43,-0.46303
44,-0.64826
45,-0.81681
46,-0.95081
47,-1.0363
48,-1.065
49,-1.0345
50,-0.94821
51,-0.81528
52,-0.64977
53,-0.46912
54,-0.29216
55,-0.13674
56,-0.018206
57,0.051942
58,0.067168
59,0.026836
60,-0.063615
61,-0.19362
62,-0.34893
63,-0.51286
64,-0.66791
65,-0.7976
66,-0.88839
67,-0.93114
68,-0.92189
69,-0.86184
70,-0.75736
71,-0.61955
72,-0.46305
73,-0.30421
74,-0.15918
75,-0.042505
76,0.034128
77,0.063249
78,0.042483
79,-0.025134
80,-0.13168
81,-0.26549
82,-0.41225
83,-0.55632
84,-0.68239
85,-0.77728
86,-0.83137
87,-0.83924
88,-0.80022
89,-0.71853
90,-0.60284
91,-0.46541
92,-0.32067
93,-0.18348
94,-0.067834
95,0.014468
96,0.055097
97,0.050267
98,0.0010793
99,-0.086672
100,-0.20341
101,-0.33679
102,-0.47268
103,-0.5966
104,-0.69554
105,-0.75934
106,-0.78155
107,-0.75988
108,-0.69664
109,-0.59859
110,-0.47618
111,-0.34228
112,-0.21074
113,-0.095065
114,-0.0071726
115,0.043793
116,0.052751
117,0.019291
118,-0.052679
119,-0.15546
120,-0.27819
121,-0.40786
122,-0.53077
123,-0.63402
124,-0.70684
125,-0.74175
126,-0.73518
127,-0.68782
128,-0.60469
129,-0.49466
130,-0.3693
131,-0.24158
132,-0.12473
133,-0.031013
134,0.029768
135,0.051519
136,0.032236
137,-0.025798
138,-0.11641
139,-0.23014
140,-0.35499
141,-0.47774
142,-0.58547
143,-0.66699
144,-0.71388
145,-0.72125
146,-0.68827
147,-0.6184
148,-0.51908
149,-0.40083
150,-0.27597
151,-0.15741
152,-0.057527
153,0.013122
154,0.047166
155,0.041239
156,-0.0038182
157,-0.083263
158,-0.18886
159,-0.30944
160,-0.43238
161,-0.54475
162,-0.63477
163,-0.6931
164,-0.71361
165,-0.69409
166,-0.63662
167,-0.54738
168,-0.43574
169,-0.31325
170,-0.19268
171,-0.086743
172,-0.0066317
173,0.039339
174,0.046518
175,0.014245
176,-0.054163
177,-0.15163
178,-0.26793
179,-0.3908
180,-0.50731
181,-0.60529
182,-0.67455
183,-0.70786
184,-0.70164
185,-0.65652
186,-0.57733
187,-0.47241
188,-0.35267
189,-0.23058
190,-0.119
191,-0.02968
192,0.027996
193,0.048061
194,0.028521
195,-0.028658
196,-0.11761
197,-0.22903
198,-0.35113
199,-0.47108
200,-0.57643
201,-0.65621
202,-0.702
203,-0.70893
204,-0.67621
205,-0.60737
206,-0.50972
207,-0.39347
208,-0.27064
209,-0.15413
210,-0.056252
211,0.012736
212,0.045665
213,0.039124
214,-0.0063162
215,-0.085974
216,-0.19152
217,-0.31185
218,-0.43429
219,-0.54605
220,-0.63555
221,-0.69337
222,-0.71333
223,-0.69334
224,-0.63561
225,-0.54625
226,-0.43454
227,-0.3121
228,-0.1918
229,-0.086332
230,-0.0067339
231,0.038716
232,0.045279
233,0.012178
234,-0.057233
235,-0.15572
236,-0.27287
237,-0.39635
238,-0.51333
239,-0.61164
240,-0.68095
241,-0.7139
242,-0.70704
243,-0.66114
244,-0.58107
245,-0.47516
246,-0.35444
247,-0.2316
248,-0.11955
249,-0.030047
250,0.027576
251,0.047332
252,0.027103
253,-0.031106
254,-0.12124
255,-0.23382
256,-0.35706
257,-0.47809
258,-0.58425
259,-0.66439
260,-0.71009
261,-0.71658
262,-0.6832
263,-0.61345
264,-0.51463
265,-0.39703
266,-0.27297
267,-0.15556
268,-0.057113
269,0.012126
270,0.044957
271,0.037915
272,-0.0083978
273,-0.089178
274,-0.19591
275,-0.31739
276,-0.44094
277,-0.55364
278,-0.64367
279,-0.70155
280,-0.72124
281,-0.70074
282,-0.6422
283,-0.55171
284,-0.43871
285,-0.31502
286,-0.19367
287,-0.087384
288,-0.0072619
289,0.03835
290,0.044619
291,0.010795
292,-0.05961
293,-0.15917
294,-0.27744
295,-0.40211
296,-0.52012
297,-0.61909
298,-0.68863
299,-0.72148
300,-0.71424
301,-0.66769
302,-0.58665
303,-0.47953
304,-0.35761
305,-0.23367
306,-0.12071
307,-0.030541
308,0.027411
309,0.047031
310,0.026208
311,-0.032884
312,-0.12403
313,-0.23767
314,-0.36196
315,-0.48392
316,-0.59075
317,-0.67119
318,-0.71687
319,-0.72305
320,-0.68904
321,-0.61839
322,-0.51846
323,-0.39973
324,-0.27468
325,-0.15637
326,-0.057182
327,0.012439
328,0.045182
329,0.037615
330,-0.0094694
331,-0.091141
332,-0.19884
333,-0.32131
334,-0.44575
335,-0.55911
336,-0.64948
337,-0.70742
338,-0.7269
339,-0.70588
340,-0.64648
341,-0.55496
342,-0.44092
343,-0.31635
344,-0.19428
345,-0.087438
346,-0.0070141
347,0.038507
348,0.044314
349,0.0098166
350,-0.061338
351,-0.16168
352,-0.28077
353,-0.40614
354,-0.52461
355,-0.62377
356,-0.69329
357,-0.72588
358,-0.71818
359,-0.67094
360,-0.58906
361,-0.48114
362,-0.35852
363,-0.23406
364,-0.12074
365,-0.030425
366,0.027408
367,0.046644
368,0.025285
369,-0.034394
370,-0.12615
371,-0.24041
372,-0.3652
373,-0.48742
374,-0.59428
375,-0.67462
376,-0.72009
377,-0.72587
378,-0.69134
379,-0.62007
380,-0.5196
381,-0.40047
382,-0.27509
383,-0.15659
384,-0.057393
385,0.012071
386,0.044521
387,0.036583
388,-0.010883
389,-0.092918
390,-0.20097
391,-0.32373
392,-0.44832
393,-0.5617
394,-0.65199
395,-0.70973
396,-0.72892
397,-0.70752
398,-0.6477
399,-0.55578
400,-0.44139
401,-0.31654
402,-0.19428
403,-0.08738
404,-0.0070779
405,0.038176
406,0.043664
407,0.0088411
408,-0.062658
409,-0.16334
410,-0.28268
411,-0.40815
412,-0.52661
413,-0.62572
414,-0.69508
415,-0.72743
416,-0.71933
417,-0.67163
418,-0.58937
419,-0.48118
420,-0.35836
421,-0.23376
422,-0.12044
423,-0.03028
424,0.027262
425,0.046176
426,0.024507
427,-0.035489
428,-0.12757
429,-0.24207
430,-0.36698
431,-0.48918
432,-0.59591
433,-0.67603
434,-0.72112
435,-0.72643
436,-0.69139
437,-0.6197
438,-0.5189
439,-0.39956
440,-0.27415
441,-0.15579
442,-0.056932
443,0.01207
444,0.044031
445,0.035639
446,-0.012214
447,-0.094554
448,-0.20278
449,-0.32552
450,-0.44994
451,-0.563
452,-0.65288
453,-0.71017
454,-0.72878
455,-0.70679
456,-0.64658
457,-0.5545
458,-0.44015
459,-0.31545
460,-0.19348
461,-0.087064
462,-0.0073565
463,0.03737
464,0.042463
465,0.0073833
466,-0.064225
467,-0.1649
468,-0.28405
469,-0.40916
470,-0.52718
471,-0.62576
472,-0.6946
473,-0.72646
474,-0.71797
475,-0.67004
476,-0.58777
477,-0.47974
478,-0.35722
479,-0.23305
480,-0.12023
481,-0.030615
482,0.026427
483,0.044964
484,0.023051
485,-0.037063
486,-0.12911
487,-0.24338
488,-0.36791
489,-0.48964
490,-0.59589
491,-0.67549
492,-0.72009
493,-0.72502
494,-0.68976
495,-0.61804
496,-0.51742
497,-0.39836
498,-0.2733
499,-0.1554
500,-0.057001


==> Data/Figure 9/3.csv <==
0,0
1,-2.8946e-05
2,-0.00037049
3,-0.0011366
4,-0.0016492
5,-0.00095309
6,0.00098168
7,0.0032395
8,0.0052522
9,0.0080085
10,0.013659
11,0.023882
12,0.038581
13,0.056288
14,0.075701
15,0.096023
16,0.11611
17,0.13382
18,0.14667
19,0.15275
20,0.15122
21,0.14188
22,0.12512
23,0.10232
24,0.076046
25,0.049615
26,0.026369
27,0.0093156
28,0.0013958
29,0.005254
30,0.022343
31,0.052176
32,0.092483
33,0.13993
34,0.19058
35,0.23982
36,0.28261
37,0.31401
38,0.33035
39,0.32966
40,0.31163
41,0.27758
42,0.23067
43,0.17582
44,0.11903
45,0.06669
46,0.024765
47,-0.0014345
48,-0.0077068
49,0.0080621
50,0.045285
51,0.10081
52,0.16958
53,0.24522
54,0.32051
55,0.38772
56,0.43958
57,0.4704
58,0.4767
59,0.45749
60,0.41425
61,0.35115
62,0.27479
63,0.19336
64,0.11559
65,0.049879
66,0.0037535
67,-0.016933
68,-0.0088892
69,0.027838
70,0.089944
71,0.17151
72,0.26472
73,0.36036
74,0.44853
75,0.51983
76,0.56666
77,0.58403
78,0.56987
79,0.52526
80,0.45456
81,0.36509
82,0.26629
83,0.16862
84,0.082447
85,0.017228
86,-0.019489
87,-0.023163
88,0.0070808
89,0.068511
90,0.15515
91,0.25843
92,0.36792
93,0.47228
94,0.56052
95,0.62335
96,0.65418
97,0.64958
98,0.60976
99,0.53858
100,0.44341
101,0.33429
102,0.22268
103,0.12031
104,0.038113
105,-0.014815
106,-0.03246
107,-0.012671
108,0.0427
109,0.12818
110,0.23521
111,0.35288
112,0.46896
113,0.57124
114,0.64895
115,0.69399
116,0.70157
117,0.67065
118,0.60422
119,0.50924
120,0.39571
121,0.27544
122,0.16107
123,0.064705
124,-0.0033024
125,-0.03553
126,-0.028461
127,0.017239
128,0.097006
129,0.20281
130,0.32378
131,0.44728
132,0.5603
133,0.65098
134,0.70988
135,0.73085
136,0.71149
137,0.65368
138,0.56345
139,0.45031
140,0.32611
141,0.20375
142,0.096054
143,0.01451
144,-0.03213
145,-0.038898
146,-0.0051193
147,0.065727
148,0.16644
149,0.28665
150,0.41377
151,0.53442
152,0.63598
153,0.70788
154,0.74258
155,0.73632
156,0.68961
157,0.60737
158,0.49826
159,0.37376
160,0.24672
161,0.13046
162,0.037338
163,-0.022836
164,-0.04378
165,-0.023319
166,0.036476
167,0.12947
168,0.24599
169,0.37384
170,0.49956
171,0.61002
172,0.69372
173,0.74182
174,0.74919
175,0.71503
176,0.64292
177,0.54045
178,0.41836
179,0.28938
180,0.16697
181,0.064107
182,-0.0084318
183,-0.043132
184,-0.036407
185,0.011046
186,0.094386
187,0.20496
188,0.33113
189,0.45956
190,0.5768
191,0.67068
192,0.73138
193,0.75243
194,0.73155
195,0.67101
196,0.57722
197,0.45998
198,0.33147
199,0.20511
200,0.094236
201,0.010538
202,-0.037291
203,-0.044375
204,-0.010003
205,0.062328
206,0.16511
207,0.28749
208,0.41656
209,0.53882
210,0.64152
211,0.71391
212,0.74833
213,0.74114
214,0.69316
215,0.60949
216,0.49885
217,0.37278
218,0.24446
219,0.12738
220,0.033867
221,-0.026385
222,-0.047219
223,-0.026452
224,0.033865
225,0.12742
226,0.24437
227,0.37233
228,0.49791
229,0.608
230,0.69113
231,0.73852
232,0.74518
233,0.71045
234,0.63804
235,0.53557
236,0.41367
237,0.28506
238,0.16328
239,0.061116
240,-0.010821
241,-0.045122
242,-0.03818
243,0.0093714
244,0.092551
245,0.20255
246,0.32773
247,0.45499
248,0.57109
249,0.66393
250,0.72375
251,0.74419
252,0.72316
253,0.66294
254,0.56978
255,0.45341
256,0.32606
257,0.20106
258,0.091532
259,0.0088991
260,-0.038267
261,-0.045069
262,-0.010716
263,0.061198
264,0.16305
265,0.2841
266,0.41169
267,0.5325
268,0.63388
269,0.70517
270,0.73885
271,0.73144
272,0.68379
273,0.60089
274,0.49139
275,0.36677
276,0.24009
277,0.12461
278,0.032385
279,-0.026996
280,-0.047318
281,-0.026397
282,0.033567
283,0.12624
284,0.24184
285,0.36826
286,0.49228
287,0.60094
288,0.6828
289,0.7293
290,0.7356
291,0.70108
292,0.62936
293,0.52792
294,0.40737
295,0.28038
296,0.16026
297,0.05951
298,-0.011409
299,-0.044987
300,-0.037663
301,0.0097674
302,0.092265
303,0.20114
304,0.32498
305,0.45083
306,0.56559
307,0.65717
308,0.71594
309,0.73578
310,0.71465
311,0.65476
312,0.56236
313,0.44712
314,0.32112
315,0.19758
316,0.089418
317,0.0078864
318,-0.038448
319,-0.044706
320,-0.010232
321,0.061322
322,0.1624
323,0.28241
324,0.40881
325,0.52839
326,0.62861
327,0.69896
328,0.73206
329,0.72446
330,0.67698
331,0.59456
332,0.4859
333,0.3624
334,0.23695
335,0.12263
336,0.031384
337,-0.027179
338,-0.04688
339,-0.025669
340,0.034146
341,0.12625
342,0.24101
343,0.36643
344,0.4894
345,0.59701
346,0.67794
347,0.72375
348,0.72971
349,0.69515
350,0.62367
351,0.52277
352,0.40305
353,0.27705
354,0.15794
355,0.058135
356,-0.011899
357,-0.044779
358,-0.037049
359,0.010453
360,0.092651
361,0.20096
362,0.32409
363,0.44917
364,0.56305
365,0.65377
366,0.71184
367,0.73122
368,0.70988
369,0.65
370,0.55789
371,0.44323
372,0.31802
373,0.19539
374,0.088098
375,0.0074273
376,-0.038132
377,-0.043823
378,-0.0091253
379,0.062287
380,0.16295
381,0.28236
382,0.40802
383,0.52675
384,0.62612
385,0.69576
386,0.72834
387,0.72044
388,0.67288
389,0.59062
390,0.48235
391,0.35939
392,0.23461
393,0.12104
394,0.030602
395,-0.0272
396,-0.046315
397,-0.024807
398,0.035048
399,0.12704
400,0.24155
401,0.36657
402,0.48896
403,0.59587
404,0.67614
405,0.72139
406,0.72686
407,0.692
408,0.62045
409,0.51968
410,0.40029
411,0.27477
412,0.15625
413,0.057165
414,-0.01212
415,-0.044329
416,-0.036127
417,0.011578
418,0.093805
419,0.20198
420,0.32476
421,0.44929
422,0.56253
423,0.65264
424,0.71018
425,0.72908
426,0.70734
427,0.64731
428,0.55529
429,0.44088
430,0.31604
431,0.19384
432,0.087095
433,0.0070626
434,-0.037884
435,-0.04311
436,-0.0081178
437,0.063477
438,0.16422
439,0.28354
440,0.40889
441,0.52711
442,0.62588
443,0.69485
444,0.72684
445,0.71846
446,0.67057
447,0.58824
448,0.4801
449,0.35743
450,0.23307
451,0.12009
452,0.030356
453,-0.026753
454,-0.045305
455,-0.023384
456,0.036725
457,0.12874
458,0.24303
459,0.3676
460,0.48942
461,0.59576
462,0.67549
463,0.72026
464,0.72534
465,0.69023
466,0.61861
467,0.51798
468,0.39887
469,0.27375
470,0.15573
471,0.057219
472,-0.011506
473,-0.043322
474,-0.034872
475,0.013009
476,0.09531
477,0.20341
478,0.32595
479,0.45007
480,0.56284
481,0.65248
482,0.70954
483,0.72801
484,0.70598
485,0.64584
486,0.55384
487,0.4396
488,0.31506
489,0.19332
490,0.08713
491,0.0076189
492,-0.036943
493,-0.041913
494,-0.0067538
495,0.064914
496,0.1656
497,0.28472
498,0.40976
499,0.52764
500,0.62608


==> Data/Figure_10.csv <==
0,0,0.005,0.01,0.015,0.02,0.025,0.03,0.035,0.04,0.045,0.05,0.055,0.06,0.065,0.07,0.075,0.08,0.085,0.09,0.095,0.1,0.105,0.11,0.115,0.12,0.125,0.13,0.135,0.14,0.145,0.15,0.155,0.16,0.165,0.17,0.175,0.18,0.185,0.19,0.195,0.2,0.205,0.21,0.215,0.22,0.225,0.23,0.235,0.24,0.245,0.25,0.255,0.26,0.265,0.27,0.275,0.28,0.285,0.29,0.295,0.3,0.305,0.31,0.315,0.32,0.325,0.33,0.335,0.34,0.345,0.35,0.355,0.36,0.365,0.37,0.375,0.38,0.385,0.39,0.395,0.4,0.405,0.41,0.415,0.42,0.425,0.43,0.435,0.44,0.445,0.45,0.455,0.46,0.465,0.47,0.475,0.48,0.485,0.49,0.495,0.5,0.505,0.51,0.515,0.52,0.525,0.53,0.535,0.54,0.545,0.55,0.555,0.56,0.565,0.57,0.575,0.58,0.585,0.59,0.595,0.6,0.605,0.61,0.615,0.62,0.625,0.63,0.635,0.64,0.645,0.65,0.655,0.66,0.665,0.67,0.675,0.68,0.685,0.69,0.695,0.7,0.705,0.71,0.715,0.72,0.725,0.73,0.735,0.74,0.745,0.75,0.755,0.76,0.765,0.77,0.775,0.78,0.785,0.79,0.795,0.8,0.805,0.81,0.815,0.82,0.825,0.83,0.835,0.84,0.845,0.85,0.855,0.86,0.865,0.87,0.875,0.88,0.885,0.89,0.895,0.9,0.905,0.91,0.915,0.92,0.925,0.93,0.935,0.94,0.945,0.95,0.955,0.96,0.965,0.97,0.975,0.98,0.985,0.99,0.995,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,0.0043832,0.0066818,0.0086023,0.010326,0.012163,0.014075,0.016096,0.018094,0.020032,0.021924,0.0237,0.025421,0.027106,0.028692,0.030177,0.031602,0.032925,0.034166,0.035314,0.036488,0.037634,0.038739,0.039822,0.040952,0.042036,0.043139,0.04422,0.045259,0.046395,0.047476,0.04853,0.0497,0.050741,0.051839,0.053043,0.054075,0.055183,0.056374,0.057456,0.05859,0.059826,0.06096,0.062058,0.063313,0.06448,0.065617,0.066816,0.068016,0.069095,0.070258,0.071432,0.072591,0.073693,0.074867,0.075971,0.077109,0.078215,0.079343,0.080411,0.081489,0.082478,0.083472,0.084478,0.085493,0.0864,0.087321,0.088283,0.089179,0.090042,0.090949,0.091955,0.092826,0.093646,0.094526,0.095465,0.096299,0.097105,0.097993,0.098879,0.09967,0.10039,0.10127,0.10214,0.10297,0.10375,0.10459,0.10545,0.10624,0.10706,0.10794,0.10887,0.1097,0.11055,0.11138,0.11224,0.1131,0.11394,0.11482,0.11563,0.11644,0.11723,0.11803,0.11883,0.11965,0.1205,0.1213,0.12209,0.12285,0.12371,0.12457,0.12539,0.12622,0.12703,0.12785,0.12856,0.1293,0.13008,0.1309,0.13161,0.13231,0.13305,0.13382,0.13459,0.13534,0.13621,0.13705,0.13783,0.13856,0.13938,0.14022,0.14099,0.14173,0.14249,0.14323,0.14388,0.14461,0.1454,0.14624,0.14697,0.14773,0.14851,0.14929,0.15005,0.15084,0.15159,0.15228,0.15286,0.15351,0.15416,0.15481,0.1554,0.156,0.15658,0.15717,0.15778,0.15848,0.15907,0.15961,0.1601,0.1607,0.16124,0.16183,0.16239,0.16292,0.16346,0.16414,0.16487,0.16547,0.16612,0.1668,0.16745,0.16828,0.16892,0.1695,0.17025,0.17094,0.1717,0.17237,0.17293,0.17371,0.17441,0.17514,0.17565,0.17646,0.17711,0.17771,0.1782,0.17896,0.17929,0.1798,0.18026,0.1806,0.18083,0.18099,0.181,0.18165,0.18211,0.18325,0.18563,0.18958
2,0,0.014764,0.024581,0.03327,0.041253,0.049167,0.05679,0.064278,0.07158,0.078619,0.085437,0.092042,0.0984,0.1047,0.11074,0.11655,0.12221,0.12761,0.13285,0.13795,0.14297,0.1479,0.15267,0.15747,0.1621,0.16676,0.1714,0.17578,0.18032,0.18481,0.18919,0.19369,0.1981,0.20246,0.20688,0.21135,0.21566,0.22,0.22444,0.22869,0.23312,0.23747,0.24187,0.24607,0.25048,0.25481,0.25906,0.26334,0.26762,0.27171,0.27583,0.27999,0.28413,0.28809,0.29214,0.29607,0.30002,0.30382,0.3078,0.31152,0.31528,0.31882,0.32248,0.32597,0.32959,0.33296,0.33639,0.33968,0.34301,0.34625,0.34945,0.35286,0.35605,0.35916,0.36215,0.3654,0.36848,0.37145,0.37447,0.37754,0.38054,0.38314,0.38616,0.38913,0.39213,0.39478,0.39764,0.40058,0.40327,0.406,0.40882,0.41187,0.41455,0.41718,0.41993,0.42267,0.42536,0.4279,0.43077,0.4333,0.43579,0.43823,0.44077,0.44329,0.44562,0.44819,0.45063,0.45293,0.4551,0.45752,0.46005,0.46224,0.46454,0.46678,0.46911,0.471,0.47303,0.47527,0.47742,0.47937,0.4812,0.48329,0.48521,0.48709,0.48907,0.49122,0.49322,0.49498,0.4969,0.4988,0.50075,0.5025,0.50444,0.50618,0.50781,0.50939,0.51112,0.51287,0.51458,0.51632,0.51792,0.51948,0.52104,0.52277,0.52427,0.52581,0.52719,0.52848,0.52963,0.53096,0.53233,0.53346,0.53453,0.53565,0.53672,0.53778,0.53901,0.54011,0.54083,0.5417,0.5426,0.54347,0.54435,0.54521,0.54585,0.54661,0.54761,0.54862,0.54947,0.55028,0.55115,0.55209,0.55316,0.554,0.55464,0.55551,0.55648,0.55739,0.55814,0.55878,0.55971,0.56059,0.56126,0.56171,0.5624,0.56307,0.56321,0.56343,0.56388,0.56382,0.56376,0.56373,0.56365,0.5631,0.5627,0.56209,0.56278,0.56286,0.56408,0.56753,0.57147
3,0,0.032676,0.055013,0.074763,0.092901,0.11064,0.12752,0.1438,0.15973,0.17498,0.1898,0.20428,0.21815,0.23202,0.24526,0.25822,0.27066,0.2827,0.29447,0.30599,0.31742,0.32834,0.33929,0.3501,0.36044,0.37094,0.38126,0.3911,0.40118,0.41111,0.42077,0.4307,0.44025,0.44984,0.45938,0.46893,0.47829,0.48741,0.49694,0.50576,0.51512,0.52415,0.53318,0.5419,0.55094,0.55968,0.56831,0.57707,0.58551,0.59374,0.60203,0.6103,0.61829,0.62622,0.63414,0.64172,0.64932,0.65679,0.66434,0.67138,0.67861,0.68532,0.69224,0.69871,0.70559,0.7118,0.71822,0.72424,0.7304,0.73629,0.74215,0.74822,0.75386,0.75947,0.76472,0.77037,0.77562,0.78086,0.78596,0.79111,0.79611,0.80055,0.80548,0.81026,0.81512,0.81939,0.82389,0.82842,0.8326,0.83676,0.84093,0.84544,0.84938,0.85317,0.85701,0.86084,0.86453,0.86798,0.87177,0.8751,0.87827,0.88136,0.88444,0.88752,0.89025,0.89328,0.89608,0.89853,0.90084,0.9034,0.90607,0.90819,0.91038,0.91258,0.9146,0.91615,0.91765,0.91964,0.92123,0.92259,0.92377,0.92514,0.92638,0.92732,0.92863,0.92984,0.93101,0.93172,0.93255,0.93332,0.93409,0.93475,0.93523,0.9357,0.93573,0.93598,0.93592,0.93623,0.93633,0.93643,0.9362,0.93598,0.93578,0.93554,0.9352,0.93466,0.93406,0.93299,0.93209,0.93096,0.93023,0.92884,0.92764,0.92609,0.92491,0.92328,0.92208,0.92054,0.91865,0.91664,0.91475,0.91296,0.91062,0.90887,0.90619,0.90413,0.9019,0.90004,0.89779,0.89529,0.89333,0.89076,0.88884,0.88651,0.88345,0.88128,0.87878,0.87603,0.87359,0.87069,0.86783,0.86525,0.86253,0.8592,0.85591,0.85275,0.84912,0.84544,0.84201,0.83791,0.83377,0.82982,0.82561,0.82088,0.8162,0.81154,0.80853,0.80473,0.80195,0.80129,0.80095
4,0,0.057941,0.097727,0.13283,0.16509,0.19628,0.22591,0.25437,0.28204,0.30861,0.33438,0.35951,0.38371,0.40775,0.43085,0.45339,0.47514,0.4962,0.51681,0.53696,0.55688,0.57596,0.59504,0.6138,0.63179,0.64995,0.66774,0.68474,0.70201,0.71895,0.73541,0.75215,0.76825,0.78433,0.80018,0.81603,0.83147,0.84646,0.86198,0.87634,0.89138,0.90589,0.92024,0.93405,0.94825,0.96187,0.97523,0.98875,1.0016,1.0141,1.0266,1.039,1.0508,1.0626,1.0741,1.0851,1.0961,1.1067,1.1174,1.1272,1.1373,1.1465,1.1558,1.1646,1.1737,1.1817,1.1901,1.1978,1.2055,1.2128,1.22,1.2273,1.234,1.2405,1.2465,1.2528,1.2585,1.2642,1.2696,1.2748,1.2798,1.284,1.2887,1.293,1.2974,1.301,1.3047,1.3084,1.3115,1.3146,1.3175,1.3207,1.3232,1.3253,1.3274,1.3293,1.331,1.3324,1.3339,1.3349,1.3355,1.3359,1.3362,1.3365,1.3361,1.3361,1.3357,1.3348,1.3337,1.3326,1.3317,1.3301,1.3283,1.3266,1.3245,1.3218,1.3189,1.3165,1.3136,1.3104,1.3069,1.3034,1.2999,1.2958,1.2923,1.2883,1.2844,1.2798,1.2753,1.2706,1.2658,1.261,1.2558,1.2505,1.2447,1.2391,1.2331,1.2275,1.2215,1.2156,1.2092,1.2028,1.1964,1.1898,1.1832,1.1762,1.1691,1.1615,1.1541,1.1463,1.139,1.1309,1.1232,1.1149,1.107,1.0987,1.0908,1.0824,1.0738,1.0651,1.0563,1.0476,1.0384,1.0299,1.0201,1.0114,1.0022,0.99328,0.98427,0.97483,0.96589,0.95648,0.94755,0.93835,0.92845,0.91933,0.90995,0.90024,0.89098,0.88121,0.87137,0.86198,0.85234,0.8423,0.83212,0.82238,0.81217,0.80201,0.79196,0.78157,0.77105,0.76074,0.75034,0.73943,0.72876,0.71817,0.70898,0.6991,0.69004,0.68255,0.67669
5,0,0.090388,0.15254,0.20726,0.25749,0.30577,0.35148,0.39536,0.43788,0.47873,0.51828,0.55675,0.59387,0.63051,0.66583,0.70025,0.73354,0.76575,0.79716,0.82784,0.85807,0.88715,0.91595,0.94421,0.97139,0.99851,1.0251,1.0505,1.076,1.1009,1.1251,1.1494,1.1728,1.1959,1.2186,1.2411,1.2629,1.284,1.3055,1.3255,1.346,1.3658,1.3851,1.4035,1.4223,1.4401,1.4575,1.4748,1.4912,1.5068,1.5223,1.5375,1.5518,1.5658,1.5794,1.592,1.6045,1.6165,1.6282,1.6388,1.6495,1.6589,1.6682,1.6768,1.6856,1.6929,1.7004,1.707,1.7133,1.719,1.7245,1.7299,1.7343,1.7384,1.7418,1.7453,1.748,1.7503,1.7524,1.7539,1.755,1.7552,1.7556,1.7555,1.7554,1.7542,1.7529,1.7514,1.7492,1.7469,1.7442,1.7415,1.7381,1.734,1.7298,1.7252,1.7203,1.7148,1.7095,1.7033,1.6966,1.6896,1.6824,1.675,1.6668,1.6589,1.6506,1.6415,1.6321,1.6227,1.6133,1.6032,1.5927,1.5823,1.5713,1.5598,1.5478,1.5365,1.5243,1.512,1.4993,1.4866,1.4736,1.4602,1.4473,1.4339,1.4204,1.4064,1.3925,1.3782,1.3638,1.3494,1.3348,1.3199,1.3045,1.2895,1.274,1.2589,1.2434,1.2281,1.2123,1.1966,1.1808,1.1649,1.1491,1.133,1.1167,1.1001,1.0839,1.0673,1.051,1.0343,1.0181,1.0013,0.98491,0.96838,0.95226,0.93559,0.91908,0.90262,0.886,0.86959,0.85311,0.83703,0.82011,0.80427,0.788,0.77203,0.75625,0.74022,0.72455,0.70884,0.69341,0.67803,0.66235,0.64724,0.63214,0.61689,0.60219,0.58722,0.57231,0.55794,0.54344,0.52905,0.51455,0.50072,0.4867,0.47297,0.4593,0.44583,0.43238,0.41917,0.40625,0.39314,0.38041,0.36792,0.3562,0.34435,0.33313,0.32299,0.3142
6,0,0.13,0.21937,0.29795,0.37002,0.43889,0.5041,0.56656,0.62692,0.6849,0.74088,0.79527,0.84768,0.89919,0.94888,0.99718,1.0439,1.0891,1.133,1.1758,1.2177,1.2582,1.2978,1.3366,1.3739,1.4108,1.4468,1.4812,1.5152,1.5486,1.5806,1.6124,1.6431,1.6729,1.702,1.7307,1.7581,1.7846,1.811,1.8356,1.8603,1.8841,1.9068,1.9283,1.9499,1.9699,1.9892,2.0082,2.0257,2.042,2.0579,2.0732,2.0871,2.1004,2.1131,2.1241,2.135,2.1447,2.1541,2.1618,2.1694,2.1751,2.1807,2.1851,2.1894,2.1919,2.1941,2.1954,2.1958,2.1956,2.1946,2.1937,2.1909,2.188,2.1839,2.1797,2.1746,2.1686,2.1624,2.1551,2.1475,2.1384,2.1297,2.12,2.1102,2.0991,2.0877,2.0761,2.0632,2.0505,2.0369,2.0234,2.0089,1.9936,1.9782,1.962,1.9456,1.9282,1.9113,1.8931,1.8744,1.8555,1.8361,1.8169,1.7961,1.7763,1.7556,1.7345,1.7127,1.691,1.6696,1.6471,1.6246,1.6017,1.5789,1.5552,1.5313,1.508,1.4838,1.46,1.4354,1.4114,1.3867,1.3622,1.338,1.3135,1.289,1.2642,1.2398,1.2148,1.1902,1.1654,1.1411,1.1162,1.0914,1.0669,1.0424,1.0181,0.99385,0.96996,0.94581,0.92209,0.8983,0.8749,0.85143,0.82849,0.80516,0.78235,0.75959,0.73732,0.71492,0.6931,0.67146,0.65001,0.6287,0.60808,0.5876,0.56726,0.54723,0.52777,0.50824,0.48917,0.47064,0.45228,0.43407,0.41655,0.39931,0.38223,0.36583,0.34964,0.33363,0.31838,0.30319,0.28854,0.27424,0.26024,0.24678,0.23359,0.22088,0.20842,0.19643,0.18492,0.17359,0.1629,0.15244,0.14268,0.13311,0.12406,0.11529,0.10708,0.099182,0.091667,0.084638,0.077862,0.071542,0.065534,0.060005,0.054836,0.050329,0.046839,0.0449
7,0,0.1766,0.29791,0.40451,0.50221,0.59513,0.68314,0.76732,0.84839,0.92623,1.0013,1.0739,1.1439,1.2124,1.2784,1.3423,1.4041,1.4638,1.5215,1.5775,1.6321,1.6846,1.7359,1.7856,1.8332,1.8801,1.9254,1.9686,2.011,2.052,2.0913,2.1298,2.1666,2.2019,2.236,2.2693,2.3006,2.3305,2.3598,2.3867,2.4133,2.4384,2.4619,2.4835,2.5049,2.5241,2.5419,2.5591,2.5742,2.5874,2.5999,2.6112,2.6207,2.6289,2.6362,2.6413,2.6459,2.6487,2.6511,2.651,2.6506,2.6477,2.6443,2.6395,2.6341,2.6266,2.6183,2.609,2.5982,2.5866,2.5738,2.561,2.5458,2.5305,2.5136,2.4964,2.478,2.4586,2.4389,2.4175,2.3959,2.3727,2.3497,2.3254,2.301,2.2755,2.2491,2.2227,2.1948,2.1674,2.1386,2.11,2.0806,2.0502,2.0198,1.9885,1.9574,1.9249,1.8931,1.8603,1.8271,1.7936,1.7597,1.7266,1.6917,1.658,1.6236,1.5893,1.5544,1.5195,1.4853,1.4503,1.4157,1.3807,1.3462,1.3112,1.2763,1.2422,1.2075,1.1738,1.1394,1.1061,1.0723,1.0392,1.0066,0.97408,0.94201,0.91001,0.87895,0.84744,0.81702,0.78657,0.75714,0.72744,0.69854,0.6702,0.64222,0.61494,0.58799,0.56191,0.53598,0.51105,0.48626,0.46244,0.43886,0.41641,0.39386,0.3725,0.35143,0.33135,0.31138,0.29263,0.27422,0.2566,0.23939,0.2233,0.20752,0.19254,0.17815,0.16463,0.1515,0.13915,0.12757,0.1165,0.10613,0.096414,0.087424,0.078901,0.071184,0.06407,0.057456,0.051644,0.046319,0.041655,0.037601,0.034098,0.031207,0.028875,0.027125,0.025905,0.025241,0.025138,0.025593,0.026498,0.02794,0.029862,0.032293,0.035163,0.038554,0.042251,0.046352,0.050908,0.055659,0.060723,0.066012,0.071716,0.077934,0.084572,0.091829,0.099919,0.10892
8,0,0.22995,0.3878,0.52654,0.65348,0.77397,0.88791,0.9967,1.1013,1.2016,1.298,1.3912,1.4808,1.568,1.652,1.7331,1.8112,1.8862,1.9587,2.0286,2.0963,2.1611,2.224,2.2845,2.342,2.3982,2.4522,2.5031,2.5525,2.5999,2.6448,2.6882,2.729,2.7678,2.8043,2.8396,2.872,2.9023,2.9314,2.9572,2.9821,3.0048,3.0252,3.0428,3.0599,3.0738,3.0858,3.0964,3.1044,3.1097,3.1137,3.116,3.116,3.1139,3.1105,3.1043,3.0972,3.0875,3.0773,3.0639,3.0499,3.0328,3.0151,2.9955,2.9747,2.9517,2.9276,2.9021,2.8746,2.8464,2.8167,2.7868,2.7542,2.7215,2.6871,2.6521,2.6159,2.5788,2.5413,2.5019,2.4625,2.4216,2.3807,2.3386,2.2966,2.2535,2.2096,2.166,2.121,2.0767,2.0311,1.986,1.9405,1.894,1.848,1.8013,1.7552,1.708,1.6619,1.6152,1.5685,1.522,1.4754,1.4302,1.3836,1.3386,1.2936,1.2491,1.2046,1.1605,1.1176,1.0746,1.0324,0.99036,0.94947,0.90885,0.86872,0.82991,0.79117,0.75404,0.71686,0.68122,0.6459,0.61171,0.57857,0.54606,0.51459,0.48388,0.45456,0.42558,0.398,0.37116,0.3457,0.32078,0.29705,0.27445,0.25275,0.23216,0.21245,0.194,0.17634,0.15994,0.14434,0.12994,0.1164,0.10411,0.092508,0.082132,0.072619,0.064183,0.056533,0.049994,0.044319,0.039564,0.035692,0.032746,0.030655,0.029401,0.028986,0.029327,0.030532,0.032473,0.035122,0.038574,0.042637,0.047443,0.052849,0.059086,0.065733,0.072993,0.081038,0.089272,0.098435,0.10785,0.1175,0.12801,0.13865,0.14965,0.16117,0.1729,0.18484,0.19719,0.21006,0.22254,0.23546,0.24837,0.26157,0.2747,0.28819,0.30116,0.31403,0.32719,0.3397,0.35205,0.36421,0.3766,0.38954,0.40244,0.41558,0.42899,0.44143
9,0,0.29028,0.48938,0.66424,0.82414,0.97545,1.1183,1.2546,1.3852,1.5103,1.6301,1.7457,1.8564,1.9638,2.0669,2.166,2.2612,2.3523,2.4396,2.5233,2.6041,2.6808,2.7544,2.825,2.8913,2.9553,3.0164,3.0733,3.1274,3.1792,3.227,3.2726,3.3147,3.3534,3.3895,3.4228,3.4527,3.4794,3.5039,3.5245,3.5431,3.5591,3.5713,3.5804,3.5876,3.5914,3.592,3.5908,3.586,3.578,3.5677,3.5556,3.5401,3.5222,3.5022,3.4792,3.4544,3.4269,3.3981,3.3662,3.3329,3.2964,3.2587,3.2193,3.178,3.1348,3.0899,3.0438,2.9953,2.9463,2.8957,2.8449,2.7914,2.738,2.6831,2.6275,2.5711,2.5139,2.4567,2.3978,2.3391,2.2795,2.2201,2.1598,2.1,2.0399,1.9791,1.9192,1.8584,1.799,1.7387,1.6794,1.6204,1.5611,1.503,1.4447,1.3878,1.3305,1.2749,1.2196,1.165,1.1114,1.0584,1.0075,0.95622,0.90708,0.85871,0.81171,0.76566,0.72048,0.6774,0.63499,0.59423,0.5543,0.51636,0.47948,0.44391,0.41015,0.37735,0.34674,0.3169,0.28916,0.26245,0.23751,0.21406,0.19199,0.1715,0.15238,0.13504,0.11878,0.10427,0.091003,0.07941,0.068984,0.060084,0.052532,0.046329,0.041439,0.037861,0.035544,0.034483,0.034591,0.035934,0.038351,0.041986,0.0465,0.05225,0.05876,0.066376,0.07467,0.084237,0.094202,0.10514,0.11664,0.12922,0.14188,0.1557,0.16976,0.18447,0.19921,0.21495,0.23082,0.24685,0.26358,0.28004,0.29712,0.31403,0.33175,0.34894,0.36629,0.38419,0.40118,0.41918,0.43647,0.45307,0.47051,0.487,0.50324,0.51965,0.53524,0.55043,0.56561,0.58069,0.59429,0.60776,0.62072,0.63311,0.64476,0.65611,0.6661,0.67513,0.68421,0.69171,0.69844,0.70455,0.71033,0.71675,0.72239,0.72788,0.73304,0.73688
10,0,0.35764,0.6027,0.81763,1.014,1.1994,1.374,1.5403,1.6992,1.8511,1.9961,2.1355,2.2687,2.3973,2.5202,2.6381,2.7505,2.8575,2.9594,3.0566,3.1495,3.2368,3.32,3.399,3.4722,3.5421,3.608,3.668,3.7243,3.777,3.8244,3.8688,3.908,3.9429,3.974,4.001,4.0238,4.0419,4.0571,4.0671,4.0743,4.0778,4.0766,4.0714,4.0633,4.051,4.0346,4.0158,3.9922,3.9652,3.9347,3.9023,3.8656,3.8264,3.7841,3.7389,3.6912,3.6406,3.5885,3.5331,3.4759,3.4156,3.354,3.2907,3.2256,3.1584,3.0902,3.0204,2.949,2.8769,2.8039,2.7306,2.6554,2.5807,2.5049,2.4289,2.3528,2.2766,2.2006,2.1241,2.0482,1.9725,1.8974,1.8223,1.7485,1.6754,1.6024,1.5311,1.46,1.3911,1.3223,1.2552,1.1896,1.1248,1.0619,1,0.94037,0.88154,0.8251,0.77019,0.71702,0.66577,0.61617,0.56941,0.52353,0.48036,0.43903,0.39992,0.36272,0.32728,0.29447,0.26339,0.2346,0.20758,0.18299,0.16033,0.13965,0.12121,0.10455,0.090212,0.077551,0.067061,0.058305,0.051508,0.046522,0.043324,0.041848,0.042099,0.043919,0.047407,0.052377,0.058905,0.066704,0.075971,0.086501,0.098162,0.11108,0.12502,0.14027,0.15612,0.17322,0.19071,0.20941,0.22841,0.24853,0.26841,0.28952,0.31029,0.33185,0.35306,0.37551,0.39704,0.4191,0.44073,0.46318,0.48433,0.50646,0.52756,0.54874,0.56873,0.58929,0.6089,0.62784,0.64676,0.66417,0.68178,0.69801,0.71463,0.72958,0.74393,0.75812,0.77038,0.78324,0.79435,0.8038,0.81375,0.82171,0.82864,0.83541,0.8403,0.84425,0.84776,0.85049,0.85117,0.85098,0.85014,0.84801,0.84492,0.84092,0.83548,0.82859,0.82174,0.81305,0.80343,0.79319,0.78261,0.7725,0.7618,0.7508,0.7391,0.72674
11,0,0.4322,0.72799,0.98701,1.2232,1.4458,1.6548,1.8535,2.0427,2.2234,2.395,2.5595,2.716,2.8664,3.0094,3.1459,3.2753,3.3978,3.5136,3.623,3.7265,3.823,3.9138,3.9988,4.0764,4.1492,4.2167,4.2764,4.3313,4.3811,4.4238,4.4626,4.4943,4.5206,4.5417,4.5572,4.5675,4.5715,4.5718,4.5653,4.5555,4.5405,4.5199,4.4944,4.4651,4.4307,4.3914,4.3489,4.301,4.2493,4.1932,4.135,4.0719,4.0064,3.9371,3.8652,3.7904,3.7128,3.6337,3.5515,3.4677,3.3809,3.2934,3.2042,3.114,3.022,2.9299,2.8363,2.7424,2.648,2.5539,2.4599,2.3652,2.2718,2.1782,2.0855,1.9935,1.9029,1.8131,1.7244,1.637,1.5515,1.4673,1.3846,1.3044,1.2259,1.1491,1.0748,1.0024,0.93288,0.86516,0.80009,0.73771,0.67752,0.62025,0.56538,0.51354,0.46403,0.41765,0.37402,0.33315,0.29513,0.25984,0.22785,0.19812,0.17151,0.14761,0.12652,0.10807,0.092179,0.079109,0.068483,0.060451,0.054812,0.051652,0.050728,0.052109,0.055666,0.06136,0.068946,0.078533,0.089892,0.10304,0.11782,0.13411,0.15202,0.17115,0.19169,0.213,0.23574,0.25926,0.28377,0.30869,0.33442,0.36066,0.38706,0.41402,0.44101,0.46867,0.49574,0.52326,0.54995,0.57703,0.60334,0.62979,0.65473,0.67991,0.70363,0.72698,0.74892,0.77116,0.79133,0.81089,0.82898,0.847,0.86261,0.87835,0.8919,0.90473,0.91526,0.92557,0.93398,0.94106,0.94712,0.95095,0.9543,0.95555,0.95661,0.95535,0.95302,0.94985,0.9445,0.93923,0.93186,0.92256,0.91349,0.90221,0.88974,0.87709,0.86242,0.84696,0.831,0.81421,0.79594,0.7768,0.75745,0.73704,0.71621,0.6948,0.67272,0.64993,0.62753,0.60421,0.58071,0.55734,0.5343,0.51196,0.49,0.46829,0.44666,0.42652
12,0,0.51392,0.86515,1.1723,1.4516,1.7144,1.9604,2.1937,2.4153,2.6262,2.8258,3.0161,3.1966,3.369,3.5322,3.6868,3.8326,3.9695,4.0977,4.2177,4.3299,4.4331,4.5289,4.6169,4.6955,4.7676,4.8328,4.888,4.9369,4.9791,5.0123,5.0403,5.0592,5.0712,5.0767,5.0751,5.0668,5.0508,5.0302,5.0011,4.9681,4.9285,4.8825,4.8307,4.7744,4.7121,4.6444,4.5729,4.4955,4.4142,4.328,4.2397,4.1463,4.0508,3.9514,3.8498,3.7456,3.6389,3.5312,3.4212,3.3101,3.1968,3.0838,2.9697,2.8558,2.7409,2.6274,2.5132,2.4001,2.2875,2.1768,2.0672,1.9585,1.8525,1.7476,1.6452,1.5448,1.4476,1.3523,1.26,1.1703,1.0842,1.0008,0.92037,0.84382,0.77053,0.70048,0.63405,0.57121,0.51223,0.4566,0.40474,0.35675,0.31224,0.27159,0.23458,0.20136,0.17164,0.14569,0.12332,0.10444,0.089012,0.076951,0.068321,0.062723,0.06039,0.060986,0.064487,0.070713,0.079751,0.091311,0.10518,0.12142,0.13986,0.16026,0.18228,0.20625,0.23169,0.25871,0.28663,0.31584,0.34597,0.37691,0.40859,0.44073,0.47357,0.50641,0.53954,0.57221,0.60502,0.63757,0.66962,0.701,0.73154,0.76151,0.79012,0.81814,0.84474,0.87081,0.89504,0.91828,0.93951,0.95978,0.97831,0.99548,1.0103,1.0238,1.0352,1.0448,1.0524,1.059,1.063,1.0653,1.0657,1.0649,1.0616,1.0575,1.0509,1.043,1.0327,1.0215,1.0084,0.99398,0.97809,0.9603,0.94185,0.92167,0.90109,0.87878,0.85571,0.83182,0.80676,0.78166,0.75544,0.72815,0.70128,0.67339,0.64506,0.61722,0.58845,0.55993,0.53167,0.50336,0.47526,0.44719,0.42004,0.39296,0.36669,0.34094,0.31596,0.29169,0.26854,0.24609,0.22461,0.20431,0.18519,0.16741,0.15095,0.13574,0.12202,0.11104
13,0,0.60256,1.0138,1.3726,1.6986,2.0043,2.2899,2.5599,2.8155,3.0581,3.2867,3.5039,3.7088,3.9032,4.0861,4.2582,4.4192,4.569,4.7079,4.8362,4.9545,5.0616,5.1588,5.2461,5.322,5.3889,5.447,5.493,5.5306,5.5597,5.5778,5.5889,5.5892,5.5808,5.5645,5.5396,5.5063,5.4642,5.4161,5.3585,5.2959,5.2259,5.1487,5.0649,4.9763,4.8811,4.7805,4.6754,4.5648,4.4501,4.3308,4.2097,4.0841,3.9567,3.8262,3.6942,3.5606,3.4254,3.2902,3.1538,3.0177,2.8808,2.7455,2.6107,2.4775,2.3451,2.2155,2.0871,1.9615,1.8383,1.7186,1.6017,1.4876,1.378,1.2715,1.1691,1.0706,0.97697,0.88714,0.80197,0.7211,0.64549,0.57414,0.50743,0.44588,0.38907,0.3369,0.28957,0.24708,0.2094,0.17628,0.14782,0.12399,0.10454,0.089528,0.078762,0.072185,0.069547,0.070914,0.075882,0.084423,0.096379,0.11151,0.12963,0.1505,0.17431,0.20026,0.22847,0.25857,0.2909,0.3248,0.35975,0.39622,0.43366,0.47192,0.51011,0.54917,0.58832,0.62748,0.66614,0.70431,0.74229,0.77911,0.81536,0.85043,0.88472,0.91734,0.94861,0.9781,1.0058,1.0321,1.056,1.0782,1.0977,1.1155,1.1305,1.1438,1.1544,1.1632,1.1695,1.1733,1.1747,1.1738,1.1709,1.1655,1.1578,1.1476,1.1356,1.121,1.1047,1.0866,1.0667,1.0446,1.0212,0.9964,0.97009,0.94268,0.91385,0.88404,0.85296,0.8214,0.7888,0.75607,0.72252,0.68855,0.65461,0.62051,0.58668,0.55279,0.51939,0.4862,0.45367,0.42189,0.39078,0.36032,0.33112,0.30278,0.27546,0.24973,0.22483,0.20152,0.17965,0.15909,0.14025,0.12279,0.10718,0.093043,0.080674,0.069928,0.060895,0.053501,0.047796,0.043631,0.041025,0.039957,0.040436,0.042437,0.045938,0.051128,0.058283,0.067013
14,0,0.69818,1.174,1.5884,1.9638,2.3152,2.6426,2.9512,3.2424,3.5175,3.7761,4.0205,4.2498,4.466,4.6678,4.856,5.0305,5.1913,5.3382,5.4719,5.593,5.7004,5.7952,5.8773,5.9457,6.0025,6.0483,6.0796,6.1001,6.11,6.107,6.0949,6.0704,6.0352,5.9906,5.9363,5.8717,5.7977,5.716,5.6241,5.5264,5.4209,5.3075,5.1873,5.0621,4.9301,4.7934,4.652,4.5061,4.3563,4.203,4.0483,3.8908,3.7322,3.572,3.4116,3.2513,3.0907,2.9319,2.774,2.618,2.4632,2.3119,2.1634,2.0183,1.8766,1.7395,1.6061,1.4774,1.3535,1.2349,1.1215,1.013,0.91092,0.81408,0.7231,0.63812,0.55959,0.48678,0.42024,0.35964,0.30559,0.25725,0.21493,0.17871,0.14827,0.12347,0.10426,0.090496,0.082024,0.078576,0.080137,0.086299,0.096941,0.11188,0.13074,0.15347,0.17952,0.20912,0.24123,0.27611,0.31346,0.35278,0.39394,0.43628,0.48068,0.52528,0.57069,0.61629,0.66262,0.70897,0.75404,0.79927,0.84328,0.88649,0.9273,0.96731,1.0058,1.0419,1.0761,1.1074,1.1374,1.1639,1.1886,1.2105,1.2299,1.2463,1.2596,1.2704,1.2773,1.2825,1.2838,1.2829,1.2778,1.2707,1.2603,1.2474,1.2318,1.2138,1.1935,1.1703,1.1452,1.1177,1.0889,1.0577,1.0253,0.99055,0.95533,0.91798,0.88051,0.8416,0.80278,0.76273,0.72282,0.68253,0.64274,0.60288,0.56352,0.52457,0.48631,0.44892,0.41235,0.37735,0.34318,0.31054,0.27931,0.24983,0.22197,0.19591,0.17181,0.1494,0.12923,0.11102,0.094956,0.080971,0.06917,0.059511,0.051962,0.046633,0.043346,0.042169,0.043063,0.046066,0.05083,0.057567,0.065993,0.076253,0.088052,0.10151,0.11611,0.13179,0.14885,0.16651,0.18497,0.20417,0.22424,0.24508,0.2663,0.28846,0.31167,0.3332
15,0,0.80106,1.3461,1.8194,2.2473,2.6468,3.0181,3.3668,3.6948,4.0036,4.2924,4.5641,4.8174,5.0544,5.2738,5.4766,5.6624,5.8311,5.9831,6.1187,6.2388,6.3419,6.4295,6.5016,6.5573,6.5984,6.626,6.6363,6.6336,6.6181,6.5873,6.5456,6.4898,6.4216,6.3425,6.2526,6.1509,6.0392,5.919,5.7879,5.6507,5.5055,5.3524,5.1926,5.0284,4.8578,4.6837,4.5054,4.324,4.14,3.954,3.7679,3.5812,3.395,3.2092,3.0251,2.8437,2.6639,2.4883,2.316,2.1482,1.9842,1.8261,1.6735,1.5266,1.3859,1.2521,1.1248,1.0043,0.89116,0.78542,0.68707,0.59594,0.51298,0.43731,0.36927,0.30891,0.25632,0.21099,0.17309,0.14233,0.11874,0.10184,0.091538,0.087677,0.089751,0.097698,0.11117,0.12971,0.15322,0.18116,0.2136,0.24954,0.28904,0.33169,0.37688,0.42462,0.47396,0.52552,0.57744,0.63043,0.68394,0.73727,0.79059,0.84256,0.89509,0.94514,0.99394,1.0406,1.0859,1.1292,1.1686,1.2065,1.2407,1.2725,1.2995,1.3239,1.3453,1.3622,1.3762,1.3852,1.3922,1.394,1.3931,1.3886,1.3805,1.369,1.3535,1.3356,1.3132,1.2892,1.2612,1.2316,1.1979,1.1629,1.1253,1.0859,1.0449,1.0023,0.95886,0.91356,0.86815,0.8215,0.77532,0.72824,0.68222,0.63531,0.59003,0.54465,0.50111,0.4579,0.41697,0.37691,0.3389,0.3024,0.26842,0.23618,0.2064,0.17883,0.15377,0.13116,0.11107,0.093804,0.079005,0.066938,0.057505,0.050756,0.046675,0.045162,0.04618,0.049811,0.055689,0.064126,0.074641,0.087067,0.10187,0.1183,0.13643,0.15623,0.17759,0.20001,0.2237,0.24882,0.27381,0.29982,0.32592,0.35258,0.37914,0.40612,0.4322,0.45731,0.48261,0.50616,0.52865,0.55056,0.57206,0.59298,0.61289,0.63221,0.65064,0.66479
16,0,0.91092,1.5294,2.0652,2.5486,2.9984,3.4158,3.8062,4.1719,4.515,4.8343,5.1329,5.4094,5.6659,5.901,6.116,6.3104,6.484,6.6373,6.7708,6.8852,6.9793,7.0545,7.111,7.1481,7.1675,7.1706,7.1536,7.1213,7.0738,7.0088,6.9312,6.8377,6.7303,6.611,6.4799,6.3361,6.1818,6.0188,5.8448,5.6648,5.4773,5.2825,5.0819,4.878,4.6691,4.4582,4.2447,4.0301,3.8151,3.6003,3.3875,3.1769,2.9693,2.7647,2.5647,2.3702,2.1801,1.997,1.8204,1.651,1.4886,1.3348,1.1895,1.0525,0.92462,0.80602,0.69656,0.59624,0.50555,0.42421,0.35224,0.28937,0.23605,0.19156,0.15597,0.12905,0.11059,0.10014,0.097493,0.10222,0.11386,0.13219,0.15669,0.187,0.22224,0.26255,0.30718,0.35541,0.4072,0.46167,0.51909,0.57785,0.63812,0.69938,0.76087,0.82261,0.88333,0.94406,1.0023,1.0592,1.114,1.166,1.2158,1.2612,1.3053,1.3442,1.3797,1.4107,1.4382,1.4619,1.4796,1.4942,1.5035,1.5089,1.5081,1.5038,1.4956,1.4819,1.4652,1.4428,1.4184,1.3886,1.3564,1.321,1.2822,1.2409,1.1965,1.1509,1.1017,1.0524,1.0007,0.94898,0.89505,0.84158,0.78779,0.73404,0.68093,0.62822,0.57708,0.52639,0.47795,0.43062,0.3859,0.34277,0.30286,0.26457,0.22981,0.1974,0.16849,0.14212,0.11948,0.099723,0.083384,0.070222,0.060469,0.053925,0.05062,0.050473,0.053314,0.059275,0.068089,0.079509,0.093753,0.11018,0.12918,0.15007,0.17329,0.19795,0.22407,0.25212,0.28052,0.31065,0.34095,0.3711,0.40256,0.43335,0.46386,0.49433,0.52411,0.55278,0.58066,0.60803,0.63259,0.65604,0.67753,0.69746,0.7153,0.73176,0.74529,0.756,0.76552,0.77146,0.77504,0.77715,0.77817,0.77788,0.7763,0.77326,0.76828,0.76093
17,0,1.0263,1.7222,2.3239,2.8664,3.369,3.835,4.2687,4.6733,5.0514,5.401,5.7259,6.0246,6.2989,6.5471,6.7714,6.9709,7.1454,7.2955,7.422,7.5256,7.605,7.6617,7.6963,7.7085,7.6999,7.672,7.6211,7.5526,7.4669,7.3618,7.2421,7.1051,6.9533,6.7887,6.6121,6.4222,6.2218,6.0131,5.794,5.5699,5.3392,5.1028,4.8621,4.6199,4.3749,4.1304,3.8856,3.6426,3.4021,3.1648,2.9325,2.7058,2.4852,2.2711,2.0648,1.8675,1.6779,1.4987,1.3292,1.1701,1.0213,0.88394,0.75795,0.64301,0.53976,0.44801,0.36762,0.29838,0.24044,0.19335,0.15693,0.13074,0.11467,0.10808,0.11077,0.12207,0.14152,0.16861,0.20278,0.24332,0.28943,0.34097,0.39705,0.45718,0.51996,0.58586,0.65376,0.72273,0.79277,0.8627,0.93305,1.0017,1.069,1.1344,1.1971,1.2571,1.313,1.3663,1.4142,1.458,1.4971,1.5309,1.5603,1.5829,1.6023,1.6147,1.6218,1.6231,1.6196,1.6112,1.596,1.577,1.5521,1.5234,1.4886,1.4506,1.4092,1.363,1.3149,1.2623,1.209,1.1519,1.0941,1.0348,0.97424,0.91326,0.85162,0.79105,0.72956,0.67024,0.61136,0.555,0.49941,0.44673,0.39653,0.34894,0.30452,0.26306,0.2254,0.19084,0.16043,0.13352,0.1108,0.09183,0.077132,0.066175,0.059372,0.056374,0.057203,0.061923,0.070007,0.081607,0.096417,0.11463,0.13515,0.15889,0.18471,0.2128,0.24234,0.274,0.30684,0.34034,0.37519,0.40984,0.44535,0.48029,0.51571,0.54988,0.58318,0.61621,0.64666,0.67684,0.70445,0.72918,0.75342,0.77429,0.79247,0.80894,0.82216,0.83258,0.84031,0.84572,0.84697,0.84559,0.84139,0.83435,0.82467,0.81291,0.79788,0.78006,0.76109,0.73892,0.71494,0.69018,0.66481,0.63915,0.61326,0.58689,0.55963,0.53435
18,0,1.1479,1.9256,2.597,3.2011,3.7596,4.2756,4.7541,5.1984,5.6114,5.9912,6.3412,6.6601,6.9497,7.2085,7.4385,7.6391,7.8101,7.9523,8.0664,8.1534,8.2122,8.2444,8.2509,8.2314,8.1881,8.1228,8.0316,7.9208,7.7906,7.6395,7.4723,7.287,7.0861,6.8722,6.6464,6.4077,6.1593,5.9035,5.6388,5.3707,5.0979,4.8217,4.5438,4.267,3.9905,3.7178,3.448,3.1837,2.9256,2.6745,2.4319,2.1991,1.9761,1.7635,1.5624,1.374,1.1972,1.0339,0.88383,0.74734,0.62421,0.51516,0.41997,0.33819,0.27002,0.21505,0.17286,0.14309,0.12528,0.11896,0.12355,0.13839,0.1628,0.19612,0.2379,0.28691,0.34255,0.4041,0.47076,0.54144,0.61519,0.69181,0.77016,0.84972,0.92855,1.0076,1.0852,1.1607,1.2339,1.3037,1.3707,1.4326,1.4899,1.5422,1.5889,1.6301,1.6642,1.6934,1.7147,1.7299,1.7382,1.7398,1.7358,1.7236,1.7074,1.6835,1.6542,1.619,1.5789,1.5346,1.4843,1.4311,1.3733,1.3133,1.2491,1.1834,1.1166,1.0474,0.9788,0.90854,0.83998,0.77082,0.70366,0.63809,0.57421,0.51294,0.45422,0.39929,0.34686,0.29897,0.25469,0.21516,0.17945,0.14868,0.12257,0.10112,0.0845,0.072608,0.065533,0.06308,0.06518,0.071795,0.082649,0.097691,0.11619,0.13872,0.16414,0.19268,0.22352,0.25759,0.29272,0.32981,0.36807,0.40795,0.44729,0.48795,0.52785,0.56738,0.60536,0.64303,0.67885,0.71254,0.74486,0.77398,0.80142,0.82563,0.84785,0.86623,0.8815,0.8941,0.90224,0.90818,0.90998,0.90739,0.90308,0.89448,0.88232,0.86808,0.84989,0.82918,0.80579,0.78014,0.75167,0.72117,0.6893,0.6556,0.62092,0.5855,0.54907,0.51211,0.47575,0.43899,0.40273,0.36773,0.33394,0.30188,0.27167,0.24309,0.21615,0.19415
19,0,1.2758,2.1395,2.8843,3.5532,4.17,4.7379,5.2623,5.747,6.1947,6.6037,6.9775,7.3145,7.6167,7.8826,8.1143,8.3116,8.4741,8.603,8.6991,8.7635,8.7952,8.7963,8.7681,8.7102,8.6255,8.5161,8.3784,8.2189,8.0386,7.836,7.6166,7.3786,7.1251,6.8589,6.5817,6.2928,5.9959,5.6934,5.3844,5.0745,4.7628,4.451,4.1411,3.8357,3.5346,3.2416,2.9555,2.6792,2.4136,2.1594,1.9178,1.6904,1.477,1.2782,1.0947,0.92769,0.77586,0.64079,0.522,0.41953,0.33299,0.26255,0.20766,0.16777,0.1424,0.13097,0.13259,0.14673,0.17223,0.20866,0.25489,0.30998,0.37276,0.44243,0.51839,0.59882,0.68308,0.77015,0.85918,0.94863,1.0376,1.1259,1.2121,1.2959,1.3749,1.4506,1.5211,1.5858,1.6448,1.6968,1.7432,1.7813,1.8119,1.8349,1.8502,1.8578,1.8566,1.849,1.8325,1.8091,1.7783,1.7408,1.6979,1.6472,1.5934,1.5332,1.4691,1.4007,1.3293,1.2559,1.1794,1.1024,1.0238,0.9459,0.86745,0.79064,0.71584,0.64247,0.57289,0.50545,0.44261,0.38296,0.32826,0.27824,0.23302,0.19316,0.1586,0.12989,0.10644,0.088985,0.077078,0.07089,0.070097,0.074715,0.084404,0.099061,0.11832,0.1421,0.16968,0.20117,0.23554,0.27322,0.31316,0.35537,0.39831,0.44317,0.48801,0.53306,0.57744,0.62234,0.6649,0.70613,0.74548,0.78337,0.81739,0.84977,0.87828,0.90339,0.92411,0.94203,0.95548,0.96483,0.97055,0.9714,0.96889,0.9621,0.95205,0.93751,0.91944,0.89805,0.87289,0.84534,0.81469,0.78084,0.74592,0.70863,0.66946,0.62995,0.58861,0.54726,0.5056,0.46404,0.42311,0.38285,0.34423,0.3067,0.27118,0.23763,0.20632,0.17747,0.15151,0.12817,0.10772,0.090353,0.075998,0.064832,0.056803,0.051919,0.050552,0.052974
20,0,1.4099,2.3639,3.1858,3.9224,4.5998,5.2211,5.7925,6.3176,6.7996,7.2366,7.6324,7.9848,8.2965,8.5657,8.7949,8.9838,9.1325,9.2422,9.3141,9.3495,9.3476,9.311,9.2413,9.1384,9.0056,8.8458,8.6554,8.4418,8.206,7.9475,7.672,7.3781,7.0696,6.7497,6.4204,6.0818,5.7377,5.3909,5.0409,4.6936,4.3485,4.0075,3.6728,3.3472,3.0307,2.7271,2.4353,2.1583,1.8968,1.6515,1.4234,1.2139,1.0227,0.85008,0.69661,0.5628,0.44752,0.35157,0.27426,0.21522,0.17368,0.14926,0.14097,0.14806,0.16919,0.20373,0.25013,0.30775,0.3746,0.45041,0.53343,0.6224,0.71581,0.81266,0.9123,1.0124,1.1124,1.211,1.3075,1.4,1.4879,1.5708,1.6474,1.7181,1.7796,1.8342,1.8803,1.9173,1.9458,1.9645,1.9754,1.976,1.9674,1.95,1.9242,1.89,1.847,1.7981,1.7409,1.678,1.6089,1.5351,1.458,1.3758,1.2926,1.2065,1.1196,1.0318,0.94446,0.85863,0.77396,0.69227,0.61311,0.53834,0.4672,0.40123,0.3407,0.28543,0.23677,0.19379,0.15772,0.12785,0.10487,0.088553,0.078835,0.075702,0.078925,0.088274,0.10358,0.12449,0.15055,0.18119,0.21628,0.25512,0.29706,0.34193,0.38897,0.438,0.48781,0.53847,0.58864,0.63884,0.68791,0.73553,0.78026,0.82316,0.86269,0.89854,0.93071,0.95986,0.9839,1.0033,1.0183,1.0292,1.0344,1.0356,1.0315,1.0226,1.0084,0.99067,0.96812,0.94184,0.91187,0.87815,0.8417,0.80264,0.76149,0.71805,0.67327,0.62718,0.58056,0.5338,0.48731,0.44116,0.3965,0.35324,0.31157,0.27251,0.23536,0.20141,0.17038,0.14255,0.11846,0.097904,0.081291,0.068378,0.059388,0.054297,0.052973,0.055297,0.061243,0.070334,0.082493,0.097635,0.11578,0.13651,0.1594,0.18476,0.21305,0.24053
21,0,1.5503,2.599,3.5013,4.3082,5.0481,5.7243,6.3432,6.9088,7.4241,7.8875,8.303,8.668,8.9856,9.2541,9.476,9.6511,9.7801,9.8647,9.9059,9.9055,9.8633,9.7822,9.6642,9.5098,9.3226,9.1063,8.8579,8.5852,8.2898,7.9718,7.6374,7.2859,6.9218,6.5483,6.1682,5.7822,5.3942,5.0075,4.6223,4.2441,3.8731,3.5115,3.1615,2.8259,2.5049,2.2022,1.9168,1.6514,1.4066,1.1829,0.98084,0.80168,0.64472,0.51002,0.39758,0.30732,0.23805,0.18973,0.16126,0.1518,0.16007,0.18511,0.22539,0.27995,0.34647,0.42438,0.51131,0.6066,0.70746,0.81383,0.92343,1.0346,1.1459,1.2559,1.3641,1.468,1.5671,1.6601,1.7465,1.8242,1.8931,1.9529,2.0026,2.0431,2.0711,2.0894,2.0968,2.0931,2.0794,2.0546,2.0213,1.9777,1.9251,1.8642,1.7962,1.7213,1.6397,1.5543,1.4636,1.3703,1.2741,1.1769,1.0801,0.9825,0.88765,0.79441,0.70468,0.61845,0.53688,0.46087,0.39044,0.32665,0.26937,0.21968,0.17715,0.14249,0.11571,0.096621,0.085473,0.08179,0.085645,0.096587,0.11434,0.13853,0.16873,0.20438,0.24487,0.28945,0.33793,0.38947,0.44317,0.4982,0.5542,0.61039,0.66582,0.72031,0.77305,0.82375,0.87127,0.91541,0.95528,0.99128,1.0228,1.0491,1.0698,1.0851,1.0949,1.0984,1.0967,1.0898,1.0773,1.0588,1.0358,1.0082,0.97579,0.93967,0.8997,0.85625,0.8098,0.76155,0.71117,0.66003,0.60793,0.5557,0.50384,0.4531,0.40361,0.35589,0.31054,0.26757,0.22803,0.19175,0.15938,0.13094,0.10678,0.087045,0.071712,0.061034,0.054808,0.053175,0.056018,0.063369,0.07456,0.089806,0.10845,0.13067,0.15575,0.18391,0.21395,0.24559,0.27893,0.3125,0.34643,0.38098,0.41621,0.45141,0.48583,0.52001,0.55418,0.58314
22,0,1.6969,2.8442,3.8302,4.7101,5.5145,6.2467,6.9135,7.5193,8.0668,8.5547,8.9872,9.3615,9.6811,9.9442,10.154,10.309,10.413,10.465,10.469,10.426,10.337,10.204,10.032,9.8193,9.572,9.2939,8.9826,8.6469,8.2887,7.909,7.5145,7.1053,6.6863,6.2613,5.8336,5.4044,4.978,4.558,4.145,3.7446,3.3572,2.9853,2.6311,2.2971,1.9839,1.6946,1.4283,1.1873,0.97184,0.7821,0.61824,0.48082,0.36885,0.28187,0.21928,0.18026,0.16341,0.1678,0.19174,0.23389,0.29232,0.36557,0.45152,0.54895,0.65461,0.76803,0.88607,1.0081,1.1307,1.2541,1.3755,1.4932,1.6057,1.7116,1.8108,1.9003,1.9806,2.0499,2.1085,2.1544,2.1882,2.2095,2.2181,2.2155,2.1986,2.1709,2.1315,2.0811,2.021,1.9508,1.8734,1.7878,1.6955,1.5978,1.4963,1.3914,1.2839,1.1766,1.0687,0.96274,0.85864,0.75833,0.66301,0.57208,0.488,0.4104,0.34049,0.27826,0.22444,0.17949,0.14337,0.11642,0.098457,0.089583,0.089349,0.09769,0.11421,0.13829,0.16934,0.20685,0.2502,0.29866,0.3514,0.40777,0.46696,0.5281,0.59014,0.65228,0.71394,0.7746,0.83268,0.88781,0.93904,0.98632,1.0285,1.0657,1.0973,1.1231,1.1426,1.1553,1.1615,1.1612,1.155,1.1419,1.1227,1.0971,1.0666,1.0299,0.98951,0.94451,0.89643,0.84435,0.79037,0.73437,0.67743,0.61974,0.5622,0.50513,0.4494,0.39568,0.34426,0.29623,0.25134,0.2105,0.17382,0.14191,0.11473,0.092611,0.075721,0.064063,0.057742,0.056797,0.060937,0.069897,0.083923,0.10212,0.12447,0.15071,0.18039,0.21279,0.24784,0.28538,0.32327,0.36246,0.40154,0.4409,0.47943,0.51765,0.55348,0.58692,0.6186,0.64626,0.6706,0.69267,0.7125,0.72973,0.74359,0.75462,0.76282,0.76562
23,0,1.85,3.1002,4.1729,5.1283,5.9986,6.7878,7.5025,8.1476,8.7259,9.2359,9.6823,10.062,10.379,10.632,10.823,10.954,11.025,11.039,10.998,10.906,10.763,10.572,10.338,10.062,9.7496,9.4054,9.0276,8.626,8.2034,7.7613,7.3072,6.8417,6.3706,5.898,5.4277,4.9616,4.5041,4.0592,3.6279,3.2155,2.8228,2.4524,2.1062,1.7865,1.4938,1.2308,0.9963,0.79206,0.61787,0.47338,0.35818,0.27194,0.2133,0.18111,0.17404,0.19042,0.2285,0.28647,0.36193,0.45306,0.55717,0.67244,0.79617,0.9269,1.0605,1.1969,1.3322,1.4659,1.5941,1.7175,1.8332,1.9393,2.0349,2.1185,2.1905,2.2483,2.2929,2.3227,2.3388,2.3395,2.3263,2.2992,2.2584,2.2064,2.1406,2.065,1.9793,1.8849,1.7833,1.675,1.5629,1.4468,1.3286,1.2096,1.0918,0.97569,0.86241,0.75432,0.65137,0.55528,0.46626,0.38582,0.31467,0.25253,0.20073,0.15901,0.12779,0.10689,0.096376,0.096072,0.10539,0.12419,0.15179,0.1874,0.23017,0.27959,0.33479,0.39446,0.45769,0.5235,0.59129,0.6596,0.7277,0.79474,0.85962,0.92158,0.97935,1.0326,1.0802,1.1226,1.1579,1.1866,1.2073,1.2211,1.2271,1.2255,1.2166,1.2004,1.1775,1.1471,1.1108,1.0686,1.0219,0.96983,0.91464,0.85522,0.79455,0.73119,0.66805,0.60403,0.54164,0.47982,0.42061,0.3639,0.31112,0.26198,0.21756,0.17798,0.14383,0.11533,0.092685,0.076178,0.0657,0.061273,0.062882,0.070263,0.083407,0.10168,0.12489,0.15303,0.18459,0.22046,0.25878,0.29895,0.34186,0.38503,0.4287,0.47266,0.51571,0.55719,0.59706,0.63514,0.66874,0.69935,0.72584,0.74851,0.7667,0.78118,0.79009,0.79387,0.79375,0.78766,0.77682,0.7629,0.74603,0.72644,0.70385,0.67849,0.6505,0.62178
24,0,2.0093,3.3663,4.5289,5.5622,6.4999,7.3468,8.1095,8.793,9.4004,9.9298,10.387,10.768,11.078,11.314,11.481,11.58,11.612,11.581,11.489,11.341,11.136,10.881,10.58,10.236,9.8533,9.4393,8.9924,8.5234,8.0358,7.5321,7.0203,6.5019,5.9831,5.4686,4.9628,4.4679,3.9886,3.5288,3.0902,2.6776,2.2919,1.9356,1.6104,1.3179,1.0587,0.83445,0.6438,0.48761,0.36504,0.27506,0.21659,0.18819,0.18802,0.21408,0.26429,0.33604,0.42713,0.53492,0.65625,0.78888,0.9294,1.0758,1.2248,1.3749,1.5214,1.6645,1.7999,1.9275,2.0431,2.1482,2.2398,2.3164,2.3776,2.4223,2.4516,2.4635,2.4596,2.4388,2.4033,2.3517,2.2868,2.2086,2.1183,2.0191,1.9091,1.7925,1.6698,1.543,1.4137,1.2831,1.1538,1.0264,0.90271,0.78407,0.67233,0.56802,0.47222,0.38655,0.31113,0.24693,0.19402,0.15309,0.12421,0.107,0.10174,0.10767,0.12441,0.15143,0.18808,0.23348,0.28615,0.34585,0.41113,0.48058,0.55279,0.62723,0.70275,0.77728,0.85032,0.92018,0.98704,1.0486,1.1049,1.1551,1.1982,1.2338,1.261,1.2802,1.29,1.2924,1.2851,1.2701,1.2457,1.2144,1.1756,1.13,1.0787,1.022,0.9613,0.89615,0.82892,0.75951,0.69,0.61981,0.55152,0.48401,0.42031,0.35937,0.30344,0.25171,0.20619,0.1661,0.13262,0.10567,0.085768,0.072755,0.066779,0.067675,0.075173,0.089294,0.10942,0.13494,0.16593,0.201,0.2404,0.28272,0.32818,0.37493,0.42284,0.47183,0.51928,0.56698,0.612,0.65363,0.69379,0.72905,0.76004,0.78727,0.80882,0.82518,0.83639,0.84247,0.84164,0.83543,0.82389,0.8071,0.78544,0.75975,0.72935,0.69506,0.65827,0.618,0.57557,0.53256,0.4893,0.44637,0.40404,0.3623,0.32168,0.28621
25,0,2.1749,3.6427,4.8982,6.0114,7.0181,7.9235,8.7339,9.4547,10.089,10.635,11.099,11.477,11.774,11.989,12.126,12.186,12.172,12.088,11.939,11.727,11.455,11.13,10.756,10.338,9.8824,9.3958,8.8782,8.3415,7.7898,7.2268,6.6608,6.0942,5.534,4.9852,4.4524,3.9385,3.448,2.985,2.5513,2.1512,1.7856,1.4566,1.1654,0.91301,0.6995,0.52543,0.38919,0.29043,0.2275,0.19858,0.20179,0.23436,0.294,0.3777,0.48261,0.60521,0.74275,0.89195,1.0489,1.2111,1.3744,1.537,1.6952,1.8475,1.989,2.1205,2.2375,2.3404,2.4254,2.4945,2.5453,2.5766,2.5894,2.5827,2.5585,2.5158,2.457,2.3816,2.2928,2.19,2.0768,1.9535,1.8222,1.6867,1.5457,1.4035,1.2612,1.1209,0.98449,0.85315,0.72929,0.61378,0.508,0.41306,0.33025,0.25984,0.20246,0.15878,0.1286,0.11197,0.10858,0.11798,0.13959,0.17246,0.2162,0.26898,0.32983,0.3978,0.47163,0.5499,0.63022,0.71264,0.79493,0.87564,0.9528,1.0264,1.0954,1.1572,1.2123,1.2585,1.2973,1.3258,1.3454,1.3555,1.3555,1.346,1.3265,1.2984,1.2605,1.2159,1.1631,1.1047,1.0394,0.97052,0.89815,0.82309,0.74702,0.6705,0.5954,0.52145,0.45104,0.38411,0.32247,0.26588,0.21616,0.17261,0.13694,0.10857,0.088318,0.075902,0.0715,0.074821,0.085732,0.10405,0.12867,0.15995,0.1965,0.2379,0.2829,0.33166,0.38247,0.43433,0.48741,0.53931,0.59076,0.63974,0.68676,0.72949,0.76822,0.80288,0.83107,0.85508,0.87218,0.88203,0.88727,0.88493,0.87606,0.8621,0.84116,0.81508,0.78406,0.74855,0.7085,0.66498,0.6192,0.57114,0.52201,0.47247,0.42305,0.37451,0.32786,0.28309,0.24109,0.20272,0.1683,0.13823,0.11279,0.092035,0.076664,0.068241
26,0,2.3475,3.9301,5.2813,6.4766,7.5534,8.5175,9.3748,10.131,10.791,11.35,11.816,12.187,12.466,12.652,12.752,12.767,12.7,12.557,12.341,12.06,11.715,11.314,10.863,10.368,9.8362,9.2757,8.6874,8.0842,7.4711,6.8527,6.2377,5.6298,5.0362,4.4621,3.9126,3.3909,2.9012,2.4476,2.0318,1.6574,1.325,1.0362,0.79145,0.59088,0.43378,0.31951,0.24587,0.21121,0.21283,0.24804,0.31407,0.40673,0.52321,0.65952,0.81204,0.97648,1.1495,1.3274,1.5056,1.6817,1.851,2.012,2.1611,2.2969,2.4146,2.516,2.5966,2.6577,2.6963,2.7149,2.7121,2.6874,2.643,2.5785,2.497,2.3985,2.2862,2.1604,2.025,1.8805,1.7307,1.5767,1.421,1.2673,1.1155,0.96907,0.82961,0.69911,0.57905,0.47064,0.37548,0.2943,0.22777,0.1764,0.14054,0.11998,0.11446,0.12368,0.14658,0.18241,0.2302,0.28837,0.35575,0.43058,0.51228,0.59772,0.68575,0.77507,0.86416,0.95141,1.0338,1.1121,1.1837,1.2475,1.3016,1.3468,1.3824,1.4061,1.4196,1.4208,1.4125,1.392,1.3618,1.3222,1.273,1.2159,1.1511,1.0809,1.0044,0.92542,0.8432,0.7607,0.67709,0.59567,0.51698,0.44177,0.37163,0.30712,0.2497,0.19925,0.15723,0.12353,0.098907,0.083184,0.076586,0.07892,0.089839,0.10895,0.13555,0.16975,0.2095,0.25489,0.30473,0.35861,0.41398,0.47185,0.52953,0.58662,0.6414,0.69442,0.74337,0.78769,0.82757,0.86072,0.88844,0.90907,0.92344,0.92981,0.92919,0.92166,0.90638,0.88542,0.85755,0.82308,0.78468,0.74097,0.69316,0.64324,0.59005,0.53607,0.48162,0.42743,0.37462,0.32367,0.27597,0.23148,0.19131,0.15578,0.12548,0.10069,0.081708,0.068471,0.061109,0.059681,0.064128,0.074249,0.089721,0.11076,0.13771,0.16706
27,0,2.5265,4.2278,5.6774,6.9568,8.1049,9.1278,10.031,10.822,11.503,12.072,12.536,12.893,13.148,13.3,13.356,13.318,13.191,12.981,12.694,12.336,11.913,11.431,10.9,10.325,9.716,9.0814,8.4238,7.7569,7.0866,6.4185,5.7618,5.121,4.5036,3.9151,3.3606,2.8434,2.3674,1.9364,1.5518,1.2162,0.92979,0.69319,0.50587,0.36701,0.27479,0.2272,0.2213,0.25394,0.32129,0.41966,0.54543,0.69293,0.85889,1.0384,1.2271,1.4202,1.6138,1.8043,1.9866,2.1584,2.315,2.4554,2.5766,2.6773,2.7538,2.8084,2.8377,2.8436,2.8242,2.7832,2.7199,2.6351,2.5321,2.4113,2.2766,2.1293,1.9732,1.8094,1.6422,1.4729,1.3056,1.1415,0.98333,0.83448,0.69536,0.56866,0.45572,0.35803,0.27642,0.21158,0.16412,0.13401,0.12105,0.12483,0.14454,0.17928,0.22768,0.28861,0.35985,0.44008,0.52759,0.61998,0.71578,0.81232,0.90951,1.0031,1.0922,1.1755,1.2517,1.3195,1.3759,1.4224,1.4568,1.479,1.4874,1.484,1.469,1.4406,1.402,1.3514,1.2928,1.2243,1.1493,1.0687,0.983,0.89463,0.80434,0.71479,0.62554,0.54015,0.4586,0.38319,0.31368,0.25233,0.19959,0.15587,0.12196,0.098009,0.084352,0.080767,0.087107,0.10314,0.12817,0.16165,0.20215,0.24977,0.30237,0.35931,0.41911,0.48186,0.54418,0.60627,0.66669,0.72492,0.77804,0.82753,0.87049,0.90696,0.93558,0.95749,0.9707,0.97585,0.97311,0.96154,0.94282,0.91645,0.88357,0.84377,0.7987,0.7487,0.69476,0.63831,0.57979,0.52005,0.46104,0.40293,0.34673,0.29407,0.24463,0.20024,0.16114,0.12783,0.10106,0.080873,0.067621,0.061237,0.061705,0.069031,0.082596,0.102,0.12692,0.15627,0.18958,0.22665,0.26705,0.30979,0.35401,0.3999,0.44717,0.48927
28,0,2.7117,4.5353,6.0861,7.4513,8.6715,9.7532,10.702,11.524,12.224,12.799,13.256,13.594,13.819,13.93,13.934,13.837,13.643,13.36,12.995,12.555,12.048,11.482,10.867,10.211,9.5243,8.8169,8.0929,7.3665,6.6449,5.9345,5.2448,4.5811,3.951,3.3601,2.8132,2.3136,1.8648,1.4697,1.1293,0.84499,0.61615,0.44216,0.32139,0.25175,0.23005,0.25284,0.31623,0.41554,0.5457,0.70209,0.88019,1.073,1.2769,1.4861,1.696,1.9014,2.0979,2.2825,2.4499,2.5984,2.7234,2.8252,2.901,2.9507,2.9716,2.9671,2.9347,2.8776,2.7954,2.6923,2.5691,2.4277,2.2725,2.1048,1.9291,1.7478,1.5649,1.3822,1.2042,1.0324,0.87079,0.72046,0.58392,0.46369,0.36019,0.27502,0.20886,0.16218,0.13494,0.12681,0.13734,0.16528,0.20945,0.26842,0.34021,0.42318,0.51485,0.61364,0.71613,0.82088,0.9256,1.0276,1.1256,1.2163,1.3006,1.3737,1.4356,1.4853,1.5222,1.546,1.5542,1.5495,1.5303,1.498,1.4518,1.3947,1.3278,1.2505,1.1669,1.076,0.98229,0.8848,0.78713,0.69074,0.59645,0.50671,0.42248,0.34591,0.27694,0.21792,0.16894,0.13107,0.10415,0.088865,0.08493,0.092132,0.11002,0.13805,0.17515,0.22068,0.27299,0.3316,0.39466,0.46107,0.52844,0.59686,0.66363,0.72763,0.78777,0.84389,0.89295,0.93504,0.96955,0.99614,1.0129,1.0216,1.0203,1.0098,0.98989,0.96225,0.92605,0.88321,0.83398,0.77918,0.72051,0.65871,0.59503,0.53027,0.46613,0.40318,0.34321,0.28688,0.23532,0.18926,0.14959,0.11679,0.091254,0.073533,0.0635,0.061409,0.067062,0.080371,0.10027,0.12673,0.1586,0.19571,0.23674,0.2816,0.32813,0.3756,0.42367,0.47011,0.51451,0.55731,0.59793,0.63524,0.66841,0.69752,0.72198,0.73739
29,0,2.9031,4.8526,6.5074,7.9601,9.2531,10.393,11.385,12.237,12.952,13.529,13.974,14.287,14.475,14.538,14.485,14.321,14.053,13.69,13.24,12.714,12.119,11.465,10.765,10.028,9.2644,8.4872,7.701,6.9213,6.1557,5.4119,4.6994,4.0241,3.3935,2.813,2.2871,1.8187,1.4103,1.0641,0.77998,0.55803,0.39659,0.29352,0.24576,0.24989,0.30106,0.39431,0.52473,0.68608,0.87207,1.0772,1.2962,1.521,1.7477,1.97,2.1832,2.3823,2.5627,2.7221,2.8557,2.9627,3.039,3.0864,3.1031,3.09,3.0459,2.9756,2.8779,2.7569,2.614,2.4541,2.2795,2.0927,1.8994,1.7014,1.5036,1.3089,1.1215,0.94338,0.77848,0.62851,0.49642,0.38305,0.29003,0.21866,0.16877,0.14069,0.13396,0.14774,0.18093,0.23192,0.2993,0.3803,0.47291,0.57479,0.68306,0.79547,0.90879,1.0214,1.1292,1.2311,1.3245,1.4074,1.4789,1.5359,1.5805,1.6084,1.6207,1.6172,1.5985,1.5653,1.5167,1.4559,1.3828,1.2999,1.2075,1.1093,1.0071,0.90139,0.79644,0.692,0.59212,0.4967,0.40876,0.32953,0.25982,0.20123,0.15433,0.12006,0.098269,0.08953,0.093332,0.10928,0.13672,0.17474,0.22198,0.27754,0.3398,0.4075,0.47854,0.55182,0.62496,0.69732,0.7668,0.83189,0.8906,0.94274,0.98671,1.0211,1.0463,1.0618,1.0667,1.061,1.0454,1.0203,0.98572,0.94316,0.89268,0.83575,0.77346,0.70754,0.63858,0.56905,0.49928,0.43116,0.36592,0.30483,0.24877,0.19883,0.156,0.12067,0.093802,0.075539,0.066089,0.065292,0.073299,0.08928,0.11295,0.14373,0.18075,0.22289,0.26947,0.31976,0.37088,0.4231,0.47451,0.5249,0.57252,0.61759,0.6574,0.69163,0.72056,0.74189,0.75595,0.76431,0.76677,0.76284,0.75245,0.73577,0.7127,0.68446
30,0,3.1007,5.1799,6.9412,8.4828,9.849,11.047,12.081,12.959,13.686,14.26,14.688,14.97,15.115,15.122,15.004,14.767,14.418,13.968,13.429,12.811,12.124,11.381,10.596,9.7776,8.9405,8.0977,7.2553,6.4297,5.6293,4.8623,4.1385,3.464,2.846,2.2894,1.798,1.374,1.0189,0.73343,0.51634,0.36611,0.27963,0.25307,0.28177,0.36084,0.48355,0.64355,0.83476,1.0496,1.2805,1.5214,1.7664,2.0067,2.2385,2.4552,2.6526,2.826,2.9712,3.0872,3.1698,3.2196,3.2335,3.215,3.1638,3.0819,2.9699,2.8339,2.6742,2.496,2.3022,2.0983,1.8876,1.6736,1.4623,1.2558,1.0591,0.8752,0.70773,0.55837,0.4302,0.32432,0.24232,0.18431,0.15061,0.14096,0.15405,0.18897,0.24382,0.3163,0.40432,0.50494,0.61602,0.73348,0.85471,0.97687,1.0967,1.2117,1.3184,1.416,1.5001,1.5705,1.6253,1.6633,1.6849,1.6875,1.6749,1.6439,1.5969,1.5348,1.4595,1.373,1.2756,1.1714,1.0611,0.94831,0.83398,0.72187,0.61408,0.51167,0.41807,0.33347,0.26063,0.19969,0.15228,0.11884,0.099505,0.094459,0.10328,0.12537,0.15997,0.20594,0.26163,0.32552,0.39606,0.47142,0.5493,0.6284,0.70655,0.78215,0.85301,0.91784,0.97477,1.0233,1.0623,1.0902,1.1068,1.1117,1.1056,1.0871,1.0587,1.02,0.97247,0.91616,0.85354,0.78534,0.71348,0.63913,0.56389,0.48936,0.41728,0.349,0.28571,0.22926,0.17991,0.13907,0.10719,0.084844,0.072227,0.069343,0.0761,0.092308,0.11683,0.14984,0.1895,0.23457,0.28522,0.33858,0.39409,0.45084,0.50681,0.56081,0.61209,0.65973,0.70058,0.73542,0.76314,0.78365,0.79618,0.80151,0.79804,0.78637,0.76764,0.7408,0.7071,0.66891,0.6267,0.58095,0.53248,0.48176,0.42963,0.38132
31,0,3.3049,5.5177,7.3884,9.0206,10.46,11.715,12.789,13.692,14.426,14.991,15.396,15.641,15.735,15.68,15.49,15.171,14.735,14.193,13.559,12.846,12.065,11.232,10.361,9.4643,8.5575,7.6547,6.7636,5.9011,5.0762,4.2977,3.5751,2.9147,2.3228,1.8037,1.3602,0.99333,0.70323,0.48896,0.34771,0.27618,0.26953,0.32201,0.42721,0.57874,0.76791,0.98706,1.229,1.4849,1.7464,2.0069,2.2604,2.4977,2.7152,2.9069,3.0692,3.1985,3.2911,3.3478,3.3657,3.3469,3.2897,3.1997,3.0779,2.9279,2.7522,2.5579,2.3468,2.1252,1.8969,1.6679,1.4423,1.2238,1.0183,0.82794,0.65696,0.50792,0.38334,0.28421,0.21208,0.16692,0.14863,0.15617,0.18829,0.24303,0.31765,0.41009,0.51703,0.63487,0.76077,0.89078,1.0225,1.1509,1.2734,1.3873,1.4894,1.5778,1.6496,1.705,1.7403,1.7568,1.7535,1.731,1.691,1.632,1.5593,1.4713,1.3718,1.2625,1.1464,1.0264,0.90404,0.78323,0.66563,0.55463,0.45152,0.35922,0.27937,0.21283,0.16144,0.12513,0.10483,0.10011,0.11079,0.13612,0.17508,0.22632,0.28814,0.35866,0.43621,0.51867,0.60327,0.68814,0.77095,0.85006,0.92293,0.98834,1.0447,1.0906,1.125,1.1469,1.1561,1.1527,1.1371,1.1087,1.0693,1.0186,0.95985,0.89226,0.81966,0.74187,0.66239,0.58131,0.5017,0.42456,0.35238,0.28581,0.22667,0.176,0.13491,0.104,0.083715,0.07437,0.075877,0.087743,0.10972,0.14073,0.1803,0.22664,0.27882,0.33598,0.39505,0.45675,0.5175,0.57559,0.63205,0.68277,0.72765,0.76658,0.79701,0.81919,0.83291,0.83785,0.83246,0.81809,0.79546,0.76483,0.72715,0.68369,0.63482,0.58183,0.52639,0.46894,0.4111,0.35499,0.30146,0.25141,0.20586,0.16543,0.13133,0.1073
32,0,3.5158,5.8663,7.849,9.5731,11.087,12.397,13.51,14.432,15.17,15.721,16.097,16.297,16.333,16.209,15.939,15.532,15.002,14.363,13.63,12.818,11.942,11.018,10.063,9.0922,8.1211,7.1657,6.2348,5.3457,4.508,3.7305,3.0225,2.3898,1.8378,1.3696,0.98667,0.68856,0.47365,0.33912,0.28011,0.29149,0.36639,0.49703,0.67515,0.89293,1.1397,1.4067,1.6858,1.9673,2.2422,2.5039,2.7465,2.9611,3.145,3.2928,3.4022,3.4711,3.497,3.4827,3.4268,3.3335,3.2029,3.0422,2.8542,2.644,2.4159,2.1775,1.9324,1.6869,1.446,1.2152,0.99896,0.80084,0.62572,0.47529,0.35255,0.25888,0.19523,0.16139,0.15699,0.18042,0.22972,0.30251,0.3959,0.50642,0.62975,0.76315,0.90214,1.0423,1.1805,1.3123,1.4357,1.5458,1.6402,1.7171,1.7746,1.8114,1.8262,1.8206,1.7926,1.7449,1.6778,1.5939,1.4961,1.3846,1.2654,1.1387,1.0088,0.87812,0.75014,0.62797,0.51365,0.41019,0.31925,0.2432,0.18282,0.13953,0.11378,0.10537,0.11411,0.13909,0.17929,0.23311,0.29872,0.37418,0.45723,0.54547,0.63616,0.72698,0.81545,0.89974,0.97646,1.0446,1.1015,1.1469,1.179,1.1974,1.2019,1.1921,1.1689,1.1319,1.0832,1.0235,0.95531,0.87882,0.79758,0.7116,0.62542,0.53898,0.45616,0.37707,0.30527,0.24083,0.18599,0.14143,0.10842,0.087107,0.07788,0.080654,0.094899,0.12033,0.15567,0.19958,0.25148,0.30872,0.37078,0.43506,0.50087,0.5651,0.62691,0.68518,0.73651,0.7824,0.81925,0.84595,0.86478,0.8723,0.86937,0.8575,0.83474,0.80336,0.76408,0.71758,0.66474,0.60709,0.54688,0.48469,0.42256,0.36175,0.30378,0.24981,0.20113,0.15857,0.12307,0.09558,0.076477,0.066069,0.064532,0.072088,0.089067,0.11328
33,0,3.7326,6.2245,8.3217,10.139,11.727,13.092,14.24,15.179,15.915,16.448,16.787,16.936,16.908,16.706,16.349,15.848,15.218,14.476,13.64,12.727,11.755,10.742,9.7076,8.6672,7.6388,6.6393,5.6789,4.7748,3.9368,3.1739,2.4943,1.9031,1.4044,0.99975,0.68891,0.46955,0.33798,0.28917,0.31597,0.41124,0.56596,0.7702,1.0139,1.288,1.5799,1.8802,2.1799,2.4689,2.7382,2.9814,3.1934,3.3661,3.498,3.585,3.6267,3.623,3.5726,3.4809,3.3485,3.1813,2.9815,2.758,2.5153,2.2595,1.9965,1.7343,1.4772,1.2316,1.0028,0.79523,0.613,0.45889,0.33613,0.24542,0.18791,0.16327,0.1705,0.20785,0.27287,0.36211,0.47191,0.59851,0.73767,0.88484,1.0344,1.1835,1.3271,1.4607,1.5816,1.6856,1.7718,1.8361,1.8773,1.8952,1.8894,1.8603,1.8082,1.7365,1.6452,1.5382,1.4177,1.2875,1.1516,1.0114,0.87283,0.73758,0.6096,0.49136,0.38581,0.29538,0.22159,0.16601,0.12934,0.11209,0.11382,0.1341,0.17174,0.2249,0.29162,0.36967,0.45679,0.54993,0.64642,0.74366,0.83861,0.92876,1.0111,1.0841,1.145,1.1935,1.2267,1.2452,1.2469,1.2339,1.2057,1.1632,1.1079,1.041,0.96493,0.88055,0.79149,0.69909,0.60673,0.51547,0.42907,0.34779,0.27557,0.21259,0.16124,0.12166,0.095364,0.082132,0.082268,0.095498,0.12065,0.1575,0.2041,0.25922,0.3206,0.38741,0.4567,0.52643,0.59572,0.66091,0.72196,0.77595,0.8227,0.85933,0.88608,0.90242,0.90655,0.9007,0.88313,0.85418,0.81705,0.77049,0.71629,0.65728,0.59285,0.52643,0.45935,0.39291,0.32929,0.26963,0.21607,0.16909,0.13019,0.099993,0.079196,0.067944,0.06637,0.074046,0.090605,0.11571,0.14867,0.18856,0.23428,0.28525,0.3403,0.39212
34,0,3.9553,6.5923,8.8064,10.718,12.38,13.798,14.979,15.932,16.661,17.169,17.466,17.556,17.455,17.169,16.717,16.115,15.38,14.532,13.59,12.576,11.509,10.409,9.2991,8.1958,7.1184,6.0849,5.1063,4.1998,3.375,2.6404,2.003,1.4668,1.0341,0.70456,0.47572,0.34303,0.30042,0.34047,0.4534,0.63011,0.85929,1.1289,1.4274,1.7444,2.0659,2.382,2.6836,2.9605,3.2044,3.4094,3.5719,3.6853,3.7496,3.7627,3.7264,3.6428,3.5125,3.3433,3.1381,2.9045,2.6467,2.3751,2.0952,1.8141,1.5387,1.2766,1.0324,0.81198,0.61969,0.45897,0.3325,0.24165,0.18744,0.16906,0.18546,0.23417,0.31217,0.41598,0.54122,0.68263,0.83536,0.9945,1.155,1.3121,1.4592,1.5944,1.7127,1.8106,1.8862,1.9368,1.9629,1.9622,1.9353,1.8838,1.8095,1.7143,1.6007,1.4735,1.3344,1.1886,1.0391,0.89071,0.74752,0.61161,0.48799,0.37856,0.28616,0.21239,0.15888,0.12649,0.11519,0.12482,0.15432,0.20207,0.26591,0.34384,0.43309,0.53012,0.63205,0.73549,0.83803,0.9356,1.0259,1.1066,1.1747,1.2289,1.2669,1.2889,1.2928,1.2807,1.251,1.2064,1.1462,1.0744,0.99237,0.90191,0.80631,0.70749,0.60901,0.5123,0.42123,0.33715,0.263,0.19975,0.14972,0.11305,0.091211,0.083894,0.091093,0.11246,0.14638,0.19205,0.24771,0.31195,0.38127,0.45544,0.53058,0.60507,0.67588,0.74247,0.80136,0.85137,0.89188,0.92019,0.93737,0.94176,0.93437,0.91404,0.88262,0.84071,0.78915,0.73043,0.66536,0.5956,0.52432,0.45241,0.38183,0.31538,0.25347,0.1988,0.15236,0.11509,0.088138,0.071744,0.066221,0.071429,0.086905,0.11235,0.14618,0.18734,0.23486,0.28637,0.3406,0.39687,0.45371,0.50944,0.56241,0.61163,0.65528,0.68652
35,0,4.1846,6.9702,9.3034,11.311,13.045,14.515,15.727,16.688,17.406,17.882,18.13,18.154,17.973,17.595,17.043,16.334,15.489,14.53,13.481,12.365,11.205,10.023,8.8434,7.6851,6.5684,5.5121,4.5278,3.6321,2.8344,2.1419,1.5603,1.0919,0.73678,0.49215,0.35315,0.31256,0.36171,0.49058,0.68662,0.9388,1.2336,1.557,1.896,2.2396,2.5727,2.8856,3.1691,3.4141,3.613,3.7616,3.858,3.8977,3.8828,3.8135,3.6942,3.5295,3.3221,3.0821,2.8144,2.5285,2.2301,1.9303,1.6356,1.3534,1.0906,0.85384,0.64745,0.47571,0.34161,0.24676,0.19188,0.17631,0.19847,0.25573,0.34467,0.4606,0.59862,0.75366,0.9199,1.0907,1.2606,1.4243,1.5768,1.7136,1.8286,1.9211,1.9874,2.0255,2.0354,2.0163,1.9707,1.8987,1.8027,1.6864,1.5536,1.4076,1.2527,1.0944,0.93589,0.78239,0.6373,0.50507,0.3891,0.2912,0.21449,0.15993,0.12845,0.1201,0.13446,0.17036,0.22553,0.29828,0.38548,0.48374,0.58927,0.69932,0.81017,0.91721,1.0179,1.1084,1.1875,1.2511,1.2983,1.3283,1.3391,1.3313,1.3046,1.2613,1.2006,1.127,1.0407,0.94602,0.84371,0.73881,0.63382,0.5311,0.43419,0.34513,0.26696,0.20088,0.14929,0.1128,0.092446,0.088174,0.099653,0.12642,0.1668,0.21935,0.28191,0.35336,0.42946,0.50897,0.58902,0.66761,0.74047,0.80782,0.86555,0.9128,0.94743,0.96998,0.97818,0.97291,0.95441,0.92249,0.87944,0.82578,0.76366,0.69418,0.62025,0.54342,0.46642,0.39126,0.32018,0.25495,0.19763,0.14953,0.11169,0.085366,0.070662,0.068039,0.077237,0.097913,0.12846,0.16826,0.21536,0.26888,0.32646,0.38729,0.44791,0.50689,0.56317,0.61352,0.65702,0.69399,0.72339,0.74402,0.75517,0.75645,0.74709,0.72642
36,0,4.42,7.3578,9.8124,11.916,13.723,15.243,16.481,17.447,18.147,18.585,18.777,18.728,18.459,17.983,17.323,16.501,15.542,14.471,13.314,12.098,10.848,9.5889,8.3469,7.1428,5.9976,4.9306,3.9538,3.0829,2.3261,1.6895,1.1767,0.78776,0.52011,0.36829,0.32455,0.37872,0.51934,0.73372,1.0064,1.3247,1.6728,2.0353,2.398,2.7498,3.0749,3.3645,3.61,3.8038,3.9401,4.0167,4.0337,3.9896,3.8889,3.7345,3.5332,3.2927,3.0173,2.7194,2.4059,2.087,1.7701,1.4661,1.1817,0.92382,0.69859,0.51112,0.36436,0.26056,0.20041,0.18343,0.20774,0.27032,0.36689,0.49286,0.64266,0.80957,0.98735,1.1698,1.3503,1.5217,1.6789,1.8169,1.9315,2.02,2.0773,2.1047,2.1006,2.0654,2.0011,1.9093,1.7947,1.6597,1.5085,1.3465,1.1789,1.0099,0.84465,0.68858,0.54522,0.41881,0.31215,0.22819,0.16866,0.13405,0.12509,0.14068,0.1795,0.23964,0.31853,0.41296,0.51849,0.63247,0.75017,0.86736,0.97939,1.0839,1.1774,1.2553,1.3168,1.3586,1.3818,1.3833,1.3647,1.3272,1.2707,1.198,1.1109,1.0135,0.90677,0.79631,0.68391,0.57429,0.46908,0.3728,0.28784,0.216,0.15958,0.11963,0.09721,0.092341,0.10475,0.13374,0.17777,0.23516,0.30303,0.38005,0.46224,0.54706,0.63162,0.7142,0.79002,0.85787,0.91556,0.96157,0.99303,1.0111,1.0134,1.0007,0.97326,0.93289,0.87972,0.81679,0.74533,0.66771,0.58678,0.50473,0.42408,0.34709,0.27637,0.21348,0.16078,0.11925,0.090173,0.073966,0.071057,0.08091,0.10305,0.13657,0.18004,0.23168,0.28993,0.35314,0.41732,0.4817,0.54348,0.60156,0.65335,0.69859,0.73398,0.7591,0.77404,0.77677,0.76788,0.74944,0.72181,0.68535,0.64109,0.58996,0.53319,0.4766
37,0,4.6616,7.7551,10.333,12.534,14.414,15.981,17.243,18.208,18.885,19.279,19.406,19.276,18.912,18.33,17.557,16.618,15.541,14.356,13.091,11.776,10.441,9.1115,7.8158,6.5762,5.4144,4.3498,3.3943,2.5622,1.8603,1.2928,0.86082,0.56157,0.38953,0.33611,0.3904,0.53903,0.76763,1.0609,1.4005,1.7722,2.1585,2.5428,2.9105,3.2505,3.5474,3.7938,3.9824,4.1078,4.1667,4.1591,4.0881,3.9554,3.768,3.5317,3.2561,2.951,2.623,2.2858,1.9477,1.6196,1.3091,1.0264,0.77764,0.56841,0.40316,0.28474,0.21393,0.19043,0.21202,0.27594,0.37744,0.51101,0.66995,0.84791,1.0377,1.2311,1.4213,1.6018,1.7663,1.9078,2.023,2.1076,2.1597,2.1788,2.1617,2.1126,2.0321,1.9234,1.7906,1.6378,1.4711,1.2952,1.1156,0.93801,0.76842,0.61101,0.47054,0.35122,0.25567,0.18625,0.14408,0.12966,0.14242,0.1807,0.24287,0.32509,0.42409,0.53613,0.65695,0.78205,0.90553,1.0249,1.1347,1.2315,1.3108,1.372,1.4129,1.4304,1.4265,1.3992,1.3525,1.2852,1.2015,1.1045,0.99599,0.88071,0.76174,0.64406,0.52956,0.42361,0.32834,0.24729,0.18177,0.13431,0.10569,0.096188,0.10569,0.13338,0.17766,0.23683,0.30794,0.38894,0.4763,0.56694,0.65679,0.74401,0.82445,0.89521,0.95468,1.0012,1.0322,1.047,1.0458,1.0285,0.9954,0.9485,0.88839,0.81774,0.73889,0.65471,0.56741,0.48089,0.39683,0.31847,0.24809,0.18778,0.13916,0.10361,0.082048,0.074843,0.081765,0.10268,0.13604,0.18014,0.23433,0.29515,0.36103,0.42989,0.49859,0.56493,0.62701,0.68299,0.7289,0.76478,0.78934,0.80213,0.8025,0.79149,0.76819,0.73389,0.69036,0.63798,0.57884,0.51613,0.45149,0.38649,0.32325,0.26347,0.20932,0.16712
38,0,4.9097,8.1623,10.866,13.164,15.116,16.729,18.01,18.97,19.618,19.96,20.015,19.797,19.331,18.636,17.744,16.683,15.486,14.184,12.813,11.404,9.9885,8.5965,7.2569,5.9932,4.8276,3.7792,2.8591,2.08,1.4465,0.96046,0.61988,0.41885,0.34833,0.39632,0.54852,0.78818,1.0981,1.4603,1.8539,2.2636,2.6706,3.0575,3.4099,3.7178,3.9666,4.1511,4.266,4.309,4.2793,4.1802,4.0178,3.7974,3.5285,3.2199,2.8834,2.531,2.1707,1.8172,1.4793,1.1674,0.88905,0.65263,0.46269,0.32276,0.23469,0.1986,0.21237,0.27286,0.37462,0.51268,0.67946,0.86722,1.0675,1.2726,1.4747,1.665,1.8371,1.985,2.1041,2.1885,2.2375,2.2488,2.223,2.1628,2.0676,1.9439,1.7952,1.6271,1.4454,1.2561,1.0662,0.88144,0.70736,0.54955,0.41298,0.30085,0.21625,0.1612,0.13619,0.14102,0.17437,0.23386,0.3165,0.41814,0.53544,0.66198,0.79334,0.92473,1.0513,1.1685,1.2704,1.3556,1.4198,1.4612,1.4772,1.4697,1.4389,1.384,1.3098,1.2166,1.1106,0.99271,0.86892,0.74341,0.61927,0.50147,0.39341,0.29919,0.22054,0.16077,0.1209,0.10197,0.10379,0.12589,0.16664,0.22429,0.29612,0.37937,0.47027,0.56571,0.66133,0.75448,0.8413,0.91839,0.98271,1.0326,1.0663,1.0817,1.0801,1.0607,1.0246,0.97268,0.90765,0.83134,0.74686,0.65692,0.56444,0.47284,0.38537,0.30467,0.23332,0.17408,0.12801,0.096761,0.080968,0.080724,0.095837,0.12511,0.16732,0.22105,0.28292,0.35229,0.42477,0.49731,0.56955,0.63622,0.69599,0.74763,0.78761,0.81563,0.83097,0.83303,0.82057,0.79499,0.75789,0.71008,0.65357,0.59062,0.52302,0.45312,0.3835,0.31611,0.25316,0.19728,0.14995,0.11247,0.086142,0.071887,0.070531,0.081567
39,0,5.1637,8.5787,11.41,13.807,15.829,17.485,18.782,19.732,20.343,20.627,20.603,20.289,19.713,18.899,17.882,16.696,15.376,13.959,12.483,10.984,9.4959,8.0502,6.6777,5.4024,4.2466,3.2284,2.3581,1.6456,1.0933,0.69978,0.4596,0.36311,0.39747,0.54701,0.79388,1.1179,1.4991,1.9173,2.3494,2.7793,3.1875,3.5568,3.8736,4.1295,4.3118,4.4182,4.4459,4.3962,4.2719,4.0794,3.8281,3.5269,3.1877,2.822,2.4435,2.0655,1.6971,1.3527,1.0409,0.77086,0.5487,0.38023,0.2676,0.21152,0.21053,0.26169,0.35956,0.49814,0.66879,0.86469,1.0759,1.2931,1.507,1.7095,1.893,2.0494,2.1739,2.2621,2.3117,2.3197,2.288,2.2173,2.1112,1.9753,1.8119,1.6296,1.4343,1.2332,1.033,0.84049,0.66241,0.50427,0.37054,0.26517,0.19101,0.14919,0.14004,0.16281,0.215,0.2937,0.39498,0.51378,0.64527,0.78318,0.92366,1.0586,1.1839,1.2948,1.3874,1.4585,1.5037,1.5239,1.517,1.4843,1.4256,1.3456,1.2472,1.1322,1.0075,0.87523,0.74257,0.61193,0.48936,0.37883,0.28322,0.20614,0.14964,0.11543,0.10378,0.11482,0.14719,0.19905,0.26795,0.35074,0.44348,0.54282,0.64447,0.74457,0.83886,0.92393,0.99615,1.0535,1.0939,1.1151,1.1169,1.099,1.0633,1.0095,0.94184,0.86122,0.77213,0.67646,0.57873,0.48178,0.3899,0.3054,0.23149,0.17063,0.1248,0.095174,0.082467,0.086714,0.10745,0.14305,0.1923,0.25253,0.32188,0.39652,0.47403,0.5519,0.62522,0.6939,0.75292,0.79976,0.83575,0.85648,0.86229,0.85447,0.83096,0.79452,0.74644,0.68803,0.62151,0.54925,0.47492,0.40014,0.32818,0.26133,0.20202,0.15202,0.11291,0.085779,0.071272,0.069885,0.08147,0.10552,0.14112,0.18736,0.24241,0.29739
40,0,5.4239,9.0047,11.966,14.462,16.554,18.25,19.558,20.491,21.061,21.278,21.168,20.749,20.057,19.118,17.972,16.656,15.213,13.682,12.105,10.522,8.9689,7.4798,6.0861,4.8125,3.6806,2.7071,1.9005,1.2678,0.80824,0.51666,0.38374,0.39563,0.53539,0.78353,1.1186,1.5172,1.9568,2.4153,2.8677,3.2984,3.6873,4.0185,4.28,4.4656,4.5656,4.581,4.5125,4.3651,4.1455,3.8635,3.5318,3.1626,2.77,2.3676,1.9701,1.5914,1.2408,0.93139,0.67064,0.46542,0.31941,0.23505,0.21138,0.24573,0.33287,0.46682,0.63872,0.84004,1.0594,1.2889,1.5171,1.7338,1.9305,2.0993,2.2345,2.3296,2.3828,2.3917,2.3579,2.2811,2.167,2.0191,1.8437,1.6494,1.4408,1.2277,1.0172,0.81715,0.63406,0.4739,0.34201,0.24211,0.17645,0.14628,0.15129,0.18987,0.25901,0.35515,0.47264,0.60639,0.75033,0.89775,1.0431,1.1791,1.3028,1.4062,1.4866,1.5412,1.5681,1.5669,1.536,1.4791,1.397,1.2944,1.1735,1.0413,0.90252,0.76104,0.62417,0.49492,0.37954,0.28056,0.20216,0.14655,0.1149,0.10797,0.12518,0.16513,0.2257,0.30391,0.39567,0.49706,0.6036,0.71096,0.81415,0.90951,0.99311,1.0616,1.1123,1.143,1.1529,1.1418,1.1108,1.0599,0.99265,0.91005,0.81772,0.7171,0.61412,0.51071,0.41269,0.32209,0.24297,0.17764,0.1288,0.097428,0.08447,0.090007,0.11312,0.15286,0.20685,0.27232,0.34725,0.42702,0.50958,0.59055,0.66775,0.73652,0.79522,0.84185,0.87289,0.88983,0.88986,0.87278,0.84209,0.79656,0.73857,0.67195,0.59697,0.51841,0.43886,0.36076,0.28773,0.22182,0.16612,0.12179,0.090663,0.073555,0.07077,0.081944,0.10648,0.14265,0.18891,0.24371,0.30505,0.37059,0.43768,0.50433,0.56736,0.61636
41,0,5.69,9.4402,12.533,15.128,17.288,19.021,20.336,21.248,21.768,21.911,21.707,21.177,20.361,19.292,18.012,16.565,14.998,13.356,11.683,10.022,8.4137,6.8923,5.4904,4.2323,3.1387,2.2241,1.4947,0.95392,0.59709,0.41495,0.3938,0.51523,0.75798,1.0987,1.5126,1.9729,2.4552,2.936,3.3892,3.8,4.1492,4.4225,4.6105,4.7103,4.7154,4.6314,4.4623,4.2175,3.9078,3.5461,3.1482,2.7293,2.3048,1.8896,1.4987,1.1455,0.83858,0.58843,0.40038,0.2781,0.22198,0.2305,0.29903,0.42133,0.58827,0.79122,1.0182,1.2588,1.5,1.7335,1.9476,2.1327,2.2821,2.3895,2.452,2.4662,2.4335,2.3551,2.2361,2.0798,1.895,1.6877,1.4669,1.2426,1.021,0.8117,0.62198,0.45847,0.32625,0.22919,0.1699,0.14906,0.16581,0.21805,0.30196,0.41299,0.54501,0.69227,0.84664,1.002,1.1513,1.2877,1.4066,1.5011,1.5709,1.6096,1.6175,1.5944,1.5418,1.4626,1.3584,1.2356,1.0979,0.95214,0.8026,0.65677,0.51995,0.39638,0.29181,0.2086,0.15031,0.11787,0.11218,0.13254,0.17731,0.24393,0.32881,0.42781,0.53651,0.65014,0.76278,0.87021,0.96719,1.0504,1.1159,1.1612,1.1849,1.1857,1.1642,1.1205,1.0576,0.97763,0.88472,0.78137,0.67348,0.56324,0.4575,0.3585,0.27138,0.19799,0.14222,0.10497,0.087646,0.09047,0.11247,0.15281,0.20881,0.27798,0.35645,0.4418,0.52915,0.61468,0.69586,0.76745,0.82824,0.87458,0.90579,0.91902,0.91513,0.89418,0.85633,0.80472,0.74035,0.66561,0.58521,0.50114,0.41672,0.33642,0.26182,0.19701,0.14398,0.10437,0.079833,0.070727,0.077097,0.098426,0.13332,0.18058,0.23711,0.30055,0.36863,0.43724,0.50392,0.56692,0.62384,0.67217,0.70992,0.73609,0.74906,0.74641
42,0,5.9617,9.8844,13.111,15.805,18.032,19.798,21.116,21.999,22.463,22.526,22.219,21.571,20.625,19.419,18.002,16.424,14.734,12.983,11.22,9.4898,7.8364,6.295,4.8983,3.6701,2.6291,1.7874,1.1478,0.70964,0.46389,0.39651,0.48913,0.71841,1.0588,1.4831,1.9633,2.47,2.9771,3.4607,3.8942,4.2646,4.5542,4.7517,4.8507,4.8524,4.7546,4.5674,4.2987,3.9626,3.5735,3.1473,2.7024,2.2561,1.8243,1.4225,1.0646,0.76233,0.5224,0.35191,0.25288,0.22505,0.26481,0.36639,0.52135,0.71994,0.94951,1.1995,1.4554,1.7063,1.9384,2.1444,2.3138,2.4387,2.5156,2.5409,2.5156,2.4399,2.3193,2.1582,1.9656,1.7479,1.5162,1.2785,1.0449,0.82558,0.62699,0.45721,0.32182,0.22499,0.16899,0.15441,0.18037,0.2437,0.3401,0.46416,0.60894,0.7675,0.93155,1.0944,1.2469,1.3836,1.4978,1.5847,1.6418,1.6647,1.6563,1.6136,1.5405,1.44,1.3169,1.177,1.0249,0.8685,0.71316,0.56621,0.43242,0.31787,0.22657,0.16118,0.12418,0.11572,0.13557,0.18178,0.25155,0.34115,0.44602,0.56102,0.68039,0.79886,0.91081,1.012,1.0964,1.1618,1.2039,1.2228,1.2169,1.1867,1.1342,1.0611,0.97152,0.86815,0.75688,0.64133,0.52737,0.41856,0.32064,0.2358,0.16898,0.12144,0.095231,0.090685,0.10736,0.14409,0.19869,0.26874,0.34944,0.43872,0.53097,0.62247,0.70829,0.7862,0.85119,0.90103,0.93432,0.94822,0.94389,0.92063,0.88033,0.82368,0.75428,0.67458,0.5882,0.49902,0.41066,0.3265,0.25046,0.1853,0.13326,0.096766,0.076481,0.073258,0.086751,0.11624,0.15924,0.21418,0.27781,0.34796,0.42069,0.4939,0.56266,0.62453,0.67768,0.71827,0.74528,0.75898,0.75873,0.74393,0.71529,0.67438,0.62293,0.56909
43,0,6.2394,10.338,13.7,16.494,18.785,20.582,21.896,22.745,23.145,23.119,22.704,21.929,20.847,19.5,17.944,16.232,14.421,12.566,10.719,8.9299,7.2428,5.6944,4.3171,3.1333,2.1593,1.4037,0.86571,0.53945,0.41115,0.46152,0.66719,0.99977,1.4294,1.9254,2.4569,2.9923,3.5048,3.9704,4.3636,4.6736,4.8854,4.9916,4.9896,4.8853,4.6814,4.3926,4.0311,3.6152,3.1627,2.6922,2.2233,1.7747,1.3622,0.99993,0.70005,0.47122,0.31731,0.24107,0.24035,0.31048,0.44344,0.62934,0.85613,1.111,1.3787,1.6475,1.902,2.1316,2.3234,2.4724,2.5706,2.6133,2.601,2.5339,2.4171,2.2552,2.0573,1.8311,1.5883,1.338,1.092,0.85919,0.6491,0.47054,0.32855,0.22823,0.17207,0.16054,0.19224,0.26379,0.37066,0.50575,0.66175,0.83077,1.0039,1.173,1.3293,1.467,1.5775,1.6578,1.7036,1.7134,1.6883,1.627,1.5366,1.4178,1.2779,1.1225,0.95889,0.7946,0.63583,0.48988,0.36218,0.25836,0.18162,0.13496,0.11938,0.13433,0.17822,0.24798,0.33981,0.44851,0.56854,0.69412,0.81893,0.93711,1.0426,1.1313,1.1983,1.242,1.2587,1.2497,1.2136,1.1541,1.0736,0.9753,0.86457,0.74549,0.62429,0.50511,0.39437,0.2957,0.2139,0.15153,0.11145,0.094326,0.10068,0.12936,0.17834,0.24565,0.32627,0.41715,0.51348,0.6112,0.70379,0.7894,0.86206,0.91925,0.95772,0.97731,0.97565,0.95404,0.91348,0.85525,0.78309,0.6997,0.60908,0.51483,0.4217,0.33309,0.25343,0.18559,0.13262,0.096245,0.077887,0.077718,0.095379,0.12976,0.17878,0.23978,0.30989,0.38618,0.46305,0.53828,0.6078,0.66924,0.7191,0.75645,0.77788,0.7832,0.77306,0.74673,0.70595,0.65387,0.59235,0.52336,0.45012,0.37605,0.3049,0.2475
44,0,6.5232,10.801,14.3,17.193,19.547,21.37,22.676,23.484,23.814,23.692,23.158,22.251,21.027,19.535,17.836,15.991,14.062,12.108,10.186,8.348,6.6395,5.0978,3.7544,2.6295,1.7364,1.0795,0.65326,0.44645,0.43979,0.60835,0.92364,1.3521,1.8599,2.4131,2.9785,3.5233,4.0204,4.4472,4.7798,5.0109,5.1292,5.1317,5.0208,4.8073,4.4992,4.1159,3.6738,3.1949,2.6998,2.2085,1.7416,1.3174,0.95021,0.65222,0.43208,0.29451,0.23951,0.26479,0.36351,0.52645,0.74112,0.99409,1.2703,1.5548,1.8308,2.0872,2.3085,2.4862,2.61,2.6782,2.6866,2.6346,2.5278,2.37,2.1709,1.9389,1.6863,1.4232,1.1627,0.91488,0.69108,0.49908,0.34645,0.23883,0.17831,0.16595,0.2001,0.27686,0.39094,0.53506,0.7016,0.88037,1.0622,1.2382,1.3993,1.5379,1.6467,1.7224,1.7594,1.7581,1.7179,1.6416,1.5343,1.3986,1.2444,1.0763,0.90313,0.73229,0.57161,0.42828,0.30782,0.21529,0.15386,0.12564,0.13054,0.16748,0.23363,0.32449,0.43491,0.55879,0.69016,0.82155,0.94675,1.0599,1.155,1.2278,1.2744,1.2938,1.2837,1.2468,1.183,1.0976,0.99235,0.87456,0.74919,0.62147,0.49794,0.38342,0.28366,0.20211,0.14286,0.10755,0.097507,0.11241,0.15061,0.21032,0.28724,0.37744,0.47596,0.57903,0.67931,0.77326,0.85606,0.92416,0.97275,1.0018,1.0082,0.99251,0.95533,0.89942,0.82645,0.7412,0.64688,0.54809,0.44964,0.35582,0.27071,0.19806,0.14108,0.10181,0.081907,0.081891,0.10106,0.13775,0.19066,0.25568,0.33007,0.41019,0.49141,0.56996,0.6423,0.70532,0.754,0.7875,0.8044,0.80407,0.78641,0.75315,0.70482,0.64423,0.57466,0.49879,0.42023,0.34329,0.27095,0.20599,0.15157,0.11035,0.084673,0.077154
45,0,6.8128,11.273,14.911,17.903,20.318,22.163,23.455,24.215,24.467,24.24,23.582,22.535,21.163,19.522,17.68,15.703,13.66,11.614,9.6262,7.75,6.0333,4.5125,3.2177,2.1661,1.3671,0.82009,0.5143,0.43234,0.54904,0.83351,1.2521,1.7663,2.3384,2.932,3.5123,4.0459,4.5067,4.8744,5.1277,5.2638,5.2759,5.1665,4.9435,4.6227,4.2176,3.7523,3.2467,2.726,2.2122,1.7264,1.2882,0.91453,0.61701,0.40426,0.28058,0.24568,0.29498,0.42083,0.61149,0.85345,1.1302,1.4257,1.7229,2.0061,2.2586,2.4709,2.6297,2.7297,2.7646,2.7369,2.6475,2.5003,2.3057,2.0717,1.8114,1.5364,1.2608,0.99577,0.75419,0.54536,0.37812,0.25775,0.18814,0.17048,0.20271,0.28138,0.40031,0.5514,0.72602,0.91386,1.1056,1.2895,1.4563,1.5981,1.7077,1.7799,1.8108,1.8011,1.7493,1.6602,1.5375,1.3881,1.2204,1.0402,0.85887,0.68297,0.52135,0.38075,0.26743,0.18611,0.13936,0.12851,0.15281,0.20982,0.29535,0.40453,0.53103,0.66706,0.80578,0.93935,1.0621,1.1663,1.2476,1.3025,1.3274,1.3218,1.2857,1.2223,1.1331,1.0248,0.90106,0.76969,0.63506,0.50543,0.3864,0.28287,0.19992,0.14066,0.10765,0.1016,0.12208,0.16756,0.23487,0.32021,0.41797,0.52419,0.63184,0.73543,0.82996,0.91151,0.97429,1.0162,1.0354,1.031,1.0028,0.9533,0.88404,0.7992,0.70297,0.60027,0.49566,0.39514,0.3024,0.22225,0.15809,0.11264,0.087649,0.083801,0.10081,0.13756,0.19103,0.2594,0.33752,0.42091,0.50722,0.58953,0.66479,0.72992,0.78003,0.81387,0.82989,0.82736,0.80539,0.76582,0.71157,0.64452,0.56846,0.48721,0.40448,0.3243,0.25041,0.18614,0.13424,0.097203,0.076391,0.072546,0.085925,0.1162,0.16201,0.21502
46,0,7.1085,11.755,15.533,18.624,21.096,22.96,24.232,24.938,25.103,24.765,23.974,22.781,21.255,19.462,17.476,15.37,13.217,11.087,9.0437,7.1421,5.4309,3.9457,2.714,1.7498,1.0571,0.6299,0.45124,0.49722,0.73636,1.1317,1.6445,2.2314,2.8517,3.467,4.0417,4.543,4.947,5.2363,5.394,5.4222,5.3197,5.0949,4.7616,4.3408,3.8515,3.3216,2.774,2.2358,1.7298,1.2763,0.89287,0.5935,0.38591,0.27401,0.25678,0.32834,0.47901,0.69592,0.96264,1.2621,1.5746,1.8829,2.1695,2.4193,2.6173,2.7576,2.8303,2.8345,2.7694,2.642,2.4585,2.2277,1.9643,1.6794,1.3886,1.1053,0.84322,0.61317,0.42577,0.28766,0.20362,0.17494,0.2007,0.27698,0.39695,0.55304,0.73496,0.93141,1.1318,1.3244,1.5001,1.6478,1.7603,1.8324,1.8609,1.8445,1.7841,1.6849,1.5502,1.3888,1.208,1.0179,0.82842,0.647,0.48411,0.3461,0.23934,0.16791,0.13442,0.13936,0.18077,0.25571,0.35895,0.48386,0.62265,0.76818,0.91236,1.046,1.1632,1.2567,1.3237,1.3586,1.3612,1.332,1.2714,1.1836,1.0728,0.94605,0.80784,0.66739,0.53029,0.40445,0.29451,0.20673,0.1446,0.11031,0.10503,0.1282,0.17774,0.25054,0.34156,0.44626,0.5582,0.67125,0.77855,0.87552,0.95616,1.0158,1.0526,1.0646,1.051,1.0125,0.95192,0.87206,0.77734,0.67269,0.56312,0.45462,0.35265,0.26193,0.18681,0.13112,0.096666,0.084848,0.095737,0.12801,0.17987,0.24753,0.32735,0.41537,0.50507,0.59407,0.67528,0.74411,0.79994,0.83679,0.85403,0.85214,0.82883,0.78738,0.72978,0.65861,0.57774,0.49097,0.40386,0.31954,0.24289,0.1773,0.12604,0.091218,0.074205,0.075299,0.094014,0.12919,0.17899,0.24067,0.31119,0.38739,0.46563,0.5348
47,0,7.41,12.246,16.165,19.354,21.882,23.76,25.006,25.65,25.722,25.263,24.333,22.987,21.304,19.356,17.226,14.994,12.738,10.533,8.4444,6.5304,4.8391,3.4043,2.2503,1.3864,0.81119,0.51196,0.46503,0.63958,0.99759,1.496,2.0911,2.7355,3.3858,4.0024,4.5505,4.9986,5.326,5.5199,5.5684,5.4796,5.2585,4.92,4.4835,3.9754,3.4194,2.8466,2.2818,1.7527,1.2814,0.8861,0.58106,0.37567,0.27276,0.27051,0.36202,0.53555,0.77626,1.0666,1.3861,1.7154,2.033,2.322,2.5659,2.7523,2.8697,2.9166,2.8883,2.7892,2.6242,2.4053,2.1437,1.8524,1.549,1.2467,0.96174,0.70709,0.49469,0.33271,0.22775,0.1821,0.19533,0.26378,0.38133,0.53912,0.72581,0.93084,1.1412,1.3441,1.5289,1.6848,1.8049,1.8811,1.9098,1.8907,1.8255,1.7177,1.5733,1.4017,1.2103,1.0107,0.81212,0.62556,0.46033,0.3231,0.22114,0.15797,0.13567,0.15398,0.21064,0.30124,0.41899,0.55739,0.7076,0.86055,1.0067,1.1391,1.2505,1.333,1.3844,1.4001,1.3824,1.3295,1.2464,1.138,1.0089,0.86699,0.71938,0.57485,0.43914,0.32071,0.22447,0.15542,0.11583,0.10747,0.12955,0.18014,0.25554,0.3511,0.46069,0.57813,0.6959,0.80825,0.90849,0.9908,1.0506,1.0851,1.0928,1.0722,1.0264,0.95683,0.86845,0.76509,0.65304,0.53777,0.42605,0.32292,0.23383,0.16332,0.11466,0.08978,0.089436,0.11289,0.15856,0.22271,0.30203,0.39119,0.48593,0.57958,0.66764,0.74568,0.80762,0.85295,0.87686,0.87788,0.85897,0.81853,0.75965,0.68702,0.60207,0.51141,0.41939,0.33029,0.24948,0.18027,0.12677,0.090793,0.074214,0.077524,0.099907,0.13959,0.19436,0.26017,0.33354,0.41077,0.48814,0.56096,0.62553,0.67872,0.71858,0.7427
48,0,7.7172,12.745,16.807,20.092,22.673,24.561,25.776,26.351,26.322,25.735,24.657,23.153,21.308,19.205,16.932,14.578,12.226,9.9551,7.8341,5.9215,4.2647,2.8951,1.8327,1.0813,0.63313,0.46811,0.55522,0.85642,1.327,1.9179,2.5811,3.2654,3.9259,4.523,5.0232,5.3981,5.6311,5.7153,5.6447,5.4342,5.0954,4.6496,4.1223,3.5442,2.9431,2.3521,1.7968,1.304,0.89341,0.57965,0.37238,0.27511,0.28489,0.39347,0.58789,0.8507,1.1623,1.5015,1.8451,2.1727,2.4629,2.7009,2.8733,2.9715,2.9894,2.9311,2.7976,2.5993,2.3467,2.0561,1.7429,1.4229,1.115,0.83247,0.59013,0.39864,0.266,0.19613,0.19014,0.24478,0.35395,0.50891,0.69876,0.91078,1.1303,1.3457,1.5431,1.7108,1.8403,1.9236,1.9584,1.9413,1.8738,1.7611,1.6101,1.4289,1.2277,1.0187,0.81181,0.61877,0.44881,0.31091,0.2114,0.15374,0.14026,0.1696,0.23863,0.34219,0.47328,0.62336,0.78192,0.94091,1.09,1.2205,1.3238,1.396,1.4333,1.4314,1.3937,1.3201,1.2179,1.0901,0.9459,0.79335,0.63963,0.49387,0.36349,0.25578,0.17506,0.12593,0.10977,0.12663,0.17449,0.24977,0.34702,0.46042,0.58269,0.7066,0.82455,0.92978,1.0158,1.0784,1.1142,1.1205,1.0978,1.0467,0.97191,0.87588,0.76611,0.64695,0.52685,0.41093,0.30608,0.21742,0.15,0.10649,0.088949,0.097722,0.13132,0.1877,0.26264,0.35102,0.44841,0.54743,0.64363,0.73044,0.80412,0.85889,0.8928,0.90409,0.89108,0.85672,0.80139,0.7281,0.64293,0.54905,0.45188,0.35788,0.2704,0.19546,0.1365,0.096253,0.076789,0.078473,0.10064,0.14182,0.19892,0.26912,0.34708,0.42829,0.50875,0.58256,0.64626,0.69705,0.73269,0.74999,0.74833,0.72794,0.69127,0.64848
49,0,8.0306,13.254,17.459,20.841,23.471,25.363,26.54,27.039,26.901,26.178,24.946,23.278,21.269,19.009,16.596,14.124,11.685,9.3588,7.218,5.3212,3.7139,2.424,1.4664,0.83866,0.52538,0.49875,0.71984,1.1432,1.7175,2.3879,3.1026,3.8076,4.4575,5.0137,5.4456,5.7287,5.8523,5.8158,5.6206,5.2883,4.8376,4.2963,3.6951,3.0683,2.447,1.8645,1.3459,0.91528,0.58866,0.37564,0.27995,0.29817,0.42105,0.63365,0.91716,1.2491,1.6059,1.9644,2.3001,2.5935,2.825,2.9841,3.0618,3.0551,2.9644,2.7998,2.5686,2.2866,1.9696,1.6367,1.3059,0.99406,0.71893,0.49222,0.32494,0.22338,0.19006,0.22336,0.31816,0.46524,0.65333,0.86928,1.0988,1.3272,1.5385,1.7221,1.8662,1.9621,2.0056,1.9939,1.9299,1.8165,1.6606,1.4722,1.2628,1.0437,0.82729,0.62621,0.45027,0.30888,0.20849,0.15363,0.14571,0.18314,0.26268,0.3772,0.51888,0.67851,0.84589,1.0104,1.1605,1.2891,1.3875,1.4502,1.4724,1.4555,1.4004,1.3086,1.1886,1.0451,0.88922,0.72734,0.57023,0.42657,0.30329,0.20747,0.14364,0.11475,0.1212,0.16185,0.23297,0.32944,0.44476,0.57142,0.701,0.82596,0.93852,1.0318,1.1005,1.1402,1.149,1.1267,1.0752,0.9966,0.89708,0.78071,0.65675,0.53033,0.4103,0.30171,0.21215,0.14512,0.10438,0.091571,0.10654,0.14808,0.21267,0.29597,0.39188,0.49549,0.59933,0.69692,0.78354,0.85221,0.90071,0.92517,0.92542,0.90012,0.85201,0.78363,0.69893,0.60366,0.50282,0.40199,0.3076,0.2244,0.15676,0.10875,0.082091,0.078272,0.09687,0.13663,0.19371,0.26506,0.34549,0.43084,0.51506,0.59436,0.66236,0.71551,0.75168,0.76756,0.76316,0.7396,0.6986,0.64099,0.57058,0.49143,0.40939,0.33912
50,0,8.35,13.772,18.122,21.598,24.274,26.166,27.299,27.715,27.459,26.592,25.199,23.362,21.185,18.768,16.219,13.636,11.118,8.7481,6.6012,4.7348,3.192,1.9962,1.1559,0.66146,0.48932,0.60316,0.95579,1.4943,2.1609,2.8955,3.6433,4.3485,4.9663,5.4605,5.8046,5.9798,5.982,5.8178,5.4968,5.0476,4.4958,3.8754,3.2214,2.5707,1.9559,1.4092,0.95351,0.60864,0.3852,0.28656,0.30954,0.44314,0.67161,0.97357,1.3251,1.6997,2.0715,2.4169,2.7121,2.9405,3.0864,3.145,3.1134,2.9952,2.7977,2.5372,2.2271,1.8873,1.5375,1.1979,0.88705,0.62062,0.41284,0.27167,0.20259,0.20585,0.27753,0.40989,0.59172,0.80841,1.0449,1.2851,1.5136,1.7161,1.8779,1.992,2.0505,2.0504,1.9931,1.8819,1.7256,1.533,1.3156,1.0868,0.86062,0.64908,0.46426,0.31633,0.21215,0.15645,0.15065,0.19324,0.27981,0.40306,0.555,0.72347,0.89785,1.0671,1.2204,1.3483,1.4412,1.4959,1.5078,1.4775,1.4053,1.2984,1.1633,1.0065,0.84004,0.67168,0.51328,0.3721,0.25705,0.17408,0.12685,0.11744,0.14516,0.20717,0.29874,0.41337,0.54264,0.67827,0.81113,0.93312,1.0361,1.1141,1.1626,1.1782,1.1608,1.1109,1.0326,0.93021,0.81107,0.68121,0.54995,0.42311,0.31033,0.21646,0.14752,0.10632,0.095162,0.11362,0.15987,0.23069,0.31989,0.42298,0.53189,0.63997,0.7395,0.82589,0.89242,0.93551,0.95326,0.94338,0.90817,0.84906,0.77044,0.67629,0.57316,0.46664,0.36363,0.26992,0.19105,0.13115,0.093564,0.079833,0.090252,0.12373,0.17759,0.24794,0.33019,0.41964,0.50845,0.59248,0.66601,0.72517,0.76578,0.7865,0.78472,0.76123,0.71831,0.65784,0.58405,0.50194,0.41626,0.33085,0.25134,0.1826,0.12954,0.098838
51,0,8.6755,14.299,18.794,22.363,25.083,26.97,28.052,28.376,27.994,26.976,25.415,23.404,21.058,18.486,15.803,13.117,10.529,8.1283,5.9892,4.1683,2.7048,1.6166,0.90507,0.55213,0.52538,0.7795,1.2588,1.903,2.648,3.4295,4.1904,4.8743,5.4387,5.8509,6.0899,6.1437,6.016,5.7216,5.2784,4.722,4.0846,3.4055,2.7229,2.075,1.4943,1.0099,0.64098,0.40137,0.29494,0.31773,0.45906,0.70012,1.019,1.3885,1.7809,2.1675,2.5215,2.8211,3.0456,3.1829,3.2231,3.1686,3.0233,2.798,2.5072,2.1722,1.8113,1.4474,1.1015,0.79311,0.53869,0.35039,0.23684,0.20042,0.2398,0.34826,0.51532,0.72746,0.96851,1.22,1.4651,1.6874,1.8727,2.0101,2.0885,2.1064,2.0622,1.9593,1.8055,1.6103,1.3873,1.1499,0.91217,0.68857,0.49246,0.33412,0.22208,0.16166,0.15425,0.1984,0.28934,0.41926,0.57854,0.75503,0.93821,1.1132,1.2695,1.3972,1.4884,1.5375,1.5399,1.4983,1.414,1.2939,1.1442,0.97655,0.80115,0.62748,0.46792,0.33025,0.22353,0.15249,0.12099,0.12969,0.17675,0.25807,0.36717,0.49616,0.63609,0.77768,0.91042,1.0265,1.1174,1.1785,1.2055,1.197,1.1541,1.0792,0.97798,0.856,0.72235,0.58439,0.45162,0.33115,0.23121,0.15626,0.11155,0.098348,0.1168,0.16534,0.23907,0.33329,0.44113,0.55574,0.66763,0.7717,0.85934,0.92559,0.96557,0.97836,0.96202,0.91876,0.85122,0.76335,0.66162,0.55202,0.44149,0.3366,0.24402,0.16879,0.11568,0.087305,0.08484,0.10753,0.15396,0.21969,0.30059,0.39123,0.48498,0.57573,0.65782,0.72653,0.77536,0.80268,0.80711,0.78833,0.74776,0.68829,0.61321,0.52767,0.43729,0.34735,0.26347,0.19082,0.13344,0.094227,0.075868,0.079778,0.10591,0.14861
52,0,9.0074,14.835,19.475,23.137,25.897,27.773,28.797,29.021,28.506,27.328,25.594,23.406,20.888,18.162,15.351,12.569,9.9231,7.5046,5.3881,3.6277,2.258,1.2902,0.71736,0.51226,0.63294,1.0247,1.6231,2.3609,3.1684,3.9777,4.7306,5.3717,5.8619,6.1737,6.2928,6.2154,5.9537,5.5311,4.9741,4.3248,3.6215,2.9074,2.2228,1.6053,1.0854,0.68751,0.42526,0.30511,0.32296,0.46689,0.71852,1.0515,1.4386,1.8483,2.2503,2.616,2.9196,3.1435,3.2718,3.2991,3.2226,3.0526,2.8004,2.4837,2.1232,1.744,1.3675,1.0171,0.71294,0.47122,0.30404,0.21777,0.21381,0.28779,0.43102,0.62991,0.86827,1.1281,1.3902,1.6348,1.846,2.0096,2.1154,2.1583,2.1329,2.0448,1.8993,1.7065,1.4799,1.2336,0.98435,0.74728,0.53629,0.36394,0.23992,0.16992,0.15648,0.19837,0.29018,0.42413,0.5896,0.77385,0.96411,1.1457,1.3089,1.4393,1.5299,1.5751,1.5723,1.5225,1.4275,1.296,1.1356,0.95812,0.77364,0.59556,0.43467,0.29996,0.20031,0.14018,0.12281,0.1476,0.2117,0.30962,0.43379,0.57498,0.72271,0.86695,0.99737,1.106,1.1839,1.2278,1.2332,1.2017,1.1352,1.038,0.91734,0.78042,0.6372,0.49589,0.36671,0.25669,0.17314,0.12033,0.10121,0.11605,0.16282,0.23743,0.33397,0.44655,0.56513,0.68272,0.79094,0.8829,0.95078,0.99236,1.0033,0.98371,0.93481,0.8608,0.76593,0.65767,0.54218,0.42721,0.32022,0.22777,0.15537,0.10731,0.086132,0.092665,0.12547,0.18251,0.25845,0.34743,0.44494,0.54201,0.63312,0.71266,0.77376,0.81345,0.82926,0.82041,0.78647,0.73035,0.65688,0.57001,0.47613,0.38082,0.29044,0.21068,0.14633,0.10111,0.077482,0.076578,0.098194,0.14061,0.20092,0.27542,0.35943,0.44268
53,0,9.3452,15.379,20.167,23.918,26.715,28.574,29.533,29.65,28.993,27.648,25.735,23.365,20.677,17.799,14.865,11.997,9.3047,6.8824,4.8033,3.1184,1.8564,1.0209,0.59521,0.54231,0.81017,1.3344,2.0419,2.8589,3.7108,4.5273,5.2505,5.8276,6.2242,6.4193,6.4071,6.1924,5.7971,5.2532,4.5957,3.8723,3.1263,2.4035,1.7444,1.1844,0.74986,0.45892,0.31806,0.3251,0.46729,0.72441,1.0707,1.4734,1.901,2.3193,2.698,3.0103,3.2338,3.3572,3.3715,3.2792,3.0855,2.8087,2.4673,2.0847,1.6864,1.2992,0.94528,0.64588,0.41756,0.27115,0.2121,0.23946,0.34644,0.52156,0.74932,1.0103,1.2844,1.5513,1.7918,1.9872,2.1258,2.1981,2.2004,2.135,2.0037,1.8188,1.5926,1.3406,1.0799,0.82705,0.59879,0.40881,0.26775,0.18322,0.15867,0.19329,0.2822,0.4174,0.58686,0.77796,0.9761,1.1665,1.3363,1.4719,1.5673,1.6126,1.6068,1.5506,1.4485,1.3083,1.1382,0.95143,0.75969,0.5767,0.41317,0.28036,0.18596,0.13474,0.12914,0.16772,0.24664,0.35888,0.49555,0.64649,0.80038,0.94616,1.0729,1.1727,1.2374,1.2644,1.2502,1.198,1.1095,0.99314,0.85655,0.70848,0.55969,0.41926,0.29713,0.20034,0.13546,0.10555,0.11193,0.15314,0.22494,0.3225,0.4371,0.56035,0.68334,0.79847,0.89566,0.96929,1.0142,1.0276,1.0078,0.95769,0.87989,0.78054,0.6664,0.54532,0.42526,0.31507,0.22087,0.14904,0.10372,0.087258,0.10022,0.14071,0.20537,0.28964,0.3858,0.4889,0.58945,0.6801,0.75734,0.81283,0.84405,0.85,0.82797,0.78164,0.71405,0.6295,0.53387,0.43327,0.33572,0.24654,0.17214,0.1168,0.084123,0.075534,0.091098,0.1289,0.1859,0.25812,0.34117,0.42872,0.51447,0.59273,0.65891,0.71045
54,0,9.6887,15.931,20.866,24.706,27.536,29.374,30.26,30.262,29.454,27.936,25.838,23.285,20.425,17.399,14.35,11.404,8.6782,6.2664,4.2401,2.6454,1.5044,0.8116,0.54001,0.64166,1.0542,1.7033,2.5075,3.3871,4.2637,5.066,5.7379,6.2305,6.5158,6.581,6.4294,6.076,5.552,4.8983,4.1576,3.3825,2.6196,1.9156,1.3095,0.83226,0.50442,0.33596,0.32504,0.45996,0.71902,1.074,1.4928,1.9371,2.3736,2.7673,3.0902,3.3196,3.4389,3.4448,3.3365,3.1252,2.8248,2.4606,2.0571,1.6419,1.2428,0.88593,0.59149,0.37604,0.24989,0.21677,0.27395,0.41225,0.61688,0.86979,1.1502,1.435,1.7028,1.9337,2.1115,2.222,2.2598,2.2224,2.114,1.945,1.7242,1.4701,1.1997,0.9315,0.6836,0.4716,0.30893,0.20458,0.16313,0.18508,0.26618,0.39839,0.56974,0.76675,0.97272,1.173,1.3522,1.4972,1.5988,1.6475,1.6444,1.5861,1.4792,1.3313,1.1535,0.95872,0.7594,0.57026,0.4034,0.27039,0.17867,0.13384,0.13741,0.18728,0.27837,0.40273,0.5505,0.7096,0.86808,1.0146,1.1378,1.2291,1.2815,1.2926,1.2603,1.189,1.0824,0.95023,0.79974,0.64364,0.49232,0.35548,0.2428,0.161,0.11541,0.10807,0.13842,0.20347,0.29732,0.41257,0.53941,0.66964,0.79211,0.89771,0.97949,1.0321,1.0511,1.0355,0.98691,0.90871,0.80671,0.68847,0.56218,0.43709,0.32178,0.22368,0.14937,0.10379,0.089056,0.10531,0.15078,0.22117,0.31153,0.41385,0.52083,0.62511,0.71714,0.79309,0.84508,0.86935,0.86724,0.83615,0.77934,0.70224,0.60789,0.50527,0.40107,0.30192,0.21521,0.14606,0.099617,0.078082,0.082587,0.11254,0.1647,0.23455,0.31748,0.40628,0.49461,0.57711,0.64884,0.7031,0.7362,0.74546,0.73195,0.70651
55,0,10.038,16.493,21.575,25.501,28.361,30.17,30.976,30.854,29.888,28.19,25.903,23.164,20.133,16.964,13.806,10.795,8.0483,5.6616,3.7032,2.2133,1.2057,0.66482,0.55231,0.80876,1.361,2.125,3.0113,3.9352,4.8158,5.582,6.1813,6.5704,6.7293,6.6546,6.3598,5.8703,5.2271,4.4792,3.6764,2.8747,2.1224,1.4651,0.93783,0.56567,0.36111,0.32478,0.44552,0.7017,1.0629,1.4939,1.9572,2.4117,2.8236,3.1601,3.3976,3.5201,3.5185,3.399,3.1698,2.851,2.4644,2.0412,1.6099,1.1999,0.83855,0.54844,0.34506,0.23799,0.2292,0.31422,0.48143,0.71361,0.98916,1.2851,1.5778,1.8433,2.0622,2.2181,2.3005,2.3025,2.2267,2.0789,1.8714,1.6216,1.3447,1.0623,0.79375,0.55722,0.36813,0.23782,0.17344,0.17665,0.24423,0.36869,0.53822,0.73853,0.95255,1.1641,1.3551,1.5126,1.6243,1.6823,1.6839,1.6268,1.5198,1.3675,1.1832,0.97999,0.77288,0.57687,0.4048,0.26876,0.1772,0.13568,0.14513,0.20343,0.30462,0.43924,0.59617,0.76259,0.92612,1.073,1.1926,1.2769,1.3185,1.3154,1.2674,1.1798,1.0571,0.91102,0.75053,0.58902,0.43628,0.30457,0.20239,0.13596,0.10938,0.12338,0.17579,0.26186,0.37353,0.50248,0.63789,0.7693,0.886,0.98025,1.0444,1.0731,1.0657,1.0224,0.94731,0.84535,0.72475,0.59387,0.46297,0.34086,0.23646,0.15701,0.10754,0.090783,0.10722,0.15456,0.22896,0.32313,0.43041,0.54168,0.64965,0.74449,0.81995,0.8707,0.89157,0.88375,0.84601,0.7812,0.69627,0.59559,0.48698,0.37939,0.27878,0.1938,0.12978,0.090739,0.079065,0.094864,0.13614,0.19959,0.27963,0.37093,0.4648,0.55414,0.63377,0.69637,0.73762,0.75622,0.75135,0.72092,0.66817,0.59614,0.51249,0.43507
56,0,10.393,17.062,22.291,26.304,29.188,30.964,31.681,31.427,30.296,28.411,25.93,23.003,19.803,16.495,13.238,10.172,7.4192,5.0728,3.1973,1.8263,0.96348,0.58223,0.63195,1.0412,1.7259,2.5924,3.5442,4.4926,5.3555,6.0639,6.5703,6.8389,6.8591,6.6381,6.2004,5.5821,4.8335,4.0112,3.1705,2.3692,1.6555,1.0715,0.64636,0.39719,0.32691,0.42572,0.67263,1.0363,1.4784,1.9579,2.4343,2.8654,3.2199,3.4695,3.5975,3.5967,3.4668,3.2241,2.8863,2.4814,2.0378,1.5905,1.1696,0.80336,0.51562,0.32281,0.23309,0.24728,0.35772,0.5515,0.80854,1.1048,1.4143,1.7113,1.9728,2.1772,2.3102,2.3618,2.3298,2.2161,2.0321,1.7916,1.5137,1.2212,0.93253,0.66966,0.45028,0.28874,0.19455,0.17183,0.21949,0.33045,0.49345,0.69388,0.91428,1.1366,1.3422,1.516,1.6425,1.714,1.7247,1.6749,1.5699,1.4155,1.2274,1.017,0.80161,0.59654,0.41685,0.27524,0.18056,0.13868,0.15101,0.21476,0.32292,0.466,0.63166,0.80517,0.97312,1.1215,1.2402,1.3181,1.3505,1.336,1.2745,1.1722,1.0364,0.87906,0.70997,0.54395,0.39202,0.26613,0.17397,0.12236,0.11365,0.14722,0.21923,0.32318,0.44984,0.589,0.7284,0.85788,0.96672,1.0462,1.0905,1.0963,1.0641,0.99509,0.89672,0.7751,0.64131,0.50409,0.37434,0.26111,0.17314,0.11592,0.09329,0.10604,0.15186,0.2269,0.32425,0.43535,0.55218,0.66359,0.76247,0.84013,0.89212,0.91279,0.90174,0.85972,0.78959,0.69832,0.59203,0.47864,0.36745,0.26595,0.18153,0.12075,0.086969,0.082653,0.10733,0.15881,0.23133,0.31961,0.41581,0.51301,0.60294,0.67982,0.73577,0.76698,0.773,0.75208,0.70603,0.64012,0.55907,0.46665,0.37146,0.27971,0.20034,0.14544
57,0,10.755,17.641,23.017,27.113,30.017,31.753,32.375,31.98,30.675,28.597,25.917,22.802,19.436,15.995,12.648,9.5401,6.795,4.5043,2.727,1.488,0.78022,0.56473,0.77784,1.3357,2.1432,3.0979,4.0966,5.0484,5.8716,6.5009,6.8957,7.0292,6.9017,6.5319,5.9558,5.2204,4.3845,3.5108,2.6587,1.8859,1.2382,0.75187,0.4483,0.3348,0.40343,0.63336,0.99377,1.4444,1.9406,2.4373,2.8932,3.2679,3.5349,3.6732,3.6751,3.5435,3.2882,2.9351,2.5108,2.0496,1.5847,1.1518,0.77968,0.49261,0.30778,0.23331,0.26795,0.40278,0.62022,0.89975,1.2144,1.5358,1.8363,2.091,2.2807,2.3893,2.4108,2.3436,2.1953,1.9768,1.7077,1.4081,1.1018,0.81325,0.561,0.36341,0.23299,0.1769,0.19635,0.2865,0.43748,0.63382,0.85767,1.09,1.311,1.5027,1.649,1.7397,1.7659,1.7279,1.6285,1.477,1.2865,1.0696,0.84599,0.63085,0.44109,0.29012,0.18856,0.14272,0.15387,0.21956,0.33271,0.48237,0.65466,0.83549,1.0096,1.1613,1.2797,1.3542,1.3814,1.3567,1.2841,1.1702,1.0228,0.85487,0.67896,0.50977,0.35842,0.23765,0.15529,0.11712,0.12445,0.17555,0.26469,0.38387,0.52238,0.66863,0.81012,0.93539,1.0336,1.0978,1.1227,1.106,1.0501,0.95875,0.84119,0.70495,0.56248,0.42319,0.29966,0.19972,0.13108,0.098182,0.10267,0.14349,0.21614,0.31399,0.42775,0.54903,0.66682,0.77142,0.85537,0.91015,0.93339,0.92247,0.87964,0.80711,0.71156,0.6,0.48167,0.36605,0.26192,0.1768,0.11699,0.086453,0.086974,0.11788,0.17586,0.25567,0.35064,0.4533,0.55294,0.64297,0.71588,0.7663,0.79002,0.78613,0.75353,0.69545,0.61807,0.52643,0.42747,0.33012,0.24101,0.16577,0.11151,0.081817,0.079473,0.10345
58,0,11.122,18.227,23.751,27.93,30.849,32.537,33.055,32.511,31.026,28.749,25.867,22.562,19.033,15.467,12.039,8.9029,6.1804,3.9609,2.2963,1.2018,0.65781,0.61235,0.9878,1.6877,2.6062,3.6325,4.6585,5.5919,6.3534,6.8836,7.15,7.1367,6.8561,6.3393,5.6341,4.7974,3.8956,2.9962,2.1606,1.4441,0.88782,0.52016,0.35254,0.3813,0.58657,0.93654,1.3911,1.9026,2.4217,2.9021,3.3041,3.592,3.7467,3.7565,3.6247,3.3649,2.9971,2.5561,2.0756,1.5943,1.1467,0.76666,0.47832,0.29898,0.2366,0.2894,0.44553,0.68638,0.98541,1.3164,1.6482,1.9511,2.1996,2.3729,2.4586,2.4496,2.3495,2.1666,1.9179,1.6228,1.3062,0.99238,0.70581,0.46888,0.29625,0.19925,0.18217,0.24278,0.37296,0.5588,0.78287,1.0235,1.2595,1.471,1.6406,1.7542,1.8023,1.7829,1.696,1.5513,1.3602,1.1395,0.90754,0.68069,0.47853,0.31507,0.20249,0.14798,0.15415,0.2183,0.33253,0.48643,0.66558,0.85368,1.0335,1.1909,1.3128,1.3872,1.4105,1.3796,1.2998,1.1752,1.018,0.84163,0.65896,0.48557,0.33469,0.2183,0.14388,0.11708,0.13831,0.20444,0.30862,0.44087,0.58896,0.74028,0.88174,1.0014,1.0893,1.138,1.1437,1.1064,1.0296,0.91916,0.78555,0.63818,0.49128,0.35473,0.24035,0.15576,0.10816,0.099785,0.13045,0.19682,0.29148,0.40725,0.53271,0.65724,0.7694,0.86138,0.92437,0.95391,0.94806,0.90623,0.83357,0.73554,0.62084,0.49819,0.37775,0.26857,0.1799,0.1182,0.087853,0.090152,0.1247,0.18731,0.27251,0.37268,0.47862,0.58172,0.67356,0.74665,0.79286,0.81004,0.79758,0.75604,0.68933,0.60308,0.50387,0.39993,0.30032,0.21222,0.1421,0.095849,0.07636,0.085019,0.12079,0.18105,0.25967,0.34738
59,0,11.494,18.822,24.495,28.752,31.681,33.315,33.721,33.021,31.347,28.865,25.778,22.284,18.596,14.912,11.417,8.2648,5.5802,3.4473,1.9094,0.97051,0.59763,0.72441,1.2588,2.0916,3.1071,4.187,5.2192,6.1121,6.7907,7.203,7.327,7.1588,6.724,6.0664,5.2453,4.3269,3.3836,2.4861,1.6951,1.0615,0.61912,0.38641,0.36331,0.53417,0.8668,1.319,1.8425,2.3843,2.893,3.3235,3.6406,3.8161,3.8407,3.7139,3.4504,3.0751,2.6172,2.1188,1.6184,1.1559,0.76433,0.47173,0.29499,0.24187,0.30926,0.4847,0.74574,1.0652,1.4099,1.7507,2.0557,2.2973,2.4562,2.5187,2.482,2.3496,2.1356,1.8576,1.5408,1.21,0.89278,0.61335,0.39299,0.24787,0.18521,0.20682,0.30699,0.47353,0.68966,0.93418,1.1851,1.4183,1.6134,1.7545,1.8302,1.8344,1.7671,1.6357,1.4501,1.2279,0.98703,0.74852,0.53159,0.35188,0.22407,0.15633,0.15238,0.21039,0.32329,0.47938,0.66265,0.85755,1.046,1.2112,1.3375,1.4162,1.4405,1.4067,1.321,1.189,1.0247,0.83947,0.65032,0.47297,0.32077,0.20631,0.1379,0.12002,0.15245,0.23122,0.34777,0.49104,0.64759,0.80327,0.94398,1.0578,1.1351,1.1693,1.158,1.1018,1.0065,0.87995,0.73357,0.57901,0.43043,0.29846,0.19541,0.12789,0.10111,0.1163,0.17071,0.25897,0.37238,0.50085,0.63122,0.75424,0.85734,0.93222,0.97186,0.97446,0.93899,0.8698,0.77245,0.65485,0.52775,0.40144,0.28645,0.19189,0.12512,0.091045,0.091877,0.127,0.19192,0.2799,0.38468,0.49496,0.60172,0.69602,0.76833,0.81404,0.82929,0.81244,0.76415,0.68951,0.59635,0.49105,0.38314,0.28126,0.19394,0.12784,0.088168,0.077246,0.095278,0.14056,0.20928,0.29564,0.39076,0.48758,0.57656,0.65374
60,0,11.873,19.425,25.246,29.579,32.513,34.086,34.372,33.508,31.639,28.946,25.652,21.97,18.128,14.335,10.783,7.6303,4.9989,2.9677,1.5698,0.79663,0.60038,0.89954,1.5873,2.542,3.6383,4.7521,5.7686,6.5987,7.174,7.4519,7.4224,7.095,6.509,5.7209,4.8011,3.824,2.8662,1.9989,1.28,0.75325,0.44319,0.35631,0.47988,0.78574,1.2296,1.7601,2.3229,2.8617,3.3261,3.6752,3.881,3.9255,3.8107,3.5486,3.1657,2.6969,2.1795,1.6602,1.1791,0.77399,0.47279,0.29502,0.24756,0.32686,0.51787,0.79785,1.135,1.4958,1.8437,2.15,2.386,2.5304,2.5726,2.509,2.3479,2.1039,1.8006,1.4633,1.122,0.80367,0.53427,0.33369,0.21615,0.18826,0.24723,0.38434,0.58381,0.82481,1.0844,1.3376,1.5621,1.7361,1.8444,1.879,1.8382,1.7257,1.5519,1.3332,1.0876,0.83712,0.60248,0.40372,0.2562,0.16995,0.15095,0.19785,0.30433,0.45909,0.64652,0.84859,1.0449,1.2195,1.3558,1.442,1.4693,1.438,1.3508,1.214,1.0426,0.84986,0.65449,0.47107,0.31597,0.20158,0.13611,0.12418,0.16507,0.25352,0.38029,0.53308,0.6965,0.85611,0.99654,1.1058,1.174,1.1952,1.1686,1.096,0.98497,0.84458,0.68824,0.52867,0.38028,0.25497,0.16375,0.11288,0.10631,0.14288,0.21818,0.32547,0.45272,0.58902,0.72143,0.83819,0.92743,0.98356,1,0.97617,0.91409,0.82016,0.70224,0.57192,0.43945,0.3163,0.21295,0.13773,0.0965,0.091868,0.12333,0.18769,0.27756,0.38571,0.50036,0.61069,0.70975,0.78576,0.83298,0.84826,0.82815,0.77708,0.69914,0.60033,0.48979,0.377,0.27291,0.18475,0.12038,0.084791,0.080331,0.10633,0.16032,0.23599,0.32652,0.42483,0.52261,0.61049,0.67983,0.72463,0.74155,0.74192
61,0,12.256,20.035,26.005,30.412,33.346,34.85,35.008,33.971,31.9,28.992,25.489,21.621,17.63,13.738,10.142,7.0033,4.4408,2.526,1.2806,0.68187,0.66601,1.1356,1.969,3.0325,4.1918,5.3183,6.2969,7.0426,7.4959,7.6254,7.4344,6.9471,6.2168,5.3129,4.3153,3.3051,2.3609,1.552,0.93065,0.53137,0.3671,0.43094,0.69663,1.1237,1.6567,2.2369,2.8058,3.3075,3.6953,3.9353,4.0097,3.9127,3.6586,3.2726,2.7918,2.2598,1.7194,1.2183,0.79532,0.4823,0.29879,0.25314,0.34043,0.54501,0.8403,1.1948,1.5698,1.9288,2.2358,2.4662,2.5985,2.6207,2.5339,2.3457,2.0754,1.7479,1.3939,1.043,0.72613,0.46798,0.28851,0.19949,0.20498,0.30008,0.471,0.69929,0.96093,1.2296,1.4804,1.689,1.8375,1.9112,1.9038,1.8181,1.6632,1.4528,1.2066,0.94683,0.69549,0.47469,0.3024,0.19261,0.15253,0.18264,0.27844,0.4278,0.61547,0.823,1.03,1.217,1.3644,1.4616,1.4987,1.4734,1.3867,1.2495,1.0739,0.87443,0.67133,0.48077,0.32066,0.20293,0.13742,0.12826,0.17447,0.2703,0.40519,0.56556,0.73549,0.89926,1.04,1.1463,1.2068,1.2179,1.1784,1.0918,0.96733,0.81544,0.65094,0.4876,0.34088,0.22246,0.14277,0.10773,0.11936,0.17562,0.26952,0.39128,0.52891,0.67043,0.80043,0.90795,0.98292,1.0185,1.011,0.96285,0.87759,0.76357,0.63126,0.49261,0.35993,0.24563,0.15849,0.10578,0.091405,0.11558,0.17548,0.26412,0.37291,0.49208,0.60871,0.71405,0.79607,0.84735,0.86649,0.8489,0.79709,0.717,0.61373,0.49932,0.38312,0.27463,0.1842,0.11902,0.084765,0.083267,0.1142,0.17446,0.25663,0.35279,0.45531,0.55256,0.63631,0.70132,0.74112,0.75061,0.7295,0.67862,0.6049,0.53099
62,0,12.645,20.654,26.773,31.25,34.178,35.605,35.628,34.41,32.13,29.003,25.289,21.237,17.105,13.124,9.4974,6.3875,3.9095,2.1254,1.0441,0.62712,0.79356,1.4296,2.3988,3.5559,4.7588,5.8763,6.7947,7.4355,7.7499,7.7198,7.3629,6.7193,5.8559,4.8544,3.8028,2.7868,1.8847,1.1612,0.66013,0.40447,0.39383,0.60686,1.0036,1.5319,2.1267,2.7243,3.2652,3.6967,3.9789,4.0883,4.0189,3.7791,3.3956,2.9062,2.357,1.7977,1.2735,0.82984,0.49993,0.30658,0.25807,0.34982,0.56426,0.87406,1.2427,1.6327,2.0019,2.3148,2.5402,2.661,2.6667,2.557,2.3454,2.0509,1.7026,1.3326,0.97496,0.65985,0.41409,0.25574,0.19502,0.23277,0.36114,0.56373,0.81656,1.0942,1.3681,1.6109,1.8005,1.9185,1.9555,1.9075,1.7794,1.5852,1.3441,1.0778,0.81095,0.5675,0.36793,0.22908,0.16137,0.16857,0.2471,0.38624,0.57191,0.78289,0.99876,1.1985,1.3626,1.4759,1.5255,1.5103,1.4306,1.2957,1.1166,0.91262,0.702,0.50285,0.33458,0.21048,0.14143,0.1314,0.17968,0.27984,0.42088,0.58811,0.76422,0.93227,1.0751,1.1803,1.2361,1.2398,1.1891,1.0914,0.95556,0.79394,0.62254,0.45621,0.31093,0.19877,0.12985,0.10895,0.13687,0.20978,0.31896,0.4541,0.60019,0.74266,0.86825,0.96578,1.0248,1.0403,1.0113,0.94034,0.83467,0.70453,0.56216,0.4207,0.29318,0.19066,0.12222,0.093489,0.10587,0.15674,0.24081,0.34891,0.47096,0.59364,0.70563,0.79694,0.85751,0.88381,0.87146,0.82208,0.7428,0.63902,0.52081,0.39995,0.28606,0.19124,0.12301,0.086925,0.085731,0.11867,0.18134,0.26779,0.36926,0.4764,0.57658,0.66098,0.72403,0.75718,0.75822,0.73004,0.67348,0.59222,0.49575,0.39156,0.29132,0.21452
63,0,13.041,21.281,27.549,32.093,35.009,36.352,36.23,34.825,32.329,28.978,25.052,20.82,16.554,12.495,8.8519,5.7868,3.4088,1.7692,0.86237,0.63276,0.98154,1.778,2.8709,4.1046,5.3305,6.4164,7.2529,7.7695,7.9305,7.7327,7.2094,6.4171,5.4359,4.3586,3.2793,2.2858,1.4539,0.84038,0.47848,0.37743,0.52206,0.87612,1.3864,1.9904,2.6159,3.1969,3.6759,4.0071,4.1603,4.1249,3.9084,3.5339,3.0403,2.4762,1.8942,1.3468,0.87802,0.5271,0.31828,0.26237,0.3542,0.5757,0.89691,1.2806,1.6831,2.0645,2.3835,2.6098,2.7211,2.7112,2.5824,2.3475,2.032,1.6647,1.2811,0.91698,0.60506,0.37117,0.23372,0.20023,0.2687,0.42773,0.65786,0.93313,1.2223,1.4972,1.7294,1.896,1.9826,1.9806,1.8923,1.7261,1.4977,1.231,0.95175,0.68541,0.45623,0.28429,0.18321,0.1601,0.21426,0.33741,0.51505,0.72666,0.95212,1.1655,1.347,1.4789,1.5481,1.5492,1.48,1.3508,1.173,0.96531,0.74609,0.53766,0.35881,0.22486,0.14802,0.13321,0.18017,0.28197,0.42695,0.59954,0.78189,0.95529,1.102,1.2083,1.2625,1.2616,1.2037,1.0975,0.95101,0.78118,0.60349,0.43426,0.28986,0.1827,0.1226,0.11379,0.15555,0.24268,0.36507,0.51001,0.66167,0.80597,0.92727,1.013,1.0563,1.053,1.0038,0.91322,0.79097,0.64801,0.49929,0.35821,0.2385,0.15075,0.10251,0.097379,0.13485,0.20973,0.31433,0.43637,0.5647,0.68568,0.78842,0.86112,0.89761,0.89496,0.85294,0.77713,0.67378,0.5531,0.42772,0.30863,0.20689,0.13222,0.090623,0.085998,0.11762,0.18206,0.27102,0.37598,0.48547,0.58971,0.67832,0.74302,0.77528,0.77335,0.73994,0.67587,0.58782,0.48654,0.37946,0.27599,0.18796,0.12251,0.086238,0.083897
64,0,13.442,21.916,28.333,32.94,35.838,37.09,36.817,35.214,32.496,28.917,24.78,20.371,15.979,11.854,8.2096,5.205,2.9423,1.4602,0.73696,0.69874,1.2278,2.1765,3.3792,4.671,5.8983,6.93,7.6632,8.0383,8.0342,7.664,6.9778,6.0482,4.9681,3.8395,2.7605,1.8182,1.0829,0.60109,0.39248,0.45123,0.74639,1.2269,1.8273,2.4772,3.0994,3.6296,4.0152,4.2208,4.2286,4.0427,3.6852,3.1935,2.6174,2.0136,1.4382,0.9423,0.5649,0.33543,0.26602,0.35349,0.57818,0.90908,1.3055,1.7232,2.1154,2.4436,2.6724,2.7803,2.7575,2.6108,2.3564,2.0192,1.6351,1.2393,0.86963,0.56041,0.33829,0.22021,0.21264,0.30999,0.49738,0.75187,1.0446,1.3439,1.6158,1.8347,1.9776,2.0309,1.9914,1.8632,1.661,1.4046,1.1186,0.8324,0.57304,0.36419,0.22405,0.16366,0.18549,0.2844,0.44762,0.65592,0.88666,1.1137,1.3165,1.4706,1.5629,1.5841,1.5329,1.4155,1.2418,1.0322,0.80612,0.58694,0.39438,0.24733,0.1585,0.13445,0.1757,0.27585,0.42297,0.60018,0.78848,0.96827,1.1209,1.2308,1.2868,1.2845,1.2226,1.1101,0.95639,0.77937,0.59437,0.42156,0.27673,0.17285,0.11935,0.11994,0.17313,0.27239,0.40544,0.55878,0.71537,0.85923,0.97499,1.0518,1.0818,1.0609,0.99351,0.8854,0.74923,0.59704,0.44494,0.30671,0.19667,0.12427,0.096096,0.11361,0.17342,0.26911,0.38979,0.52181,0.65262,0.76669,0.85464,0.90672,0.91901,0.88872,0.81994,0.71975,0.59848,0.46852,0.34227,0.23176,0.14774,0.097664,0.085629,0.11215,0.17366,0.26308,0.37088,0.48637,0.59534,0.68805,0.75501,0.79021,0.7905,0.75582,0.68841,0.59624,0.48997,0.37831,0.27212,0.18272,0.11724,0.082139,0.081239,0.11415,0.17593,0.25885
65,0,13.848,22.559,29.124,33.791,36.664,37.818,37.385,35.577,32.63,28.821,24.474,19.894,15.385,11.206,7.5744,4.646,2.5135,1.2011,0.6691,0.82441,1.5297,2.6201,3.9167,5.2466,6.453,7.4083,8.0184,8.2367,8.0589,7.5155,6.6738,5.6225,4.4656,3.3124,2.2625,1.3993,0.78455,0.45185,0.4053,0.62281,1.0573,1.6436,2.3062,2.9687,3.5531,3.9997,4.2648,4.3258,4.18,3.8471,3.364,2.7811,2.1566,1.5522,1.0232,0.61553,0.3592,0.27065,0.34746,0.57162,0.90909,1.3179,1.7496,2.1567,2.4939,2.7289,2.8362,2.8066,2.6452,2.3722,2.0169,1.6146,1.2074,0.83253,0.52552,0.31376,0.21364,0.22949,0.35388,0.56751,0.84386,1.1513,1.4555,1.7246,1.9272,2.0454,2.0667,1.9899,1.8254,1.5898,1.3088,1.0103,0.72294,0.47582,0.29178,0.18667,0.16787,0.23383,0.37402,0.57136,0.803,1.0429,1.2654,1.445,1.5669,1.6145,1.5861,1.4847,1.3215,1.1144,0.88273,0.65203,0.44421,0.28033,0.17466,0.13657,0.16756,0.26201,0.40787,0.58832,0.78337,0.97103,1.1316,1.2487,1.3099,1.3091,1.2469,1.1311,0.97192,0.7882,0.59707,0.41953,0.27146,0.16834,0.11876,0.12605,0.18786,0.29638,0.43875,0.59957,0.76004,0.90419,1.016,1.084,1.1014,1.0665,0.98439,0.86178,0.71368,0.55358,0.39998,0.26628,0.16649,0.10931,0.099819,0.13797,0.21813,0.331,0.46303,0.60121,0.73016,0.8356,0.90799,0.93764,0.92428,0.8685,0.77718,0.65852,0.52533,0.39099,0.26965,0.17299,0.11022,0.086542,0.10397,0.15914,0.24574,0.35437,0.4727,0.58815,0.68885,0.76455,0.80549,0.80897,0.77559,0.70843,0.61519,0.50488,0.38849,0.27826,0.18556,0.11841,0.082965,0.082584,0.11673,0.18202,0.27056,0.37373,0.47864,0.57809
66,0,14.26,23.211,29.923,34.645,37.488,38.535,37.933,35.914,32.732,28.69,24.134,19.389,14.772,10.553,6.9501,4.1137,2.1256,0.9938,0.65934,1.0084,1.8838,3.1036,4.4764,5.823,6.9859,7.843,8.3116,8.3608,8.004,7.2906,6.3051,5.1511,3.9423,2.7927,1.8006,1.0427,0.5689,0.39788,0.51624,0.88506,1.4415,2.1077,2.8006,3.4411,3.9539,4.2878,4.4109,4.3163,4.0176,3.5507,2.9658,2.3245,1.6903,1.1253,0.68033,0.3918,0.27727,0.33788,0.55531,0.89707,1.3163,1.7633,2.1855,2.5371,2.7792,2.8898,2.8569,2.6861,2.3976,2.0244,1.6065,1.1857,0.80518,0.49953,0.29651,0.21209,0.24915,0.39739,0.63548,0.93187,1.2519,1.5596,1.8208,2.0093,2.1012,2.0913,1.9804,1.7814,1.5174,1.2154,0.90778,0.62524,0.39469,0.23866,0.17018,0.19284,0.30046,0.4781,0.70336,0.95058,1.1917,1.3998,1.5534,1.6334,1.6364,1.5584,1.411,1.2094,0.97592,0.73524,0.51087,0.32664,0.19989,0.14246,0.15754,0.24145,0.38278,0.56421,0.76455,0.96132,1.1334,1.2607,1.3307,1.3366,1.2776,1.1606,0.99845,0.80946,0.61169,0.42761,0.27483,0.16933,0.12,0.13094,0.19871,0.3144,0.46416,0.63093,0.7959,0.94118,1.0501,1.1119,1.1198,1.0729,0.97757,0.84303,0.68579,0.52027,0.36559,0.23596,0.1461,0.1031,0.11073,0.16699,0.2637,0.39098,0.53268,0.67369,0.79728,0.89194,0.94687,0.95616,0.92008,0.84082,0.72917,0.59631,0.45662,0.32406,0.21229,0.13248,0.092623,0.095886,0.14042,0.2202,0.32743,0.44795,0.56932,0.67897,0.76338,0.81494,0.82833,0.8018,0.73771,0.64374,0.5312,0.41053,0.29512,0.19625,0.12405,0.085378,0.083581,0.11737,0.18268,0.27259,0.37764,0.4863,0.586,0.66671,0.71894,0.74733
67,0,14.677,23.87,30.727,35.501,38.308,39.241,38.463,36.224,32.802,28.525,23.762,18.857,14.144,9.8991,6.3399,3.6113,1.7812,0.83987,0.70759,1.2488,2.286,3.621,5.0508,6.392,7.4887,8.2269,8.5378,8.4082,7.8709,6.994,5.8803,4.6456,3.4122,2.2951,1.3885,0.75941,0.443,0.44084,0.72088,1.2273,1.8827,2.5986,3.2875,3.8715,4.2816,4.4787,4.4456,4.1929,3.7511,3.1718,2.5165,1.8547,1.2509,0.76391,0.43523,0.28834,0.32554,0.53123,0.8714,1.3004,1.7621,2.2026,2.5704,2.8263,2.9418,2.9096,2.7327,2.4329,2.0443,1.61,1.1767,0.78737,0.48152,0.28522,0.21423,0.26972,0.43944,0.69848,1.014,1.3454,1.6556,1.9093,2.0788,2.1486,2.1074,1.9645,1.7352,1.4454,1.1276,0.8146,0.53956,0.3296,0.20353,0.17219,0.23499,0.38106,0.59101,0.8388,1.0943,1.3292,1.5166,1.6362,1.676,1.6294,1.5068,1.3181,1.0868,0.83723,0.59653,0.39016,0.23806,0.15553,0.14909,0.21683,0.34838,0.52755,0.73251,0.93887,1.1232,1.2647,1.3491,1.3652,1.3132,1.1998,1.0368,0.84257,0.63858,0.44701,0.28682,0.17545,0.12296,0.13366,0.20424,0.32516,0.48112,0.6537,0.82328,0.97031,1.0788,1.1366,1.1375,1.0818,0.97629,0.83191,0.66629,0.49561,0.34051,0.2152,0.13365,0.10286,0.12523,0.19685,0.30817,0.4467,0.59412,0.73661,0.85532,0.93852,0.97578,0.96504,0.90716,0.80896,0.68173,0.53818,0.39516,0.2675,0.16844,0.10785,0.091266,0.11975,0.18869,0.29035,0.41107,0.53724,0.65724,0.75413,0.81885,0.84531,0.8281,0.77209,0.68305,0.56981,0.44538,0.32302,0.2167,0.13619,0.090176,0.082847,0.11377,0.17852,0.26976,0.37564,0.485,0.58734,0.6708,0.7252,0.74553,0.72902,0.67852,0.61085
68,0,15.101,24.537,31.539,36.36,39.125,39.935,38.972,36.505,32.839,28.324,23.358,18.302,13.504,9.2468,5.7472,3.1415,1.4825,0.74043,0.81334,1.543,2.7317,4.166,5.6325,6.9455,7.9538,8.554,8.6932,8.3785,7.6625,6.6333,5.4097,4.1194,2.8895,1.8339,1.0388,0.5585,0.41101,0.57909,1.0114,1.636,2.3626,3.0951,3.7452,4.2395,4.5201,4.5627,4.3673,3.9627,3.3966,2.734,2.045,1.4027,0.86881,0.4937,0.30598,0.31291,0.49989,0.83442,1.2683,1.7456,2.2052,2.5939,2.8663,2.9947,2.9646,2.7859,2.4775,2.0761,1.6269,1.1791,0.78077,0.47066,0.2787,0.21829,0.28979,0.4781,0.75637,1.0873,1.4309,1.7429,1.9895,2.1424,2.1858,2.1186,1.9445,1.688,1.3768,1.0457,0.73171,0.46695,0.27876,0.18434,0.18967,0.29042,0.47147,0.70853,0.97224,1.2309,1.4529,1.6146,1.6968,1.6919,1.6016,1.4341,1.2128,0.95941,0.70405,0.47362,0.29298,0.18051,0.14579,0.19056,0.30717,0.47955,0.68549,0.90101,1.1003,1.2592,1.3608,1.3927,1.3541,1.247,1.0859,0.88942,0.67875,0.47744,0.30764,0.18727,0.12767,0.13431,0.20401,0.32712,0.48791,0.66667,0.84182,0.99286,1.1031,1.1593,1.1564,1.0942,0.98096,0.82884,0.65615,0.481,0.32438,0.20153,0.12684,0.10609,0.14049,0.22533,0.34831,0.49552,0.64842,0.79032,0.90216,0.9749,0.99728,0.96878,0.89179,0.7765,0.63582,0.48585,0.34312,0.22245,0.13727,0.095997,0.10218,0.15362,0.24345,0.36116,0.4916,0.62094,0.73185,0.81241,0.8566,0.85564,0.81161,0.73049,0.61887,0.49254,0.36457,0.24819,0.15685,0.099763,0.082498,0.10586,0.16655,0.25736,0.36585,0.47954,0.58677,0.67292,0.7297,0.7534,0.73915,0.68734,0.60683,0.50464,0.39425,0.29383
69,0,15.53,25.213,32.358,37.222,39.938,40.618,39.461,36.759,32.843,28.09,22.924,17.725,12.854,8.5993,5.1752,2.7075,1.2316,0.69634,0.97567,1.8883,3.2164,4.732,6.2137,7.4754,8.3739,8.8185,8.7749,8.272,7.383,6.2161,4.9046,3.5857,2.3885,1.4221,0.76205,0.44634,0.47393,0.8076,1.3767,2.0949,2.861,3.5754,4.1524,4.5277,4.6576,4.5355,4.1803,3.6393,2.9755,2.2646,1.5817,0.99896,0.57056,0.33416,0.30219,0.46354,0.78623,1.2222,1.7117,2.1932,2.6048,2.9001,3.0445,3.0253,2.8454,2.5321,2.1195,1.6563,1.1944,0.78384,0.46794,0.27593,0.22325,0.30762,0.51253,0.80732,1.1534,1.5055,1.8221,2.0615,2.1999,2.2207,2.1237,1.9245,1.6418,1.3123,0.97171,0.65854,0.40672,0.24149,0.17822,0.21948,0.35577,0.5675,0.82704,1.1011,1.3562,1.5622,1.6932,1.737,1.6874,1.5529,1.3496,1.0993,0.83379,0.58074,0.36949,0.22187,0.15292,0.16786,0.26144,0.4207,0.6247,0.84721,1.0601,1.2394,1.3635,1.4168,1.3952,1.3005,1.1466,0.9488,0.73212,0.52112,0.33879,0.20529,0.13455,0.1328,0.19797,0.32068,0.48409,0.66811,0.84972,1.0075,1.1223,1.1808,1.1772,1.1114,0.99263,0.83393,0.65507,0.47542,0.31622,0.19435,0.1237,0.11049,0.15485,0.24962,0.38217,0.53728,0.69379,0.8344,0.94165,1.0038,1.0117,0.96809,0.87543,0.74665,0.59579,0.44089,0.29948,0.18765,0.117,0.094296,0.12112,0.19316,0.3012,0.43072,0.56635,0.6924,0.79299,0.85781,0.87738,0.85049,0.78262,0.6791,0.5532,0.41988,0.29261,0.188,0.11647,0.085346,0.097337,0.14995,0.23532,0.34383,0.46224,0.57678,0.67159,0.7368,0.76712,0.75608,0.70651,0.62681,0.52329,0.40668,0.29416,0.19624,0.12528,0.089299
70,0,15.965,25.897,33.183,38.087,40.746,41.288,39.929,36.985,32.815,27.824,22.461,17.128,12.197,7.9597,4.6273,2.3121,1.0306,0.70794,1.1931,2.2812,3.7346,5.3123,6.7869,7.9745,8.7425,9.016,8.7812,8.0907,7.0384,5.7518,4.3771,3.0579,1.9226,1.0718,0.56671,0.4266,0.62961,1.1181,1.8031,2.5854,3.3572,4.0182,4.4904,4.7221,4.6871,4.3988,3.8952,3.2412,2.5128,1.7928,1.1568,0.67072,0.37707,0.2969,0.42411,0.72844,1.1613,1.6621,2.1634,2.6031,2.9244,3.0924,3.0876,2.9155,2.5972,2.176,1.6988,1.2217,0.79784,0.47207,0.2772,0.22807,0.32245,0.54103,0.85137,1.2103,1.5723,1.89,2.1271,2.2512,2.2526,2.131,1.9032,1.6003,1.2531,0.90579,0.59563,0.35754,0.21593,0.18305,0.25824,0.42756,0.66636,0.94319,1.2229,1.47,1.6542,1.7547,1.7576,1.6665,1.4909,1.2548,0.98561,0.71355,0.47185,0.28606,0.17669,0.15372,0.21694,0.35592,0.55027,0.77561,1.003,1.2036,1.3519,1.4322,1.4348,1.3584,1.215,1.0204,0.80029,0.57818,0.38142,0.23189,0.14541,0.13048,0.18664,0.30498,0.46921,0.6583,0.84702,1.0132,1.1354,1.2002,1.1998,1.134,1.0125,0.84868,0.66372,0.47844,0.31544,0.19229,0.123,0.11407,0.16502,0.26857,0.40978,0.5704,0.73033,0.87099,0.97376,1.0269,1.0244,0.96672,0.86043,0.72033,0.56142,0.40398,0.26545,0.1619,0.10474,0.09942,0.14531,0.23493,0.35674,0.49546,0.63423,0.75455,0.8425,0.88803,0.88556,0.8363,0.74549,0.62453,0.48864,0.35285,0.23337,0.14391,0.093824,0.08895,0.12837,0.20696,0.31305,0.43374,0.55327,0.65864,0.73717,0.77934,0.77811,0.73549,0.65879,0.55451,0.43574,0.318,0.21281,0.13206,0.087055,0.081972,0.11682,0.18358
71,0,16.406,26.588,34.015,38.953,41.549,41.944,40.375,37.182,32.753,27.525,21.972,16.513,11.535,7.3314,4.1064,1.9578,0.88067,0.77509,1.4637,2.7177,4.2805,5.8999,7.3446,8.4356,9.054,9.1435,8.7127,7.8386,6.6364,5.2513,3.8401,2.55,1.5047,0.79305,0.4587,0.49985,0.87272,1.4995,2.2743,3.0882,3.8302,4.4041,4.7436,4.8132,4.6072,4.1597,3.5276,2.7913,2.0364,1.348,0.79766,0.43994,0.30173,0.3845,0.66241,1.0867,1.5947,2.1171,2.584,2.9385,3.1341,3.1523,2.9916,2.6765,2.2459,1.7562,1.2626,0.82253,0.48424,0.28178,0.23241,0.3332,0.56316,0.88685,1.2592,1.6297,1.9518,2.1834,2.2993,2.282,2.1394,1.8886,1.562,1.2024,0.84788,0.54256,0.31866,0.20007,0.19646,0.30318,0.50244,0.76524,1.0554,1.336,1.5713,1.7318,1.7979,1.7633,1.6309,1.4207,1.1567,0.8736,0.60415,0.37904,0.22463,0.15633,0.17958,0.28854,0.46643,0.68915,0.9255,1.1468,1.3245,1.4362,1.4672,1.4166,1.2908,1.1043,0.88238,0.6507,0.43855,0.26919,0.16264,0.12959,0.17176,0.28172,0.44346,0.6355,0.83225,1.0093,1.1425,1.2175,1.2232,1.1618,1.0404,0.87366,0.68354,0.49179,0.32263,0.19517,0.12418,0.11636,0.1711,0.27984,0.42729,0.5949,0.75966,0.90035,1.0003,1.0473,1.036,0.96708,0.85085,0.70038,0.53508,0.37525,0.23942,0.144,0.098999,0.10882,0.17108,0.27583,0.41005,0.55467,0.69234,0.80602,0.88197,0.90952,0.88614,0.81507,0.70579,0.57165,0.42921,0.29533,0.18602,0.11388,0.086823,0.10721,0.17136,0.27022,0.39095,0.51877,0.63531,0.72714,0.78302,0.79709,0.76813,0.69907,0.59738,0.47692,0.35353,0.24024,0.15055,0.095379,0.079982,0.10618,0.16999,0.26442,0.37682,0.48821
72,0,16.854,27.287,34.852,39.821,42.346,42.587,40.798,37.349,32.659,27.195,21.456,15.883,10.871,6.7174,3.6155,1.6468,0.783,0.89716,1.7847,3.1932,4.848,6.4874,7.8792,8.8521,9.3036,9.1988,8.5706,7.521,6.1856,4.726,3.3066,2.0749,1.1461,0.59377,0.44123,0.66353,1.1948,1.9376,2.7721,3.583,4.2603,4.7164,4.9008,4.7971,4.4224,3.8312,3.0981,2.3158,1.5747,0.95796,0.52743,0.32203,0.34962,0.59045,0.99899,1.5105,2.0514,2.5493,2.9375,3.1696,3.2149,3.0741,2.7658,2.3326,1.8285,1.3181,0.85911,0.50431,0.29041,0.23586,0.3389,0.57751,0.91333,1.2979,1.6791,2.0054,2.2364,2.3418,2.3125,2.1495,1.879,1.5339,1.1582,0.80022,0.49834,0.28887,0.19234,0.21601,0.35189,0.57775,0.86087,1.1622,1.4402,1.6608,1.7955,1.8279,1.7543,1.5864,1.3439,1.06,0.76832,0.50655,0.30434,0.18421,0.1587,0.22704,0.37713,0.58773,0.82889,1.069,1.2743,1.4209,1.4893,1.4715,1.3692,1.198,0.97982,0.74074,0.51224,0.32085,0.19008,0.13341,0.15599,0.25223,0.40776,0.60079,0.80471,0.99342,1.1412,1.2307,1.2483,1.1953,1.0762,0.90897,0.71441,0.51594,0.33911,0.20422,0.12773,0.11735,0.17239,0.28411,0.43666,0.60903,0.7783,0.92288,1.0237,1.0669,1.0491,0.97185,0.84705,0.6884,0.51809,0.35544,0.22182,0.13263,0.097945,0.12069,0.19606,0.31362,0.4575,0.60701,0.7446,0.85009,0.91205,0.92291,0.88163,0.79288,0.66828,0.52354,0.37775,0.24821,0.15104,0.096941,0.092086,0.13546,0.22078,0.33659,0.46668,0.59407,0.70295,0.77959,0.81248,0.79885,0.74177,0.64802,0.5301,0.40195,0.27923,0.17745,0.10911,0.081109,0.096228,0.1521,0.24079,0.35121,0.46792,0.57838,0.66853,0.72149
73,0,17.306,27.993,35.694,40.69,43.138,43.215,41.199,37.488,32.533,26.834,20.917,15.24,10.209,6.1204,3.1573,1.3811,0.7382,1.0731,2.1532,3.7027,5.4306,7.0675,8.3835,9.2177,9.4874,9.181,8.3574,7.1439,5.6953,4.1875,2.7892,1.6446,0.85643,0.47956,0.51459,0.91216,1.5845,2.4167,3.2775,4.0501,4.6294,4.9415,4.9546,4.675,4.142,3.4307,2.6304,1.8417,1.1555,0.64679,0.36351,0.32472,0.51716,0.89954,1.4083,1.9664,2.4945,2.9226,3.1935,3.2762,3.1597,2.866,2.433,1.9191,1.3888,0.90886,0.53329,0.30327,0.23896,0.33957,0.58309,0.92942,1.3266,1.7184,2.0526,2.2837,2.3844,2.3414,2.1645,1.8747,1.5137,1.1258,0.7606,0.46376,0.26657,0.19068,0.23988,0.40196,0.65159,0.95177,1.2604,1.5358,1.7391,1.8473,1.8459,1.7365,1.5338,1.2659,0.96559,0.67296,0.42297,0.24706,0.16388,0.1804,0.29151,0.47852,0.71386,0.96598,1.1993,1.3836,1.4922,1.5144,1.4465,1.2988,1.0896,0.84828,0.60548,0.39077,0.23171,0.14601,0.14289,0.21956,0.36364,0.55383,0.76399,0.96501,1.1295,1.2372,1.2721,1.2325,1.1213,0.95658,0.75733,0.55178,0.3653,0.22029,0.13473,0.11749,0.16923,0.28129,0.43672,0.61415,0.78928,0.93809,1.0414,1.0855,1.0658,0.98327,0.85149,0.68571,0.51021,0.34474,0.21195,0.12676,0.099595,0.13259,0.21951,0.34745,0.49805,0.65165,0.7879,0.88706,0.93877,0.93356,0.87494,0.77054,0.63401,0.48275,0.33599,0.21218,0.12735,0.091034,0.10655,0.17018,0.27402,0.40151,0.53653,0.66162,0.75828,0.81526,0.82591,0.78813,0.70669,0.59292,0.46282,0.33172,0.21681,0.13187,0.087118,0.087314,0.13167,0.2125,0.31913,0.43838,0.55367,0.64978,0.71428,0.74077,0.7266,0.67059
74,0,17.765,28.707,36.542,41.559,43.922,43.827,41.576,37.597,32.375,26.443,20.354,14.586,9.5512,5.5437,2.7344,1.1626,0.7466,1.3014,2.566,4.2414,6.0221,7.6336,8.851,9.5277,9.6028,9.0906,8.0773,6.7146,5.1758,3.6477,2.3003,1.2698,0.64333,0.45351,0.67637,1.2376,2.0284,2.9193,3.7715,4.471,4.9224,5.0696,4.903,4.4524,3.7802,2.9793,2.15,1.3962,0.8034,0.43359,0.31622,0.44761,0.7924,1.2892,1.8595,2.419,2.8882,3.206,3.3299,3.249,2.9739,2.5479,2.0259,1.478,0.97283,0.57273,0.32118,0.24224,0.33572,0.58015,0.93446,1.3438,1.7486,2.0917,2.328,2.4253,2.3745,2.1824,1.8785,1.5011,1.1025,0.73201,0.43638,0.25116,0.19346,0.26554,0.45214,0.72231,1.037,1.3508,1.6199,1.8085,1.8888,1.8552,1.7114,1.4785,1.1872,0.87713,0.5868,0.3542,0.2066,0.16092,0.21888,0.3683,0.58703,0.8415,1.0956,1.3157,1.4703,1.5403,1.5142,1.3991,1.2098,0.97292,0.71871,0.48184,0.29225,0.17264,0.13704,0.18702,0.31341,0.49629,0.70921,0.92199,1.1056,1.2345,1.2913,1.2704,1.1727,1.0142,0.81426,0.60189,0.4029,0.24474,0.14619,0.11813,0.16238,0.27102,0.4275,0.60956,0.79081,0.94675,1.0562,1.1037,1.0844,1.0002,0.86466,0.69371,0.51253,0.34277,0.20875,0.12526,0.10298,0.14316,0.23793,0.37477,0.5326,0.68962,0.8237,0.91776,0.9595,0.94225,0.8708,0.75237,0.60524,0.44842,0.30231,0.18571,0.11297,0.092817,0.12675,0.20929,0.32687,0.46284,0.60104,0.71887,0.80249,0.84152,0.828,0.76675,0.66623,0.53838,0.40101,0.272,0.1686,0.10274,0.082679,0.11025,0.18002,0.28174,0.40198,0.52221,0.62724,0.70532,0.74422,0.7379,0.68966,0.60558,0.49848,0.38152
75,0,18.229,29.428,37.396,42.428,44.7,44.423,41.928,37.676,32.185,26.023,19.771,13.923,8.8997,4.9901,2.3492,0.99236,0.80818,1.5804,3.0195,4.8038,6.6163,8.1786,9.2757,9.7777,9.6481,8.9295,7.7352,6.2419,4.638,3.1187,1.8514,0.95996,0.51246,0.51631,0.92154,1.6294,2.5113,3.4276,4.2354,4.8291,5.1271,5.0951,4.7483,4.1401,3.3553,2.5005,1.6832,1.0046,0.53929,0.33144,0.38851,0.68243,1.1561,1.7313,2.3187,2.833,3.2012,3.3758,3.3353,3.0903,2.6743,2.1499,1.5845,1.054,0.62398,0.34581,0.24617,0.32809,0.56922,0.92843,1.349,1.7677,2.1238,2.3673,2.4675,2.4102,2.2084,1.8891,1.4986,1.0877,0.71193,0.41756,0.24043,0.19923,0.2919,0.49975,0.78952,1.1162,1.4334,1.6955,1.8665,1.9238,1.8576,1.6829,1.4219,1.1123,0.79451,0.51154,0.2983,0.18154,0.17299,0.26988,0.45488,0.69807,0.96561,1.2162,1.4156,1.5373,1.5635,1.4931,1.3335,1.1103,0.85275,0.59691,0.3757,0.21849,0.14425,0.15997,0.26065,0.42937,0.64106,0.86375,1.066,1.2198,1.3034,1.3058,1.227,1.08,0.88284,0.66489,0.45413,0.28001,0.16373,0.12032,0.15293,0.25456,0.40924,0.59419,0.7824,0.94755,1.0657,1.1212,1.1065,1.0237,0.88578,0.71045,0.52413,0.34964,0.21172,0.12685,0.10623,0.1504,0.25152,0.39499,0.55741,0.71878,0.85371,0.94432,0.97778,0.95055,0.86711,0.73846,0.58358,0.42189,0.27649,0.16609,0.10466,0.099191,0.14906,0.24639,0.37612,0.52047,0.6569,0.76684,0.83827,0.85724,0.82379,0.74306,0.62392,0.48548,0.34626,0.22341,0.13403,0.089026,0.093228,0.14501,0.23639,0.35475,0.48111,0.59819,0.6918,0.74631,0.75543,0.72101,0.64554,0.53805,0.41641,0.2951,0.19244,0.12006
76,0,18.698,30.157,38.254,43.297,45.471,45.003,42.257,37.725,31.965,25.576,19.169,13.254,8.2573,4.4618,2.0038,0.8716,0.92241,1.9078,3.5095,5.3847,7.2065,8.6966,9.652,9.9638,9.6223,8.6997,7.3373,5.7345,4.0931,2.6125,1.4532,0.72312,0.46731,0.6661,1.2426,2.0746,3.017,3.9231,4.6518,5.1098,5.2347,5.0169,4.4974,3.7535,2.8886,2.0197,1.2557,0.68919,0.37889,0.34668,0.57557,1.0132,1.5828,2.1937,2.7516,3.1766,3.4081,3.4181,3.2089,2.8141,2.2887,1.7099,1.1522,0.68992,0.37868,0.25239,0.31652,0.55086,0.91182,1.342,1.7752,2.1465,2.4029,2.508,2.4514,2.2407,1.9103,1.5053,1.0834,0.69983,0.40523,0.2346,0.20604,0.31693,0.54432,0.8506,1.1893,1.5084,1.7634,1.9175,1.9499,1.8579,1.6524,1.368,1.0419,0.72074,0.44646,0.25525,0.16941,0.19725,0.33052,0.54617,0.81068,1.0827,1.3253,1.5003,1.5847,1.5679,1.452,1.2558,1.0045,0.73604,0.48623,0.28965,0.17086,0.14435,0.21061,0.35699,0.55996,0.78839,1.0094,1.1893,1.3033,1.3361,1.2829,1.1518,0.96199,0.74146,0.51917,0.32708,0.19005,0.12613,0.14163,0.23212,0.3823,0.56859,0.76363,0.93891,1.0691,1.1361,1.1301,1.053,0.91579,0.73783,0.54556,0.36403,0.22009,0.13095,0.10829,0.15359,0.25806,0.40595,0.5744,0.73978,0.87525,0.96553,0.99476,0.96066,0.86782,0.73013,0.56745,0.40229,0.25765,0.15217,0.10003,0.10703,0.17093,0.28056,0.41978,0.56814,0.70371,0.80797,0.86455,0.86609,0.81526,0.71612,0.58471,0.43939,0.29898,0.18451,0.11073,0.086456,0.11402,0.18804,0.29643,0.42424,0.55289,0.66465,0.74091,0.77216,0.7567,0.69389,0.59351,0.47215,0.34452,0.22716,0.13847,0.089169,0.087503,0.12524
77,0,19.174,30.891,39.119,44.166,46.232,45.566,42.56,37.745,31.713,25.103,18.55,12.581,7.6274,3.9617,1.7,0.80097,1.0884,2.2807,4.0317,5.9781,7.7864,9.1812,9.9754,10.084,9.5263,8.4056,6.8911,5.2025,3.5524,2.1402,1.1151,0.56522,0.50905,0.89843,1.6298,2.5587,3.5285,4.3878,5.0051,5.3023,5.241,4.8388,4.162,3.3112,2.4036,1.5622,0.89084,0.4682,0.33166,0.47815,0.86508,1.4175,2.0426,2.643,3.1256,3.4228,3.4924,3.3294,2.962,2.4456,1.853,1.27,0.77163,0.42286,0.26255,0.3025,0.52425,0.88501,1.323,1.7707,2.1599,2.4317,2.5491,2.495,2.282,1.941,1.524,1.089,0.69685,0.39873,0.23201,0.21341,0.33892,0.5837,0.90577,1.254,1.5768,1.8244,1.9627,1.9724,1.8534,1.6246,1.3169,0.979,0.65558,0.39256,0.2234,0.16869,0.23108,0.39745,0.6398,0.91946,1.194,1.4203,1.5695,1.6159,1.5556,1.3991,1.1684,0.89856,0.6262,0.3911,0.22452,0.14846,0.17025,0.28374,0.46937,0.69706,0.93201,1.1387,1.2875,1.3554,1.3342,1.2279,1.0518,0.83178,0.59968,0.38919,0.22812,0.13888,0.13151,0.20496,0.34597,0.53174,0.73351,0.92035,1.0656,1.1473,1.1546,1.0867,0.95358,0.77551,0.57761,0.38836,0.23506,0.1377,0.10958,0.15206,0.25692,0.4085,0.5814,0.75101,0.89147,0.98277,1.0099,0.97226,0.87336,0.72916,0.56005,0.39054,0.24477,0.14275,0.09791,0.11471,0.18929,0.30961,0.45747,0.60895,0.74297,0.83903,0.88428,0.87185,0.80399,0.69015,0.54881,0.39821,0.26095,0.15579,0.096649,0.091624,0.13967,0.23312,0.35629,0.49075,0.61616,0.7157,0.77522,0.78582,0.74421,0.65818,0.54195,0.40981,0.28105,0.17506,0.10517,0.080409,0.10385,0.17312,0.27918,0.38978
78,0,19.656,31.632,39.988,45.035,46.986,46.112,42.839,37.735,31.432,24.605,17.915,11.907,7.0126,3.4925,1.4397,0.78094,1.3049,2.6959,4.5808,6.5779,8.3489,9.6263,10.241,10.136,9.3616,8.0525,6.405,4.6568,3.0278,1.7127,0.84551,0.49021,0.63643,1.2065,2.0709,3.0664,4.0276,4.8056,5.2818,5.3991,5.1461,4.5685,3.7581,2.8345,1.9251,1.1521,0.60885,0.35417,0.40039,0.71758,1.2382,1.8681,2.5034,3.0463,3.4126,3.5525,3.4472,3.1173,2.6162,2.0178,1.4075,0.87243,0.48037,0.27988,0.28769,0.49054,0.84599,1.292,1.7542,2.1625,2.4552,2.5871,2.5435,2.3302,1.9835,1.5542,1.1065,0.70275,0.3986,0.23192,0.22018,0.35739,0.61633,0.95301,1.3117,1.6365,1.8799,2.0036,1.9926,1.8494,1.5966,1.2726,0.92248,0.60027,0.34849,0.20182,0.17661,0.27195,0.46824,0.73281,1.0234,1.2945,1.5052,1.6219,1.6322,1.5312,1.3368,1.0791,0.79514,0.52729,0.3125,0.181,0.14903,0.21803,0.37398,0.59099,0.83429,1.0652,1.249,1.3578,1.3769,1.3025,1.1475,0.93574,0.69786,0.46889,0.28169,0.16276,0.12671,0.17702,0.30261,0.48324,0.68947,0.88938,1.0525,1.1533,1.179,1.1243,0.99949,0.8228,0.6207,0.42309,0.25797,0.14892,0.11055,0.14676,0.24948,0.40171,0.57857,0.75449,0.90036,0.99556,1.0261,0.9872,0.88471,0.73566,0.56097,0.38736,0.23938,0.13803,0.09728,0.1211,0.20465,0.33326,0.48672,0.64193,0.77563,0.86586,0.90113,0.875,0.79376,0.66815,0.51805,0.36452,0.23057,0.13465,0.090217,0.1026,0.1684,0.27688,0.41053,0.54963,0.67148,0.75823,0.79779,0.78524,0.72293,0.61919,0.48877,0.35187,0.22902,0.13643,0.087152,0.08792,0.13723,0.22723,0.34307,0.47092,0.59258,0.67025
79,0,20.143,32.38,40.861,45.903,47.73,46.64,43.093,37.695,31.122,24.083,17.268,11.235,6.4152,3.0564,1.2244,0.81174,1.5703,3.1503,5.1521,7.178,8.8881,10.027,10.446,10.119,9.1306,7.646,5.8877,4.108,2.5301,1.3395,0.65069,0.49986,0.84579,1.5813,2.5523,3.581,4.4975,5.1612,5.4715,5.3963,4.9542,4.2183,3.3043,2.3468,1.4773,0.81135,0.42519,0.35352,0.5807,1.0499,1.6707,2.3346,2.9331,3.3746,3.5914,3.556,3.2766,2.8,2.2015,1.5692,0.99349,0.55497,0.30694,0.27534,0.45123,0.79606,1.2458,1.725,2.1545,2.4698,2.624,2.5927,2.3868,2.0361,1.5975,1.1357,0.71884,0.40469,0.23453,0.22561,0.37146,0.64237,0.991,1.3605,1.6899,1.9285,2.0422,2.0126,1.8477,1.5736,1.2324,0.87534,0.55311,0.314,0.18855,0.19145,0.31664,0.54054,0.82371,1.1211,1.3855,1.5759,1.6637,1.6341,1.4967,1.2697,0.98951,0.6991,0.44039,0.25144,0.1574,0.16972,0.28295,0.47597,0.71618,0.96528,1.1838,1.3367,1.4019,1.3694,1.2461,1.0499,0.81219,0.56875,0.35521,0.20259,0.13196,0.15158,0.25537,0.4256,0.63209,0.84372,1.0255,1.1503,1.1993,1.1641,1.0528,0.88072,0.67617,0.46901,0.29046,0.16627,0.11345,0.1382,0.23431,0.38616,0.56704,0.74882,0.90248,1.0057,1.0416,1.0052,0.90349,0.75091,0.57161,0.39284,0.24071,0.13789,0.098034,0.12564,0.21529,0.35046,0.5105,0.66862,0.80085,0.88775,0.9161,0.88053,0.78818,0.65192,0.49486,0.33882,0.20814,0.1208,0.089322,0.11675,0.19762,0.31899,0.46014,0.5997,0.7158,0.79118,0.81359,0.77982,0.69701,0.57734,0.43896,0.30173,0.18624,0.10949,0.082237,0.10678,0.17844,0.28597,0.4119,0.53687,0.6423,0.71395,0.74203,0.70997
80,0,20.635,33.134,41.74,46.769,48.465,47.15,43.321,37.626,30.784,23.539,16.61,10.566,5.8379,2.6557,1.0552,0.89316,1.8826,3.6404,5.7407,7.7725,9.399,10.377,10.587,10.033,8.8373,7.1931,5.3485,3.5667,2.0694,1.0291,0.53514,0.59386,1.1315,2.0118,3.0595,4.0859,4.9221,5.442,5.5669,5.2943,4.6729,3.8033,2.8215,1.8713,1.0825,0.55739,0.34966,0.46599,0.86159,1.4543,2.1344,2.7857,3.3017,3.6042,3.6484,3.4332,2.9945,2.4039,1.7538,1.1397,0.64895,0.34768,0.26811,0.40945,0.73588,1.1861,1.6794,2.1346,2.4771,2.6554,2.6457,2.4481,2.0998,1.6526,1.1774,0.74496,0.4176,0.23924,0.22954,0.3805,0.66112,1.0208,1.3993,1.7353,1.9729,2.0771,2.0339,1.8496,1.5565,1.2,0.83468,0.5154,0.28706,0.18207,0.21095,0.36352,0.611,0.91128,1.2121,1.4674,1.636,1.6921,1.6286,1.4542,1.1999,0.90341,0.61098,0.36722,0.20687,0.15217,0.20717,0.36045,0.58448,0.8405,1.0867,1.2842,1.4016,1.42,1.3385,1.1697,0.94193,0.68906,0.45122,0.2636,0.15333,0.13499,0.20867,0.35981,0.56208,0.78308,0.98344,1.1348,1.2109,1.2018,1.1097,0.94813,0.74437,0.5284,0.33482,0.19185,0.12026,0.12904,0.21452,0.36124,0.54368,0.73358,0.89814,1.0117,1.0573,1.0276,0.92879,0.77504,0.59251,0.40754,0.24975,0.14211,0.10001,0.12827,0.22057,0.36047,0.52613,0.68809,0.82308,0.90769,0.92969,0.88756,0.78678,0.64369,0.48053,0.32194,0.19347,0.11303,0.092228,0.13211,0.22638,0.35725,0.50409,0.64434,0.75311,0.81585,0.82213,0.77153,0.6721,0.53897,0.39454,0.25946,0.15408,0.093805,0.087039,0.13355,0.22546,0.34612,0.47618,0.59676,0.68803,0.7352,0.73437,0.68352,0.59173,0.47206
81,0,21.133,33.896,42.621,47.633,49.191,47.641,43.523,37.528,30.416,22.973,15.941,9.9034,5.2834,2.292,0.93292,1.0244,2.2396,4.1618,6.3409,8.3558,9.8748,10.674,10.663,9.8816,8.4862,6.7019,4.7974,3.0433,1.6557,0.78789,0.5016,0.76972,1.4858,2.486,3.5772,4.5649,5.2874,5.6379,5.5648,5.0971,4.3142,3.3419,2.3316,1.4307,0.76051,0.40331,0.3862,0.685,1.2263,1.9055,2.5995,3.1911,3.5831,3.7188,3.5793,3.1934,2.6236,1.962,1.3116,0.76738,0.40543,0.27004,0.36751,0.6684,1.1118,1.6183,2.0986,2.4742,2.6837,2.6974,2.5176,2.1718,1.7205,1.2315,0.78169,0.43753,0.24668,0.23102,0.38416,0.67192,1.0421,1.4301,1.7717,2.0123,2.1107,2.0551,1.8562,1.5458,1.1755,0.80262,0.48428,0.26729,0.1805,0.23276,0.41049,0.67895,0.99162,1.2966,1.5403,1.6869,1.7122,1.614,1.4093,1.1297,0.82187,0.53285,0.307,0.17791,0.1621,0.25869,0.44675,0.69488,0.95982,1.1965,1.3665,1.4437,1.4156,1.2871,1.0808,0.82861,0.57232,0.35013,0.19679,0.13381,0.16842,0.29185,0.48173,0.70487,0.92358,1.1036,1.2113,1.2346,1.1668,1.0219,0.82345,0.6017,0.39304,0.22851,0.13376,0.12147,0.19101,0.32905,0.51128,0.70688,0.88287,1.0119,1.0718,1.0531,0.96104,0.80863,0.62337,0.43195,0.26649,0.15088,0.10284,0.12817,0.2209,0.36384,0.53316,0.69987,0.83876,0.92421,0.94607,0.89846,0.79078,0.64154,0.47305,0.31294,0.18525,0.10947,0.096827,0.14767,0.25161,0.3902,0.54308,0.68136,0.78479,0.83737,0.82809,0.76185,0.64861,0.50625,0.3578,0.22583,0.13131,0.087195,0.099576,0.16572,0.27309,0.40395,0.53789,0.65048,0.72415,0.75024,0.72342,0.64693,0.53758,0.40738,0.27919,0.17558
82,0,21.639,34.664,43.506,48.496,49.907,48.114,43.698,37.4,30.022,22.387,15.265,9.2487,4.7538,1.967,0.85823,1.2046,2.6388,4.7103,6.9474,8.9218,10.311,10.913,10.672,9.6647,8.0826,6.18,4.2444,2.548,1.2973,0.62141,0.55068,1.0229,1.8988,2.9901,4.0894,5.0029,5.5808,5.742,5.4652,4.8127,3.8931,2.8544,1.8573,1.0464,0.52748,0.35725,0.53278,0.99801,1.6531,2.3757,3.0359,3.5237,3.7584,3.71,3.3897,2.8555,2.1937,1.511,0.91293,0.48551,0.2853,0.32947,0.59531,1.0259,1.5395,2.0461,2.4566,2.7047,2.7503,2.5904,2.2559,1.7994,1.2988,0.82981,0.4653,0.25729,0.23104,0.38114,0.67454,1.0538,1.4528,1.8025,2.0453,2.1437,2.0789,1.8669,1.5427,1.159,0.77883,0.4606,0.25235,0.18244,0.256,0.45505,0.74291,1.0663,1.3706,1.6059,1.7293,1.7259,1.5952,1.3612,1.0625,0.74641,0.46435,0.25963,0.16236,0.18493,0.31895,0.53945,0.80412,1.0707,1.2924,1.4314,1.4658,1.3918,1.2213,0.98317,0.7174,0.46539,0.26851,0.15533,0.14219,0.22756,0.39474,0.61288,0.84461,1.05,1.1945,1.2564,1.2212,1.1011,0.91212,0.6884,0.46601,0.279,0.15729,0.11814,0.16611,0.29074,0.4686,0.66925,0.85799,1.0034,1.081,1.0791,0.99838,0.85134,0.6649,0.46641,0.2914,0.16471,0.10705,0.1255,0.21456,0.35877,0.53225,0.70478,0.84819,0.93778,0.96128,0.91218,0.80221,0.64695,0.47338,0.3098,0.18121,0.10825,0.1009,0.15889,0.27131,0.41851,0.57415,0.71152,0.81187,0.85376,0.83378,0.75509,0.62889,0.47876,0.32807,0.20027,0.11599,0.087078,0.11661,0.19894,0.31963,0.45846,0.5903,0.69469,0.75575,0.76039,0.70904,0.61324,0.4873,0.35035,0.22771,0.13438,0.088905,0.091253
83,0,22.15,35.439,44.394,49.355,50.613,48.568,43.849,37.243,29.6,21.783,14.584,8.6048,4.2514,1.6824,0.83167,1.4329,3.0775,5.2818,7.5551,9.4649,10.702,11.093,10.615,9.386,7.6325,5.6361,3.6992,2.0903,1.0018,0.5333,0.6812,1.3468,2.3592,3.5095,4.5804,5.3854,5.7923,5.7505,5.2718,4.4524,3.4274,2.3623,1.4204,0.73668,0.39506,0.42158,0.78124,1.3868,2.1164,2.8356,3.4155,3.7614,3.8152,3.5787,3.0941,2.446,1.7397,1.0889,0.59242,0.31931,0.29966,0.52026,0.92903,1.4458,1.9743,2.4233,2.7139,2.7998,2.6692,2.3476,1.8931,1.3787,0.8903,0.50198,0.27215,0.22994,0.37285,0.66693,1.056,1.4658,1.8266,2.076,2.1738,2.1066,1.8834,1.547,1.1517,0.76328,0.44412,0.24226,0.18625,0.27854,0.49753,0.80081,1.1347,1.4382,1.6607,1.7666,1.7339,1.575,1.3145,0.9983,0.67838,0.40584,0.22369,0.15882,0.21747,0.38621,0.63199,0.91157,1.172,1.3731,1.4787,1.4709,1.3525,1.1455,0.88337,0.611,0.3734,0.20712,0.13848,0.17505,0.30746,0.50987,0.74672,0.9748,1.1557,1.2587,1.266,1.1792,1.0094,0.79053,0.55555,0.34584,0.19436,0.12361,0.14348,0.24762,0.4166,0.61986,0.82045,0.98499,1.0847,1.1035,1.0385,0.90108,0.71593,0.51208,0.32585,0.18467,0.11324,0.1202,0.20276,0.34545,0.52071,0.70024,0.85167,0.94894,0.97675,0.92987,0.8186,0.65966,0.48198,0.31318,0.18172,0.10812,0.10325,0.16567,0.28417,0.43642,0.59661,0.73713,0.83286,0.86764,0.83962,0.74931,0.61513,0.4586,0.30489,0.18092,0.10557,0.089825,0.13493,0.23171,0.36168,0.50453,0.63528,0.73208,0.77604,0.76265,0.69511,0.5822,0.44392,0.30507,0.18709,0.10815,0.081566,0.11063,0.19402,0.29481
84,0,22.667,36.22,45.286,50.213,51.307,49.002,43.973,37.058,29.153,21.162,13.9,7.9744,3.7782,1.44,0.85345,1.7075,3.5525,5.8712,8.1578,9.9797,11.044,11.21,10.492,9.0499,7.1435,5.0803,3.1718,1.6797,0.77528,0.52562,0.89004,1.7332,2.8549,4.0289,5.0354,5.6997,5.915,5.663,4.9922,4.0307,2.9366,1.8872,1.0412,0.51667,0.36983,0.59284,1.1177,1.8292,2.5883,3.2564,3.7138,3.8879,3.7496,3.3345,2.7144,1.9969,1.2986,0.73086,0.37777,0.28355,0.44707,0.82399,1.3357,1.8849,2.3707,2.7094,2.8416,2.7491,2.4499,1.9987,1.475,0.96372,0.54897,0.29231,0.22899,0.35924,0.65123,1.0453,1.4696,1.8428,2.1032,2.2058,2.1351,1.9075,1.5589,1.1535,0.75638,0.43395,0.23637,0.19107,0.29929,0.53546,0.85363,1.1946,1.4989,1.7105,1.795,1.7411,1.5535,1.2716,0.94032,0.61814,0.35695,0.19805,0.16477,0.25819,0.45695,0.7244,1.0106,1.2652,1.4398,1.5098,1.4609,1.3028,1.0635,0.7854,0.51457,0.29675,0.16711,0.14416,0.22841,0.40206,0.63194,0.8755,1.091,1.2384,1.2938,1.2483,1.1096,0.90395,0.66372,0.43376,0.24942,0.14241,0.12769,0.20461,0.35763,0.55756,0.76877,0.95376,1.0788,1.1236,1.0805,0.95776,0.77693,0.56891,0.37066,0.21315,0.12367,0.11471,0.18573,0.32267,0.50001,0.68628,0.8462,0.95512,0.99215,0.95192,0.84194,0.6813,0.49854,0.32369,0.18694,0.1095,0.1034,0.16773,0.29037,0.447,0.61165,0.75325,0.84898,0.88194,0.84589,0.7478,0.60667,0.44409,0.28968,0.16796,0.099058,0.093837,0.15112,0.25983,0.3995,0.54517,0.67105,0.75794,0.79015,0.76229,0.67666,0.55119,0.40734,0.26806,0.15735,0.093627,0.085889,0.1343,0.22949,0.35725,0.49785,0.59888
85,0,23.187,37.007,46.182,51.068,51.988,49.415,44.069,36.843,28.681,20.526,13.216,7.3594,3.3361,1.2406,0.92322,2.0268,4.0598,6.4735,8.7502,10.461,11.334,11.264,10.305,8.6611,6.6235,4.5221,2.6725,1.3243,0.62281,0.59855,1.1721,2.1722,3.372,4.5338,5.4403,5.9363,5.9447,5.4833,4.6374,3.5648,2.4418,1.4501,0.73708,0.39684,0.45288,0.86177,1.5235,2.2997,3.0405,3.6121,3.9114,3.8949,3.5664,2.995,2.2795,1.5432,0.9057,0.46677,0.28729,0.38114,0.71367,1.2115,1.7748,2.2988,2.6867,2.8733,2.826,2.5582,2.1187,1.5861,1.0539,0.6077,0.31977,0.22907,0.34162,0.62642,1.0252,1.4595,1.8515,2.1255,2.2381,2.1702,1.9364,1.5814,1.1634,0.75818,0.43032,0.2337,0.19596,0.31699,0.56818,0.89955,1.2485,1.551,1.7549,1.8218,1.7427,1.5355,1.2315,0.88993,0.56643,0.31734,0.18149,0.17806,0.30329,0.53025,0.81371,1.1032,1.3448,1.4963,1.5275,1.4393,1.2451,0.98042,0.69185,0.42975,0.23759,0.14669,0.16944,0.2984,0.50619,0.75427,0.99643,1.1883,1.2974,1.3026,1.2053,1.0233,0.78852,0.54306,0.32761,0.18066,0.12409,0.16589,0.29506,0.4855,0.70279,0.90579,1.059,1.1355,1.1204,1.0185,0.84788,0.63891,0.42844,0.25227,0.14098,0.11092,0.16548,0.2938,0.46913,0.66052,0.83295,0.95564,1.0052,0.97629,0.87191,0.71241,0.52505,0.3432,0.19785,0.11316,0.10247,0.16523,0.28883,0.44955,0.61947,0.76492,0.86323,0.89391,0.85517,0.7525,0.60463,0.43753,0.28077,0.16011,0.09636,0.098793,0.16561,0.28314,0.42977,0.57857,0.70294,0.78037,0.79851,0.75569,0.65875,0.52458,0.37481,0.23741,0.13566,0.085961,0.095924,0.16249,0.272,0.40507,0.53925,0.65198,0.72348,0.72522
86,0,23.715,37.801,47.082,51.919,52.657,49.806,44.138,36.6,28.186,19.877,12.533,6.7621,2.9269,1.085,1.0405,2.3886,4.5959,7.0841,9.3271,10.905,11.568,11.254,10.057,8.2254,6.0803,3.9706,2.2099,1.0309,0.5473,0.75026,1.5207,2.6523,3.8967,5.0092,5.7828,6.0873,5.8807,5.2175,4.2211,3.073,1.9635,1.07,0.52177,0.38268,0.6398,1.214,1.9762,2.7714,3.4459,3.8807,3.9958,3.7821,3.2788,2.585,1.8219,1.1203,0.59257,0.31844,0.32864,0.60321,1.0747,1.6458,2.2035,2.6455,2.8896,2.8976,2.6688,2.249,1.7145,1.1599,0.68178,0.3562,0.23263,0.32057,0.59416,0.99325,1.4398,1.847,2.1429,2.2691,2.2096,1.9756,1.6115,1.1853,0.76755,0.43326,0.23416,0.20053,0.33052,0.59473,0.93802,1.295,1.5985,1.7929,1.8463,1.7472,1.5161,1.1984,0.84518,0.52357,0.28592,0.17225,0.19725,0.35085,0.60169,0.90013,1.1878,1.4147,1.538,1.5367,1.4088,1.1834,0.89853,0.60599,0.35729,0.19489,0.14449,0.21135,0.37936,0.61577,0.87294,1.1046,1.2675,1.3318,1.2882,1.1431,0.92502,0.67301,0.43182,0.24381,0.14011,0.13738,0.23271,0.4058,0.62263,0.84101,1.023,1.1328,1.1526,1.0796,0.92577,0.72069,0.50094,0.30543,0.16834,0.11236,0.14527,0.2584,0.42863,0.62542,0.80912,0.9477,1.0161,1.0018,0.9071,0.75186,0.56154,0.37251,0.2163,0.12076,0.10117,0.15871,0.28143,0.44467,0.61853,0.77015,0.87402,0.908,0.86981,0.763,0.61128,0.43927,0.27902,0.15768,0.096203,0.1036,0.177,0.30219,0.45445,0.60517,0.72838,0.79966,0.80873,0.75233,0.64296,0.50011,0.3483,0.21421,0.12056,0.083752,0.10941,0.191,0.31233,0.4515,0.58174,0.68043,0.73411,0.72926,0.66556,0.55637
87,0,24.248,38.601,47.986,52.766,53.312,50.178,44.182,36.33,27.668,19.216,11.851,6.1845,2.5526,0.97419,1.2047,2.7905,5.1566,7.698,9.8839,11.305,11.743,11.181,9.7505,7.7493,5.5228,3.4348,1.7924,0.80468,0.55013,0.97729,1.9272,3.1615,4.4146,5.4415,6.0527,6.148,5.7247,4.8756,3.7586,2.5751,1.5214,0.76355,0.40501,0.47464,0.92122,1.631,2.4511,3.2171,3.7807,4.0454,3.9616,3.557,2.9065,2.1344,1.3762,0.76106,0.38438,0.29813,0.49806,0.9299,1.4967,2.0854,2.5796,2.8899,2.9584,2.7801,2.3875,1.8574,1.2851,0.77144,0.40511,0.24126,0.29889,0.55427,0.95158,1.4075,1.8346,2.1496,2.2995,2.251,2.022,1.6543,1.2153,0.78775,0.44164,0.2376,0.20417,0.34055,0.61363,0.96874,1.3336,1.6396,1.8295,1.868,1.7531,1.504,1.1675,0.80938,0.48736,0.26216,0.16868,0.21975,0.40005,0.6706,0.9796,1.2663,1.4748,1.5704,1.5344,1.3744,1.1195,0.82029,0.52861,0.2979,0.1673,0.1575,0.26606,0.46866,0.72457,0.98528,1.1984,1.3266,1.3459,1.2526,1.0673,0.82121,0.56216,0.33622,0.18284,0.12809,0.1787,0.32191,0.52865,0.75819,0.96662,1.113,1.1737,1.135,1.0064,0.81265,0.58794,0.37417,0.20969,0.1228,0.12726,0.22014,0.38094,0.57804,0.77321,0.93156,1.0208,1.0261,0.94775,0.79866,0.60832,0.4116,0.24292,0.13347,0.1007,0.14879,0.26762,0.4319,0.61115,0.7702,0.88035,0.92123,0.88648,0.78137,0.62691,0.44984,0.28502,0.1602,0.097876,0.10704,0.18545,0.31546,0.47225,0.62722,0.74893,0.81605,0.81858,0.75259,0.63439,0.48349,0.32863,0.19673,0.11089,0.085842,0.12446,0.2186,0.35061,0.4934,0.61999,0.70931,0.74314,0.71654,0.6402,0.51958,0.37743,0.25015
88,0,24.786,39.408,48.89,53.611,53.955,50.528,44.2,36.034,27.128,18.543,11.175,5.6288,2.2148,0.90868,1.4151,3.2301,5.7381,8.3112,10.415,11.659,11.859,11.043,9.3904,7.2389,4.9592,2.9237,1.4273,0.65016,0.63118,1.2744,2.3819,3.6867,4.9118,5.8184,6.2421,6.1165,5.4825,4.4696,3.2674,2.0906,1.1338,0.54395,0.39215,0.66835,1.2829,2.0908,2.922,3.6113,4.0249,4.0961,3.8108,3.2351,2.4755,1.6757,0.97576,0.49318,0.29786,0.40745,0.78085,1.332,1.9408,2.4886,2.8661,3.0076,2.886,2.5331,2.0138,1.4278,0.88088,0.46805,0.25828,0.27751,0.50973,0.89855,1.3643,1.81,2.1517,2.3226,2.2968,2.0747,1.7062,1.2592,0.81549,0.45779,0.24333,0.20671,0.34575,0.627,0.99023,1.3645,1.6746,1.8618,1.892,1.7603,1.4958,1.1468,0.77762,0.45964,0.24395,0.16972,0.24386,0.44782,0.73723,1.0528,1.3354,1.5285,1.5945,1.5262,1.3349,1.0575,0.74666,0.46094,0.25064,0.15342,0.18292,0.32986,0.56174,0.83168,1.0863,1.2779,1.3672,1.3403,1.2031,0.98059,0.71797,0.4607,0.25838,0.14606,0.1417,0.24297,0.42724,0.6566,0.88551,1.0708,1.1759,1.1803,1.0871,0.91133,0.68854,0.46034,0.26805,0.1466,0.11676,0.18153,0.32565,0.52043,0.72618,0.9023,1.0167,1.0477,0.98909,0.85278,0.66565,0.46122,0.27937,0.15231,0.1023,0.1367,0.24723,0.40993,0.59483,0.76273,0.8845,0.93472,0.90611,0.80439,0.64892,0.46914,0.2982,0.16737,0.10084,0.10912,0.18848,0.32123,0.48433,0.64162,0.76533,0.83276,0.82833,0.75625,0.6314,0.47368,0.31616,0.18558,0.10554,0.089483,0.13906,0.24455,0.38344,0.52955,0.65591,0.73557,0.75423,0.7121,0.61519,0.48182,0.34134,0.21214,0.12132,0.085507
89,0,25.33,40.221,49.798,54.451,54.586,50.858,44.191,35.709,26.568,17.862,10.506,5.0971,1.9144,0.8887,1.6703,3.7048,6.3365,8.9179,10.915,11.963,11.913,10.844,8.9807,6.7016,4.3984,2.4459,1.1212,0.57032,0.78876,1.6351,2.8738,4.2142,5.3746,6.1289,6.3447,5.9943,5.1622,4.0143,2.7663,1.6388,0.81709,0.42078,0.48368,0.95445,1.7065,2.5693,3.3633,3.9315,4.164,4.0296,3.5535,2.838,2.0159,1.2421,0.65073,0.33752,0.33989,0.63729,1.1526,1.7733,2.3662,2.817,3.0349,2.9864,2.6802,2.1833,1.5891,1.0098,0.5495,0.28646,0.25962,0.46029,0.83734,1.3068,1.7747,2.1434,2.3449,2.3397,2.1358,1.768,1.3133,0.85631,0.47999,0.25284,0.20797,0.34622,0.63261,1.0054,1.3869,1.7036,1.8916,1.9154,1.7732,1.4931,1.1315,0.75631,0.43618,0.2315,0.17343,0.26882,0.49268,0.79832,1.1211,1.3963,1.5732,1.6147,1.5138,1.2947,0.99763,0.67982,0.40221,0.21519,0.15118,0.21831,0.39919,0.65555,0.93338,1.1776,1.3404,1.3914,1.3195,1.1408,0.8913,0.61707,0.37231,0.20007,0.13221,0.17781,0.32488,0.54153,0.78279,1.0005,1.1512,1.2081,1.1589,1.0131,0.80248,0.56436,0.34643,0.18856,0.11874,0.14784,0.26749,0.45229,0.66357,0.86004,1.0024,1.0618,1.0299,0.9117,0.73138,0.52312,0.32729,0.17977,0.10816,0.12391,0.22175,0.38009,0.56793,0.7456,0.88176,0.94573,0.92954,0.83374,0.67906,0.49574,0.3177,0.1791,0.1049,0.10778,0.18565,0.32155,0.4871,0.6482,0.778,0.84521,0.84115,0.76632,0.63338,0.47113,0.31021,0.1785,0.10232,0.093187,0.1509,0.26436,0.40953,0.56024,0.68309,0.75664,0.76743,0.71101,0.59926,0.45726,0.31003,0.18403,0.10472,0.084229,0.12978,0.21509
90,0,25.881,41.04,50.709,55.288,55.206,51.166,44.154,35.36,25.988,17.175,9.8459,4.5912,1.6533,0.91431,1.9688,4.2112,6.9467,9.5139,11.381,12.215,11.905,10.587,8.527,6.1461,3.8488,2.0098,0.87983,0.56678,1.0195,2.0513,3.3908,4.7308,5.7903,6.3642,6.3577,5.7849,4.7748,3.5261,2.2741,1.2378,0.5843,0.39948,0.67534,1.319,2.1701,3.041,3.7505,4.1591,4.1896,3.8504,3.2068,2.3925,1.5601,0.86507,0.42547,0.30622,0.50702,0.96827,1.581,2.2146,2.7336,3.039,3.0697,2.8286,2.3623,1.7692,1.1606,0.6511,0.33022,0.24871,0.40892,0.76607,1.2386,1.7237,2.1255,2.3601,2.3862,2.1982,1.8411,1.3792,0.90701,0.51247,0.2656,0.20852,0.34177,0.63054,1.011,1.4036,1.7264,1.9182,1.9407,1.7897,1.4986,1.1244,0.74117,0.4212,0.22207,0.17886,0.29268,0.53509,0.8529,1.1821,1.4521,1.6101,1.6288,1.5014,1.2552,0.94187,0.62044,0.35283,0.18967,0.15821,0.26114,0.47195,0.74629,1.028,1.2573,1.3894,1.3994,1.2864,1.0723,0.80032,0.52508,0.29746,0.16147,0.13947,0.23279,0.41888,0.65853,0.90183,1.0981,1.2091,1.2125,1.111,0.92303,0.68606,0.44825,0.25317,0.13899,0.12512,0.21127,0.37695,0.58762,0.80047,0.97062,1.0656,1.067,0.97324,0.80598,0.59682,0.38803,0.21885,0.12153,0.1131,0.19248,0.34261,0.53122,0.71928,0.87051,0.95236,0.95225,0.86752,0.7182,0.53154,0.3456,0.1962,0.11069,0.10448,0.17688,0.31168,0.48129,0.64967,0.78421,0.85537,0.85571,0.7785,0.64417,0.47761,0.31029,0.17675,0.10086,0.095243,0.15952,0.27906,0.42828,0.58058,0.70234,0.77416,0.77518,0.71014,0.59115,0.44057,0.28886,0.1667,0.095434,0.086776,0.14175,0.25151,0.39427,0.51926
91,0,26.438,41.867,51.62,56.12,55.809,51.45,44.091,34.984,25.39,16.481,9.1973,4.1131,1.4323,0.98542,2.3089,4.7456,7.5644,10.094,11.808,12.41,11.836,10.273,8.0362,5.5803,3.32,1.6224,0.70764,0.63954,1.3186,2.5132,3.921,5.2229,6.1479,6.5184,6.2807,5.4957,4.3337,3.023,1.8096,0.90356,0.44531,0.4808,0.95826,1.7438,2.651,3.4808,4.0621,4.2817,4.1002,3.5697,2.7927,1.9284,1.14,0.57207,0.31674,0.40156,0.78565,1.3724,2.0286,2.6166,3.0087,3.134,2.967,2.5503,1.966,1.3353,0.77618,0.39282,0.24878,0.35926,0.68733,1.1555,1.6604,2.0926,2.3687,2.4294,2.2694,1.9201,1.4581,0.96999,0.55311,0.28438,0.20852,0.3323,0.62063,1.008,1.4103,1.7453,1.9425,1.9654,1.8118,1.511,1.1264,0.73451,0.41133,0.21717,0.1846,0.31391,0.57279,0.90333,1.2345,1.5013,1.6445,1.6379,1.4876,1.2198,0.89104,0.56835,0.31276,0.17302,0.17274,0.30723,0.54623,0.83394,1.1125,1.3253,1.4256,1.3957,1.2433,0.99951,0.71349,0.44205,0.23895,0.14093,0.16516,0.30202,0.52072,0.77365,1.0086,1.1767,1.2425,1.1952,1.0435,0.82178,0.5723,0.34497,0.18464,0.12018,0.16255,0.29977,0.50114,0.72321,0.92011,1.053,1.0923,1.0326,0.88688,0.68308,0.4641,0.27225,0.14587,0.10751,0.16288,0.29875,0.48379,0.68186,0.84941,0.95342,0.97373,0.90483,0.76357,0.57683,0.38365,0.22068,0.12029,0.10079,0.16415,0.29479,0.46567,0.64019,0.7843,0.86543,0.87088,0.79588,0.66193,0.49032,0.31949,0.18092,0.10152,0.095968,0.16342,0.28793,0.44307,0.5962,0.7169,0.78388,0.78025,0.71067,0.58382,0.42916,0.27615,0.15541,0.09043,0.093044,0.15979,0.2761,0.41857,0.56319,0.67369,0.71861
92,0,26.998,42.697,52.534,56.945,56.396,51.711,44.001,34.583,24.775,15.785,8.5626,3.6644,1.2524,1.1016,2.6887,5.3051,8.1859,10.653,12.191,12.547,11.706,9.9074,7.5148,5.0114,2.8198,1.2903,0.60756,0.78705,1.6796,3.0104,4.4513,5.6783,6.4375,6.5866,6.1163,5.136,3.8543,2.5226,1.3905,0.64948,0.40579,0.66111,1.319,2.2087,3.1246,3.8659,4.2815,4.2923,3.9015,3.2055,2.3379,1.4775,0.78483,0.38404,0.3326,0.61597,1.1529,1.816,2.457,2.9432,3.1664,3.093,2.737,2.1799,1.533,0.92811,0.47854,0.26446,0.31456,0.60433,1.06,1.5785,2.047,2.3635,2.4703,2.3415,2.0117,1.5473,1.0462,0.60484,0.30879,0.20981,0.31829,0.60248,0.99493,1.4096,1.7561,1.9657,1.9933,1.8361,1.5313,1.137,0.73578,0.40779,0.21478,0.19011,0.33212,0.60457,0.94627,1.283,1.542,1.6748,1.6486,1.4726,1.188,0.84741,0.52342,0.28051,0.16375,0.19329,0.35646,0.61662,0.91764,1.1898,1.3802,1.4504,1.3824,1.1945,0.92596,0.63131,0.37088,0.19513,0.13764,0.20558,0.38177,0.625,0.88356,1.1015,1.2342,1.2541,1.1565,0.96486,0.71642,0.46575,0.26067,0.14164,0.13042,0.22586,0.40583,0.62991,0.84984,1.019,1.102,1.0846,0.9678,0.77808,0.55545,0.3432,0.18549,0.11218,0.13612,0.25005,0.4278,0.63158,0.81552,0.94532,0.99012,0.94391,0.81596,0.63209,0.43169,0.25442,0.13619,0.09876,0.14779,0.27152,0.44283,0.62333,0.77697,0.86979,0.88623,0.81878,0.6863,0.51224,0.33601,0.19017,0.10534,0.096267,0.16339,0.28956,0.44971,0.60735,0.7313,0.79462,0.78707,0.71112,0.58015,0.42235,0.26771,0.14875,0.088584,0.098624,0.17441,0.29969,0.44612,0.58403,0.68747,0.73792,0.7137,0.62895
93,0,27.562,43.533,53.449,57.763,56.969,51.95,43.885,34.158,24.144,15.087,7.9431,3.2465,1.1142,1.2623,3.1061,5.8861,8.8071,11.186,12.53,12.626,11.517,9.494,6.969,4.448,2.3556,1.019,0.58136,1.0065,2.095,3.5319,4.9694,6.0855,6.6515,6.5668,5.8697,4.717,3.3527,2.0432,1.0325,0.48565,0.46737,0.93253,1.741,2.6913,3.5673,4.176,4.3966,4.1899,3.6057,2.7804,1.8722,1.0698,0.51927,0.31461,0.47178,0.93273,1.5794,2.2623,2.8294,3.1651,3.1923,2.9197,2.4026,1.7552,1.1083,0.59186,0.30049,0.28062,0.51964,0.9542,1.4805,1.9808,2.3475,2.5001,2.416,2.1092,1.6511,1.1352,0.66883,0.34139,0.21335,0.30106,0.57607,0.972,1.3981,1.7622,1.9845,2.0231,1.8691,1.5567,1.1566,0.74557,0.40975,0.21496,0.19495,0.34609,0.63041,0.98234,1.3235,1.5813,1.6989,1.6584,1.4631,1.1582,0.81041,0.48656,0.25503,0.16011,0.2164,0.40744,0.68564,0.99186,1.2599,1.4271,1.4632,1.3625,1.1425,0.85392,0.55656,0.31057,0.1659,0.14866,0.25813,0.46704,0.7292,0.98419,1.1798,1.2728,1.2447,1.1029,0.87583,0.61484,0.37094,0.19684,0.12469,0.16629,0.30969,0.52152,0.7556,0.95989,1.0909,1.1212,1.0443,0.88001,0.6599,0.43203,0.24386,0.13163,0.11744,0.20228,0.36383,0.56773,0.76848,0.92366,0.99824,0.98065,0.87141,0.69653,0.49198,0.2998,0.1603,0.10052,0.13118,0.24306,0.41016,0.59724,0.76327,0.87163,0.90137,0.84463,0.71706,0.5425,0.36038,0.20613,0.1122,0.0958,0.15871,0.28617,0.44925,0.61076,0.74051,0.80663,0.79919,0.71813,0.5831,0.42088,0.26458,0.14591,0.088644,0.10361,0.18678,0.31859,0.46823,0.60663,0.70299,0.7379,0.70816,0.61818,0.47844,0.33473
94,0,28.133,44.374,54.364,58.574,57.526,52.166,43.744,33.708,23.5,14.389,7.3402,2.8607,1.0183,1.4666,3.5586,6.4849,9.4225,11.69,12.819,12.645,11.27,9.0387,6.4059,3.8987,1.9346,0.81287,0.62942,1.2938,2.5559,4.0663,5.4631,6.4339,6.785,6.4591,5.5486,4.2523,2.8457,1.6018,0.74889,0.41832,0.62731,1.2832,2.205,3.1683,3.9566,4.3951,4.4008,3.9807,3.2303,2.3202,1.4258,0.73237,0.36174,0.36875,0.72385,1.3272,2.0305,2.6738,3.1138,3.2627,3.0842,2.6307,1.9966,1.3193,0.73637,0.36267,0.26188,0.43934,0.83989,1.3668,1.8966,2.3111,2.5229,2.4843,2.2137,1.7654,1.2402,0.74588,0.38391,0.22103,0.28228,0.54302,0.93793,1.3767,1.7584,2.0016,2.0527,1.9067,1.594,1.1827,0.76394,0.41829,0.21762,0.19774,0.35613,0.64989,1.0109,1.3584,1.6142,1.7255,1.6663,1.4564,1.1366,0.77759,0.45659,0.23612,0.16083,0.24141,0.45535,0.75213,1.0614,1.3185,1.4665,1.4706,1.3351,1.0904,0.78565,0.48925,0.26206,0.14926,0.17121,0.31926,0.55629,0.82776,1.076,1.2418,1.2939,1.2198,1.036,0.78469,0.51686,0.29218,0.15416,0.13129,0.22387,0.40768,0.6414,0.87182,1.0493,1.1343,1.1094,0.9806,0.77551,0.54073,0.3235,0.17082,0.11282,0.15895,0.2958,0.49392,0.70512,0.88567,0.99498,1.0102,0.92764,0.76758,0.56276,0.35789,0.19594,0.10952,0.11587,0.21055,0.37168,0.56177,0.73864,0.86584,0.91478,0.87438,0.7554,0.58177,0.39351,0.22871,0.12258,0.095102,0.15129,0.27569,0.44027,0.60962,0.74488,0.81638,0.81356,0.73197,0.59405,0.42711,0.2676,0.14663,0.089691,0.10792,0.19506,0.33218,0.48806,0.62812,0.71912,0.74704,0.70507,0.60175,0.46245,0.31229,0.18216,0.10596
95,0,28.708,45.223,55.284,59.381,58.069,52.358,43.576,33.236,22.842,13.693,6.7556,2.5087,0.96483,1.7133,4.0441,7.0981,10.028,12.16,13.055,12.605,10.968,8.5459,5.8332,3.3708,1.5635,0.67568,0.75097,1.643,3.0529,4.601,5.9212,6.7144,6.8339,6.2669,5.1624,3.7572,2.3507,1.2142,0.55065,0.45007,0.87889,1.6972,2.6897,3.6172,4.2728,4.5114,4.2944,3.6767,2.7975,1.8534,1.0273,0.488,0.32309,0.54241,1.0698,1.768,2.4699,3.0165,3.2852,3.2273,2.8521,2.2536,1.5588,0.91642,0.45617,0.26524,0.36686,0.72234,1.2376,1.7917,2.256,2.5269,2.5497,2.3182,1.8916,1.3592,0.83924,0.43784,0.23528,0.26275,0.50449,0.89545,1.3426,1.7461,2.0118,2.0847,1.9481,1.6384,1.2218,0.78843,0.43292,0.223,0.20009,0.35987,0.66252,1.0326,1.3856,1.6445,1.7484,1.6801,1.4525,1.1206,0.75361,0.43159,0.22207,0.16489,0.26714,0.50123,0.81149,1.126,1.3708,1.4962,1.4734,1.3069,1.037,0.72305,0.43058,0.22383,0.1437,0.20374,0.38503,0.64543,0.92253,1.1533,1.2912,1.2989,1.1814,0.96345,0.69211,0.42931,0.22824,0.13251,0.15832,0.29745,0.51452,0.75833,0.97592,1.1164,1.1506,1.0712,0.89659,0.66518,0.42715,0.23518,0.12795,0.12741,0.22972,0.41073,0.62592,0.83027,0.97438,1.0289,0.98098,0.8424,0.64414,0.42947,0.24468,0.12875,0.10519,0.17636,0.32563,0.51618,0.70658,0.8522,0.92217,0.90278,0.79737,0.62995,0.43707,0.26008,0.13809,0.095697,0.14009,0.25826,0.4252,0.59931,0.74333,0.8266,0.82875,0.75075,0.61295,0.44129,0.27604,0.15096,0.091552,0.10886,0.1972,0.33952,0.49897,0.64344,0.7382,0.76338,0.71151,0.59913,0.45075,0.2964,0.16994,0.096407,0.093772,0.15528
96,0,29.288,46.078,56.205,60.181,58.597,52.529,43.381,32.742,22.173,13.001,6.1918,2.1916,0.95433,2.0015,4.5592,7.7211,10.618,12.592,13.238,12.505,10.615,8.0218,5.2585,2.8717,1.2483,0.60964,0.94388,2.047,3.5756,5.1243,6.331,6.9208,6.7962,5.9961,4.7229,3.2478,1.8846,0.89423,0.44514,0.57962,1.2113,2.1562,3.1725,4.0159,4.5001,4.519,4.0833,3.2956,2.3333,1.4094,0.70262,0.35298,0.40586,0.8228,1.4831,2.2213,2.8625,3.261,3.3286,3.0625,2.5174,1.8245,1.1326,0.58734,0.29713,0.31005,0.60365,1.0972,1.6656,2.1771,2.5142,2.6007,2.4244,2.0241,1.4945,0.94878,0.50708,0.25739,0.24572,0.45984,0.84368,1.2999,1.7212,2.016,2.1131,1.9963,1.6904,1.2697,0.82531,0.45232,0.23107,0.2002,0.36063,0.66617,1.0463,1.4076,1.6682,1.7729,1.6938,1.4565,1.1106,0.73647,0.41379,0.21167,0.17017,0.29255,0.54416,0.86557,1.1815,1.4185,1.5211,1.4712,1.2787,0.98781,0.6651,0.38106,0.19564,0.14764,0.24218,0.45494,0.73154,1.0094,1.2227,1.3227,1.2933,1.1336,0.88628,0.60545,0.35155,0.18191,0.12945,0.20299,0.3816,0.62318,0.86898,1.0621,1.1621,1.143,1.0128,0.80069,0.55423,0.32779,0.17028,0.11531,0.17164,0.32395,0.53419,0.75494,0.9326,1.031,1.0252,0.91842,0.73475,0.51528,0.30983,0.16198,0.10351,0.14483,0.27405,0.45967,0.66062,0.82747,0.92562,0.92975,0.84295,0.68423,0.48879,0.30105,0.16087,0.098499,0.12649,0.23608,0.40048,0.57973,0.73714,0.83186,0.84541,0.77657,0.63806,0.46379,0.29243,0.15916,0.093479,0.10724,0.19498,0.33761,0.49965,0.65067,0.74878,0.77715,0.7257,0.60881,0.45177,0.2917,0.16342,0.092156,0.091877,0.16526,0.2929,0.43856
97,0,29.875,46.937,57.128,60.975,59.111,52.677,43.159,32.227,21.493,12.314,5.6508,1.9108,0.9868,2.3297,5.1008,8.3498,11.191,12.984,13.365,12.347,10.215,7.4734,4.6899,2.4091,0.99391,0.61574,1.2044,2.4979,4.1131,5.6243,6.6834,7.0477,6.6731,5.655,4.2437,2.7403,1.4637,0.65359,0.43629,0.80158,1.6105,2.6402,3.6312,4.345,4.6269,4.4176,3.7792,2.8593,1.8655,1.016,0.47276,0.33634,0.60411,1.1893,1.9326,2.6517,3.1761,3.3872,3.2408,2.7829,2.1111,1.3846,0.7598,0.36561,0.2758,0.49203,0.9459,1.5209,2.0731,2.4766,2.6393,2.523,2.1636,1.6418,1.0777,0.59281,0.29232,0.23147,0.41364,0.78089,1.2446,1.6893,2.0096,2.1394,2.0445,1.753,1.3278,0.87109,0.4817,0.24148,0.1996,0.35454,0.6651,1.0501,1.4224,1.6903,1.7936,1.7139,1.4637,1.1094,0.72635,0.40194,0.20542,0.17602,0.31467,0.58393,0.91424,1.2305,1.4582,1.5435,1.4672,1.2511,0.94319,0.61456,0.33907,0.17636,0.15907,0.28635,0.52347,0.81512,1.0877,1.2798,1.3468,1.273,1.0818,0.80962,0.52414,0.28784,0.15131,0.14347,0.26134,0.47398,0.72853,0.96727,1.1318,1.1838,1.1158,0.94008,0.70007,0.45016,0.2459,0.13166,0.13076,0.24047,0.43234,0.66017,0.86886,1.0116,1.0535,0.98836,0.83032,0.61549,0.39353,0.21362,0.11583,0.1197,0.22183,0.39645,0.60098,0.78767,0.91521,0.95104,0.89125,0.7454,0.55205,0.35259,0.19221,0.10666,0.11281,0.20711,0.36656,0.5522,0.72063,0.83084,0.86298,0.80455,0.67182,0.49683,0.31603,0.17297,0.097168,0.10348,0.18851,0.32999,0.49546,0.64861,0.75145,0.78631,0.73747,0.62175,0.46121,0.29652,0.16366,0.091778,0.095067,0.16991,0.2977,0.45628,0.59814,0.69211
98,0,30.466,47.801,58.05,61.76,59.607,52.801,42.914,31.691,20.805,11.634,5.1342,1.6675,1.0621,2.6962,5.6665,8.9803,11.74,13.331,13.435,12.132,9.7721,6.9069,4.1346,1.9896,0.80425,0.69384,1.5277,2.9869,4.6536,6.0899,6.9703,7.0913,6.4682,5.2534,3.7397,2.2515,1.1024,0.50086,0.52435,1.107,2.0597,3.1281,4.0447,4.5889,4.6471,4.2125,3.3989,2.3928,1.4222,0.69762,0.35246,0.43916,0.90383,1.6153,2.3846,3.0253,3.3854,3.3849,3.0296,2.4137,1.671,0.97577,0.47725,0.27368,0.39425,0.79147,1.3553,1.9446,2.4126,2.6539,2.6154,2.3042,1.8022,1.2235,0.69936,0.34211,0.22627,0.3638,0.71297,1.1754,1.6427,1.999,2.1588,2.0953,1.8183,1.3988,0.92797,0.51837,0.25769,0.19779,0.34481,0.65386,1.0487,1.4282,1.7075,1.8169,1.7331,1.4817,1.114,0.72418,0.39576,0.20212,0.1825,0.33395,0.61641,0.95889,1.2741,1.4922,1.5613,1.4641,1.2255,0.90358,0.57123,0.30516,0.16389,0.17573,0.33284,0.59281,0.89084,1.1583,1.3268,1.3592,1.2497,1.023,0.73708,0.45177,0.23625,0.13642,0.17166,0.3294,0.5691,0.83126,1.0511,1.1812,1.1877,1.0694,0.85845,0.60065,0.35774,0.18459,0.11851,0.17125,0.32759,0.54801,0.77844,0.96439,1.0608,1.0465,0.92493,0.72556,0.49596,0.28721,0.14768,0.10742,0.17266,0.32671,0.53002,0.73434,0.89007,0.96116,0.93344,0.81062,0.62516,0.41663,0.23665,0.12355,0.1027,0.17596,0.32506,0.51191,0.69308,0.82437,0.87543,0.8334,0.71258,0.53735,0.35024,0.19487,0.10403,0.098207,0.17636,0.31705,0.48657,0.64334,0.75369,0.7919,0.74841,0.63533,0.47491,0.30719,0.16849,0.093036,0.095064,0.17285,0.30505,0.4606,0.60325,0.70653,0.73182,0.68839
99,0,31.065,48.667,58.972,62.538,60.085,52.901,42.645,31.135,20.11,10.964,4.643,1.462,1.1797,3.0996,6.2526,9.6085,12.262,13.632,13.448,11.864,9.291,6.3292,3.5996,1.6189,0.68204,0.84267,1.9077,3.5047,5.186,6.5108,7.184,7.0509,6.1879,4.8017,3.2263,1.797,0.81236,0.44137,0.70578,1.4837,2.5402,3.5985,4.3939,4.7358,4.5602,3.915,2.9632,1.923,1.0297,0.47379,0.34933,0.6544,1.2843,2.07,2.8054,3.3137,3.4732,3.2544,2.7136,1.9877,1.2376,0.63703,0.31256,0.32068,0.64005,1.1762,1.7862,2.3198,2.6443,2.6876,2.4453,1.9723,1.3877,0.82574,0.41177,0.23225,0.31851,0.63426,1.0976,1.5811,1.9736,2.1777,2.1438,1.8918,1.4752,0.99815,0.5651,0.27879,0.1967,0.32972,0.63726,1.0359,1.4298,1.7186,1.8388,1.7591,1.5005,1.1306,0.72848,0.39534,0.20135,0.1877,0.35083,0.64346,0.99413,1.3148,1.5233,1.5765,1.4613,1.2043,0.86906,0.53483,0.27825,0.15734,0.1958,0.37921,0.65911,0.96335,1.218,1.3646,1.3642,1.2192,0.96685,0.66567,0.38944,0.19736,0.13471,0.21082,0.40402,0.66355,0.92508,1.1247,1.2118,1.1724,1.0122,0.77011,0.5064,0.28019,0.1446,0.12885,0.23262,0.42707,0.66397,0.88493,1.0357,1.0814,1.0108,0.84133,0.61502,0.38387,0.20386,0.11403,0.13405,0.25624,0.44771,0.663,0.84752,0.95839,0.96785,0.87524,0.70436,0.49346,0.29487,0.15237,0.099548,0.14612,0.27913,0.46264,0.65486,0.80543,0.88133,0.86373,0.75617,0.58602,0.39421,0.22462,0.11677,0.09448,0.16093,0.29568,0.46924,0.63487,0.75495,0.80039,0.76437,0.65265,0.49326,0.32201,0.17854,0.096909,0.095054,0.17202,0.30497,0.46429,0.60888,0.70683,0.73563,0.69036,0.57267,0.4295
100,0,31.668,49.539,59.894,63.306,60.545,52.978,42.35,30.562,19.407,10.303,4.1788,1.2952,1.3389,3.5379,6.8558,10.231,12.754,13.883,13.404,11.543,8.7771,5.7477,3.0922,1.3024,0.62911,1.0595,2.3379,4.0416,5.6991,6.8774,7.3204,6.9271,5.8389,4.3141,2.7186,1.3913,0.60355,0.4771,0.97372,1.9166,3.0323,4.031,4.6624,4.7786,4.3703,3.5405,2.4959,1.4765,0.71149,0.35823,0.46334,0.96735,1.7188,2.5207,3.1629,3.4946,3.4334,3.0063,2.3199,1.543,0.85067,0.40059,0.28182,0.50174,0.98753,1.6044,2.1908,2.6036,2.7409,2.574,2.1505,1.5697,0.97466,0.50211,0.25465,0.2788,0.55541,1.0023,1.5083,1.9334,2.1839,2.1965,1.9672,1.564,1.0761,0.62407,0.30693,0.19787,0.31034,0.6109,1.0174,1.4215,1.7277,1.8583,1.7872,1.5299,1.1495,0.7435,0.39966,0.20301,0.19145,0.36217,0.66645,1.0226,1.3461,1.5538,1.5919,1.4594,1.1873,0.84063,0.50455,0.25743,0.15541,0.21787,0.42447,0.72012,1.0293,1.2726,1.3927,1.3622,1.1866,0.9101,0.6021,0.3342,0.17023,0.14386,0.25899,0.48134,0.75478,1.0095,1.1818,1.2309,1.1422,0.94462,0.68235,0.4191,0.21842,0.12514,0.15921,0.30906,0.53345,0.77497,0.97514,1.084,1.0747,0.95185,0.74476,0.50348,0.28786,0.14642,0.11246,0.19101,0.35995,0.57565,0.78372,0.93413,0.98832,0.93566,0.78796,0.58207,0.36827,0.1965,0.10776,0.12042,0.22872,0.40564,0.6055,0.77598,0.8801,0.88811,0.80195,0.64262,0.44699,0.26433,0.13675,0.093567,0.14276,0.2699,0.44407,0.61544,0.75162,0.81154,0.78422,0.67737,0.51926,0.34282,0.19318,0.10323,0.093929,0.16704,0.30318,0.46614,0.61301,0.71323,0.73979,0.69033,0.5764,0.42235,0.26586,0.15196
101,0,32.275,50.415,60.813,64.064,60.992,53.034,42.032,29.97,18.7,9.6542,3.7428,1.1677,1.5392,4.0087,7.4728,10.843,13.213,14.083,13.303,11.174,8.2356,5.1698,2.6185,1.045,0.64625,1.3407,2.8104,4.5872,6.1814,7.182,7.3763,6.7233,5.431,3.8046,2.2323,1.0474,0.48324,0.60673,1.318,2.3886,3.5153,4.4064,4.8383,4.7159,4.0867,3.1088,2.0228,1.0789,0.4865,0.35802,0.68696,1.357,2.1769,2.9344,3.4305,3.5532,3.269,2.6619,1.8824,1.1195,0.54616,0.28893,0.38799,0.79847,1.4002,2.0296,2.5243,2.7643,2.6904,2.3266,1.7683,1.1482,0.61758,0.29657,0.24988,0.47498,0.90237,1.4129,1.8818,2.177,2.2396,2.052,1.6587,1.1686,0.69185,0.34477,0.20149,0.29089,0.57648,0.98526,1.4076,1.7299,1.8791,1.8172,1.564,1.1813,0.76157,0.41141,0.20626,0.19429,0.36853,0.68091,1.0473,1.3711,1.5775,1.6103,1.4606,1.1742,0.81863,0.48004,0.24133,0.15606,0.24084,0.46753,0.77621,1.0868,1.3201,1.416,1.3547,1.1519,0.8571,0.54375,0.28935,0.15204,0.16225,0.31173,0.56061,0.841,1.0828,1.2258,1.233,1.1053,0.87185,0.59665,0.34307,0.17254,0.12438,0.20628,0.39458,0.64001,0.87735,1.0465,1.1084,1.0463,0.87574,0.64166,0.40038,0.20986,0.11684,0.14049,0.27125,0.47562,0.69931,0.88518,0.98854,0.98331,0.87001,0.67986,0.45821,0.25936,0.1316,0.10406,0.18124,0.34087,0.54092,0.73338,0.86692,0.90741,0.84944,0.7037,0.50952,0.31485,0.16509,0.096987,0.12491,0.23948,0.40898,0.5911,0.74112,0.81524,0.80747,0.71048,0.55168,0.3713,0.21338,0.11146,0.091629,0.15823,0.29117,0.45878,0.6174,0.72449,0.75353,0.70297,0.58317,0.42565,0.26788,0.14453,0.090315,0.10974
102,0,32.888,51.298,61.733,64.813,61.42,53.066,41.69,29.362,17.99,9.0193,3.3365,1.08,1.7802,4.5093,8.1007,11.44,13.635,14.229,13.146,10.759,7.6729,4.6019,2.1852,0.85019,0.73323,1.682,3.3162,5.1298,6.6237,7.4175,7.3496,6.4452,4.9757,3.2876,1.7824,0.77639,0.45538,0.82553,1.7255,2.881,3.9683,4.708,4.914,4.551,3.7243,2.6422,1.5699,0.75318,0.36812,0.47317,1.0058,1.7972,2.6265,3.2813,3.5881,3.4852,2.9935,2.2499,1.4387,0.75505,0.35223,0.31257,0.62067,1.1805,1.8347,2.4063,2.7493,2.783,2.4995,1.9753,1.3461,0.76193,0.3635,0.23695,0.39804,0.79286,1.3085,1.8042,2.161,2.2736,2.1315,1.7682,1.271,0.77463,0.39095,0.21103,0.26823,0.54,0.94332,1.3782,1.7283,1.8972,1.8519,1.6043,1.2188,0.79193,0.42604,0.21259,0.19467,0.37119,0.68828,1.0628,1.3947,1.5972,1.6259,1.4686,1.1666,0.80225,0.46213,0.22924,0.15855,0.26169,0.50793,0.8271,1.1378,1.3593,1.4349,1.3451,1.117,0.80721,0.49316,0.25259,0.14315,0.18711,0.36863,0.63654,0.92203,1.1471,1.2562,1.2246,1.0577,0.80094,0.51628,0.27907,0.14344,0.14036,0.26674,0.48662,0.74141,0.96603,1.1003,1.1105,0.99856,0.79086,0.53944,0.30919,0.15557,0.11425,0.19286,0.36936,0.59404,0.81104,0.9631,1.0105,0.94517,0.78232,0.56234,0.34266,0.17634,0.10299,0.13994,0.27364,0.46898,0.6736,0.83557,0.91612,0.8914,0.76972,0.58378,0.37772,0.20548,0.10865,0.1088,0.20294,0.36721,0.55635,0.72,0.8201,0.82947,0.74402,0.59438,0.40992,0.2389,0.12368,0.090134,0.14444,0.27092,0.44211,0.607,0.72813,0.77224,0.7267,0.60556,0.44273,0.27661,0.1477,0.08625,0.10763,0.2057,0.34169
103,0,33.507,52.188,62.653,65.556,61.831,53.076,41.324,28.738,17.278,8.4004,2.9613,1.0325,2.0607,5.0372,8.7356,12.02,14.016,14.322,12.935,10.305,7.0961,4.0508,1.7981,0.72088,0.88872,2.0774,3.8462,5.659,7.0168,7.5787,7.2412,6.1,4.4848,2.778,1.3827,0.58676,0.52077,1.1256,2.1808,3.3737,4.3727,4.9224,4.8855,4.2916,3.3013,2.1658,1.1622,0.51776,0.3632,0.69632,1.399,2.2582,3.036,3.5361,3.6245,3.2961,2.6288,1.8048,1.0275,0.48213,0.28654,0.46911,0.95678,1.6089,2.2453,2.6938,2.8408,2.6575,2.1908,1.5632,0.93658,0.4603,0.24557,0.331,0.67855,1.1869,1.7141,2.1169,2.3024,2.2083,1.8777,1.3924,0.87009,0.45077,0.22698,0.24715,0.49466,0.89764,1.3394,1.7118,1.9148,1.8885,1.6518,1.266,0.8283,0.44985,0.22018,0.19387,0.36764,0.69018,1.0707,1.4105,1.6187,1.6409,1.4785,1.1682,0.79205,0.44944,0.22121,0.16234,0.28116,0.54207,0.8736,1.1828,1.3931,1.4487,1.3358,1.0841,0.76164,0.44872,0.22404,0.14152,0.21688,0.42634,0.71117,0.99338,1.2023,1.2786,1.2056,1.0067,0.72866,0.44589,0.22748,0.12936,0.17092,0.33669,0.58098,0.83791,1.0388,1.1337,1.0962,0.93637,0.6998,0.44459,0.23496,0.12425,0.13675,0.26629,0.4756,0.70997,0.90526,1.0129,1.0043,0.88116,0.67907,0.4475,0.24542,0.12407,0.1114,0.20762,0.38808,0.59987,0.79021,0.90742,0.92334,0.83513,0.66335,0.45457,0.26182,0.13222,0.098999,0.16757,0.31748,0.50694,0.68964,0.81405,0.84771,0.7871,0.64308,0.45606,0.27546,0.14231,0.090153,0.12939,0.24782,0.41508,0.58534,0.72241,0.7799,0.74992,0.6371,0.47117,0.29678,0.1588,0.088882,0.10249,0.19342,0.34397,0.50678,0.63707
104,0,34.131,53.083,63.572,66.287,62.222,53.064,40.936,28.1,16.566,7.7982,2.6181,1.0253,2.3789,5.59,9.3739,12.578,14.355,14.359,12.672,9.8143,6.5114,3.5234,1.4624,0.65885,1.1102,2.5201,4.3908,6.1644,7.3524,7.6619,7.0545,5.6967,3.9722,2.2906,1.0455,0.48491,0.67714,1.4961,2.6666,3.8472,4.7116,5.0403,4.7544,3.9499,2.8388,1.7048,0.82239,0.38603,0.4719,1.0135,1.8411,2.709,3.3768,3.6804,3.5366,3.0006,2.2049,1.3639,0.68434,0.32513,0.35504,0.74341,1.3632,2.0403,2.589,2.861,2.7891,2.4025,1.8007,1.1401,0.59103,0.28213,0.27923,0.566,1.0523,1.6005,2.0598,2.3043,2.2843,1.9914,1.519,0.98677,0.52427,0.25328,0.22891,0.4465,0.83834,1.2957,1.6877,1.9193,1.929,1.7064,1.3217,0.87556,0.47906,0.2325,0.19147,0.35967,0.68367,1.0734,1.4204,1.6355,1.661,1.4908,1.1751,0.79166,0.44195,0.21627,0.16564,0.29908,0.57222,0.91142,1.2243,1.4223,1.4599,1.3259,1.0559,0.72156,0.41112,0.20197,0.14526,0.25051,0.48339,0.7806,1.0602,1.2449,1.292,1.1837,0.95144,0.66075,0.38225,0.18943,0.12837,0.21213,0.4133,0.67391,0.92498,1.0991,1.1488,1.0641,0.86713,0.60865,0.35879,0.17965,0.11565,0.18108,0.35341,0.58599,0.81511,0.97949,1.0356,0.97004,0.80044,0.57022,0.3423,0.17278,0.10465,0.15327,0.30232,0.50956,0.72336,0.88012,0.94328,0.89364,0.74811,0.54349,0.33279,0.17186,0.10025,0.13392,0.26333,0.45037,0.64421,0.79308,0.86046,0.82561,0.69851,0.51661,0.32194,0.16918,0.094476,0.1142,0.22134,0.38338,0.56064,0.70587,0.77952,0.76944,0.66682,0.50596,0.32654,0.17586,0.093347,0.097888,0.18432,0.32936,0.49311,0.63953,0.71986,0.72297
105,0,34.76,53.982,64.491,67.008,62.597,53.028,40.524,27.447,15.856,7.2143,2.3076,1.0583,2.7337,6.1652,10.012,13.11,14.648,14.341,12.358,9.2923,5.9246,3.0261,1.1823,0.66484,1.3941,3.0025,4.9395,6.6362,7.6235,7.6646,6.7936,5.2456,3.4516,1.8392,0.78094,0.47404,0.91921,1.9234,3.1645,4.2828,4.9706,5.057,4.5272,3.5428,2.3604,1.2833,0.56871,0.36541,0.68773,1.4049,2.3035,3.1194,3.6253,3.7037,3.331,2.622,1.7557,0.96391,0.43872,0.29799,0.55128,1.1092,1.7997,2.4309,2.8304,2.89,2.5997,2.047,1.3752,0.75763,0.35248,0.25014,0.45998,0.91006,1.4672,1.9751,2.2956,2.3388,2.1096,1.6572,1.1138,0.61854,0.29192,0.21629,0.3963,0.77267,1.2354,1.6586,1.9203,1.9593,1.7682,1.3889,0.93193,0.51778,0.24831,0.1889,0.34641,0.67093,1.067,1.4268,1.6503,1.6811,1.511,1.1868,0.79771,0.44217,0.2141,0.1691,0.31143,0.59907,0.94422,1.2568,1.451,1.47,1.317,1.0314,0.68837,0.37994,0.18601,0.15307,0.28479,0.54025,0.84489,1.118,1.284,1.2948,1.1565,0.90021,0.59596,0.32816,0.16191,0.13904,0.26094,0.49137,0.76396,1.0017,1.1435,1.1507,1.0202,0.79031,0.52253,0.28565,0.14253,0.12754,0.24126,0.45034,0.69346,0.90599,1.0313,1.0334,0.91439,0.70618,0.46498,0.25314,0.12715,0.11668,0.22216,0.41281,0.6344,0.82557,0.94017,0.94043,0.83208,0.64121,0.42252,0.23094,0.11731,0.10966,0.20777,0.38162,0.5853,0.76033,0.85946,0.85803,0.75723,0.58276,0.38205,0.20955,0.10664,0.10029,0.1896,0.34676,0.52985,0.68514,0.77945,0.78309,0.6961,0.54463,0.36159,0.20055,0.10267,0.093,0.17027,0.3125,0.47933,0.62717,0.71728,0.72752,0.65148,0.52105
106,0,35.396,54.885,65.408,67.72,62.951,52.966,40.09,26.783,15.148,6.6507,2.031,1.1312,3.1235,6.7602,10.646,13.615,14.892,14.27,11.997,8.7451,5.3422,2.5646,0.96162,0.73879,1.736,3.5166,5.4828,7.0658,7.8238,7.5878,6.465,4.7573,2.9371,1.4371,0.59672,0.55428,1.2387,2.3923,3.6556,4.663,5.1388,4.9718,4.2143,3.0894,1.8901,0.92336,0.41498,0.45699,0.9978,1.8462,2.7562,3.4621,3.7645,3.6047,3.0234,2.19,1.3175,0.63801,0.31174,0.40303,0.8571,1.532,2.2235,2.7407,2.9437,2.7774,2.2941,1.6321,0.96404,0.46173,0.25053,0.36828,0.76408,1.3166,1.8658,2.2574,2.3864,2.2153,1.8061,1.2584,0.72741,0.34882,0.21243,0.34614,0.69945,1.1663,1.6118,1.917,1.992,1.8245,1.4653,1.0014,0.56502,0.2703,0.18708,0.32881,0.64927,1.0542,1.4253,1.664,1.7029,1.5357,1.2077,0.80922,0.44796,0.21575,0.17203,0.32118,0.6163,0.97381,1.2857,1.4728,1.4833,1.3112,1.0107,0.66114,0.35543,0.17486,0.16341,0.31897,0.59305,0.90596,1.1687,1.3126,1.2977,1.1243,0.84856,0.54011,0.28213,0.14474,0.15866,0.31562,0.56838,0.84614,1.0689,1.1741,1.1381,0.96911,0.71281,0.44112,0.22664,0.12323,0.15671,0.31377,0.54823,0.79443,0.98121,1.0589,1.0095,0.84256,0.60776,0.36667,0.18488,0.10862,0.15623,0.31115,0.52888,0.74879,0.90846,0.96404,0.9056,0.74329,0.52635,0.31057,0.15585,0.10054,0.15865,0.30907,0.51191,0.70686,0.84339,0.88202,0.81207,0.65549,0.45424,0.26195,0.13058,0.093526,0.15844,0.30144,0.48777,0.66018,0.77467,0.79692,0.73005,0.58467,0.40282,0.23242,0.11705,0.089097,0.15492,0.2936,0.46096,0.61632,0.71543,0.73249,0.66558,0.52905,0.36389,0.21797
107,0,36.034,55.796,66.321,68.421,63.287,52.881,39.638,26.107,14.442,6.1085,1.789,1.244,3.5469,7.3718,11.272,14.088,15.087,14.144,11.592,8.178,4.7705,2.1441,0.80315,0.87942,2.1308,4.0532,6.0115,7.4441,7.9502,7.4332,6.0763,4.2447,2.4425,1.0954,0.49845,0.72301,1.6246,2.8861,4.1212,4.9728,5.2098,4.7884,3.8295,2.6115,1.4517,0.644,0.36959,0.65541,1.3834,2.3102,3.1702,3.7137,3.7845,3.3907,2.6368,1.7381,0.92582,0.41344,0.31434,0.63084,1.2441,1.9712,2.5928,2.9383,2.9174,2.5359,1.9061,1.2051,0.61612,0.28838,0.29782,0.62148,1.1514,1.7304,2.1923,2.4069,2.3194,1.952,1.4197,0.85795,0.42241,0.22231,0.29917,0.62012,1.0844,1.5558,1.8975,2.022,1.8888,1.5415,1.0819,0.62471,0.29893,0.1867,0.30885,0.62082,1.0303,1.419,1.6725,1.727,1.5652,1.2361,0.82983,0.45807,0.22004,0.1744,0.32743,0.62927,0.99176,1.3126,1.4941,1.4936,1.3112,0.99573,0.6391,0.33657,0.16801,0.17561,0.35117,0.64166,0.96038,1.2157,1.3361,1.2922,1.0961,0.79847,0.48849,0.24616,0.13599,0.1851,0.37368,0.6449,0.91964,1.1229,1.1942,1.1144,0.9111,0.63766,0.36952,0.18097,0.12056,0.1999,0.39429,0.64574,0.88195,1.0378,1.068,0.96451,0.76138,0.50958,0.28219,0.13833,0.11631,0.21814,0.41278,0.64362,0.84519,0.96202,0.9603,0.84098,0.64072,0.41116,0.21829,0.11191,0.11961,0.23707,0.42931,0.63746,0.80808,0.88819,0.86021,0.73083,0.53524,0.32979,0.16901,0.09613,0.12875,0.25449,0.43842,0.62056,0.76092,0.81241,0.76498,0.63066,0.45202,0.27023,0.13782,0.088946,0.13586,0.26491,0.43973,0.60662,0.71542,0.74555,0.68551,0.55185,0.38407,0.22324,0.11883,0.092026
108,0,36.676,56.711,67.236,69.114,63.604,52.771,39.164,25.42,13.742,5.5888,1.5826,1.3962,4.0025,7.9967,11.887,14.526,15.232,13.964,11.146,7.5961,4.2158,1.7702,0.70891,1.0848,2.572,4.6037,6.5155,7.7642,7.9992,7.2041,5.6369,3.7211,1.9813,0.82413,0.48937,0.97487,2.0637,3.387,4.5441,5.1999,5.1806,4.5153,3.3908,2.1325,1.067,0.45974,0.43516,0.94946,1.8215,2.7679,3.5186,3.8573,3.684,3.0772,2.2004,1.3014,0.61206,0.30893,0.4462,0.96095,1.6767,2.3849,2.8715,3.004,2.7542,2.1914,1.4788,0.81507,0.37228,0.25846,0.48841,0.97715,1.5707,2.0958,2.402,2.4023,2.1043,1.5886,1.0102,0.51907,0.2481,0.25994,0.53736,0.9906,1.4825,1.87,2.0393,1.9535,1.631,1.1668,0.6961,0.33731,0.19028,0.28505,0.58656,0.99882,1.4014,1.6799,1.7497,1.6003,1.2715,0.85871,0.47537,0.22621,0.17541,0.32937,0.6369,1.0058,1.329,1.5154,1.5068,1.3127,0.98825,0.62355,0.32207,0.16393,0.18838,0.38195,0.68479,1.0083,1.2564,1.3581,1.2861,1.0643,0.75567,0.44273,0.21671,0.13487,0.21631,0.43274,0.71792,0.98838,1.165,1.202,1.085,0.84949,0.56522,0.30817,0.14977,0.13231,0.25499,0.47863,0.73885,0.95878,1.0747,1.0566,0.90905,0.67245,0.41869,0.21329,0.11469,0.14677,0.29744,0.51985,0.75036,0.92185,0.98607,0.92646,0.75892,0.531,0.30825,0.15059,0.10169,0.17152,0.33731,0.55182,0.75148,0.87624,0.8971,0.80257,0.62422,0.41202,0.22374,0.1124,0.10676,0.20578,0.37786,0.57306,0.73673,0.81626,0.80025,0.686,0.50848,0.31767,0.16687,0.092859,0.11625,0.23191,0.40246,0.58105,0.71658,0.76514,0.71424,0.5877,0.416,0.24554,0.12493,0.085933,0.13892,0.26009
109,0,37.324,57.629,68.15,69.796,63.902,52.638,38.669,24.724,13.049,5.0928,1.4125,1.5874,4.4879,8.6319,12.489,14.928,15.325,13.734,10.663,7.0052,3.6845,1.4472,0.6803,1.3519,3.0529,5.1588,6.9858,8.0197,7.97,6.9057,5.1571,3.1998,1.5662,0.63116,0.56966,1.3018,2.5409,3.8769,4.9077,5.3353,5.0526,4.1641,2.9189,1.6757,0.75544,0.38023,0.60802,1.3223,2.2859,3.1908,3.7789,3.8835,3.4704,2.6868,1.747,0.91405,0.40155,0.33318,0.6958,1.3637,2.1148,2.7335,3.0318,2.9309,2.4713,1.7814,1.0597,0.50652,0.2612,0.37557,0.79839,1.3895,1.9667,2.3631,2.4655,2.2445,1.7727,1.18,0.64077,0.2952,0.23263,0.45541,0.88655,1.3933,1.823,2.0518,2.0107,1.7244,1.2689,0.77508,0.38627,0.19887,0.26215,0.54395,0.95863,1.3772,1.677,1.7753,1.6382,1.3153,0.8955,0.49963,0.23626,0.17493,0.32611,0.63811,1.0139,1.3437,1.5302,1.5226,1.3202,0.98552,0.6149,0.31242,0.16155,0.19973,0.40973,0.72386,1.0494,1.2907,1.3758,1.2817,1.0369,0.71425,0.40553,0.19383,0.13927,0.25024,0.49073,0.78654,1.0488,1.2018,1.1998,1.0494,0.78952,0.49735,0.25657,0.13153,0.15553,0.31796,0.56555,0.8245,1.0214,1.0973,1.0297,0.84124,0.58677,0.33586,0.16321,0.11284,0.19627,0.38732,0.62721,0.84324,0.97613,0.98511,0.86926,0.66325,0.42524,0.22247,0.11232,0.12338,0.24979,0.45153,0.66886,0.84008,0.91323,0.86679,0.71922,0.50833,0.29799,0.1474,0.096736,0.15784,0.31216,0.51108,0.69515,0.81281,0.8299,0.74049,0.5758,0.37877,0.20547,0.10464,0.10154,0.19504,0.35563,0.54416,0.69611,0.77301,0.75155,0.63395,0.45851,0.27996,0.14323,0.0847,0.11983,0.24032,0.40564,0.567
110,0,37.976,58.552,69.064,70.469,64.182,52.481,38.154,24.021,12.364,4.6218,1.2791,1.8166,5.0009,9.2738,13.072,15.288,15.365,13.453,10.149,6.4115,3.1827,1.1793,0.71767,1.6771,3.5657,5.7088,7.4139,8.2058,7.8639,6.5446,4.6486,2.6943,1.2084,0.52199,0.73674,1.6928,3.04,4.338,5.1985,5.3737,4.8309,3.7503,2.4351,1.2629,0.53274,0.40953,0.87854,1.7522,2.7485,3.5525,3.9341,3.7903,3.1584,2.248,1.3107,0.60622,0.31122,0.48408,1.0414,1.8032,2.5179,2.9837,3.0581,2.7268,2.0985,1.35,0.69567,0.31485,0.29596,0.6254,1.1891,1.8056,2.287,2.496,2.374,1.9561,1.3733,0.78738,0.36832,0.22168,0.37845,0.77621,1.2874,1.758,2.0452,2.0683,1.8175,1.3788,0.87316,0.44442,0.21565,0.23812,0.49911,0.90716,1.3426,1.6705,1.7936,1.6829,1.3651,0.94175,0.53106,0.25036,0.17447,0.31764,0.63152,1.0159,1.3529,1.5465,1.5374,1.3322,0.99042,0.61223,0.30746,0.16082,0.20912,0.43223,0.75845,1.0857,1.3196,1.3903,1.2766,1.014,0.68012,0.37241,0.17796,0.14737,0.28626,0.54649,0.8488,1.1021,1.2295,1.1955,1.0093,0.73132,0.4376,0.21483,0.12458,0.18844,0.38393,0.65038,0.90395,1.0702,1.1035,0.99253,0.76944,0.50184,0.26772,0.13072,0.13028,0.26206,0.48238,0.72738,0.92167,1.0059,0.96113,0.79687,0.56322,0.32849,0.15938,0.1025,0.17322,0.34629,0.56922,0.77385,0.90093,0.91427,0.80822,0.61549,0.39424,0.2057,0.10579,0.12108,0.24345,0.43356,0.63749,0.79031,0.84761,0.796,0.64808,0.45056,0.25929,0.12792,0.09233,0.15909,0.30771,0.49416,0.66154,0.76958,0.77375,0.68035,0.51493,0.32489,0.16864,0.090006,0.10636,0.21137,0.37277,0.54619,0.67633,0.73004
111,0,38.633,59.479,69.978,71.133,64.443,52.302,37.621,23.31,11.69,4.1772,1.1827,2.083,5.5394,9.9201,13.635,15.606,15.353,13.125,9.607,5.8207,2.7159,0.96973,0.82038,2.0552,4.1026,6.2447,7.7916,8.3187,7.6828,6.1289,4.124,2.2174,0.91759,0.49966,0.98539,2.1355,3.544,4.7538,5.4054,5.314,4.5251,3.2921,1.9619,0.91396,0.41004,0.54606,1.2318,2.2144,3.1819,3.8303,3.9743,3.5845,2.7697,1.7927,0.92447,0.40175,0.3483,0.74889,1.4532,2.24,2.8488,3.1119,2.948,2.4123,1.6749,0.94376,0.42719,0.26203,0.47237,0.9776,1.6117,2.1722,2.4898,2.4769,2.1404,1.5781,0.9643,0.46979,0.23472,0.30999,0.66179,1.1689,1.6717,2.0215,2.1098,1.9165,1.4957,0.98255,0.52085,0.24073,0.21886,0.44677,0.85074,1.2958,1.6536,1.8126,1.7244,1.4247,0.99588,0.57103,0.26911,0.17428,0.30593,0.61655,1.0093,1.359,1.5593,1.5567,1.3485,1.0007,0.61648,0.30688,0.16158,0.21666,0.44938,0.78527,1.1185,1.3452,1.4028,1.2726,0.99414,0.65195,0.34657,0.16606,0.15891,0.32096,0.6002,0.9062,1.1466,1.2506,1.1852,0.97261,0.67522,0.38551,0.1837,0.12767,0.22872,0.45271,0.7289,0.97309,1.1088,1.0971,0.94521,0.69677,0.42513,0.2115,0.11662,0.16419,0.33711,0.58057,0.81727,0.97979,1.0169,0.91606,0.7141,0.46621,0.24718,0.1205,0.12066,0.24364,0.45355,0.68081,0.85922,0.93362,0.88452,0.72626,0.50566,0.28969,0.14083,0.10059,0.17972,0.35127,0.56075,0.74359,0.84902,0.84095,0.72354,0.53542,0.3277,0.1661,0.092739,0.127,0.25711,0.43769,0.62099,0.7495,0.78563,0.7235,0.57126,0.38084,0.20705,0.10187,0.094271,0.18279,0.33777,0.51325,0.65717,0.72712,0.70522,0.59853
112,0,39.295,60.409,70.889,71.786,64.684,52.1,37.069,22.594,11.027,3.7596,1.1236,2.3855,6.1012,10.567,14.173,15.879,15.289,12.751,9.0436,5.2384,2.2892,0.82084,0.98697,2.4811,4.6552,6.7576,8.1125,8.3557,7.4301,5.6678,3.5956,1.7813,0.70158,0.56465,1.308,2.6153,4.0356,5.1095,5.5211,5.1582,4.1479,2.8098,1.521,0.64577,0.39354,0.7826,1.6485,2.6825,3.56,4.0076,3.897,3.2799,2.3319,1.3538,0.6171,0.31649,0.50976,1.1054,1.8952,2.635,3.0771,3.1059,2.7124,2.0196,1.2447,0.60652,0.28397,0.354,0.7695,1.3894,2.0133,2.4423,2.5486,2.3084,1.797,1.1647,0.60594,0.27485,0.26043,0.54614,1.0368,1.5686,1.9743,2.1379,2.0053,1.6241,1.105,0.61117,0.28058,0.20436,0.39509,0.78126,1.2423,1.6258,1.8228,1.7715,1.4856,1.0614,0.61917,0.29397,0.17502,0.29072,0.59646,0.99257,1.3577,1.5732,1.5753,1.3715,1.0182,0.62558,0.31072,0.16273,0.22245,0.46209,0.80484,1.1433,1.37,1.4145,1.2705,0.97896,0.62892,0.32622,0.15854,0.17194,0.35541,0.64777,0.95864,1.187,1.2644,1.1717,0.93428,0.62659,0.33982,0.16141,0.139,0.27446,0.52171,0.80313,1.0302,1.1341,1.0823,0.8923,0.62418,0.35708,0.17016,0.11816,0.21135,0.41856,0.67386,0.8972,1.0188,1.0057,0.8599,0.62464,0.37628,0.18429,0.10601,0.16236,0.33207,0.56004,0.78123,0.91906,0.93762,0.82949,0.63026,0.39863,0.20469,0.10614,0.12947,0.26447,0.46883,0.678,0.82561,0.86776,0.79502,0.62627,0.41437,0.22431,0.10909,0.10255,0.20354,0.37658,0.57111,0.72081,0.79194,0.756,0.62727,0.44393,0.25651,0.12501,0.088387,0.15548,0.29957,0.47772,0.63475,0.72317,0.71879,0.62034,0.46632,0.29421
113,0,39.963,61.344,71.798,72.429,64.905,51.875,36.5,21.873,10.376,3.3706,1.1019,2.7233,6.6838,11.212,14.685,16.107,15.173,12.336,8.4629,4.6712,1.907,0.7344,1.2153,2.9486,5.2151,7.2389,8.3707,8.3164,7.1114,5.1718,3.0759,1.397,0.56607,0.71501,1.6947,3.1171,4.498,5.3923,5.541,4.9125,3.715,2.3242,1.1324,0.47113,0.48399,1.1066,2.1057,3.1297,3.8604,4.0734,3.7075,2.8968,1.8754,0.96312,0.41158,0.35699,0.78246,1.5239,2.3295,2.9535,3.1819,2.9661,2.3744,1.5884,0.85288,0.3745,0.28181,0.58008,1.1523,1.8108,2.3442,2.5813,2.4553,2.0133,1.3917,0.7748,0.35051,0.23172,0.44141,0.89275,1.4428,1.9092,2.1441,2.0871,1.7505,1.2445,0.71842,0.33524,0.19904,0.34254,0.70854,1.1721,1.5907,1.8256,1.8129,1.5562,1.1322,0.67859,0.32541,0.17841,0.2723,0.57004,0.97074,1.3463,1.5831,1.6001,1.3967,1.0437,0.64248,0.31767,0.1649,0.22384,0.4711,0.81949,1.1612,1.3891,1.4294,1.2702,0.96808,0.61173,0.31041,0.1542,0.18479,0.38771,0.693,1.0023,1.2218,1.2777,1.155,0.89761,0.58069,0.30279,0.146,0.15578,0.32293,0.58968,0.87112,1.0792,1.1478,1.0576,0.83715,0.5547,0.2976,0.14198,0.13266,0.2692,0.50276,0.76057,0.96198,1.042,0.9775,0.79082,0.53804,0.29602,0.14049,0.11393,0.22214,0.4291,0.66677,0.85962,0.95499,0.91302,0.75508,0.52765,0.3016,0.14436,0.10315,0.18685,0.36765,0.58579,0.77423,0.87401,0.85195,0.71784,0.51429,0.30221,0.1468,0.09335,0.15583,0.30795,0.50686,0.68373,0.78937,0.7852,0.68469,0.50844,0.31526,0.16011,0.090075,0.12682,0.25921,0.44016,0.60792,0.71835,0.73684,0.65532,0.50269,0.3226,0.17678,0.09902
114,0,40.635,62.282,72.704,73.059,65.107,51.627,35.916,21.148,9.7383,3.0112,1.1179,3.095,7.2852,11.852,15.166,16.287,15.006,11.882,7.8697,4.1247,1.5737,0.71141,1.5023,3.4509,5.7734,7.6801,8.5612,8.2018,6.7331,4.6524,2.5776,1.0742,0.51475,0.94643,2.1337,3.6246,4.9156,5.5921,5.4642,4.5866,3.2445,1.8567,0.81401,0.39838,0.67677,1.5009,2.5779,3.5306,4.0655,4.0235,3.4181,2.461,1.4319,0.64892,0.32334,0.52006,1.1443,1.9692,2.7185,3.1664,3.1534,2.7062,1.9674,1.1627,0.54068,0.27286,0.42096,0.91427,1.5755,2.1908,2.5631,2.5716,2.2224,1.6315,0.98084,0.46393,0.23531,0.3468,0.7497,1.295,1.8141,2.1341,2.1522,1.8781,1.3909,0.84701,0.40799,0.20739,0.29211,0.62784,1.0955,1.5382,1.8221,1.852,1.6259,1.2157,0.74566,0.3662,0.18522,0.25269,0.53658,0.94102,1.3315,1.5841,1.6246,1.4321,1.0734,0.66671,0.33012,0.16786,0.22284,0.47139,0.83013,1.1759,1.404,1.4426,1.277,0.96126,0.59959,0.29917,0.15166,0.19789,0.41554,0.73287,1.0439,1.2481,1.2869,1.1423,0.86235,0.5402,0.27098,0.13741,0.17643,0.37104,0.65469,0.93282,1.1191,1.1545,1.0273,0.77982,0.49037,0.24762,0.12547,0.15812,0.33131,0.58738,0.84017,1.0113,1.0489,0.93731,0.71577,0.45334,0.23079,0.11558,0.14129,0.29582,0.5275,0.76259,0.92398,0.96053,0.86809,0.6665,0.42638,0.21984,0.10993,0.12873,0.26762,0.47812,0.69508,0.84585,0.88586,0.80288,0.62123,0.40039,0.20851,0.10408,0.11705,0.23943,0.43264,0.6266,0.77073,0.81117,0.74159,0.58016,0.38463,0.20598,0.10287,0.1049,0.20983,0.38489,0.5751,0.71284,0.75375,0.69549,0.55424,0.36967,0.20215,0.10228,0.10019,0.19099
115,0,41.312,63.225,73.608,73.678,65.287,51.358,35.315,20.421,9.1154,2.6823,1.1713,3.4996,7.9024,12.483,15.614,16.418,14.789,11.394,7.2699,3.604,1.2927,0.75212,1.8443,3.9807,6.3211,8.074,8.6805,8.0142,6.3035,4.1212,2.1126,0.82122,0.54905,1.2523,2.6118,4.1213,5.2741,5.7019,5.2938,4.1937,2.7563,1.4281,0.5807,0.43094,0.96207,1.9448,3.0394,3.8622,4.163,3.8609,3.0475,2.0021,1.0324,0.43389,0.35906,0.79293,1.5659,2.4043,3.0286,3.2549,2.9941,2.3511,1.5317,0.78554,0.34084,0.31261,0.68589,1.3184,1.9893,2.4833,2.6428,2.4145,1.8809,1.215,0.62169,0.27662,0.27726,0.6029,1.1379,1.6895,2.0907,2.2062,1.9973,1.5473,0.99029,0.50385,0.23155,0.25197,0.54166,1.0034,1.4771,1.8033,1.8873,1.6992,1.3034,0.82714,0.41542,0.19799,0.23236,0.49869,0.90189,1.3093,1.5853,1.6434,1.4712,1.1155,0.69592,0.34784,0.17175,0.22041,0.46717,0.82972,1.1879,1.4185,1.4551,1.2862,0.96377,0.5924,0.2919,0.15062,0.20914,0.44158,0.76621,1.0789,1.2756,1.291,1.1287,0.83467,0.50423,0.24537,0.13343,0.19996,0.41811,0.71402,0.98871,1.1513,1.1539,0.99483,0.72485,0.43159,0.20766,0.11978,0.19225,0.39751,0.66613,0.91049,1.0493,1.0396,0.88854,0.63948,0.37616,0.17933,0.10951,0.18517,0.37827,0.62491,0.84341,0.96537,0.94975,0.8018,0.57421,0.33289,0.15837,0.10198,0.17861,0.36192,0.58987,0.78624,0.89158,0.86789,0.72706,0.51441,0.2958,0.14114,0.097406,0.17574,0.34703,0.55408,0.732,0.81726,0.79324,0.66056,0.46509,0.26747,0.13065,0.091863,0.16239,0.32354,0.51677,0.68364,0.76909,0.74078,0.61141,0.42899,0.24722,0.11926,0.085828,0.1574,0.30618,0.48528
116,0,41.996,64.169,74.51,74.284,65.447,51.066,34.7,19.693,8.509,2.3846,1.2622,3.9353,8.5328,13.102,16.027,16.5,14.523,10.875,6.6694,3.1147,1.0673,0.85604,2.2367,4.5307,6.8499,8.414,8.7265,7.7573,5.8319,3.5901,1.692,0.6445,0.66795,1.6237,3.114,4.5911,5.5613,5.7174,5.0363,3.7494,2.2708,1.0574,0.44317,0.56721,1.3254,2.4147,3.4649,4.1056,4.1471,3.5959,2.6196,1.5508,0.70476,0.33356,0.51592,1.1542,2.0134,2.7926,3.233,3.2111,2.7189,1.9345,1.11,0.49531,0.27414,0.48928,1.047,1.746,2.3449,2.6527,2.5732,2.1301,1.4756,0.82017,0.36413,0.23947,0.47007,0.96142,1.5463,2.0141,2.2279,2.1136,1.7059,1.1523,0.62018,0.2775,0.22186,0.46041,0.89902,1.3944,1.7757,1.9124,1.7726,1.4004,0.91702,0.47843,0.2177,0.21347,0.45541,0.85612,1.277,1.581,1.6664,1.5086,1.1643,0.73732,0.36991,0.17799,0.21326,0.45977,0.82448,1.1893,1.4332,1.4707,1.2981,0.97123,0.5939,0.28837,0.15079,0.21794,0.46231,0.79723,1.1082,1.2972,1.3005,1.1147,0.80901,0.47667,0.22462,0.13333,0.22479,0.46392,0.76779,1.0362,1.1783,1.148,0.95988,0.67337,0.38095,0.17691,0.12384,0.23286,0.46507,0.74116,0.96859,1.0738,1.0222,0.83074,0.56615,0.30849,0.14333,0.11953,0.24164,0.46536,0.71589,0.9108,0.98497,0.91745,0.72877,0.47988,0.25395,0.11948,0.11951,0.24899,0.46345,0.69224,0.85782,0.90628,0.82508,0.6371,0.40724,0.20931,0.10452,0.12426,0.26065,0.46498,0.66787,0.80399,0.82964,0.73569,0.55732,0.3483,0.17572,0.093482,0.1248,0.2576,0.44524,0.6366,0.75682,0.7733,0.6775,0.50022,0.30356,0.15064,0.085207,0.12588,0.25727,0.43731,0.6073,0.71114
117,0,42.685,65.117,75.409,74.877,65.588,50.754,34.07,18.964,7.9199,2.1188,1.3899,4.4005,9.174,13.707,16.402,16.532,14.211,10.329,6.0733,2.6616,0.90007,1.0219,2.6742,5.0926,7.3513,8.694,8.6985,7.4364,5.3284,3.0711,1.3259,0.5485,0.86817,2.0499,3.625,5.0189,5.7675,5.6384,4.7014,3.2717,1.8085,0.76061,0.40764,0.80059,1.7484,2.8859,3.8307,4.2466,4.0189,3.245,2.1621,1.1377,0.47196,0.35512,0.78195,1.5755,2.4503,3.1018,3.3141,3.0392,2.3533,1.4963,0.744,0.32139,0.34746,0.78367,1.464,2.1481,2.6002,2.6785,2.3631,1.7548,1.06,0.50028,0.24375,0.3576,0.78532,1.3683,1.9117,2.2173,2.2036,1.8718,1.3275,0.76182,0.3464,0.20916,0.38067,0.79297,1.2946,1.723,1.9306,1.8428,1.5021,1.0205,0.5523,0.24834,0.19799,0.40884,0.80065,1.2373,1.5682,1.6872,1.5537,1.2152,0.78677,0.40142,0.18646,0.20542,0.44247,0.81517,1.1874,1.4404,1.49,1.3161,0.9837,0.60083,0.29045,0.15189,0.22459,0.47739,0.82104,1.1364,1.3162,1.3063,1.1094,0.78716,0.45287,0.2102,0.1359,0.24974,0.50712,0.81828,1.0764,1.1983,1.1405,0.92443,0.62488,0.33742,0.15516,0.13544,0.27865,0.53188,0.81006,1.0183,1.0865,0.99429,0.77321,0.49433,0.25264,0.12201,0.14368,0.30663,0.55335,0.79793,0.96119,0.98821,0.86948,0.64732,0.39359,0.19019,0.10386,0.15869,0.33412,0.56724,0.78111,0.90484,0.89529,0.75848,0.54052,0.31063,0.14651,0.099797,0.18197,0.36165,0.58087,0.76174,0.84418,0.80406,0.65273,0.44396,0.24373,0.11579,0.099417,0.19518,0.37157,0.56976,0.72164,0.78739,0.73139,0.57916,0.37804,0.19677,0.095697,0.10239,0.21037,0.3837,0.56276,0.68907,0.72982,0.66194
118,0,43.379,66.068,76.305,75.457,65.709,50.42,33.425,18.236,7.3495,1.8854,1.5543,4.8935,9.823,14.294,16.738,16.514,13.855,9.7622,5.4867,2.2489,0.79267,1.2476,3.151,5.6583,7.8176,8.9095,8.597,7.0576,4.8032,2.5758,1.023,0.53563,1.1443,2.5186,4.1292,5.391,5.8858,5.4676,4.302,2.7795,1.3885,0.55073,0.47561,1.1197,2.2099,3.3337,4.117,4.2772,3.7859,2.8301,1.7048,0.79035,0.35008,0.49688,1.1371,2.0239,2.8416,3.3062,3.265,2.7545,1.9311,1.0783,0.46956,0.28133,0.55305,1.164,1.8906,2.4787,2.7254,2.5578,2.0388,1.3371,0.68883,0.29854,0.27716,0.61407,1.1768,1.7624,2.1779,2.2672,2.0217,1.5208,0.92623,0.44363,0.21758,0.31114,0.67827,1.1862,1.6512,1.9238,1.9103,1.609,1.1338,0.64204,0.29,0.18876,0.3607,0.73808,1.1852,1.549,1.7028,1.6008,1.2765,0.8411,0.44026,0.19987,0.19671,0.42219,0.79285,1.1817,1.447,1.5063,1.3406,1.0037,0.61312,0.2962,0.15433,0.229,0.48786,0.83831,1.158,1.3368,1.3139,1.103,0.77449,0.43406,0.19901,0.14061,0.27357,0.54698,0.86346,1.1142,1.2124,1.1304,0.89217,0.58038,0.30018,0.14075,0.1522,0.32657,0.59806,0.87219,1.0582,1.0913,0.96066,0.7125,0.43088,0.20631,0.11407,0.17998,0.37687,0.6375,0.87087,0.99527,0.97415,0.81254,0.5646,0.31506,0.14517,0.10844,0.21604,0.42601,0.66719,0.85437,0.92729,0.86149,0.67775,0.44127,0.2293,0.11052,0.12406,0.26187,0.47367,0.68466,0.82814,0.85068,0.74668,0.55438,0.33392,0.16296,0.092366,0.1427,0.29571,0.49226,0.67436,0.77729,0.76719,0.65242,0.46161,0.26365,0.12363,0.089413,0.16711,0.32609,0.51284,0.66451,0.72906,0.68574,0.56232,0.38351
119,0,44.078,67.022,77.198,76.023,65.81,50.067,32.767,17.511,6.7993,1.685,1.7547,5.4125,10.477,14.86,17.032,16.445,13.458,9.1775,4.9149,1.8807,0.74616,1.5304,3.6611,6.2201,8.2417,9.0567,8.424,6.6284,4.2672,2.115,0.79052,0.60615,1.4887,3.0163,4.6114,5.6953,5.9121,5.2112,3.853,2.2922,1.0284,0.43684,0.64386,1.5091,2.6865,3.7347,4.3082,4.1959,3.4621,2.3769,1.2771,0.53201,0.34749,0.74846,1.5546,2.4647,3.1557,3.3886,3.0898,2.3824,1.4913,0.72033,0.31362,0.37916,0.86936,1.5892,2.2793,2.7,2.7058,2.3053,1.6408,0.93023,0.41104,0.24227,0.45975,0.97242,1.5875,2.085,2.3041,2.1558,1.7116,1.1187,0.57014,0.25296,0.25659,0.5649,1.0592,1.565,1.8994,1.9568,1.7189,1.2597,0.74567,0.34714,0.18818,0.31312,0.66828,1.1238,1.517,1.715,1.6473,1.3439,0.90694,0.48505,0.21812,0.18798,0.39778,0.76663,1.1629,1.4514,1.5254,1.3668,1.0315,0.63237,0.30551,0.15691,0.23072,0.49354,0.85001,1.1746,1.3536,1.3262,1.1024,0.76301,0.42247,0.19089,0.14622,0.29523,0.58202,0.90358,1.1462,1.2273,1.1178,0.86191,0.54214,0.26888,0.13223,0.17321,0.3733,0.66026,0.92968,1.0892,1.0878,0.924,0.65432,0.37207,0.17195,0.11723,0.22366,0.45111,0.71608,0.92996,1.0172,0.94609,0.74738,0.48529,0.24872,0.11751,0.13243,0.28419,0.52161,0.75539,0.90941,0.92785,0.80806,0.59044,0.34834,0.16572,0.10078,0.17281,0.35523,0.58264,0.77446,0.86378,0.82496,0.66741,0.44708,0.24008,0.11199,0.1052,0.21888,0.40822,0.61143,0.75053,0.79212,0.71342,0.54508,0.34251,0.17095,0.090731,0.12908,0.26977,0.4564,0.62724,0.72728,0.71971,0.6075,0.43069,0.25733,0.13064
120,0,44.781,67.981,78.087,76.577,65.89,49.693,32.097,16.788,6.2697,1.518,1.9905,5.9559,11.134,15.404,17.283,16.327,13.022,8.58,4.3632,1.5608,0.76107,1.8669,4.1974,6.7697,8.6169,9.1336,8.1826,6.1571,3.7317,1.6991,0.63385,0.75825,1.8922,3.5287,5.0569,5.9218,5.8453,4.8783,3.3715,1.8294,0.74305,0.4239,0.90468,1.9501,3.1542,4.0675,4.3936,4.0072,3.0668,1.9136,0.90658,0.37994,0.46433,1.0916,2.0031,2.8635,3.3673,3.3422,2.8037,1.9562,1.0746,0.45652,0.29152,0.60496,1.2633,2.0135,2.5871,2.7867,2.5437,1.9516,1.2187,0.58646,0.26315,0.33907,0.76614,1.3815,1.9572,2.2874,2.271,1.901,1.3236,0.73237,0.31986,0.22311,0.45661,0.92432,1.4527,1.8575,1.9909,1.8154,1.3956,0.86766,0.42028,0.19968,0.26937,0.59331,1.0498,1.4751,1.7162,1.6946,1.4157,0.98203,0.54086,0.2413,0.18022,0.36901,0.73348,1.1407,1.4456,1.5447,1.399,1.0646,0.65873,0.31939,0.15976,0.22851,0.49421,0.85599,1.1865,1.3686,1.3384,1.1085,0.75925,0.41306,0.18653,0.15107,0.31505,0.61279,0.93727,1.174,1.2382,1.11,0.83304,0.50886,0.24396,0.12844,0.19667,0.41977,0.71566,0.97936,1.1153,1.0781,0.88443,0.59946,0.32171,0.14652,0.13008,0.27361,0.52323,0.7898,0.97684,1.023,0.91083,0.67808,0.4104,0.19572,0.10671,0.17172,0.36303,0.61081,0.83296,0.94222,0.90853,0.74098,0.50012,0.26804,0.12379,0.11522,0.24151,0.45516,0.68104,0.83904,0.87284,0.77163,0.57357,0.34496,0.16521,0.094184,0.15317,0.3143,0.52634,0.7071,0.8002,0.76639,0.63109,0.42951,0.23571,0.11183,0.10027,0.20523,0.38986,0.58389,0.71428,0.74393,0.66527,0.50022,0.30681,0.15386,0.092421,0.13464
121,0,45.489,68.944,78.973,77.117,65.951,49.298,31.416,16.071,5.7622,1.3851,2.2612,6.5216,11.79,15.922,17.489,16.159,12.55,7.9747,3.8367,1.2924,0.83738,2.2531,4.7529,7.2991,8.9372,9.1388,7.8773,5.6531,3.208,1.3376,0.55685,0.98803,2.3437,4.041,5.4519,6.0635,5.688,4.4812,2.8759,1.4097,0.54458,0.5125,1.2461,2.4216,3.5897,4.3148,4.3686,3.7219,2.6236,1.4691,0.61719,0.34433,0.69236,1.5012,2.4487,3.1892,3.4592,3.1708,2.4316,1.5141,0.71939,0.31191,0.40535,0.93566,1.6934,2.3908,2.7795,2.729,2.2584,1.5398,0.82521,0.3498,0.26459,0.57576,1.1537,1.7829,2.2317,2.3392,2.0835,1.543,0.9206,0.42578,0.21788,0.35926,0.78197,1.3238,1.7854,2.008,1.9079,1.5281,1.0062,0.51446,0.22674,0.23166,0.51563,0.96609,1.4173,1.7093,1.7349,1.4929,1.0658,0.60731,0.27331,0.17435,0.33679,0.69325,1.1099,1.4379,1.5588,1.4341,1.106,0.69222,0.33841,0.16391,0.22282,0.48762,0.85721,1.1938,1.3816,1.3526,1.1177,0.76224,0.41026,0.18349,0.15595,0.32995,0.63967,0.96759,1.1966,1.2482,1.1016,0.81178,0.47958,0.22413,0.12854,0.22157,0.46444,0.76751,1.0202,1.1337,1.0663,0.84415,0.54792,0.27904,0.13033,0.15088,0.3269,0.59364,0.85403,1.0143,1.0175,0.86548,0.61106,0.34253,0.1558,0.1114,0.22176,0.44559,0.69872,0.89009,0.95897,0.87051,0.66521,0.41267,0.20163,0.10408,0.15184,0.32339,0.55684,0.76553,0.87743,0.85287,0.69978,0.47383,0.25456,0.11733,0.10774,0.22473,0.42651,0.63197,0.7795,0.80833,0.71462,0.52738,0.3195,0.15385,0.090262,0.14957,0.30814,0.51157,0.6858,0.76373,0.71846,0.57454,0.38122,0.20034,0.095901,0.10435,0.2177,0.39145
122,0,46.201,69.909,79.855,77.644,65.991,48.884,30.725,15.358,5.2779,1.2868,2.5659,7.1077,12.442,16.411,17.65,15.944,12.047,7.3666,3.3402,1.0783,0.97431,2.6844,5.3204,7.8005,9.1976,9.0722,7.5139,5.1261,2.7072,1.0387,0.5615,1.2896,2.8308,4.5382,5.7845,6.1159,5.4454,4.0342,2.3852,1.0496,0.44132,0.69874,1.6523,2.9006,3.9708,4.4636,4.2347,3.3567,2.1594,1.0711,0.42766,0.42752,1.0156,1.9477,2.858,3.4165,3.4241,2.8888,2.0057,1.0956,0.45844,0.30026,0.6438,1.3375,2.1145,2.6803,2.8352,2.5334,1.8832,1.1195,0.50941,0.25061,0.41507,0.92015,1.5684,2.1193,2.3707,2.2325,1.7705,1.1383,0.56769,0.24975,0.28146,0.6376,1.1746,1.6906,1.9951,1.9877,1.6669,1.1521,0.63011,0.27364,0.2062,0.43618,0.87245,1.3472,1.686,1.7715,1.5689,1.1594,0.6851,0.31521,0.17373,0.3019,0.64559,1.0717,1.4218,1.5736,1.4698,1.1523,0.73436,0.36354,0.17019,0.2151,0.47432,0.84937,1.1989,1.3928,1.3684,1.1325,0.77025,0.41255,0.18338,0.15968,0.34214,0.65863,0.99331,1.219,1.2558,1.0957,0.79292,0.45811,0.20826,0.13088,0.24643,0.50671,0.81453,1.0572,1.1458,1.0507,0.8063,0.5007,0.24317,0.12182,0.17636,0.38281,0.66064,0.90979,1.0407,1.0041,0.816,0.54423,0.28507,0.12883,0.12902,0.28104,0.52644,0.77684,0.93821,0.95257,0.82232,0.58494,0.33253,0.15177,0.10461,0.20521,0.41396,0.6516,0.83453,0.89278,0.80947,0.61467,0.37713,0.18221,0.097276,0.14973,0.31661,0.5347,0.72715,0.81779,0.78488,0.63389,0.4216,0.22201,0.10549,0.10812,0.22686,0.42471,0.62231,0.75365,0.76712,0.65608,0.4655,0.26658,0.12458,0.085801,0.16312,0.32608,0.51906,0.66525
123,0,46.918,70.878,80.733,78.157,66.011,48.449,30.023,14.653,4.8177,1.2231,2.9037,7.7118,13.089,16.869,17.764,15.683,11.515,6.7607,2.878,0.92052,1.1702,3.1554,5.8921,8.267,9.3945,8.9352,7.0989,4.5868,2.2399,0.809,0.64767,1.6554,3.3404,5.0061,6.0444,6.0771,5.1261,3.5535,1.9177,0.76368,0.43753,0.9744,2.1045,3.3639,4.2781,4.5059,3.9994,2.9326,1.7019,0.74442,0.35017,0.62376,1.4113,2.3987,3.2002,3.5277,3.265,2.52,1.5629,0.73826,0.31589,0.42264,0.98336,1.7697,2.4825,2.8509,2.7481,2.2224,1.4627,0.74205,0.31066,0.30154,0.69469,1.3255,1.9526,2.3426,2.354,1.9837,1.3805,0.75095,0.32211,0.23348,0.49972,1.0097,1.5646,1.9578,2.0429,1.8007,1.3147,0.76234,0.34382,0.19514,0.36292,0.76878,1.2607,1.6503,1.794,1.647,1.2581,0.77592,0.36879,0.18009,0.26792,0.59015,1.0234,1.4004,1.582,1.5093,1.2045,0.78252,0.39575,0.1789,0.20618,0.45662,0.83321,1.1953,1.4055,1.3857,1.1516,0.78517,0.41942,0.18557,0.1617,0.3503,0.67446,1.0107,1.238,1.2675,1.091,0.77901,0.44016,0.19751,0.1345,0.26916,0.54564,0.85671,1.0888,1.1563,1.0341,0.76972,0.4594,0.21384,0.11948,0.20568,0.43641,0.72391,0.95881,1.0566,0.98438,0.76478,0.48201,0.2361,0.11454,0.15747,0.34515,0.60632,0.84227,0.9692,0.93798,0.7605,0.50707,0.26297,0.11959,0.12415,0.27136,0.50553,0.73761,0.88145,0.88775,0.75036,0.5239,0.29011,0.13172,0.10392,0.21458,0.41857,0.63843,0.79416,0.82984,0.73118,0.53852,0.3187,0.15003,0.090989,0.15932,0.32889,0.53441,0.71146,0.78246,0.72898,0.56526,0.35293,0.17351,0.087881,0.12053,0.25787,0.44778,0.61838,0.72203,0.70475
124,0,47.639,71.849,81.606,78.656,66.01,47.996,29.314,13.956,4.3823,1.1939,3.2733,8.3316,13.727,17.295,17.83,15.377,10.959,6.1617,2.4543,0.82055,1.4228,3.6601,6.4603,8.6916,9.5246,8.7299,6.6399,4.0454,1.8158,0.6537,0.81312,2.0757,3.8585,5.4313,6.2239,5.9488,4.741,3.0563,1.4913,0.56311,0.53327,1.3273,2.582,3.7893,4.4962,4.4395,3.6755,2.4738,1.2782,0.50908,0.38954,0.91974,1.8518,2.8213,3.4495,3.5141,2.9948,2.0953,1.1415,0.47386,0.30475,0.66725,1.3905,2.1883,2.7591,2.8846,2.5282,1.8318,1.0465,0.45308,0.2537,0.49603,1.0666,1.7372,2.2529,2.4211,2.1842,1.6301,0.97355,0.44207,0.22354,0.37957,0.83553,1.4108,1.8828,2.077,1.9202,1.4827,0.92008,0.43641,0.2055,0.29521,0.66356,1.1572,1.5943,1.807,1.7161,1.3651,0.87721,0.43633,0.19569,0.23621,0.5313,0.9628,1.3684,1.5893,1.5459,1.2634,0.83996,0.43397,0.19185,0.19469,0.43519,0.81207,1.1841,1.4122,1.4084,1.1749,0.80583,0.43213,0.18974,0.1631,0.35307,0.68429,1.0272,1.2511,1.2786,1.0942,0.76872,0.42737,0.18937,0.13937,0.28958,0.579,0.89482,1.1158,1.1636,1.0195,0.7373,0.42303,0.19116,0.12228,0.23741,0.48892,0.77964,1.0003,1.0675,0.95744,0.71512,0.42503,0.19715,0.11069,0.19446,0.41222,0.68069,0.8992,0.98451,0.90887,0.69839,0.43061,0.20689,0.10465,0.16023,0.34732,0.59459,0.8097,0.90996,0.86014,0.68086,0.4353,0.2172,0.10481,0.13586,0.2943,0.522,0.72868,0.83723,0.81099,0.65788,0.43789,0.22894,0.10632,0.11191,0.23767,0.43809,0.63853,0.76314,0.77487,0.65616,0.45838,0.25086,0.11303,0.094075,0.19381,0.37273,0.56427,0.69526,0.71777,0.64212,0.47424
125,0,48.365,72.824,82.474,79.141,65.99,47.524,28.595,13.268,3.9729,1.1996,3.6736,8.965,14.354,17.685,17.849,15.029,10.383,5.5745,2.0728,0.77938,1.7294,4.1927,7.0179,9.0686,9.5858,8.4597,6.145,3.5124,1.4436,0.57611,1.0538,2.54,4.371,5.8015,6.3175,5.7348,4.303,2.5603,1.1219,0.45581,0.7245,1.742,3.0627,4.1565,4.6144,4.2682,3.281,2.0066,0.91346,0.37961,0.5432,1.2957,2.3065,3.1849,3.5873,3.3768,2.6352,1.6501,0.77783,0.32589,0.42594,1.0107,1.8252,2.5509,2.9153,2.7774,2.1998,1.4063,0.68357,0.28758,0.34559,0.8091,1.4819,2.0994,2.4278,2.3438,1.8861,1.2249,0.61222,0.26033,0.28784,0.66375,1.2318,1.7713,2.0724,2.0266,1.6498,1.0942,0.55983,0.23921,0.24333,0.55307,1.0443,1.5174,1.7997,1.7819,1.4707,0.99229,0.51757,0.22364,0.20892,0.46921,0.89552,1.3213,1.5877,1.5865,1.3236,0.90596,0.48173,0.20936,0.18382,0.40605,0.78601,1.1691,1.4142,1.4295,1.2069,0.83196,0.44988,0.19658,0.16265,0.35313,0.68724,1.0372,1.2669,1.2874,1.0992,0.76772,0.4186,0.18422,0.14428,0.30801,0.60733,0.92638,1.1408,1.1688,1.0052,0.70962,0.39301,0.17367,0.12936,0.27012,0.53903,0.83083,1.0333,1.0712,0.93075,0.66432,0.37566,0.16712,0.11619,0.23694,0.4802,0.74931,0.94404,0.99041,0.86994,0.63163,0.36308,0.16303,0.10605,0.20831,0.42893,0.67942,0.86646,0.91991,0.81768,0.60194,0.35313,0.16203,0.10042,0.18766,0.38653,0.6179,0.7986,0.85493,0.76727,0.57285,0.34025,0.16002,0.092836,0.16073,0.33698,0.54655,0.71999,0.78815,0.72741,0.56308,0.34823,0.16837,0.089547,0.14105,0.29555,0.49216,0.65999,0.73373,0.68443,0.53495,0.35224,0.18521
126,0,49.095,73.801,83.337,79.612,65.949,47.033,27.87,12.59,3.5901,1.24,4.1035,9.6098,14.967,18.038,17.82,14.64,9.7901,5.0038,1.737,0.79743,2.0866,4.7467,7.5575,9.3925,9.5774,8.1294,5.6232,2.9983,1.1311,0.5779,1.3641,3.0363,4.8642,6.106,6.3222,5.4421,3.8271,2.0833,0.82332,0.44601,1.0032,2.2002,3.5245,4.4476,4.6267,4.001,2.8376,1.5577,0.62955,0.36408,0.80124,1.7263,2.7436,3.4636,3.6034,3.1267,2.2155,1.2217,0.50334,0.30762,0.66833,1.4203,2.2447,2.8208,2.9348,2.5411,1.7993,0.99454,0.41659,0.26561,0.57486,1.2006,1.8858,2.3632,2.4529,2.1216,1.5034,0.82881,0.35221,0.23447,0.50466,1.039,1.6215,2.0285,2.0999,1.8157,1.282,0.70934,0.30413,0.21003,0.44961,0.91508,1.4242,1.7711,1.8312,1.5808,1.1144,0.61638,0.26563,0.19004,0.40529,0.8199,1.2662,1.571,1.6222,1.3929,0.9772,0.53863,0.23361,0.17495,0.37408,0.7484,1.1495,1.4147,1.4495,1.2414,0.86802,0.47282,0.20613,0.16082,0.34774,0.68708,1.0417,1.2776,1.3028,1.1056,0.76967,0.41721,0.18116,0.14861,0.32342,0.63245,0.95216,1.161,1.1756,0.99208,0.68511,0.36841,0.16102,0.13888,0.30337,0.58575,0.87642,1.0615,1.0697,0.90034,0.61906,0.3305,0.14576,0.12936,0.28301,0.54522,0.8124,0.97845,0.9847,0.82715,0.5656,0.30169,0.13307,0.12007,0.26642,0.50951,0.7568,0.90929,0.91209,0.7644,0.52139,0.27854,0.12502,0.11644,0.25389,0.48106,0.70751,0.84478,0.84568,0.70562,0.4798,0.2562,0.1148,0.10784,0.23419,0.43975,0.64949,0.77414,0.78063,0.65742,0.45618,0.24975,0.1138,0.10166,0.21769,0.41309,0.60433,0.72333,0.72997,0.61589,0.42487,0.23462,0.11606,0.102
127,0,49.83,74.782,84.196,80.068,65.887,46.524,27.139,11.924,3.2347,1.3151,4.5618,10.264,15.562,18.352,17.744,14.214,9.1855,4.4541,1.45,0.8746,2.4904,5.3153,8.0717,9.6584,9.4994,7.7443,5.0843,2.5132,0.88488,0.65906,1.7363,3.552,5.3247,6.3363,6.2382,5.0801,3.3296,1.6425,0.60704,0.53412,1.3577,2.6817,3.9462,4.6486,4.5325,3.6519,2.3695,1.1529,0.44333,0.46342,1.1469,2.1825,3.1326,3.6369,3.4965,2.7833,1.7694,0.84572,0.3417,0.4206,1.0094,1.857,2.6077,2.9705,2.8155,2.2012,1.3714,0.64367,0.27705,0.38979,0.91285,1.6203,2.225,2.4926,2.3247,1.7863,1.0923,0.50147,0.23358,0.36857,0.8389,1.4431,1.9383,2.1379,1.9604,1.4828,0.88533,0.4014,0.20292,0.35473,0.78237,1.3059,1.7226,1.8633,1.6819,1.2492,0.72937,0.32592,0.18198,0.34385,0.73581,1.199,1.5471,1.6458,1.4627,1.0616,0.60363,0.26613,0.16766,0.34099,0.70556,1.1171,1.4128,1.4713,1.2786,0.90951,0.50448,0.21896,0.15843,0.33733,0.67924,1.0444,1.2865,1.316,1.1216,0.77578,0.41871,0.18149,0.15183,0.33503,0.65254,0.97629,1.1769,1.1812,0.98388,0.66433,0.34798,0.15215,0.14901,0.33501,0.63014,0.91655,1.0842,1.0663,0.87054,0.57491,0.2935,0.13064,0.14725,0.33198,0.60691,0.86579,1.0059,0.9703,0.77943,0.50385,0.24967,0.11459,0.14632,0.32781,0.58953,0.82113,0.93776,0.89075,0.70213,0.44437,0.21609,0.1052,0.15001,0.32952,0.57198,0.78094,0.87319,0.8138,0.62956,0.38928,0.18576,0.095674,0.15026,0.32068,0.54476,0.7277,0.80545,0.741,0.57168,0.35145,0.16978,0.091986,0.14715,0.31422,0.52722,0.69711,0.75439,0.68624,0.52113,0.31507,0.14862,0.087471,0.14846,0.30024
128,0,50.569,75.766,85.049,80.51,65.806,45.998,26.403,11.27,2.9075,1.4248,5.047,10.924,16.139,18.626,17.621,13.752,8.5733,3.9301,1.2142,1.01,2.9365,5.8919,8.5539,9.8627,9.3529,7.3109,4.5379,2.0667,0.71024,0.81773,2.1615,4.0738,5.7399,6.4856,6.0678,4.6607,2.8275,1.254,0.48135,0.71664,1.7731,3.1654,4.3082,4.7501,4.3367,3.2396,1.9025,0.81519,0.3659,0.67141,1.5578,2.6335,3.4461,3.6922,3.2748,2.3734,1.3331,0.55374,0.30682,0.65459,1.4176,2.2789,2.8784,2.9847,2.5701,1.7944,0.96373,0.39391,0.28136,0.64495,1.3173,2.0143,2.4548,2.4704,2.0609,1.3856,0.71271,0.29197,0.27453,0.64135,1.2363,1.8088,2.1283,2.0802,1.6787,1.0885,0.5339,0.2292,0.27592,0.64444,1.1738,1.6443,1.8761,1.7741,1.3849,0.86207,0.40453,0.18929,0.28668,0.64734,1.1179,1.51,1.6654,1.5261,1.1523,0.68365,0.30748,0.16617,0.30304,0.65853,1.0788,1.3997,1.494,1.3211,0.95672,0.54248,0.2373,0.15629,0.32318,0.6644,1.0393,1.2961,1.3319,1.1383,0.79195,0.42473,0.18331,0.15401,0.34246,0.6674,0.99536,1.1951,1.1859,0.97845,0.65005,0.33162,0.146,0.15979,0.36249,0.66968,0.95375,1.1026,1.0608,0.84325,0.53626,0.26099,0.1223,0.16935,0.37932,0.66619,0.91182,1.0222,0.95283,0.72957,0.44561,0.20756,0.10713,0.18115,0.39483,0.66019,0.87702,0.94959,0.85814,0.63572,0.37176,0.16814,0.10278,0.19733,0.41129,0.65626,0.83588,0.87878,0.76714,0.54708,0.30564,0.13572,0.10098,0.21027,0.41988,0.63728,0.78696,0.80215,0.68322,0.4733,0.25957,0.11638,0.10094,0.21926,0.42056,0.62813,0.75666,0.75083,0.61653,0.41322,0.21693,0.097852,0.10248,0.2259,0.4196,0.5974
129,0,51.313,76.752,85.896,80.938,65.703,45.454,25.662,10.629,2.6092,1.5687,5.5576,11.589,16.694,18.859,17.452,13.258,7.9581,3.436,1.0319,1.2022,3.4196,6.4691,8.9977,10.002,9.1405,6.8369,3.994,1.6676,0.61073,1.0504,2.6295,4.5882,6.0984,6.5495,5.8163,4.1975,2.338,0.93169,0.45096,0.98623,2.2318,3.63,4.594,4.7471,4.0494,2.7858,1.4626,0.56423,0.40186,0.97503,2.0072,3.0492,3.6625,3.6259,2.9551,1.9292,0.94191,0.3701,0.40168,0.98866,1.8552,2.6458,3.0301,2.8623,2.2242,1.3647,0.62169,0.27392,0.42899,1.0001,1.7377,2.332,2.545,2.2996,1.6987,0.97704,0.4205,0.23183,0.46877,1.0098,1.6327,2.0757,2.1594,1.8656,1.3051,0.70478,0.2932,0.22552,0.50882,1.0213,1.5442,1.8599,1.8523,1.523,1.0063,0.50704,0.2149,0.23868,0.55458,1.0262,1.4561,1.6737,1.5904,1.2434,0.77458,0.36288,0.17152,0.26713,0.60042,1.0338,1.3816,1.5098,1.3681,1.0118,0.58744,0.26046,0.15536,0.30594,0.64365,1.0277,1.3002,1.3513,1.1613,0.81063,0.43846,0.18723,0.15518,0.34553,0.67625,1.01,1.2099,1.1969,0.97552,0.64071,0.32068,0.14201,0.17021,0.38768,0.70221,0.98528,1.1198,1.054,0.8177,0.50306,0.23511,0.11859,0.1938,0.42623,0.71883,0.95254,1.032,0.92857,0.68301,0.39224,0.17404,0.10964,0.2213,0.46179,0.72949,0.91551,0.95242,0.81522,0.56816,0.30649,0.13355,0.11546,0.256,0.49359,0.73308,0.87448,0.86422,0.7067,0.46407,0.23423,0.10654,0.12893,0.2876,0.51496,0.72167,0.81805,0.77581,0.60582,0.37841,0.18225,0.09291,0.14131,0.30566,0.52722,0.70752,0.78076,0.71224,0.52862,0.30967,0.14175,0.084453,0.1566,0.32719,0.52452,0.68214,0.72106
130,0,52.06,77.74,86.739,81.35,65.581,44.894,24.918,10.003,2.3402,1.7463,6.092,12.255,17.226,19.048,17.237,12.736,7.3443,2.9758,0.90477,1.4493,3.9346,7.0401,9.3972,10.076,8.8654,6.3303,3.463,1.3236,0.58843,1.3517,3.1292,5.0825,6.3908,6.5263,5.4915,3.7053,1.8777,0.68713,0.51698,1.3321,2.7148,4.055,4.7906,4.6398,3.6848,2.3143,1.0737,0.41422,0.549,1.3553,2.466,3.4014,3.7667,3.4428,2.5617,1.4852,0.62724,0.31002,0.61795,1.3929,2.2818,2.923,3.0481,2.6157,1.8143,0.95863,0.38329,0.29734,0.70248,1.4121,2.1217,2.5329,2.4838,2.0034,1.2882,0.61884,0.25841,0.33007,0.78638,1.4157,1.9639,2.1996,2.0265,1.5316,0.90601,0.40152,0.20806,0.39102,0.85624,1.4104,1.8182,1.9079,1.6562,1.1644,0.62977,0.2644,0.2042,0.46241,0.9213,1.3876,1.666,1.6485,1.3416,0.87267,0.43135,0.18724,0.23365,0.54015,0.97352,1.3561,1.5231,1.4138,1.0742,0.64105,0.28948,0.15561,0.28578,0.61712,1.0095,1.3002,1.3693,1.1905,0.83743,0.45504,0.19475,0.1543,0.34502,0.67993,1.0188,1.2228,1.2073,0.98119,0.63543,0.31402,0.14016,0.17965,0.40945,0.73134,1.0104,1.1333,1.0492,0.79435,0.47403,0.21461,0.11843,0.22007,0.47081,0.76667,0.98574,1.0373,0.90228,0.63636,0.34681,0.14864,0.11978,0.26659,0.52523,0.79015,0.94965,0.93892,0.76954,0.50161,0.25014,0.11242,0.14071,0.32058,0.57496,0.7969,0.89894,0.83581,0.63762,0.38452,0.17713,0.097541,0.17505,0.37353,0.60846,0.78374,0.82966,0.72638,0.52005,0.29055,0.12901,0.097358,0.20443,0.40617,0.61767,0.76331,0.77041,0.64458,0.43166,0.22016,0.098149,0.10784,0.23992,0.4392,0.62171,0.71393,0.69712,0.55872
131,0,52.813,78.73,87.576,81.748,65.438,44.319,24.172,9.3918,2.1011,1.9572,6.6485,12.921,17.731,19.194,16.978,12.187,6.736,2.5531,0.83379,1.7489,4.4759,7.5982,9.7472,10.081,8.5317,5.7995,2.9539,1.0414,0.64371,1.7149,3.6485,5.5438,6.6089,6.4168,5.1033,3.2001,1.4624,0.52908,0.67686,1.7405,3.2019,4.4221,4.889,4.4335,3.2613,1.8497,0.757,0.37364,0.7985,1.7886,2.9046,3.6666,3.7514,3.156,2.1238,1.0759,0.41432,0.37834,0.93683,1.8311,2.6579,3.0838,2.9306,2.2698,1.3832,0.61986,0.27494,0.46138,1.0695,1.8312,2.4215,2.5913,2.2793,1.6218,0.88644,0.362,0.25007,0.57187,1.1784,1.795,2.1765,2.1601,1.7522,1.1364,0.55266,0.23396,0.2943,0.69415,1.2506,1.7344,1.9402,1.7785,1.3294,0.7762,0.33875,0.18897,0.37489,0.80783,1.2988,1.6431,1.6954,1.4409,0.98373,0.51198,0.21519,0.205,0.47656,0.90761,1.3144,1.5304,1.4611,1.141,0.70361,0.32614,0.15867,0.2622,0.58512,0.98455,1.295,1.3868,1.2221,0.87156,0.47905,0.20398,0.153,0.33857,0.67875,1.0248,1.2324,1.2192,0.98861,0.63846,0.31062,0.13955,0.18753,0.42766,0.75568,1.0334,1.1442,1.0443,0.77563,0.4492,0.19822,0.12105,0.24483,0.51361,0.81021,1.0126,1.0387,0.8751,0.59306,0.30642,0.13147,0.13604,0.31369,0.58757,0.841,0.97177,0.92339,0.71625,0.44066,0.20355,0.10392,0.17687,0.38862,0.65006,0.84986,0.9055,0.79729,0.56653,0.31193,0.13625,0.10805,0.23411,0.46186,0.69179,0.82802,0.81733,0.66295,0.43169,0.21523,0.099831,0.12959,0.28559,0.50548,0.69817,0.7836,0.7339,0.55721,0.33366,0.15207,0.088542,0.1641,0.34095,0.54684,0.69526,0.72288,0.62342,0.45114,0.25894
132,0,53.571,79.722,88.408,82.129,65.275,43.728,23.424,8.7971,1.8923,2.2008,7.2256,13.584,18.208,19.296,16.677,11.617,6.1381,2.1714,0.81963,2.0979,5.0375,8.1367,10.043,10.019,8.145,5.2534,2.4761,0.82643,0.77546,2.1319,4.175,5.9604,6.7468,6.2239,4.6633,2.698,1.1061,0.4631,0.92444,2.1951,3.6727,4.7151,4.8846,4.138,2.8002,1.4165,0.52986,0.44472,1.1354,2.2481,3.2948,3.8271,3.6177,2.7863,1.6742,0.73294,0.32021,0.56934,1.3308,2.2641,2.9488,3.1129,2.6891,1.8599,0.9759,0.38485,0.30858,0.74718,1.4868,2.2064,2.5997,2.4996,1.9585,1.2066,0.54924,0.24312,0.39669,0.92091,1.5845,2.0878,2.2359,1.9636,1.3829,0.74834,0.30775,0.23251,0.53579,1.0771,1.615,1.9287,1.8855,1.4986,0.94154,0.44254,0.19772,0.29784,0.68762,1.1937,1.5965,1.7302,1.5367,1.1037,0.60953,0.25666,0.18431,0.41131,0.83242,1.265,1.5243,1.5054,1.2139,0.7749,0.3716,0.16674,0.23714,0.54541,0.95392,1.2841,1.4021,1.2571,0.91091,0.50959,0.21746,0.15091,0.32898,0.66926,1.0262,1.2435,1.2314,1.0007,0.64456,0.31279,0.13956,0.19279,0.44201,0.77567,1.0526,1.1557,1.0413,0.76001,0.42966,0.18545,0.1254,0.26883,0.55071,0.84956,1.0368,1.0354,0.84966,0.55293,0.27245,0.12034,0.15698,0.36149,0.64496,0.88693,0.98376,0.89905,0.66644,0.38264,0.16779,0.10628,0.22146,0.45896,0.71791,0.88963,0.89985,0.74714,0.49649,0.24984,0.11116,0.13452,0.30541,0.54692,0.76097,0.85271,0.78527,0.59087,0.34645,0.15701,0.094354,0.18086,0.37956,0.59863,0.75653,0.78264,0.66871,0.46312,0.24463,0.1083,0.10978,0.24605,0.45081,0.63842,0.73582,0.69786,0.5403,0.33467,0.16811,0.0959
133,0,54.334,80.717,89.234,82.496,65.093,43.123,22.675,8.2197,1.7145,2.4768,7.8215,14.242,18.654,19.353,16.334,11.028,5.5545,1.8339,0.86248,2.4929,5.6133,8.649,10.281,9.89,7.7113,4.7013,2.0385,0.68287,0.98088,2.5934,4.6962,6.3219,6.8011,5.9533,4.1851,2.2153,0.82084,0.49156,1.2504,2.6778,4.1075,4.921,4.7776,3.7674,2.3246,1.0374,0.40481,0.62342,1.5395,2.7051,3.6112,3.8721,3.3752,2.3607,1.2468,0.48312,0.35251,0.86704,1.7658,2.6533,3.1277,3.0075,2.3474,1.4274,0.63511,0.279,0.48049,1.122,1.9051,2.4921,2.6339,2.2695,1.5635,0.8138,0.32353,0.27924,0.6768,1.3247,1.942,2.2479,2.1326,1.6426,0.98131,0.43511,0.21491,0.39746,0.88757,1.467,1.8785,1.9545,1.6649,1.1262,0.57492,0.23593,0.23798,0.56644,1.0703,1.5292,1.743,1.6275,1.2296,0.72271,0.31617,0.17427,0.34709,0.74959,1.2018,1.5106,1.5422,1.2884,0.85592,0.42729,0.1815,0.21334,0.49968,0.91262,1.2695,1.4145,1.2939,0.95667,0.54619,0.2352,0.14859,0.31555,0.65603,1.0192,1.2517,1.2495,1.0161,0.65646,0.31762,0.1411,0.19524,0.45073,0.79192,1.0687,1.1662,1.0421,0.74955,0.41425,0.1763,0.13064,0.29126,0.58454,0.88211,1.0566,1.0335,0.82318,0.51884,0.24378,0.11482,0.18063,0.40918,0.6978,0.92435,0.99154,0.86991,0.61505,0.33289,0.14058,0.11852,0.27032,0.52899,0.77938,0.91683,0.88339,0.69198,0.42713,0.19897,0.10129,0.17349,0.38055,0.63037,0.81359,0.85747,0.73945,0.51158,0.27227,0.11725,0.11018,0.24968,0.47087,0.68364,0.78956,0.75753,0.59149,0.36622,0.17303,0.091694,0.15717,0.34057,0.55833,0.71128,0.74144,0.64084,0.44458,0.23708,0.10807,0.1054,0.21845
134,0,55.101,81.713,90.054,82.848,64.89,42.503,21.926,7.6607,1.568,2.7844,8.4344,14.893,19.069,19.365,15.953,10.425,4.9896,1.5431,0.96188,2.9299,6.1967,9.1286,10.458,9.6961,7.2371,4.1527,1.649,0.61364,1.2556,3.0887,5.1993,6.6188,6.7702,5.6131,3.6836,1.7678,0.61668,0.61353,1.6423,3.1694,4.4881,5.0309,4.5729,3.3398,1.8588,0.73267,0.38879,0.89946,1.9867,3.1311,3.8333,3.7985,3.0406,1.9099,0.87381,0.34589,0.50853,1.2464,2.204,2.9637,3.178,2.7778,1.9391,1.0164,0.39654,0.31368,0.77147,1.5429,2.2752,2.6537,2.5199,1.9305,1.1463,0.49676,0.2407,0.46515,1.0493,1.7225,2.1959,2.2499,1.8833,1.2506,0.61588,0.25122,0.29068,0.69875,1.2841,1.7895,1.9896,1.8066,1.3234,0.73902,0.30751,0.20119,0.45057,0.93394,1.4345,1.7352,1.7029,1.3602,0.85105,0.39521,0.17989,0.28668,0.65971,1.127,1.4814,1.5744,1.3631,0.94331,0.49465,0.20455,0.19245,0.45118,0.86178,1.2436,1.4269,1.3316,1.0079,0.59053,0.25767,0.1475,0.29769,0.63653,1.0104,1.254,1.2674,1.0403,0.67302,0.32695,0.14325,0.19554,0.45388,0.80171,1.0836,1.1765,1.0453,0.74488,0.40455,0.16988,0.13647,0.31127,0.61451,0.91142,1.0723,1.0293,0.80204,0.487,0.22159,0.11366,0.20586,0.45409,0.74744,0.95513,0.9923,0.84101,0.56624,0.28817,0.12283,0.13696,0.32305,0.59366,0.83312,0.93436,0.85742,0.63545,0.36307,0.15845,0.10495,0.22201,0.45605,0.70316,0.8544,0.84461,0.68211,0.43431,0.20783,0.09776,0.14697,0.3265,0.56228,0.74579,0.80454,0.7079,0.50764,0.27845,0.12193,0.10179,0.22526,0.43943,0.64946,0.75897,0.72118,0.56043,0.34527,0.15989,0.084145,0.14776,0.31958,0.51363
135,0,55.874,82.711,90.867,83.185,64.668,41.87,21.179,7.1212,1.4531,3.1225,9.0626,15.533,19.449,19.332,15.534,9.8109,4.4477,1.3017,1.1169,3.4044,6.7811,9.5696,10.571,9.4404,6.7302,3.6168,1.3147,0.62012,1.5939,3.6067,5.6721,6.8433,6.6547,5.2128,3.1741,1.3701,0.50056,0.82461,2.0853,3.6501,4.7985,5.0398,4.28,2.8761,1.4263,0.51837,0.48266,1.257,2.4502,3.4998,3.9469,3.6115,2.6375,1.4666,0.58317,0.33187,0.77556,1.6755,2.6074,3.1676,3.0951,2.4458,1.5047,0.66879,0.28515,0.48504,1.149,1.9616,2.5533,2.6717,2.272,1.5263,0.76224,0.29841,0.31221,0.77421,1.4595,2.0545,2.3069,2.0935,1.5284,0.8525,0.34861,0.22859,0.52151,1.0814,1.6513,1.983,1.9268,1.5147,0.93082,0.41763,0.19615,0.3458,0.78831,1.3172,1.6961,1.7633,1.486,0.99394,0.49556,0.20455,0.23605,0.56411,1.0379,1.44,1.5931,1.4384,1.039,0.57234,0.2388,0.1748,0.40105,0.80505,1.207,1.4302,1.3737,1.0636,0.64231,0.28675,0.14781,0.27807,0.61001,0.99425,1.258,1.2835,1.0672,0.69914,0.34034,0.14676,0.19364,0.45315,0.80506,1.0938,1.1892,1.051,0.7446,0.40018,0.1665,0.14186,0.32905,0.6399,0.93671,1.0872,1.0258,0.78158,0.46212,0.20282,0.11543,0.23227,0.49586,0.78995,0.98312,0.98829,0.81005,0.52249,0.25064,0.11214,0.16219,0.3739,0.65567,0.87532,0.94269,0.82539,0.57801,0.30721,0.12961,0.11991,0.27768,0.52983,0.76441,0.87803,0.82015,0.61812,0.36101,0.1589,0.096813,0.19653,0.41311,0.6421,0.79314,0.79345,0.64821,0.41829,0.20606,0.095448,0.13443,0.30796,0.53473,0.71894,0.77555,0.677,0.47228,0.25303,0.10877,0.096074,0.21809,0.41759,0.61545,0.71112
136,0,56.651,83.71,91.674,83.505,64.426,41.223,20.434,6.6018,1.3698,3.4904,9.704,16.161,19.794,19.254,15.082,9.1902,3.9327,1.1114,1.3261,3.9117,7.3602,9.967,10.619,9.1264,6.1986,3.1027,1.0416,0.70207,1.9885,4.1359,6.1036,6.9899,6.4578,4.764,2.672,1.0349,0.47629,1.1171,2.5626,4.101,5.0257,4.9475,3.9125,2.3983,1.0489,0.4057,0.68122,1.6754,2.9023,3.7882,3.9448,3.3237,2.194,1.0632,0.39674,0.44211,1.132,2.1188,2.9413,3.2469,2.8869,2.0433,1.087,0.41976,0.3125,0.77449,1.5711,2.3299,2.7066,2.5438,1.9212,1.1088,0.46186,0.24554,0.52801,1.1622,1.8474,2.2709,2.2581,1.8037,1.1254,0.51439,0.2248,0.37108,0.86628,1.4757,1.9209,2.0107,1.7023,1.1371,0.56709,0.22889,0.26445,0.63839,1.1764,1.6297,1.795,1.6071,1.1446,0.61837,0.25189,0.19921,0.47,0.93312,1.3797,1.6026,1.5057,1.1414,0.66394,0.2849,0.16513,0.34701,0.74236,1.163,1.4244,1.4116,1.1279,0.70118,0.32296,0.15134,0.2554,0.57959,0.97092,1.2555,1.3052,1.0965,0.72951,0.36105,0.15173,0.18924,0.44776,0.80555,1.099,1.2008,1.0624,0.74824,0.39986,0.16572,0.14578,0.34321,0.66202,0.95757,1.1,1.0246,0.76595,0.43996,0.18937,0.11926,0.25644,0.53576,0.82706,1.0033,0.98498,0.7787,0.48182,0.22025,0.10781,0.19111,0.42721,0.7076,0.91223,0.94049,0.78904,0.52196,0.25842,0.11225,0.14526,0.33718,0.60101,0.81544,0.88661,0.78373,0.55188,0.29525,0.1249,0.1131,0.25974,0.49502,0.71605,0.81809,0.76595,0.57727,0.33683,0.14912,0.093116,0.18984,0.39365,0.62232,0.76369,0.76191,0.61243,0.38247,0.17897,0.086552,0.13888,0.30931,0.51895,0.6738,0.72368,0.63086
137,0,57.434,84.71,92.474,83.808,64.165,40.564,19.693,6.1033,1.3183,3.8872,10.357,16.774,20.102,19.131,14.597,8.5666,3.4479,0.97378,1.5876,4.4468,7.9275,10.316,10.602,8.7587,5.6504,2.6188,0.83455,0.85775,2.4311,4.6643,6.4834,7.0551,6.1852,4.2799,2.1927,0.7728,0.5446,1.4804,3.0562,4.5041,5.1603,4.758,3.4872,1.9294,0.74543,0.40047,0.97352,2.1309,3.3161,3.9785,3.8272,2.9545,1.7412,0.72861,0.32846,0.66792,1.5492,2.5391,3.1771,3.1947,2.5727,1.6087,0.72699,0.29456,0.47578,1.1509,1.991,2.6061,2.7173,2.2858,1.5114,0.73143,0.28466,0.34523,0.85807,1.5739,2.1562,2.3394,2.0572,1.4262,0.73969,0.29227,0.26544,0.65389,1.2637,1.81,2.0426,1.8675,1.3601,0.7489,0.30612,0.21191,0.49782,1.0155,1.529,1.8008,1.7085,1.3033,0.76059,0.32552,0.18087,0.38053,0.82106,1.2962,1.5931,1.5703,1.2437,0.76787,0.34647,0.16566,0.29566,0.6685,1.1102,1.4119,1.4441,1.1937,0.77128,0.36696,0.15954,0.23146,0.54206,0.94314,1.2481,1.3229,1.1343,0.76486,0.38582,0.15979,0.18279,0.43684,0.80023,1.1046,1.2104,1.0764,0.75888,0.40297,0.16661,0.14867,0.35184,0.67911,0.97653,1.1107,1.0243,0.75472,0.42356,0.17843,0.12448,0.27985,0.56968,0.8611,1.0194,0.9768,0.75199,0.44459,0.19503,0.10888,0.22111,0.47802,0.75878,0.93549,0.9352,0.74869,0.46872,0.21695,0.10413,0.17737,0.39971,0.66572,0.85736,0.88456,0.73861,0.48584,0.23818,0.10538,0.14324,0.32999,0.57682,0.77173,0.82877,0.72134,0.50157,0.26422,0.11325,0.11247,0.25882,0.48587,0.68915,0.78698,0.72243,0.53244,0.29807,0.12662,0.093565,0.20557,0.40908,0.61035,0.71771,0.68521,0.54585,0.34656
138,0,58.22,85.712,93.267,84.095,63.886,39.893,18.954,5.6265,1.2987,4.312,11.019,17.37,20.371,18.965,14.084,7.9442,2.9971,0.88977,1.8992,5.0044,8.4772,10.612,10.52,8.3425,5.0939,2.1733,0.69739,1.0842,2.9125,5.1802,6.8024,7.0369,5.8443,3.7743,1.7508,0.59232,0.70318,1.9016,3.5474,4.8434,5.1967,4.4797,3.0237,1.4922,0.53119,0.50294,1.3435,2.5973,3.6671,4.059,3.6015,2.5285,1.3104,0.48709,0.38336,0.99168,1.9934,2.9015,3.2944,3.0158,2.1815,1.1834,0.46011,0.30591,0.75794,1.5738,2.3621,2.7585,2.5842,1.929,1.0936,0.44267,0.25402,0.58408,1.2567,1.9506,2.3409,2.2496,1.7351,1.0206,0.43347,0.22299,0.4637,1.0279,1.643,2.0234,1.994,1.5808,0.96682,0.42742,0.20099,0.37023,0.84673,1.3953,1.768,1.7918,1.4563,0.92347,0.42618,0.1871,0.30025,0.70241,1.1982,1.5574,1.6207,1.352,0.88039,0.42421,0.17865,0.24987,0.5913,1.0411,1.3904,1.473,1.2596,0.84787,0.42231,0.17391,0.20819,0.49909,0.90601,1.2376,1.34,1.1715,0.80984,0.41591,0.17015,0.17499,0.42093,0.78845,1.1051,1.2246,1.0918,0.77444,0.41185,0.16886,0.15013,0.3568,0.68906,0.99154,1.1226,1.0252,0.74668,0.41154,0.17082,0.13019,0.30082,0.60041,0.88904,1.0336,0.96824,0.72491,0.41392,0.17441,0.11344,0.25268,0.52412,0.80283,0.95806,0.91922,0.71037,0.41894,0.1829,0.10416,0.21433,0.46024,0.72562,0.8869,0.87423,0.69009,0.42212,0.19145,0.09948,0.18332,0.40263,0.65191,0.81527,0.82142,0.66685,0.42513,0.20209,0.096005,0.15178,0.33719,0.57127,0.74553,0.78101,0.66689,0.44515,0.22261,0.098135,0.1278,0.28957,0.50652,0.68228,0.73248,0.63675,0.44175,0.24391,0.11821
139,0,59.01,86.717,94.053,84.366,63.587,39.21,18.22,5.172,1.311,4.7638,11.688,17.947,20.602,18.755,13.544,7.3268,2.5835,0.86012,2.2578,5.5787,9.003,10.853,10.373,7.884,4.5382,1.7738,0.63265,1.3771,3.4229,5.6721,7.0531,6.936,5.4441,3.2617,1.3597,0.49933,0.9467,2.3655,4.0176,5.1052,5.1333,4.1247,2.5434,1.1077,0.41703,0.70775,1.7708,3.048,3.9342,4.0246,3.2826,2.0745,0.93172,0.35603,0.55727,1.3882,2.4287,3.1756,3.2829,2.7259,1.7494,0.80786,0.3125,0.45254,1.1293,1.9973,2.6429,2.7696,2.3229,1.5166,0.72002,0.27952,0.37394,0.9297,1.6684,2.2386,2.3745,2.0151,1.3413,0.65087,0.25635,0.31802,0.78588,1.4281,1.9367,2.077,1.7841,1.2051,0.59909,0.2367,0.27311,0.67094,1.2371,1.6954,1.8404,1.6047,1.0968,0.55693,0.22162,0.23697,0.5802,1.0828,1.5034,1.6475,1.4549,1.0076,0.51732,0.20827,0.20921,0.51277,0.96337,1.3511,1.4957,1.3269,0.93028,0.48718,0.1971,0.18729,0.45216,0.86071,1.218,1.3566,1.2129,0.85766,0.45461,0.18369,0.16658,0.40059,0.7704,1.1005,1.2359,1.1151,0.79357,0.42547,0.17359,0.15017,0.3579,0.69485,1.0009,1.1335,1.0305,0.74253,0.40334,0.1656,0.13497,0.31983,0.6273,0.91329,1.0453,0.96071,0.70145,0.38632,0.15926,0.12065,0.2837,0.56854,0.83954,0.97319,0.90562,0.66876,0.37588,0.15616,0.11133,0.25542,0.5183,0.777,0.90866,0.85364,0.6403,0.36435,0.15491,0.10537,0.23336,0.47372,0.71668,0.8451,0.80017,0.60738,0.35171,0.15368,0.096493,0.20263,0.42245,0.64624,0.78171,0.75997,0.59462,0.36062,0.16175,0.09186,0.18163,0.38515,0.59833,0.72766,0.71858,0.56752,0.34845,0.16297,0.092412,0.15452
140,0,59.806,87.724,94.831,84.621,63.269,38.517,17.492,4.7406,1.3554,5.2413,12.362,18.503,20.792,18.503,12.981,6.7184,2.2099,0.88512,2.6602,6.1639,9.4992,11.034,10.165,7.3896,3.9916,1.427,0.64154,1.7306,3.9511,6.1288,7.2295,6.7551,4.9956,2.7571,1.0314,0.4969,1.2669,2.8555,4.4488,5.2791,4.9729,3.7088,2.0684,0.79434,0.40874,1.0042,2.232,3.457,4.1014,3.8773,2.8909,1.6229,0.63165,0.34493,0.83705,1.8264,2.8201,3.3386,3.1438,2.351,1.3161,0.51788,0.29869,0.71953,1.5509,2.3757,2.8023,2.6381,1.9641,1.0986,0.43716,0.26281,0.62849,1.3352,2.0359,2.3969,2.2519,1.6711,0.93665,0.37555,0.23707,0.56163,1.1773,1.7849,2.0925,1.9612,1.452,0.81212,0.32858,0.21475,0.50784,1.0516,1.586,1.8508,1.7303,1.2819,0.71286,0.29011,0.19617,0.46302,0.95086,1.425,1.6576,1.5427,1.1405,0.63158,0.25602,0.18161,0.42939,0.87687,1.3001,1.5037,1.3935,1.02,0.56227,0.22978,0.17071,0.40267,0.80764,1.19,1.3672,1.2573,0.91334,0.49828,0.20297,0.15739,0.37648,0.74724,1.0907,1.2457,1.1387,0.82209,0.44311,0.18059,0.14876,0.35533,0.69625,1.0081,1.1425,1.0381,0.74425,0.39939,0.16259,0.13911,0.33409,0.65066,0.93534,1.0548,0.95572,0.68162,0.36413,0.14755,0.13001,0.31365,0.60856,0.87383,0.98276,0.8882,0.633,0.33623,0.13726,0.12383,0.29918,0.57468,0.82061,0.92162,0.82847,0.58816,0.31303,0.12906,0.12093,0.28756,0.54573,0.77021,0.8598,0.76932,0.54268,0.28839,0.11941,0.11232,0.26539,0.50175,0.71409,0.79607,0.72256,0.5175,0.28131,0.11956,0.1072,0.24969,0.47788,0.67904,0.75403,0.67667,0.48598,0.26164,0.11052,0.1002,0.22898,0.42219
141,0,60.606,88.731,95.602,84.86,62.933,37.813,16.771,4.3331,1.4317,5.7434,13.039,19.036,20.941,18.211,12.397,6.1231,1.8792,0.96454,3.103,6.7545,9.9605,11.154,9.8963,6.8662,3.4628,1.1388,0.72386,2.1377,4.4861,6.5398,7.3271,6.4987,4.511,2.2749,0.77601,0.58502,1.6528,3.3537,4.8247,5.3581,4.722,3.2503,1.6207,0.56731,0.50666,1.3765,2.7015,3.8009,4.1588,3.6265,2.4517,1.2041,0.43112,0.45451,1.2015,2.2721,3.1358,3.3768,2.8891,1.9247,0.92196,0.34116,0.41999,1.0796,1.9784,2.6679,2.8225,2.3792,1.5504,0.72577,0.28028,0.3946,0.98401,1.7455,2.308,2.4026,1.9911,1.2693,0.58348,0.23808,0.37862,0.91324,1.5713,2.0362,2.0829,1.697,1.0597,0.47679,0.20802,0.36591,0.85739,1.4329,1.8192,1.8276,1.462,0.89658,0.3933,0.18589,0.35595,0.80988,1.3197,1.6418,1.6207,1.2709,0.76223,0.32733,0.16962,0.35187,0.77538,1.2347,1.5004,1.4522,1.1155,0.64939,0.27404,0.15998,0.35195,0.74723,1.1525,1.372,1.3009,0.97571,0.55147,0.2273,0.15017,0.34713,0.71797,1.0777,1.2531,1.1649,0.85374,0.46903,0.18998,0.14585,0.34829,0.69306,1.0125,1.1533,1.0485,0.75044,0.40053,0.16179,0.14241,0.34518,0.66793,0.95394,1.0658,0.95106,0.6679,0.34628,0.13975,0.14006,0.34244,0.6444,0.90238,0.99201,0.86998,0.59828,0.30372,0.12345,0.14103,0.34203,0.6284,0.85899,0.92687,0.80006,0.53786,0.26712,0.11268,0.14437,0.34356,0.61125,0.8169,0.86206,0.72921,0.47972,0.23183,0.10089,0.14377,0.3321,0.57938,0.76219,0.7991,0.66867,0.44101,0.21325,0.095829,0.14164,0.32673,0.56397,0.73639,0.75871,0.62264,0.39801,0.18886,0.085857,0.13565,0.30977,0.5292,0.67653
142,0,61.41,89.74,96.364,85.082,62.579,37.1,16.057,3.95,1.5396,6.2687,13.718,19.544,21.049,17.879,11.797,5.5447,1.5938,1.0977,3.5818,7.3444,10.382,11.212,9.5722,6.3216,2.9601,0.91417,0.87798,2.5905,5.0168,6.8962,7.3438,6.1734,4.0034,1.8289,0.60118,0.76077,2.0909,3.8422,5.1311,5.3391,4.3913,2.7693,1.2208,0.43758,0.70582,1.805,3.1537,4.0601,4.1031,3.2878,1.9937,0.8463,0.34406,0.67678,1.6234,2.6907,3.3504,3.2871,2.5409,1.4853,0.60322,0.29452,0.66443,1.4963,2.367,2.8426,2.7014,2.0225,1.1304,0.44334,0.26891,0.65795,1.3936,2.1052,2.4469,2.255,1.6302,0.87004,0.33611,0.26007,0.65796,1.3144,1.901,2.1384,1.9094,1.3327,0.68024,0.26301,0.26087,0.66,1.2505,1.7356,1.8873,1.631,1.0951,0.53576,0.21184,0.26878,0.66256,1.1926,1.5946,1.6781,1.4026,0.90405,0.42225,0.17849,0.28239,0.67067,1.147,1.4807,1.5042,1.2126,0.74843,0.33239,0.15833,0.30058,0.68051,1.1044,1.3681,1.3433,1.0427,0.61358,0.25995,0.14559,0.31609,0.67995,1.0578,1.2611,1.1925,0.8912,0.49927,0.2043,0.14214,0.33624,0.68457,1.013,1.164,1.064,0.76248,0.40608,0.16338,0.14464,0.35263,0.68141,0.96845,1.075,0.95133,0.6563,0.33438,0.13465,0.15015,0.36784,0.67799,0.92616,0.99731,0.85477,0.56733,0.2753,0.11526,0.15943,0.38468,0.67506,0.892,0.92763,0.76889,0.4915,0.22808,0.10413,0.17406,0.39991,0.66969,0.85136,0.8563,0.68414,0.41888,0.18666,0.095632,0.18367,0.40628,0.64647,0.79829,0.78292,0.61135,0.36461,0.1614,0.092172,0.18922,0.40893,0.63834,0.77165,0.73887,0.55631,0.31732,0.13401,0.088162,0.19575,0.40112,0.60226,0.71968,0.68535
143,0,62.218,90.751,97.118,85.288,62.206,36.377,15.353,3.592,1.6789,6.8157,14.395,20.026,21.114,17.51,11.184,4.9868,1.3556,1.2834,4.0923,7.9274,10.758,11.206,9.1965,5.7638,2.4915,0.75672,1.101,3.0799,5.532,7.19,7.2793,5.7877,3.4869,1.4321,0.51232,1.0185,2.5664,4.3033,5.3564,5.2231,3.9947,2.2869,0.88724,0.41132,0.99615,2.2672,3.5637,4.2197,3.9376,2.8823,1.5464,0.57358,0.37648,0.99557,2.0709,3.0497,3.4468,3.0771,2.1293,1.0719,0.38931,0.3824,1.008,1.9272,2.6762,2.8809,2.4524,1.609,0.75378,0.28551,0.40446,1.0191,1.8034,2.3655,2.4335,1.9753,1.2223,0.53337,0.23269,0.43805,1.03,1.6988,2.1104,2.0736,1.6029,0.93448,0.38435,0.21143,0.47677,1.0384,1.6071,1.8967,1.7758,1.3038,0.71083,0.281,0.21019,0.51916,1.0423,1.5175,1.7069,1.5246,1.0597,0.53911,0.21201,0.22584,0.56275,1.0472,1.4365,1.5425,1.3104,0.85808,0.40624,0.16919,0.25231,0.60554,1.047,1.3534,1.3803,1.1136,0.6842,0.30137,0.14542,0.28336,0.63776,1.0278,1.2633,1.2247,0.93309,0.5362,0.22195,0.13904,0.3198,0.66923,1.0099,1.1728,1.0823,0.78113,0.41726,0.16695,0.1458,0.35608,0.69014,0.98084,1.0845,0.95222,0.65108,0.32473,0.1318,0.16013,0.38947,0.70532,0.9495,0.99981,0.83907,0.54149,0.25197,0.11053,0.18048,0.42221,0.71851,0.91595,0.92429,0.73696,0.44824,0.19661,0.10295,0.20762,0.45589,0.72184,0.87506,0.84101,0.63633,0.36295,0.15175,0.10277,0.23376,0.47507,0.71,0.81738,0.75482,0.54806,0.29739,0.12351,0.10639,0.25175,0.48583,0.70223,0.78375,0.69898,0.48337,0.24465,0.10093,0.11399,0.27211,0.49391,0.66935,0.71378,0.627,0.4406
144,0,63.032,91.763,97.864,85.478,61.816,35.647,14.657,3.2596,1.8494,7.383,15.069,20.48,21.136,17.105,10.561,4.453,1.1663,1.5202,4.63,8.498,11.085,11.137,8.7741,5.2004,2.064,0.66916,1.3889,3.5965,6.0208,7.4144,7.1349,5.3513,2.9753,1.0958,0.51211,1.3499,3.0632,4.7206,5.4921,5.0147,3.5489,1.8245,0.63517,0.48976,1.3631,2.7388,3.909,4.2705,3.672,2.4351,1.1387,0.40407,0.52601,1.3877,2.5104,3.3209,3.4172,2.7643,1.6899,0.72144,0.29989,0.59627,1.4166,2.3286,2.8738,2.7789,2.1033,1.186,0.46471,0.27137,0.66998,1.4318,2.1595,2.4914,2.2695,1.6034,0.82721,0.3099,0.28912,0.74388,1.4344,2.0028,2.1643,1.8533,1.2182,0.57498,0.22712,0.33189,0.81364,1.4257,1.8546,1.8827,1.5084,0.91679,0.3943,0.18982,0.38867,0.87809,1.4041,1.705,1.6287,1.2205,0.6809,0.27249,0.18808,0.45631,0.93229,1.3742,1.5599,1.4017,0.97721,0.49692,0.19533,0.21142,0.52578,0.9751,1.3296,1.4101,1.1851,0.7634,0.3526,0.15165,0.24978,0.58921,0.99341,1.2571,1.2543,0.983,0.57924,0.24474,0.13658,0.30055,0.64709,1.0007,1.1816,1.1012,0.80419,0.43409,0.17296,0.14543,0.35603,0.69379,0.98948,1.0947,0.95759,0.64816,0.32012,0.12979,0.16741,0.40894,0.72748,0.96664,1.0056,0.82382,0.51805,0.23333,0.10843,0.20147,0.46019,0.75238,0.93763,0.91512,0.70502,0.4082,0.17101,0.1072,0.24493,0.50885,0.76864,0.89128,0.81847,0.58744,0.31169,0.12678,0.11974,0.28887,0.54473,0.75895,0.8274,0.71562,0.48243,0.23912,0.10225,0.13555,0.32007,0.56382,0.74485,0.78099,0.64266,0.4069,0.18586,0.089664,0.15999,0.35542,0.57909,0.71642,0.70067,0.54398,0.33565,0.16644
145,0,63.849,92.776,98.601,85.651,61.408,34.91,13.972,2.9534,2.0508,7.9693,15.739,20.904,21.116,16.665,9.9319,3.9467,1.0275,1.8063,5.1902,9.0508,11.36,11.005,8.3109,4.6399,1.6845,0.65297,1.7367,4.1304,6.4731,7.5645,6.9142,4.8752,2.4823,0.82984,0.60056,1.7442,3.5642,5.0792,5.5331,4.7221,3.0723,1.4021,0.47626,0.66912,1.7881,3.195,4.1707,4.2098,3.3224,1.9741,0.79673,0.3491,0.78222,1.8249,2.9089,3.4831,3.2637,2.3749,1.2606,0.46507,0.3431,0.91565,1.8502,2.6597,2.9389,2.5476,1.6929,0.80174,0.29729,0.40259,1.0324,1.843,2.4147,2.4657,1.9778,1.1923,0.50259,0.23312,0.49666,1.1292,1.8059,2.176,2.0533,1.5158,0.82367,0.31973,0.2379,0.60141,1.2058,1.7449,1.9428,1.6966,1.142,0.55406,0.21559,0.28282,0.70608,1.2611,1.661,1.7091,1.3794,0.84323,0.36469,0.17478,0.35695,0.80668,1.2877,1.5586,1.4815,1.0998,0.60464,0.23951,0.18132,0.44579,0.89083,1.2884,1.4343,1.2553,0.84957,0.41508,0.16572,0.21847,0.53482,0.9493,1.2486,1.2797,1.0343,0.63173,0.27318,0.13572,0.2785,0.62097,0.98448,1.1873,1.1243,0.83023,0.45536,0.18177,0.14306,0.35177,0.69387,0.99447,1.1038,0.96625,0.65158,0.31779,0.12939,0.17344,0.4223,0.74743,0.98031,1.0079,0.81509,0.49751,0.2177,0.10849,0.22066,0.4941,0.78659,0.94954,0.90743,0.67309,0.37198,0.15033,0.11547,0.28148,0.56073,0.80747,0.90192,0.79291,0.53882,0.26691,0.1105,0.14338,0.34572,0.60965,0.80021,0.82478,0.67055,0.41827,0.18933,0.094596,0.17809,0.39134,0.63251,0.77745,0.75575,0.58057,0.33202,0.13991,0.097674,0.22344,0.44387,0.64851,0.73935,0.66616,0.46709,0.24599,0.11086,0.11433
146,0,64.672,93.791,99.329,85.808,60.982,34.165,13.298,2.674,2.2826,8.5733,16.401,21.296,21.054,16.194,9.2998,3.4711,0.94005,2.1394,5.7678,9.58,11.579,10.813,7.8124,4.0903,1.359,0.70838,2.1378,4.6709,6.8795,7.6371,6.6228,4.3717,2.0215,0.6418,0.77505,2.1887,4.0524,5.3661,5.4777,4.3567,2.5849,1.0384,0.41792,0.94083,2.2497,3.6117,4.3343,4.0409,2.9096,1.5279,0.54287,0.41241,1.1273,2.2756,3.2366,3.5242,2.999,1.9413,0.87846,0.32574,0.51497,1.3102,2.2661,2.8869,2.8647,2.2118,1.2668,0.50034,0.27126,0.66329,1.4464,2.2001,2.5355,2.2919,1.5989,0.80089,0.29606,0.31456,0.82334,1.5333,2.0844,2.1895,1.7962,1.1197,0.48954,0.21521,0.4146,0.96854,1.5769,1.9322,1.8536,1.3772,0.75454,0.29434,0.21436,0.53906,1.0893,1.578,1.7513,1.5287,1.0212,0.48877,0.19316,0.27186,0.67311,1.1808,1.5297,1.548,1.224,0.72606,0.30461,0.16457,0.36859,0.79816,1.23,1.4429,1.3262,0.94133,0.48898,0.19032,0.18992,0.47769,0.89604,1.2295,1.3068,1.0871,0.68923,0.31002,0.13796,0.25358,0.58893,0.96567,1.1881,1.1483,0.86306,0.48038,0.19329,0.13978,0.34157,0.68897,0.99819,1.1128,0.97721,0.65945,0.32046,0.12955,0.1774,0.43281,0.76129,0.99383,1.0105,0.80639,0.4841,0.20513,0.1097,0.23919,0.52296,0.81502,0.96392,0.89404,0.64647,0.34024,0.13452,0.12739,0.31746,0.6062,0.84267,0.90487,0.76613,0.49366,0.22844,0.10232,0.17418,0.40082,0.66721,0.83205,0.81271,0.62379,0.35703,0.15031,0.099461,0.22592,0.46559,0.68929,0.79498,0.72075,0.50957,0.26541,0.10931,0.12137,0.29317,0.53163,0.70806,0.73843,0.61203,0.38754,0.17743,0.088512,0.15725,0.33254
147,0,65.497,94.806,100.05,85.947,60.54,33.415,12.635,2.4219,2.5446,9.1934,17.055,21.654,20.949,15.694,8.6687,3.0294,0.90457,2.5168,6.3574,10.08,11.741,10.562,7.2855,3.5596,1.0923,0.83438,2.585,5.2075,7.2312,7.6303,6.2673,3.8537,1.6055,0.53715,1.0301,2.6689,4.511,5.5708,5.3281,3.9335,2.1074,0.74949,0.46277,1.2917,2.7248,3.967,4.3909,3.7736,2.4584,1.1243,0.39343,0.58969,1.5369,2.7068,3.4689,3.4408,2.6446,1.5001,0.57666,0.31584,0.79957,1.7422,2.6234,2.9871,2.659,1.8079,0.87243,0.31633,0.38967,1.0217,1.8602,2.457,2.506,1.9936,1.1856,0.48491,0.23783,0.54194,1.2188,1.8923,2.2247,2.0413,1.4368,0.73402,0.27529,0.28037,0.7242,1.3632,1.8544,1.9506,1.6052,0.9909,0.42824,0.19396,0.39087,0.90058,1.4499,1.7543,1.6533,1.2083,0.64381,0.24755,0.21087,0.53804,1.0514,1.4759,1.5907,1.3454,0.86222,0.39078,0.1674,0.29515,0.69899,1.1571,1.4342,1.3881,1.0413,0.57443,0.22744,0.16773,0.41659,0.83576,1.201,1.3255,1.1461,0.75333,0.35383,0.14539,0.22792,0.55018,0.93935,1.1899,1.1713,0.90074,0.51272,0.20763,0.13642,0.3274,0.67642,0.9984,1.1239,0.99173,0.67195,0.3269,0.13103,0.1795,0.43938,0.77212,1.0047,1.016,0.8017,0.47322,0.19734,0.11176,0.25568,0.54974,0.83837,0.97419,0.88599,0.61969,0.3151,0.12336,0.14184,0.35408,0.64719,0.87019,0.90533,0.73629,0.45267,0.19718,0.10088,0.20816,0.45793,0.71601,0.85321,0.79467,0.57312,0.30504,0.12165,0.11436,0.28127,0.53142,0.74035,0.79446,0.67808,0.43933,0.20647,0.094277,0.1592,0.36658,0.60694,0.75117,0.72493,0.54694,0.30907,0.12743,0.090513,0.21339,0.43255,0.62175
148,0,66.326,95.822,100.76,86.069,60.081,32.66,11.986,2.1974,2.8358,9.8281,17.698,21.978,20.803,15.167,8.0417,2.6243,0.92137,2.9352,6.9539,10.546,11.842,10.255,6.7378,3.0554,0.88871,1.0289,3.0701,5.7295,7.5209,7.5444,5.8562,3.3346,1.2456,0.51887,1.3578,3.1692,4.9244,5.686,5.09,3.4695,1.6598,0.54797,0.60871,1.7048,3.1892,4.2422,4.3374,3.4233,1.9957,0.78839,0.35795,0.86893,1.9826,3.0873,3.588,3.2393,2.2291,1.0879,0.38114,0.43614,1.1705,2.1704,2.8867,2.9503,2.3436,1.3796,0.55377,0.27079,0.63851,1.4344,2.2222,2.5809,2.3301,1.6113,0.79549,0.28947,0.33637,0.88105,1.6221,2.1495,2.2041,1.756,1.0364,0.42582,0.21902,0.50321,1.1089,1.7103,1.9845,1.7963,1.2484,0.61809,0.2324,0.27456,0.70591,1.2856,1.7046,1.7484,1.3909,0.82644,0.34154,0.18097,0.41318,0.90297,1.3899,1.6113,1.4536,1.0086,0.50104,0.19298,0.23424,0.59137,1.0698,1.4091,1.4379,1.1422,0.67471,0.2789,0.15496,0.35525,0.76528,1.1635,1.338,1.2017,0.82734,0.40668,0.15886,0.20295,0.50683,0.9044,1.1846,1.1994,0.94128,0.55179,0.2272,0.13352,0.31046,0.6587,0.99215,1.1345,1.0111,0.68991,0.33774,0.1338,0.17862,0.44211,0.77991,1.0138,1.0235,0.80203,0.46766,0.19192,0.11465,0.26997,0.57208,0.86036,0.98219,0.87735,0.59964,0.29309,0.11683,0.15709,0.38923,0.68625,0.89261,0.90179,0.70761,0.41398,0.17243,0.10513,0.24389,0.51082,0.76236,0.86503,0.77019,0.52473,0.25737,0.10491,0.14056,0.33731,0.59552,0.77513,0.78818,0.62411,0.37504,0.15976,0.093029,0.20793,0.44049,0.67018,0.77388,0.69504,0.48009,0.24059,0.096624,0.11648,0.28381,0.50774,0.68594,0.71765
149,0,67.158,96.839,101.46,86.174,59.605,31.9,11.349,2.0008,3.1555,10.476,18.328,22.267,20.616,14.616,7.4225,2.2583,0.9903,3.3912,7.552,10.974,11.883,9.8974,6.1762,2.5852,0.75137,1.2887,3.5842,6.227,7.7427,7.3816,5.3999,2.8274,0.95145,0.58751,1.7482,3.6735,5.2785,5.7076,4.7724,2.983,1.2607,0.44273,0.84905,2.1603,3.6196,4.4228,4.1767,3.0102,1.5492,0.54101,0.43872,1.2314,2.4334,3.3898,3.5852,2.9357,1.7861,0.73919,0.30867,0.67588,1.5935,2.5539,3.0302,2.7802,1.9514,0.97309,0.34613,0.36887,0.98842,1.8512,2.4873,2.556,2.0312,1.1968,0.48266,0.24239,0.57724,1.281,1.9712,2.2641,2.0261,1.3808,0.66272,0.24864,0.33064,0.8431,1.4971,1.9436,1.9418,1.5001,0.8557,0.33628,0.20852,0.51859,1.0897,1.607,1.7945,1.5617,1.0268,0.47656,0.18977,0.30588,0.74756,1.2702,1.5975,1.5497,1.1569,0.63355,0.24514,0.19094,0.48498,0.96269,1.3658,1.4745,1.2398,0.78545,0.3482,0.15462,0.29642,0.68736,1.1122,1.3427,1.2569,0.90421,0.47115,0.18018,0.18016,0.45979,0.86251,1.1717,1.223,0.99028,0.59615,0.25242,0.13171,0.29103,0.63684,0.98201,1.1423,1.0332,0.71364,0.35319,0.13818,0.17591,0.43923,0.78343,1.0231,1.0313,0.8079,0.46693,0.18992,0.11729,0.28197,0.59037,0.87813,0.99144,0.87028,0.58194,0.27661,0.11237,0.17332,0.42046,0.72117,0.91279,0.89603,0.68059,0.37969,0.15244,0.11402,0.28017,0.55914,0.79995,0.87362,0.74219,0.47801,0.21839,0.09719,0.17163,0.39934,0.65017,0.80187,0.76892,0.57196,0.31275,0.12737,0.10718,0.26168,0.51322,0.72015,0.77816,0.65307,0.41136,0.18461,0.085806,0.16092,0.36447,0.58445,0.70591,0.68669,0.53221
150,0,67.994,97.857,102.15,86.262,59.113,31.137,10.726,1.8323,3.5033,11.135,18.942,22.519,20.388,14.044,6.8145,1.9338,1.1107,3.8814,8.1463,11.359,11.862,9.4917,5.6078,2.1553,0.6823,1.6092,4.118,6.6899,7.8918,7.1454,4.909,2.3453,0.73108,0.74108,2.1894,4.1656,5.5614,5.6348,4.3873,2.4932,0.92679,0.43836,1.1728,2.6361,3.9942,4.4993,3.9176,2.5576,1.1454,0.39748,0.63055,1.6528,2.8577,3.5924,3.461,2.5536,1.3511,0.48294,0.36548,1.0137,2.0299,2.8564,3.04,2.4941,1.5235,0.63217,0.27255,0.59934,1.3982,2.2216,2.6223,2.3855,1.6484,0.8061,0.29061,0.35044,0.9253,1.6819,2.2123,2.2183,1.7194,0.97807,0.37929,0.23325,0.59035,1.2382,1.8164,2.0187,1.7346,1.121,0.50707,0.20407,0.36167,0.8731,1.4572,1.7922,1.6991,1.2383,0.64856,0.24426,0.22634,0.59051,1.1273,1.5425,1.6183,1.308,0.78342,0.32685,0.16867,0.38523,0.84431,1.2957,1.4949,1.3326,0.90372,0.43463,0.17036,0.24359,0.60323,1.048,1.3341,1.3088,0.98746,0.54381,0.21213,0.16069,0.40928,0.81416,1.152,1.2429,1.0388,0.65031,0.28301,0.13203,0.2681,0.61003,0.96823,1.1493,1.0572,0.74233,0.37333,0.1443,0.17094,0.43225,0.78162,1.0293,1.0432,0.81554,0.47199,0.19042,0.11935,0.29027,0.60586,0.89199,0.99888,0.86714,0.56815,0.26291,0.11044,0.18701,0.44979,0.74979,0.92899,0.88962,0.6552,0.35036,0.13714,0.1256,0.31683,0.60333,0.82985,0.87451,0.71348,0.43473,0.18652,0.097973,0.20997,0.45549,0.70396,0.81607,0.7425,0.51763,0.26041,0.10584,0.13246,0.3242,0.57554,0.7596,0.76642,0.60018,0.34667,0.14201,0.093069,0.21749,0.44521,0.65175,0.72378,0.62905,0.43419,0.23541
151,0,68.834,98.875,102.84,86.333,58.605,30.37,10.118,1.6923,3.8783,11.805,19.54,22.733,20.122,13.453,6.221,1.6529,1.2817,4.4016,8.7315,11.697,11.78,9.0436,5.0402,1.7718,0.68256,1.9852,4.6618,7.1093,7.9649,6.8407,4.3949,1.9003,0.59043,0.97504,2.6678,4.6297,5.7632,5.4701,3.9494,2.0199,0.67202,0.53504,1.5651,3.1094,4.2943,4.4678,3.5746,2.0916,0.8084,0.36663,0.92108,2.1047,3.2259,3.6804,3.2245,2.1227,0.95931,0.34052,0.54664,1.4192,2.439,3.049,2.915,2.1212,1.1048,0.3936,0.34122,0.93578,1.8195,2.5007,2.6106,2.0913,1.2324,0.49211,0.24607,0.59823,1.3296,2.0234,2.3082,2.0193,1.3338,0.61451,0.23423,0.38237,0.95199,1.6167,2.0074,1.9214,1.4034,0.73459,0.2735,0.249,0.65934,1.2612,1.7271,1.7993,1.4404,0.85434,0.34707,0.1865,0.44221,0.96251,1.4538,1.6478,1.4464,0.95244,0.43756,0.17591,0.2938,0.71852,1.2043,1.4885,1.4168,1.0282,0.53773,0.20448,0.20038,0.51578,0.96994,1.3113,1.3523,1.0739,0.62837,0.25462,0.14819,0.35566,0.75681,1.1256,1.2588,1.089,0.70821,0.32238,0.13536,0.24272,0.57652,0.94854,1.155,1.084,0.77627,0.39854,0.15254,0.16429,0.42002,0.77551,1.0334,1.0543,0.82975,0.47926,0.19379,0.12085,0.29422,0.61552,0.90556,1.0044,0.86521,0.55927,0.2526,0.1092,0.20069,0.47158,0.77635,0.94043,0.88201,0.63138,0.32487,0.12583,0.13947,0.3513,0.64451,0.8549,0.86989,0.68253,0.39439,0.16105,0.105,0.25071,0.5127,0.74581,0.82612,0.70939,0.46291,0.21536,0.096504,0.16644,0.38648,0.63648,0.77954,0.74476,0.54081,0.28524,0.11353,0.11651,0.28434,0.5214,0.69979,0.72362,0.57714,0.34649,0.15835,0.10038
152,0,69.679,99.894,103.51,86.387,58.082,29.6,9.5257,1.5811,4.28,12.482,20.119,22.91,19.816,12.846,5.6456,1.4176,1.5022,4.9478,9.3021,11.985,11.638,8.5587,4.4811,1.4404,0.75224,2.4103,5.2059,7.4771,7.9609,6.4749,3.8702,1.5038,0.53329,1.2827,3.1688,5.0506,5.877,5.2194,3.4752,1.5819,0.50707,0.72846,2.0078,3.5572,4.5044,4.3299,3.1664,1.639,0.5583,0.45042,1.2915,2.5569,3.5125,3.6474,2.8934,1.6764,0.64216,0.32386,0.83653,1.8563,2.7831,3.1133,2.6677,1.6992,0.73896,0.28318,0.5445,1.3396,2.2026,2.6547,2.4535,1.7111,0.83793,0.29741,0.35526,0.9504,1.7307,2.254,2.2442,1.6985,0.93169,0.35042,0.25215,0.67004,1.3512,1.9096,2.0346,1.6703,1.0128,0.41783,0.20256,0.46172,1.0382,1.5986,1.8395,1.6267,1.0781,0.50026,0.19477,0.31749,0.78351,1.3272,1.6425,1.5584,1.1283,0.58079,0.21612,0.22378,0.58432,1.0924,1.4568,1.4822,1.156,0.65769,0.25965,0.17039,0.42838,0.87919,1.2705,1.3852,1.1602,0.72274,0.31125,0.14429,0.30354,0.69022,1.0872,1.2709,1.1399,0.77274,0.36821,0.14437,0.21625,0.53673,0.92176,1.156,1.1128,0.81597,0.42995,0.16373,0.15672,0.40366,0.76338,1.0352,1.0678,0.84567,0.49318,0.19857,0.12084,0.29558,0.61949,0.91403,1.0141,0.86433,0.55361,0.24597,0.10843,0.21195,0.49331,0.79348,0.9526,0.87397,0.60981,0.30236,0.11759,0.15326,0.38533,0.6795,0.87673,0.86382,0.65175,0.35765,0.14078,0.11564,0.29199,0.56564,0.7832,0.82724,0.67433,0.41098,0.17688,0.095524,0.20809,0.44675,0.68714,0.79292,0.7079,0.48084,0.23041,0.09683,0.15057,0.35644,0.59364,0.73338,0.70106,0.51638,0.27561,0.11315,0.11026,0.25258
153,0,70.528,100.91,104.18,86.424,57.544,28.827,8.9503,1.4988,4.7078,13.166,20.678,23.048,19.475,12.226,5.0916,1.2292,1.7706,5.5156,9.8529,12.219,11.437,8.043,3.9377,1.166,0.89023,2.8772,5.7399,7.7861,7.8799,6.0565,3.3479,1.1662,0.5612,1.6552,3.6772,5.4145,5.8989,4.8921,2.9831,1.1967,0.43883,1.0102,2.4802,3.9579,4.614,4.0927,2.7157,1.2257,0.4101,0.64363,1.7177,2.9789,3.6973,3.4961,2.4928,1.2495,0.42533,0.43432,1.2101,2.2858,3.0305,3.0434,2.3223,1.2711,0.46442,0.3128,0.8597,1.7645,2.5023,2.6648,2.1707,1.2939,0.51716,0.24839,0.603,1.3566,2.07,2.3394,2.0303,1.3067,0.57812,0.22951,0.42997,1.0462,1.7166,2.0634,1.8929,1.3131,0.63886,0.23385,0.30863,0.79792,1.4178,1.8121,1.7696,1.3137,0.69595,0.25942,0.22821,0.60516,1.1649,1.5915,1.6443,1.298,0.74983,0.29514,0.18102,0.45684,0.95602,1.3967,1.5261,1.2788,0.79353,0.33832,0.15899,0.34358,0.77859,1.2109,1.4017,1.2439,0.82617,0.38219,0.15236,0.25385,0.61938,1.0358,1.2715,1.1924,0.8434,0.42343,0.15964,0.19103,0.49121,0.88694,1.1523,1.1401,0.86099,0.46808,0.17909,0.14847,0.38403,0.74672,1.0327,1.0824,0.86792,0.5101,0.20741,0.12038,0.29187,0.62074,0.91823,1.0216,0.8711,0.551,0.24234,0.10859,0.22004,0.51021,0.81283,0.95743,0.87036,0.59182,0.28356,0.11186,0.16677,0.41492,0.71314,0.89189,0.85732,0.62411,0.32551,0.12582,0.13088,0.33061,0.61313,0.81405,0.82305,0.63948,0.36236,0.14672,0.10299,0.25044,0.50805,0.72581,0.795,0.66765,0.41895,0.18461,0.092729,0.19256,0.42628,0.65706,0.75466,0.66911,0.44799,0.21386,0.088731,0.13959,0.3333,0.55412
154,0,71.382,101.93,104.83,86.442,56.992,28.054,8.3921,1.4454,5.1605,13.854,21.215,23.146,19.098,11.596,4.5622,1.089,2.0849,6.1004,10.379,12.399,11.18,7.5024,3.4173,0.95222,1.0944,3.3782,6.2542,8.0302,7.7234,5.5943,2.8402,0.89595,0.67341,2.0817,4.1775,5.7098,5.8283,4.5001,2.4915,0.87974,0.47026,1.3678,2.9609,4.2924,4.618,3.769,2.247,0.87553,0.37267,0.93427,2.1722,3.3423,3.7676,3.2371,2.0528,0.87549,0.32625,0.66256,1.6348,2.6694,3.1585,2.8458,1.913,0.88028,0.30981,0.47915,1.2517,2.1617,2.6832,2.5299,1.7976,0.89293,0.31218,0.35159,0.95475,1.7589,2.2976,2.2665,1.6994,0.90572,0.33029,0.27184,0.7375,1.4453,1.9834,2.0502,1.6087,0.91813,0.35447,0.21914,0.57001,1.1876,1.7173,1.8553,1.5331,0.931,0.38204,0.18852,0.4394,0.9791,1.4913,1.6882,1.4587,0.93545,0.41308,0.17388,0.34204,0.80877,1.3013,1.5415,1.3914,0.94074,0.44231,0.17119,0.26822,0.66746,1.1346,1.3989,1.3183,0.93691,0.46895,0.17516,0.20993,0.54246,0.97627,1.2598,1.2379,0.92147,0.48852,0.18349,0.16877,0.4427,0.84302,1.1418,1.167,0.90798,0.51321,0.19969,0.14021,0.35998,0.7261,1.0277,1.0961,0.89385,0.53425,0.21861,0.11999,0.2856,0.61617,0.92168,1.028,0.87895,0.55645,0.24134,0.10927,0.22652,0.52194,0.82711,0.96763,0.86401,0.58024,0.26936,0.10836,0.18091,0.44065,0.74062,0.90732,0.84729,0.59947,0.29881,0.11549,0.14805,0.37145,0.65314,0.83777,0.81561,0.60308,0.32192,0.12397,0.11643,0.2974,0.56009,0.76231,0.78376,0.62432,0.36147,0.1475,0.099372,0.24204,0.49218,0.70755,0.762,0.62886,0.38443,0.16287,0.08409,0.18343,0.40192,0.62391,0.72889
155,0,72.24,102.94,105.47,86.443,56.426,27.28,7.8517,1.4211,5.6373,14.545,21.728,23.205,18.688,10.959,4.0603,0.99771,2.4428,6.697,10.875,12.521,10.869,6.9437,2.927,0.8023,1.3615,3.9047,6.7399,8.2051,7.4949,5.0989,2.3593,0.69996,0.86685,2.5497,4.6541,5.9269,5.6676,4.0575,2.0192,0.64357,0.59995,1.7855,3.4274,4.5444,4.5161,3.3758,1.7861,0.6085,0.4482,1.3043,2.6257,3.6228,3.7182,2.8891,1.6063,0.58323,0.35282,0.98945,2.0741,2.9729,3.155,2.5394,1.48,0.56645,0.29126,0.76418,1.6768,2.4857,2.7241,2.2663,1.3807,0.55977,0.24998,0.59297,1.3615,2.0997,2.3803,2.0463,1.3025,0.5589,0.22829,0.47039,1.1225,1.7982,2.1041,1.8724,1.235,0.56057,0.21495,0.37655,0.93336,1.5497,1.8733,1.7191,1.1822,0.5651,0.20878,0.30422,0.77756,1.3476,1.681,1.5928,1.1341,0.5667,0.20869,0.25025,0.65408,1.1793,1.52,1.4843,1.0932,0.57114,0.21145,0.20915,0.5522,1.0361,1.378,1.3795,1.0492,0.57154,0.21528,0.17626,0.46277,0.90255,1.2392,1.2761,0.9997,0.56537,0.21783,0.15069,0.39171,0.79358,1.1216,1.1912,0.95945,0.56297,0.22638,0.13354,0.33126,0.69861,1.0196,1.1107,0.9226,0.56311,0.23462,0.11966,0.27593,0.60762,0.92175,1.0368,0.88922,0.56475,0.24542,0.11007,0.2303,0.53135,0.83726,0.97491,0.86494,0.56996,0.26042,0.10688,0.19423,0.46556,0.76306,0.9185,0.84018,0.57544,0.27669,0.1092,0.16611,0.40884,0.69338,0.85407,0.80461,0.56934,0.28482,0.10997,0.13769,0.34273,0.61122,0.78522,0.77254,0.57505,0.31115,0.12095,0.11424,0.29529,0.55459,0.74488,0.75679,0.58189,0.32462,0.12706,0.095921,0.24174,0.47496,0.66329,0.71725,0.61602
156,0,73.103,103.96,106.11,86.427,55.846,26.506,7.33,1.4258,6.1372,15.237,22.216,23.224,18.246,10.318,3.5888,0.95605,2.8419,7.3007,11.337,12.586,10.509,6.3735,2.4731,0.71842,1.6873,4.4477,7.1878,8.3068,7.1991,4.5814,1.9169,0.58327,1.1363,3.046,5.0925,6.0587,5.4223,3.58,1.5839,0.49754,0.82245,2.245,3.8585,4.7019,4.3134,2.9336,1.3585,0.43991,0.63218,1.7305,3.0488,3.8017,3.553,2.4777,1.187,0.39558,0.5029,1.3878,2.4902,3.1692,3.0207,2.1533,1.0658,0.36142,0.41069,1.1372,2.0877,2.6996,2.6202,1.9061,0.97197,0.33717,0.3388,0.93989,1.7669,2.3306,2.3061,1.7121,0.90075,0.3209,0.28862,0.79226,1.5195,2.0433,2.0573,1.5626,0.8416,0.30855,0.24749,0.67471,1.3248,1.809,1.8527,1.4329,0.79461,0.29859,0.21605,0.57925,1.1614,1.6203,1.6866,1.3296,0.75459,0.28918,0.1917,0.50326,1.0299,1.4629,1.5487,1.2419,0.72099,0.2829,0.17261,0.44011,0.91952,1.3287,1.4277,1.1595,0.68696,0.27541,0.15517,0.38507,0.81823,1.2,1.3086,1.0786,0.64974,0.26508,0.14,0.33828,0.73608,1.0961,1.2083,1.0137,0.6208,0.25868,0.13,0.29995,0.66363,1.005,1.1247,0.95563,0.59718,0.25447,0.11971,0.26358,0.59454,0.91783,1.0466,0.90444,0.57736,0.25191,0.11133,0.23115,0.53611,0.84664,0.98139,0.86602,0.5663,0.25365,0.10717,0.20523,0.48711,0.78487,0.92674,0.8329,0.55584,0.2571,0.10595,0.18412,0.44265,0.72695,0.87044,0.7907,0.53753,0.25405,0.10171,0.16059,0.39302,0.65406,0.8045,0.75202,0.53086,0.26432,0.10499,0.13996,0.34642,0.61183,0.77132,0.73927,0.53255,0.27046,0.10399,0.12105,0.30595,0.54689,0.70294,0.68779,0.52856,0.31964
157,0,73.971,104.98,106.73,86.394,55.252,25.733,6.8275,1.4595,6.6591,15.928,22.678,23.204,17.773,9.6773,3.1502,0.96422,3.2792,7.907,11.761,12.591,10.103,5.7985,2.0612,0.70171,2.0668,4.9982,7.5898,8.3332,6.8421,4.0534,1.5234,0.54883,1.4744,3.5561,5.4795,6.1013,5.1009,3.085,1.2021,0.44749,1.1285,2.7262,4.2343,4.7573,4.02,2.4659,0.98744,0.37941,0.9137,2.1867,3.4144,3.8668,3.2832,2.0324,0.82636,0.32718,0.76438,1.8244,2.8472,3.2408,2.7679,1.7245,0.71126,0.286,0.65558,1.5579,2.439,2.7787,2.3836,1.4928,0.62244,0.25362,0.56685,1.3453,2.1144,2.4186,2.0859,1.314,0.55591,0.22929,0.50153,1.1841,1.8611,2.1381,1.8513,1.1771,0.50156,0.21,0.44571,1.0542,1.6646,1.9115,1.6597,1.0589,0.45633,0.19177,0.4022,0.94889,1.4987,1.7304,1.5068,0.96548,0.41873,0.17629,0.36673,0.86357,1.3645,1.5789,1.3792,0.88574,0.38663,0.16419,0.3379,0.79107,1.252,1.4497,1.2672,0.81303,0.35597,0.15195,0.30996,0.72623,1.146,1.3241,1.1584,0.743,0.32443,0.13942,0.28622,0.66962,1.0592,1.2232,1.0659,0.68607,0.29966,0.13061,0.26766,0.62291,0.9832,1.1351,0.99108,0.63743,0.27925,0.12114,0.24731,0.57696,0.91122,1.0539,0.92461,0.59551,0.2619,0.11262,0.22887,0.53617,0.85191,0.99001,0.8699,0.56492,0.25074,0.1069,0.21444,0.50324,0.80292,0.93581,0.82641,0.53947,0.2413,0.10396,0.202,0.47256,0.75503,0.88128,0.77821,0.50807,0.22832,0.098497,0.18791,0.43597,0.69841,0.81458,0.72942,0.48617,0.22583,0.096465,0.17003,0.4034,0.65545,0.78924,0.71249,0.47999,0.22422,0.093273,0.15701,0.37175,0.60862,0.729,0.66362,0.45325,0.22979,0.11238
158,0,74.844,105.99,107.34,86.345,54.643,24.961,6.3448,1.5223,7.2021,16.618,23.111,23.144,17.272,9.0388,2.7468,1.0221,3.7515,8.5104,12.144,12.538,9.6551,5.2256,1.697,0.75237,2.494,5.5471,7.939,8.2842,6.4313,3.5265,1.1881,0.59744,1.8718,4.0652,5.8032,6.0532,4.7142,2.5901,0.88823,0.49536,1.5053,3.2077,4.5374,4.7079,3.651,1.9973,0.69347,0.43049,1.276,2.6445,3.6987,3.8137,2.9275,1.5855,0.55146,0.38333,1.1162,2.2625,3.114,3.1815,2.4199,1.2939,0.45124,0.34782,1.0002,1.9808,2.6915,2.7141,2.0425,1.0768,0.37576,0.31981,0.90405,1.7543,2.3558,2.3511,1.7519,0.91185,0.3212,0.29858,0.83255,1.5809,2.0894,2.066,1.5227,0.78608,0.27828,0.28367,0.77096,1.4395,1.8836,1.8359,1.3356,0.67825,0.2423,0.26883,0.72426,1.3262,1.7088,1.6511,1.1866,0.59333,0.2137,0.25796,0.68671,1.2323,1.5643,1.4942,1.0606,0.52104,0.19064,0.25143,0.65598,1.1511,1.4429,1.3594,0.94995,0.45733,0.17005,0.24436,0.62468,1.0766,1.3259,1.2286,0.84544,0.39828,0.15061,0.2381,0.59763,1.0094,1.2273,1.1214,0.75529,0.35004,0.13688,0.23574,0.57726,0.95461,1.1416,1.0276,0.68263,0.30996,0.12462,0.22932,0.5532,0.90003,1.0624,0.94468,0.62041,0.27586,0.11435,0.22357,0.53248,0.85296,0.99731,0.87863,0.56814,0.25005,0.1075,0.21876,0.51643,0.81585,0.94316,0.82234,0.52657,0.22912,0.10358,0.21808,0.50045,0.77845,0.88849,0.76459,0.48155,0.20702,0.099063,0.21553,0.48012,0.73191,0.82507,0.70278,0.44341,0.19302,0.095569,0.20393,0.45464,0.69951,0.79016,0.68194,0.42691,0.18411,0.092357,0.20149,0.43816,0.66123,0.73829,0.6267,0.3921,0.17143,0.092636,0.1857
159,0,75.721,107.01,107.95,86.279,54.021,24.192,5.8826,1.614,7.7648,17.303,23.515,23.044,16.745,8.4062,2.3809,1.1293,4.2552,9.1062,12.48,12.426,9.1708,4.6619,1.3854,0.86972,2.9621,6.0848,8.2287,8.1608,5.9756,3.0129,0.91922,0.72791,2.3179,4.5587,6.0537,5.9159,4.2754,2.1131,0.65425,0.63925,1.9368,3.6685,4.7539,4.5559,3.2247,1.5525,0.49282,0.59023,1.6973,3.0754,3.8833,3.646,2.5111,1.1695,0.38297,0.55961,1.5299,2.6659,3.2678,2.9962,2.0087,0.90241,0.31133,0.54056,1.4085,2.3602,2.8168,2.5131,1.6369,0.70862,0.26275,0.52724,1.306,2.1116,2.4576,2.1377,1.3529,0.56611,0.23284,0.51784,1.228,1.9168,2.1656,1.8398,1.1302,0.46089,0.21338,0.51551,1.1598,1.7537,1.9373,1.598,0.94902,0.3736,0.19994,0.51232,1.1079,1.6221,1.7409,1.402,0.806,0.30799,0.19284,0.51266,1.0654,1.5083,1.5735,1.2331,0.68522,0.25545,0.19195,0.51797,1.0279,1.4061,1.4306,1.0876,0.58149,0.21283,0.19325,0.5204,0.98757,1.3098,1.2919,0.94911,0.48797,0.1768,0.19603,0.52196,0.949,1.2191,1.1707,0.83346,0.40888,0.15102,0.20397,0.52736,0.91904,1.1432,1.0654,0.73323,0.34654,0.13162,0.20907,0.52529,0.88345,1.0681,0.97003,0.64738,0.29531,0.11717,0.21498,0.52369,0.85288,1.0027,0.88933,0.57704,0.25288,0.10801,0.22245,0.52137,0.82767,0.94879,0.81967,0.51666,0.2201,0.10373,0.23327,0.52358,0.80058,0.89374,0.75127,0.45799,0.1889,0.10129,0.24235,0.51996,0.76378,0.82894,0.67817,0.40339,0.16521,0.098823,0.24165,0.502,0.73212,0.79006,0.64105,0.37792,0.1514,0.09934,0.24819,0.50288,0.70532,0.73768,0.58101,0.33072,0.13109,0.0967,0.24093,0.47402
160,0,76.603,108.02,108.54,86.196,53.386,23.427,5.4415,1.7345,8.3462,17.983,23.888,22.905,16.194,7.7826,2.0548,1.2853,4.7869,9.6897,12.769,12.256,8.6552,4.1143,1.1306,1.0521,3.4639,6.6021,8.4534,7.9652,5.4845,2.5242,0.72328,0.93691,2.8004,5.0224,6.2233,5.6942,3.7998,1.6714,0.50909,0.87347,2.4051,4.0881,4.8739,4.309,2.7628,1.1551,0.39655,0.84945,2.1525,3.4525,3.9563,3.3752,2.0631,0.81469,0.33357,0.84228,1.9722,3.0008,3.2954,2.7018,1.5727,0.58759,0.30529,0.84459,1.8376,2.6552,2.8012,2.1988,1.215,0.4329,0.29738,0.84917,1.7195,2.3687,2.4055,1.809,0.94766,0.32879,0.30441,0.8524,1.624,2.1361,2.0767,1.4989,0.74371,0.26071,0.3189,0.8613,1.5364,1.9343,1.8147,1.2474,0.58232,0.21099,0.33856,0.86709,1.4644,1.7671,1.5874,1.0439,0.46011,0.18213,0.3615,0.87295,1.4007,1.6156,1.3895,0.86994,0.36212,0.16739,0.39014,0.88237,1.3381,1.4757,1.2192,0.72303,0.28456,0.16232,0.4176,0.88362,1.2698,1.3418,1.0568,0.58977,0.2213,0.16356,0.44284,0.87852,1.1991,1.2131,0.91302,0.4806,0.17452,0.17515,0.47153,0.87574,1.1389,1.1024,0.79,0.39051,0.14316,0.1886,0.49119,0.86209,1.0719,0.99551,0.6819,0.3176,0.12161,0.20457,0.50903,0.84769,1.0115,0.90103,0.5897,0.25965,0.10864,0.22288,0.52652,0.83096,0.95694,0.81948,0.51019,0.21327,0.10413,0.24477,0.54492,0.81711,0.90054,0.74012,0.4378,0.17461,0.10584,0.26578,0.55502,0.79053,0.83064,0.65514,0.3678,0.14304,0.10745,0.2761,0.54991,0.75556,0.78148,0.60225,0.32934,0.12677,0.11443,0.29653,0.55987,0.74023,0.72841,0.53464,0.27487,0.10336,0.11392,0.29639,0.53865,0.71317
161,0,77.489,109.04,109.12,86.096,52.739,22.664,5.0219,1.8836,8.9451,18.654,24.23,22.727,15.623,7.1711,1.7703,1.4891,5.3426,10.256,13.006,12.032,8.1142,3.5895,0.93577,1.2969,3.9917,7.0908,8.6096,7.7014,4.9683,2.0713,0.60489,1.2191,3.306,5.4426,6.3068,5.3951,3.3038,1.281,0.45827,1.1886,2.8905,4.4484,4.8919,3.9791,2.2886,0.82594,0.40992,1.1933,2.6144,3.7523,3.9129,3.0194,1.6148,0.54663,0.40689,1.2092,2.4072,3.239,3.1941,2.3246,1.1519,0.37937,0.43359,1.2289,2.2426,2.8339,2.6466,1.8074,0.82631,0.28294,0.47524,1.2443,2.0901,2.4908,2.2069,1.412,0.59546,0.2355,0.52484,1.2494,1.9564,2.2026,1.8381,1.1024,0.43187,0.2219,0.57512,1.2551,1.8275,1.9453,1.5408,0.85704,0.3134,0.22565,0.62739,1.253,1.7118,1.7271,1.2854,0.66467,0.23532,0.24771,0.67583,1.2435,1.6023,1.5251,1.064,0.5082,0.1849,0.28274,0.72559,1.2333,1.4902,1.3378,0.87667,0.38512,0.15791,0.32281,0.76589,1.2071,1.3713,1.1612,0.70682,0.28448,0.14625,0.36356,0.79471,1.1666,1.2474,0.99402,0.56104,0.21112,0.15212,0.41196,0.82215,1.1259,1.1376,0.85122,0.44334,0.16075,0.16946,0.45329,0.8327,1.0725,1.0239,0.71937,0.34685,0.12786,0.19124,0.49101,0.83655,1.0172,0.92001,0.60537,0.26969,0.11001,0.2198,0.52651,0.83729,0.9596,0.82494,0.50841,0.20932,0.1051,0.25328,0.56058,0.83363,0.90357,0.73321,0.42214,0.16365,0.11141,0.2907,0.58362,0.81262,0.831,0.63183,0.33956,0.12654,0.11867,0.31424,0.58788,0.7799,0.76492,0.56361,0.28739,0.10855,0.13491,0.34674,0.61064,0.76416,0.71124,0.48763,0.22881,0.088929,0.14571,0.35601,0.59013,0.71439,0.68352
162,0,78.379,110.05,109.69,85.978,52.08,21.907,4.6244,2.061,9.5603,19.317,24.539,22.512,15.032,6.5744,1.5289,1.7393,5.9183,10.801,13.19,11.754,7.5536,3.0938,0.80357,1.6004,4.5371,7.5425,8.6942,7.3749,4.4379,1.6641,0.5668,1.5671,3.8212,5.8076,6.3019,5.0282,2.804,0.95559,0.50356,1.5719,3.3726,4.7333,4.8071,3.582,1.826,0.58233,0.53207,1.602,3.0555,3.9564,3.756,2.6024,1.1973,0.38463,0.59737,1.632,2.7999,3.3607,2.9728,1.8982,0.78528,0.29747,0.6835,1.6544,2.5809,2.8771,2.3703,1.3838,0.51677,0.2769,0.77409,1.662,2.369,2.4613,1.8892,1.0033,0.34783,0.30018,0.86014,1.6461,2.1714,2.1053,1.4901,0.71944,0.25015,0.35145,0.93424,1.6219,1.9762,1.7847,1.1716,0.50806,0.19925,0.41428,1.0024,1.5827,1.7928,1.5115,0.90728,0.35721,0.18773,0.48799,1.0542,1.5262,1.6158,1.2613,0.68771,0.25078,0.20482,0.56739,1.0975,1.4633,1.4369,1.0361,0.51325,0.18437,0.24362,0.63995,1.1184,1.3778,1.256,0.83307,0.37007,0.14671,0.29105,0.69987,1.1143,1.2722,1.0746,0.6512,0.26043,0.13812,0.3511,0.75892,1.102,1.1665,0.91584,0.50441,0.18628,0.152,0.41286,0.79775,1.0663,1.0521,0.76347,0.38044,0.13788,0.17731,0.46719,0.82264,1.0194,0.93892,0.62937,0.28257,0.11207,0.21457,0.52117,0.83892,0.96841,0.82931,0.51279,0.20883,0.10605,0.26078,0.57163,0.84582,0.90962,0.72559,0.41118,0.15595,0.11725,0.31226,0.61351,0.82904,0.83031,0.61223,0.3134,0.11618,0.13491,0.34845,0.62725,0.79321,0.75227,0.5229,0.25218,0.098949,0.1583,0.39582,0.65587,0.77873,0.68857,0.44076,0.19041,0.086236,0.1865,0.41985,0.64086,0.71272,0.60826,0.41184
163,0,79.274,111.06,110.25,85.844,51.41,21.155,4.2492,2.2664,10.19,19.969,24.814,22.259,14.425,5.9955,1.3319,2.0343,6.5098,11.319,13.32,11.426,6.9795,2.633,0.73571,1.9585,5.0917,7.9494,8.7054,6.9914,3.9043,1.312,0.60992,1.9721,4.332,6.1069,6.2088,4.6054,2.3172,0.70692,0.64324,2.0083,3.8312,4.9305,4.6233,3.1368,1.3982,0.43703,0.75636,2.0522,3.4492,4.0519,3.4957,2.1522,0.83969,0.34048,0.89075,2.0776,3.1188,3.3559,2.6507,1.4607,0.50652,0.34969,1.0305,2.0781,2.8172,2.7801,2.0027,0.97626,0.32272,0.41546,1.1566,2.0486,2.5195,2.2843,1.497,0.64126,0.24101,0.51314,1.2588,1.9801,2.2343,1.8603,1.0919,0.41639,0.23086,0.62577,1.3293,1.8917,1.9538,1.4844,0.78203,0.27301,0.2641,0.73597,1.3805,1.7816,1.6888,1.1711,0.54386,0.19675,0.32919,0.8418,1.3985,1.6465,1.4377,0.89693,0.36597,0.17095,0.41617,0.93746,1.3943,1.5023,1.1945,0.66583,0.24588,0.18651,0.51321,1.0065,1.3539,1.3361,0.96476,0.47572,0.16988,0.22765,0.60083,1.0433,1.2771,1.1534,0.75019,0.32453,0.13566,0.29224,0.68661,1.066,1.1882,0.97945,0.57359,0.22075,0.1381,0.36842,0.75737,1.0556,1.0776,0.81091,0.42169,0.15144,0.16285,0.44003,0.80319,1.0214,0.95826,0.65591,0.30158,0.11473,0.20679,0.51272,0.83623,0.97498,0.84131,0.5192,0.21215,0.10678,0.26522,0.58126,0.85435,0.91493,0.72288,0.40149,0.15099,0.12256,0.3305,0.63753,0.84737,0.82765,0.5954,0.293,0.10892,0.15055,0.38652,0.65829,0.80701,0.73344,0.48863,0.22029,0.09535,0.18875,0.43834,0.69542,0.7857,0.66017,0.39699,0.15949,0.092973,0.23094,0.48196,0.68287,0.71379,0.55352,0.31717,0.14843
164,0,80.173,112.07,110.8,85.693,50.728,20.408,3.8972,2.4996,10.834,20.608,25.055,21.97,13.803,5.4372,1.1803,2.3723,7.113,11.808,13.394,11.051,6.3982,2.2127,0.73306,2.3661,5.647,8.3046,8.6431,6.5586,3.3787,1.0228,0.73326,2.4237,4.8244,6.3319,6.0302,4.1403,1.8603,0.54404,0.87203,2.4804,4.2475,5.0312,4.349,2.6649,1.0268,0.3978,1.0706,2.5181,3.7723,4.033,3.1489,1.6992,0.56708,0.41745,1.265,2.5114,3.3381,3.225,2.2556,1.0512,0.3414,0.5311,1.4405,2.4569,2.927,2.5535,1.585,0.63151,0.26703,0.68181,1.5751,2.3544,2.5215,1.9838,1.0845,0.37755,0.29071,0.84244,1.6593,2.1984,2.1349,1.5081,0.71092,0.24596,0.37743,0.99486,1.6867,2.0131,1.7645,1.1042,0.45144,0.20076,0.49421,1.121,1.678,1.8049,1.4238,0.78595,0.28243,0.22259,0.62439,1.2191,1.6194,1.5724,1.1159,0.53185,0.18874,0.29154,0.75782,1.2839,1.5269,1.3383,0.83864,0.3443,0.1607,0.39099,0.87714,1.2986,1.3916,1.0967,0.60107,0.21813,0.17971,0.49719,0.95847,1.2619,1.2195,0.85734,0.40443,0.14728,0.23841,0.60872,1.0156,1.2003,1.043,0.64797,0.26535,0.13014,0.32128,0.70827,1.0387,1.1021,0.86094,0.46873,0.17048,0.14911,0.40884,0.77857,1.0211,0.98064,0.6863,0.32402,0.11937,0.1966,0.49975,0.83202,0.98052,0.85402,0.53212,0.21736,0.10756,0.26572,0.58683,0.86274,0.91955,0.72286,0.39608,0.14672,0.12759,0.34473,0.65684,0.86114,0.82788,0.58038,0.27648,0.10478,0.16812,0.41704,0.69281,0.81359,0.71601,0.45474,0.19465,0.095526,0.21808,0.48477,0.72123,0.78768,0.62848,0.3542,0.13573,0.10735,0.27957,0.53701,0.71574,0.70178,0.50942,0.25619,0.10567,0.13776
165,0,81.076,113.08,111.34,85.524,50.036,19.667,3.5685,2.7601,11.491,21.233,25.261,21.646,13.171,4.9022,1.0753,2.751,7.7236,12.262,13.411,10.632,5.8162,1.838,0.79556,2.8172,6.1942,8.6023,8.5086,6.0851,2.8722,0.80292,0.93388,2.9105,5.2852,6.476,5.7715,3.6477,1.4488,0.47277,1.1812,2.9692,4.6037,5.0313,3.9969,2.1892,0.73069,0.46676,1.4574,2.973,4.0054,3.9009,2.7379,1.2738,0.39852,0.61001,1.6921,2.8997,3.44,2.9788,1.8216,0.70641,0.3052,0.82438,1.8731,2.7523,2.8987,2.2219,1.1636,0.38912,0.35634,1.0437,1.9774,2.5404,2.375,1.6005,0.70916,0.24986,0.48969,1.2386,1.9999,2.2667,1.8893,1.1073,0.41207,0.23782,0.66379,1.3915,1.9398,1.963,1.4452,0.71987,0.24715,0.30638,0.84067,1.4857,1.829,1.6473,1.059,0.44692,0.18588,0.42846,0.99962,1.5237,1.6595,1.3237,0.73718,0.26637,0.20563,0.57826,1.1308,1.5043,1.4554,1.0215,0.47997,0.17332,0.28522,0.73099,1.2144,1.4175,1.2184,0.74312,0.2941,0.15332,0.39601,0.85498,1.2287,1.2717,0.96391,0.5011,0.17632,0.19173,0.52606,0.95453,1.1977,1.1037,0.73005,0.31961,0.13035,0.27416,0.65089,1.0117,1.1227,0.91466,0.5225,0.19546,0.13628,0.37462,0.74878,1.0157,1.0055,0.72218,0.35141,0.12596,0.1843,0.48199,0.82359,0.98784,0.86961,0.54772,0.22621,0.10689,0.26322,0.58685,0.86867,0.92625,0.72533,0.39452,0.14423,0.13079,0.35674,0.67135,0.87186,0.82763,0.56881,0.26293,0.10252,0.18395,0.44724,0.71787,0.82426,0.69679,0.4239,0.17245,0.099775,0.24692,0.52259,0.74896,0.77709,0.59678,0.31449,0.11689,0.12559,0.32888,0.5897,0.73816,0.68241,0.45982,0.21054,0.08908,0.16531,0.39193
166,0,81.982,114.09,111.87,85.339,49.334,18.935,3.2637,3.0475,12.159,21.843,25.431,21.287,12.529,4.3934,1.0173,3.1679,8.3371,12.679,13.371,10.173,5.2398,1.5134,0.92241,3.3051,6.7246,8.8372,8.3042,5.5803,2.3955,0.65746,1.2068,3.42,5.702,6.5352,5.4406,3.1438,1.0969,0.49565,1.559,3.4552,4.8849,4.9304,3.5833,1.7328,0.52479,0.64022,1.8953,3.3906,4.1345,3.6639,2.2896,0.90469,0.34579,0.90413,2.1399,3.2119,3.4163,2.638,1.3865,0.45704,0.40117,1.2015,2.2856,2.9344,2.7352,1.8209,0.78539,0.27678,0.57999,1.457,2.313,2.5826,2.0994,1.1865,0.42338,0.27645,0.80881,1.642,2.2281,2.174,1.5371,0.72427,0.24608,0.39334,1.0389,1.7434,2.0415,1.751,1.0583,0.40807,0.21077,0.56786,1.2298,1.7509,1.8,1.3445,0.67874,0.23385,0.27738,0.76386,1.3611,1.6782,1.5085,0.96611,0.40368,0.17344,0.41193,0.94947,1.4268,1.5338,1.2014,0.64871,0.23013,0.20702,0.5794,1.0953,1.4128,1.3229,0.89389,0.39897,0.15284,0.30467,0.73948,1.1678,1.3093,1.0691,0.61026,0.22593,0.15761,0.4397,0.87946,1.1844,1.1554,0.81813,0.38677,0.14068,0.22969,0.58701,0.97408,1.136,0.96929,0.58412,0.2282,0.12686,0.33632,0.71303,1.0071,1.0275,0.76462,0.38491,0.13574,0.17081,0.46019,0.80983,0.99337,0.89025,0.56862,0.23775,0.10717,0.25486,0.58347,0.87058,0.93357,0.73147,0.39673,0.1437,0.1332,0.36442,0.68433,0.88034,0.82774,0.56034,0.25224,0.10079,0.19841,0.47293,0.74132,0.8299,0.6824,0.39639,0.15409,0.10466,0.2782,0.55519,0.76635,0.76885,0.56059,0.27961,0.10426,0.14691,0.37526,0.63524,0.7563,0.65956,0.41145,0.1714,0.084701,0.20309,0.44092,0.67961
167,0,82.894,115.09,112.39,85.136,48.623,18.209,2.9831,3.3614,12.836,22.436,25.565,20.896,11.882,3.9134,1.0066,3.6206,8.9492,13.054,13.275,9.6804,4.6758,1.243,1.1121,3.8232,7.2299,9.0056,8.034,5.054,1.9586,0.5897,1.5454,3.9389,6.0634,6.5078,5.048,2.6452,0.81666,0.61185,1.9912,3.9195,5.0796,4.7332,3.1273,1.3176,0.4195,0.9091,2.3605,3.7471,4.1519,3.3366,1.8329,0.61669,0.41254,1.2785,2.5745,3.424,3.269,2.2311,0.98763,0.3253,0.62037,1.6265,2.6375,2.9847,2.4538,1.3939,0.49223,0.30718,0.9114,1.8715,2.5402,2.4756,1.7309,0.79772,0.2668,0.45346,1.2012,1.9922,2.3089,1.9351,1.1355,0.42253,0.24102,0.68533,1.4358,1.9864,1.9729,1.4176,0.67911,0.23084,0.34963,0.93073,1.579,1.8591,1.5974,0.96489,0.37054,0.19677,0.53485,1.1466,1.6184,1.6432,1.2055,0.59423,0.20525,0.27856,0.74997,1.2994,1.5602,1.3636,0.84104,0.33393,0.16676,0.43469,0.94857,1.3646,1.4063,1.0469,0.52973,0.1845,0.22743,0.61752,1.0842,1.3191,1.17,0.73196,0.2964,0.14067,0.3557,0.78999,1.1523,1.2017,0.90679,0.46711,0.16385,0.19082,0.51856,0.92561,1.141,1.0229,0.65183,0.27031,0.12225,0.29694,0.66991,0.99186,1.0505,0.80778,0.42631,0.14988,0.15647,0.43385,0.79326,0.99508,0.91209,0.59568,0.25373,0.10774,0.24637,0.57143,0.87162,0.94065,0.74079,0.40229,0.14511,0.13354,0.37028,0.69237,0.89023,0.82975,0.55495,0.24512,0.10052,0.20891,0.49521,0.76203,0.83474,0.67022,0.37363,0.13979,0.11277,0.30354,0.59065,0.77744,0.75536,0.52849,0.24775,0.096653,0.17217,0.41912,0.67381,0.7652,0.63583,0.36962,0.14094,0.091846,0.24437,0.49522,0.68114,0.73667
168,0,83.808,116.1,112.9,84.917,47.903,17.492,2.727,3.701,13.522,23.01,25.663,20.473,11.232,3.4642,1.0432,4.1059,9.555,13.385,13.123,9.158,4.1303,1.0298,1.3619,4.3639,7.7027,9.1048,7.7025,4.5163,1.5705,0.60105,1.9418,4.4541,6.3593,6.3944,4.6052,2.1678,0.61748,0.81712,2.4613,4.343,5.1795,4.4483,2.6498,0.96369,0.42006,1.2591,2.8273,4.0221,4.0566,2.9393,1.3972,0.42908,0.5941,1.7059,2.9633,3.5192,3.0101,1.7922,0.65955,0.32297,0.94259,2.0588,2.8941,2.898,2.0839,0.98693,0.31679,0.4768,1.3115,2.2369,2.6305,2.2331,1.3182,0.4868,0.26115,0.75558,1.6094,2.2363,2.2298,1.5879,0.74958,0.25211,0.39772,1.063,1.784,2.0764,1.7468,1.0264,0.38156,0.22344,0.63542,1.3195,1.814,1.7871,1.2664,0.59441,0.20555,0.34436,0.89646,1.4829,1.7075,1.4276,0.82926,0.3064,0.19538,0.5529,1.1253,1.5286,1.4923,1.044,0.48278,0.17337,0.30957,0.78434,1.274,1.451,1.1971,0.68287,0.25107,0.17464,0.49132,0.97896,1.3039,1.2528,0.86332,0.38967,0.1446,0.27888,0.69081,1.0996,1.2316,0.99927,0.55784,0.20252,0.15909,0.44769,0.86654,1.1349,1.0741,0.72547,0.3217,0.12488,0.25648,0.62117,0.96915,1.069,0.85659,0.47157,0.16975,0.14308,0.40217,0.77023,0.99793,0.9333,0.62616,0.27442,0.10912,0.23449,0.56018,0.8644,0.9507,0.75357,0.4116,0.14808,0.13227,0.37054,0.69945,0.89657,0.83606,0.55403,0.24107,0.1011,0.22015,0.51022,0.77963,0.84155,0.65914,0.35735,0.12929,0.12116,0.33138,0.61513,0.79318,0.73861,0.49847,0.22137,0.09302,0.19815,0.46196,0.70574,0.76895,0.60793,0.33208,0.1206,0.10828,0.29148,0.54659,0.70161,0.6672,0.50942
169,0,84.727,117.1,113.39,84.681,47.174,16.784,2.4956,4.0661,14.215,23.565,25.723,20.02,10.581,3.0482,1.127,4.6209,10.151,13.67,12.917,8.611,3.6089,0.87653,1.6687,4.9193,8.1353,9.133,7.3159,3.9779,1.2396,0.69121,2.3865,4.9528,6.5821,6.1982,4.1258,1.7268,0.50601,1.1041,2.9515,4.709,5.18,4.0881,2.1727,0.68792,0.52636,1.6717,3.2698,4.1998,3.8543,2.4969,1.0106,0.35449,0.87783,2.1554,3.2771,3.4902,2.6603,1.3578,0.43057,0.45036,1.3382,2.4572,3.0303,2.6832,1.6642,0.64398,0.2786,0.76626,1.7332,2.5091,2.5731,1.8866,0.91565,0.29591,0.40732,1.1398,1.9736,2.3378,2.0029,1.187,0.44171,0.24128,0.68962,1.4609,2.0216,1.9971,1.4054,0.65175,0.22359,0.38735,1.01,1.6534,1.885,1.5504,0.88023,0.31683,0.22187,0.64189,1.2754,1.6905,1.6062,1.0863,0.47736,0.17879,0.37677,0.92119,1.4329,1.5717,1.2428,0.66943,0.23415,0.21613,0.61426,1.1455,1.451,1.3261,0.85474,0.35381,0.15372,0.37286,0.85085,1.2586,1.3179,0.99335,0.50534,0.17365,0.21395,0.58576,1.0282,1.2422,1.0845,0.66213,0.25736,0.13878,0.37457,0.79702,1.1166,1.1191,0.80443,0.38372,0.13626,0.21811,0.56518,0.93862,1.0835,0.90501,0.52544,0.19468,0.13085,0.36812,0.73923,0.99475,0.96015,0.65941,0.29903,0.11228,0.21928,0.54266,0.8603,0.95595,0.77213,0.42559,0.15292,0.1305,0.36653,0.70063,0.9042,0.84112,0.55819,0.24063,0.10182,0.22841,0.52713,0.79065,0.84744,0.6538,0.34334,0.12325,0.13231,0.35452,0.64277,0.79871,0.72781,0.46928,0.20034,0.0948,0.22237,0.50092,0.73352,0.76697,0.58037,0.29758,0.10693,0.12915,0.34201,0.59344,0.72121,0.63605,0.41206,0.20854
170,0,85.651,118.1,113.87,84.429,46.436,16.085,2.2895,4.4561,14.914,24.098,25.747,19.539,9.9325,2.6673,1.2576,5.1625,10.731,13.905,12.659,8.0449,3.1176,0.78496,2.0285,5.4814,8.5209,9.0896,6.8811,3.4492,0.97272,0.85816,2.8686,5.422,6.7254,5.925,3.6247,1.3366,0.48612,1.4624,3.4435,5.0028,5.0814,3.6684,1.718,0.50368,0.73314,2.1253,3.6639,4.2699,3.557,2.0366,0.69839,0.39798,1.244,2.5946,3.4926,3.3394,2.2479,0.96407,0.32051,0.69618,1.7709,2.784,3.0327,2.3622,1.2386,0.40196,0.38184,1.1424,2.1269,2.655,2.3748,1.4802,0.57642,0.25095,0.68499,1.5514,2.2407,2.2815,1.6632,0.79586,0.26165,0.39179,1.0671,1.8097,2.1064,1.7628,1.0123,0.3652,0.236,0.68993,1.3971,1.863,1.7769,1.2003,0.52425,0.19482,0.41566,1.0193,1.5806,1.7186,1.3395,0.70636,0.2412,0.2452,0.70061,1.2824,1.5868,1.4165,0.88415,0.35028,0.16981,0.44921,0.98613,1.4038,1.4226,1.0307,0.49316,0.17112,0.27121,0.70997,1.1784,1.3556,1.1212,0.63746,0.23135,0.16678,0.47739,0.9398,1.2323,1.1595,0.77188,0.33193,0.13346,0.30351,0.71577,1.0833,1.156,0.88547,0.45711,0.15831,0.18394,0.505,0.89718,1.0917,0.95539,0.5835,0.22801,0.12194,0.33026,0.70424,0.98437,0.98371,0.70084,0.32787,0.11759,0.20309,0.51968,0.84957,0.96671,0.79046,0.44548,0.16039,0.12725,0.36069,0.6973,0.90915,0.84985,0.56286,0.24335,0.10251,0.23283,0.53854,0.80578,0.85105,0.64999,0.33497,0.11884,0.14128,0.3801,0.66308,0.80894,0.7125,0.44554,0.18174,0.098437,0.25072,0.53084,0.75654,0.76158,0.55147,0.26739,0.098886,0.15458,0.38786,0.63663,0.73021,0.61201,0.35756,0.14788,0.11226
171,0,86.578,119.1,114.34,84.16,45.691,15.397,2.1085,4.8703,15.617,24.608,25.733,19.032,9.289,2.3234,1.4343,5.7267,11.293,14.089,12.351,7.4655,2.6618,0.75628,2.4364,6.0424,8.8536,8.9752,6.406,2.9405,0.77533,1.0982,3.3768,5.8495,6.785,5.5826,3.1171,1.0097,0.55855,1.8792,3.9184,5.2129,4.8879,3.208,1.3068,0.41994,1.03,2.5961,3.988,4.2286,3.1824,1.5872,0.48064,0.55661,1.6668,2.9915,3.5933,3.0785,1.8062,0.64406,0.33891,1.0384,2.2004,3.0079,2.901,1.9677,0.85185,0.287,0.61498,1.5621,2.446,2.657,2.0605,1.0661,0.34512,0.35791,1.0554,1.9313,2.3712,2.0759,1.2632,0.47617,0.23852,0.67868,1.4662,2.0488,2.0231,1.4162,0.6406,0.22126,0.41631,1.0709,1.7178,1.9046,1.5127,0.81278,0.27735,0.25596,0.74218,1.3877,1.7388,1.56,0.97419,0.38433,0.18209,0.48807,1.0796,1.5373,1.5441,1.1072,0.52017,0.1808,0.30916,0.80142,1.3095,1.4775,1.1978,0.66155,0.23273,0.19669,0.56323,1.0682,1.3577,1.2349,0.78588,0.31762,0.14497,0.37176,0.83221,1.2008,1.221,0.88544,0.42327,0.1475,0.23903,0.62549,1.033,1.1792,0.96681,0.54095,0.1934,0.15546,0.44212,0.8469,1.0898,1.0043,0.64921,0.26834,0.11791,0.29139,0.66235,0.97108,1.0043,0.7432,0.36456,0.12572,0.18539,0.49425,0.83444,0.97339,0.81566,0.46839,0.17138,0.12279,0.35069,0.69218,0.91172,0.86037,0.57211,0.2469,0.10338,0.23365,0.54395,0.81574,0.86017,0.64849,0.32911,0.11646,0.15021,0.39786,0.68678,0.81309,0.70285,0.42314,0.16677,0.10289,0.27409,0.56373,0.76779,0.7552,0.52298,0.23969,0.094543,0.18161,0.43418,0.67176,0.73337,0.58061,0.31667,0.11754,0.11463,0.3111
172,0,87.51,120.1,114.8,83.876,44.939,14.719,1.953,5.3079,16.323,25.094,25.681,18.5,8.6534,2.0181,1.656,6.3101,11.832,14.22,11.996,6.8784,2.2465,0.79079,2.8869,6.5938,9.1281,8.7921,5.8995,2.4622,0.65171,1.4059,3.8989,6.2247,6.7598,5.181,2.6187,0.75683,0.72081,2.3396,4.358,5.3307,4.6076,2.7271,0.9582,0.44075,1.4019,3.059,4.2242,4.0783,2.7532,1.1769,0.37151,0.8197,2.1168,3.3173,3.5717,2.728,1.3709,0.42449,0.48418,1.4464,2.5871,3.1073,2.6483,1.5395,0.54436,0.31144,0.95201,1.9772,2.653,2.5148,1.6695,0.69749,0.25224,0.60222,1.467,2.2252,2.3461,1.7517,0.86447,0.27847,0.37606,1.0543,1.819,2.1366,1.7866,1.0204,0.35965,0.24733,0.72933,1.4542,1.907,1.7696,1.1485,0.47191,0.19428,0.48639,1.126,1.6602,1.7119,1.2537,0.60147,0.20236,0.31535,0.84306,1.4115,1.6159,1.3166,0.73183,0.25644,0.21104,0.61034,1.1651,1.4838,1.3434,0.84913,0.33948,0.16014,0.42188,0.92936,1.3223,1.3249,0.94011,0.43489,0.15295,0.27889,0.70984,1.14,1.2654,0.9989,0.53184,0.18309,0.18638,0.5291,0.96547,1.1871,1.0421,0.63461,0.24331,0.13583,0.3767,0.78779,1.0786,1.0487,0.71999,0.31914,0.12035,0.25212,0.6144,0.95107,1.0254,0.78844,0.4058,0.13889,0.16707,0.46362,0.81732,0.97935,0.84083,0.49778,0.18522,0.1182,0.33623,0.68283,0.91416,0.87185,0.58602,0.25371,0.10349,0.23254,0.54504,0.82132,0.86734,0.65214,0.32689,0.11515,0.15674,0.41423,0.70266,0.82256,0.69101,0.40554,0.15417,0.10917,0.29501,0.58762,0.78202,0.74061,0.498,0.21559,0.092706,0.20805,0.4754,0.70493,0.73384,0.54742,0.27719,0.099315,0.13269,0.34196,0.6235
173,0,88.447,121.1,115.25,83.575,44.18,14.054,1.8233,5.7681,17.03,25.556,25.593,17.946,8.0286,1.7531,1.9213,6.909,12.345,14.298,11.597,6.2897,1.8763,0.88812,3.3743,7.1279,9.3401,8.5432,5.3709,2.0235,0.60437,1.7742,4.4222,6.538,6.6506,4.7319,2.1445,0.58606,0.9673,2.8267,4.7459,5.3516,4.2522,2.2468,0.68807,0.565,1.83,3.4896,4.3593,3.8274,2.2951,0.83111,0.37797,1.1694,2.5626,3.5484,3.4296,2.315,0.97714,0.3237,0.74371,1.8837,2.8954,3.0731,2.2994,1.1213,0.34824,0.47261,1.3553,2.34,2.7234,2.2458,1.2505,0.42174,0.31006,0.95072,1.8625,2.3915,2.1693,1.3578,0.52837,0.23391,0.65196,1.4564,2.0655,2.0578,1.4391,0.64774,0.22185,0.43847,1.1141,1.7636,1.9259,1.4862,0.7618,0.25175,0.29346,0.83401,1.4784,1.7727,1.5065,0.87502,0.31466,0.20686,0.6064,1.2163,1.6069,1.4967,0.96801,0.3974,0.16953,0.43211,0.9829,1.429,1.4549,1.0439,0.48879,0.16995,0.29953,0.7705,1.2437,1.3835,1.0918,0.57759,0.19687,0.20464,0.58232,1.051,1.2806,1.108,0.65538,0.24296,0.15071,0.43213,0.87991,1.1763,1.1104,0.73294,0.3093,0.12874,0.3111,0.71793,1.056,1.088,0.79412,0.37989,0.13128,0.215,0.56132,0.92194,1.0434,0.83815,0.45406,0.15725,0.14965,0.4286,0.79325,0.98545,0.86961,0.53043,0.20369,0.1127,0.31843,0.66796,0.91484,0.88554,0.60347,0.26466,0.10411,0.22792,0.54389,0.82493,0.87437,0.65765,0.32798,0.11462,0.16154,0.42632,0.71696,0.82968,0.68583,0.38938,0.14438,0.11317,0.31745,0.60653,0.78947,0.72999,0.4714,0.19617,0.094172,0.2336,0.51209,0.72957,0.73348,0.52014,0.24217,0.088769,0.15412,0.3892,0.62235,0.7616
174,0,89.387,122.09,115.68,83.258,43.415,13.4,1.7196,6.2506,17.737,25.99,25.469,17.37,7.417,1.5298,2.2288,7.5194,12.827,14.321,11.158,5.7054,1.5553,1.0471,3.892,7.6371,9.4863,8.2326,4.8298,1.6328,0.63433,2.1949,4.934,6.781,6.46,4.2482,1.7091,0.50291,1.2896,3.3229,5.0671,5.2751,3.8368,1.788,0.50872,0.78662,2.2926,3.8655,4.386,3.4903,1.8351,0.57123,0.49947,1.5821,2.9728,3.6682,3.1776,1.8719,0.65664,0.35008,1.0951,2.3112,3.0967,2.9084,1.8887,0.75547,0.284,0.75311,1.7801,2.609,2.6489,1.8824,0.85585,0.27415,0.51085,1.3561,2.1868,2.4064,1.8667,0.95354,0.30678,0.34954,1.0216,1.8183,2.164,1.8263,1.0426,0.36601,0.25289,0.75829,1.4956,1.9375,1.7711,1.1134,0.43478,0.20005,0.55287,1.2202,1.7182,1.6988,1.1719,0.51664,0.1854,0.39667,0.9797,1.5092,1.6135,1.2126,0.59595,0.19916,0.28463,0.77884,1.3151,1.5128,1.2319,0.67393,0.23278,0.20843,0.60455,1.1247,1.3983,1.2306,0.7412,0.2782,0.15902,0.45338,0.94047,1.2644,1.1994,0.79116,0.32852,0.13658,0.33941,0.78145,1.142,1.167,0.83672,0.38951,0.13772,0.24965,0.63788,1.0187,1.119,0.87083,0.45081,0.1529,0.1801,0.50402,0.88586,1.0532,0.8906,0.50987,0.18292,0.13426,0.39079,0.76274,0.98607,0.90161,0.56964,0.22621,0.10976,0.29467,0.64891,0.91182,0.90096,0.62466,0.2794,0.10552,0.22182,0.53743,0.828,0.88313,0.66683,0.33264,0.11555,0.16245,0.43495,0.72949,0.83638,0.68493,0.37919,0.13671,0.11919,0.33178,0.62899,0.79185,0.71903,0.44969,0.17931,0.097666,0.25938,0.54459,0.75002,0.72734,0.49541,0.21677,0.085595,0.18224,0.432,0.65549,0.70041,0.59851
175,0,90.331,123.09,116.11,82.925,42.644,12.759,1.642,6.7545,18.443,26.397,25.308,16.776,6.8209,1.3491,2.5769,8.1378,13.275,14.29,10.682,5.1311,1.287,1.2658,4.4331,8.114,9.5644,7.8657,4.2859,1.2978,0.74093,2.6589,5.4225,6.948,6.1934,3.7437,1.3257,0.51007,1.6769,3.8106,5.3094,5.1039,3.3789,1.3711,0.42849,1.095,2.7667,4.1666,4.303,3.0866,1.4009,0.41336,0.72818,2.0302,3.319,3.6679,2.8346,1.4329,0.4352,0.5014,1.5079,2.6908,3.1726,2.629,1.4565,0.47904,0.35834,1.1226,2.1793,2.7537,2.4385,1.4689,0.53468,0.27351,0.82807,1.7635,2.395,2.2677,1.4826,0.59946,0.23374,0.60704,1.4252,2.0802,2.0978,1.4822,0.66738,0.22635,0.44683,1.1457,1.7996,1.9413,1.474,0.72874,0.23678,0.32783,0.91487,1.5575,1.7901,1.4559,0.78858,0.26617,0.24573,0.72326,1.3383,1.6442,1.4292,0.84142,0.30428,0.19346,0.56829,1.1489,1.5072,1.3907,0.88413,0.35034,0.16336,0.44231,0.97371,1.3645,1.3398,0.91694,0.39771,0.14992,0.33518,0.80651,1.2178,1.2681,0.9282,0.44022,0.14958,0.256,0.67097,1.0875,1.2035,0.94154,0.48618,0.16458,0.19736,0.55078,0.96455,1.1374,0.94669,0.53189,0.18694,0.15169,0.44099,0.84,1.0581,0.93959,0.57363,0.21678,0.12236,0.34942,0.72787,0.98093,0.93196,0.61431,0.25498,0.10831,0.27215,0.62053,0.90657,0.91623,0.64987,0.29737,0.10804,0.21211,0.52945,0.8262,0.89385,0.68005,0.34127,0.11797,0.16393,0.43636,0.7391,0.84624,0.68495,0.37577,0.13227,0.12406,0.34908,0.64114,0.80073,0.70486,0.43237,0.16677,0.10188,0.28346,0.57421,0.76547,0.72087,0.47068,0.19599,0.087677,0.21487,0.47467,0.68451,0.69118,0.50528,0.28559
176,0,91.278,124.08,116.52,82.577,41.867,12.131,1.5903,7.2786,19.147,26.776,25.111,16.166,6.2428,1.2118,2.9635,8.7602,13.686,14.204,10.174,4.5725,1.0741,1.5415,4.9904,8.5517,9.5733,7.4488,3.7489,1.0249,0.92182,3.1554,5.8756,7.0346,5.8581,3.2329,1.0058,0.60726,2.1158,4.2724,5.464,4.8449,2.8974,1.0142,0.45113,1.4753,3.2281,4.3773,4.1148,2.6393,1.0186,0.36739,1.0494,2.4837,3.5771,3.5477,2.4264,1.0322,0.3307,0.76501,1.9466,2.9887,3.1161,2.2615,1.0454,0.32005,0.56345,1.5412,2.5083,2.7574,2.1169,1.0554,0.32705,0.41988,1.2199,2.1179,2.4582,1.9951,1.073,0.34864,0.32046,0.96571,1.7973,2.1984,1.8781,1.0853,0.38024,0.25418,0.76747,1.5269,1.9667,1.7741,1.0949,0.41206,0.20979,0.60732,1.2992,1.7696,1.6775,1.1012,0.44845,0.18492,0.48054,1.1035,1.5889,1.5854,1.1036,0.48503,0.17456,0.38196,0.93829,1.4329,1.5013,1.1001,0.51963,0.17549,0.30285,0.79501,1.2841,1.4088,1.0884,0.55206,0.1831,0.23894,0.66074,1.1325,1.3096,1.0605,0.57252,0.19403,0.19048,0.55254,1.0082,1.2216,1.0382,0.59734,0.21246,0.15827,0.46135,0.89436,1.1395,1.0182,0.62112,0.23505,0.13179,0.37685,0.78265,1.0516,0.98895,0.64032,0.26033,0.1161,0.30534,0.68434,0.973,0.96,0.66172,0.28956,0.10965,0.24635,0.59328,0.89241,0.93314,0.67847,0.31939,0.11179,0.19959,0.515,0.82461,0.90218,0.69715,0.35377,0.1214,0.1627,0.43898,0.7417,0.85554,0.69187,0.37384,0.1314,0.12982,0.36073,0.65814,0.80227,0.69869,0.41416,0.15792,0.10894,0.30212,0.60116,0.77775,0.71135,0.4492,0.17864,0.093269,0.24527,0.51618,0.70693,0.68586,0.46393,0.21467,0.11138
177,0,92.229,125.07,116.92,82.213,41.086,11.518,1.5647,7.8224,19.845,27.125,24.879,15.541,5.6853,1.1187,3.3865,9.3823,14.056,14.065,9.6386,4.0354,0.91925,1.8709,5.5568,8.9441,9.5127,6.9887,3.2289,0.81961,1.1734,3.6732,6.2825,7.0385,5.4631,2.7306,0.75948,0.79133,2.5913,4.6916,5.5252,4.5086,2.4126,0.7332,0.57563,1.9093,3.6538,4.4865,3.8318,2.1741,0.71075,0.4362,1.4423,2.912,3.7291,3.3163,1.9838,0.70128,0.35166,1.119,2.3732,3.1782,2.9323,1.8408,0.69576,0.29476,0.87791,1.9639,2.7307,2.6196,1.722,0.692,0.25884,0.69445,1.6348,2.3713,2.3677,1.6279,0.69816,0.23894,0.55373,1.369,2.0777,2.1534,1.5422,0.70469,0.23243,0.44452,1.1551,1.8293,1.9645,1.4694,0.71112,0.22935,0.35958,0.97788,1.6208,1.8086,1.4062,0.71822,0.23331,0.29284,0.83124,1.4405,1.6667,1.3485,0.72463,0.24135,0.24318,0.71109,1.2874,1.5473,1.2994,0.72972,0.25177,0.20474,0.60636,1.151,1.4325,1.2426,0.73046,0.26346,0.1735,0.51305,1.0163,1.31,1.1809,0.72145,0.27102,0.15001,0.43475,0.90519,1.2113,1.1276,0.71658,0.2833,0.13572,0.37345,0.81048,1.123,1.0815,0.71712,0.29766,0.12386,0.3124,0.71657,1.0332,1.0309,0.71408,0.31193,0.11664,0.26191,0.63249,0.95467,0.98952,0.71173,0.3297,0.11514,0.21858,0.55826,0.88036,0.94524,0.71225,0.34625,0.1173,0.18603,0.49522,0.81707,0.91299,0.71468,0.37009,0.12611,0.15832,0.4357,0.74735,0.86138,0.70059,0.37836,0.1312,0.13284,0.37339,0.66743,0.80992,0.69061,0.40246,0.14906,0.11447,0.32293,0.61735,0.78993,0.70137,0.42756,0.16467,0.10073,0.27589,0.55254,0.72489,0.67319,0.43487,0.17891,0.092679,0.23675
178,0,93.183,126.05,117.31,81.835,40.3,10.919,1.5654,8.385,20.538,27.444,24.612,14.905,5.1506,1.0702,3.8435,10,14.384,13.874,9.0808,3.5252,0.82424,2.2502,6.1245,9.2852,9.384,6.4936,2.7354,0.68605,1.4905,4.2011,6.6334,6.9595,5.0193,2.2514,0.59428,1.0564,3.0871,5.0528,5.4902,4.1084,1.9448,0.54041,0.79625,2.3757,4.0221,4.4886,3.4697,1.7176,0.49589,0.61549,1.8815,3.2864,3.7643,2.9903,1.5401,0.46594,0.49646,1.5338,2.7508,3.2422,2.6384,1.4072,0.44223,0.4058,1.2687,2.3449,2.822,2.3564,1.3004,0.42285,0.33854,1.062,2.018,2.4895,2.1359,1.2183,0.41299,0.28695,0.89768,1.7533,2.2211,1.9526,1.1472,0.40666,0.25031,0.76275,1.5375,1.9951,1.7934,1.088,0.40093,0.21864,0.65433,1.3591,1.8086,1.6659,1.0392,0.39719,0.19481,0.56348,1.2102,1.6485,1.5514,0.9961,0.39445,0.17736,0.491,1.0872,1.5145,1.4583,0.96203,0.39286,0.16395,0.4289,0.97618,1.3939,1.3695,0.92237,0.38927,0.15208,0.37237,0.87336,1.2715,1.273,0.88062,0.38112,0.14131,0.32557,0.78417,1.17,1.1963,0.84484,0.37588,0.13542,0.28981,0.71444,1.0872,1.1321,0.81758,0.37601,0.13071,0.25222,0.64035,1.0022,1.0666,0.7886,0.37554,0.12637,0.21886,0.57608,0.92609,1.0116,0.76825,0.37632,0.12568,0.19195,0.51793,0.85913,0.96126,0.74698,0.3796,0.12602,0.17067,0.47299,0.80488,0.92178,0.73641,0.38842,0.13262,0.15183,0.42655,0.74724,0.87243,0.71044,0.38555,0.13325,0.13489,0.37869,0.68029,0.81204,0.68841,0.39241,0.14325,0.11868,0.33679,0.63671,0.79134,0.69479,0.4084,0.15164,0.10789,0.30381,0.58644,0.74214,0.65773,0.40334,0.15589,0.093544,0.24957,0.54741
179,0,94.14,127.03,117.68,81.442,39.51,10.335,1.5924,8.9655,21.223,27.732,24.312,14.258,4.6415,1.0667,4.3319,10.61,14.666,13.632,8.5055,3.0466,0.78996,2.6745,6.6862,9.5701,9.1889,5.9719,2.2773,0.62682,1.8663,4.727,6.9202,6.7998,4.5387,1.8093,0.51529,1.3941,3.5865,5.3432,5.3605,3.66,1.5134,0.44435,1.1028,2.8523,4.3145,4.3833,3.0484,1.2963,0.3868,0.89406,2.3387,3.5818,3.6804,2.5935,1.1284,0.34443,0.75331,1.9747,3.0468,3.1751,2.2612,1.0021,0.30971,0.6418,1.6949,2.643,2.7717,1.9979,0.90201,0.28056,0.55614,1.4755,2.3191,2.4562,1.795,0.82461,0.25918,0.48536,1.2992,2.0577,2.2042,1.6296,0.76027,0.243,0.43063,1.1508,1.8434,1.9928,1.4868,0.7058,0.22741,0.38214,1.0314,1.6684,1.8208,1.3738,0.661,0.21369,0.34221,0.93049,1.5226,1.6744,1.273,0.62165,0.20212,0.31064,0.84867,1.4032,1.5539,1.1922,0.59066,0.19249,0.28349,0.77708,1.2934,1.4441,1.1161,0.55626,0.18207,0.25682,0.70911,1.19,1.333,1.0351,0.52226,0.1703,0.23403,0.65126,1.0983,1.239,0.96935,0.49232,0.16141,0.21772,0.60713,1.0295,1.1667,0.91751,0.47019,0.15534,0.19995,0.5582,0.95507,1.0919,0.86614,0.44823,0.14833,0.18093,0.51298,0.89006,1.0266,0.82404,0.4327,0.14312,0.16618,0.47555,0.83251,0.97085,0.78761,0.41811,0.13957,0.15471,0.44596,0.79018,0.92944,0.76118,0.41127,0.14058,0.14447,0.41337,0.74165,0.88085,0.7265,0.39631,0.13678,0.13437,0.38195,0.68651,0.82062,0.68518,0.38661,0.13822,0.12346,0.34688,0.64786,0.79796,0.68269,0.39396,0.14172,0.11468,0.32709,0.61473,0.75728,0.64913,0.37378,0.13654,0.098369,0.28493,0.54184,0.75833
180,0,95.101,128.01,118.04,81.034,38.716,9.7658,1.6454,9.5628,21.899,27.989,23.978,13.605,4.1601,1.1082,4.8489,11.208,14.9,13.341,7.9182,2.6048,0.81672,3.1388,7.2345,9.7948,8.9305,5.4319,1.8628,0.64294,2.2928,5.2389,7.1358,6.5634,4.0343,1.4169,0.52484,1.7932,4.0722,5.5525,5.1413,3.1814,1.1367,0.44909,1.4809,3.316,4.5162,4.176,2.591,0.93401,0.38993,1.2545,2.7839,3.7781,3.4831,2.1545,0.7797,0.3461,1.1014,2.4046,3.2355,2.9827,1.8356,0.66401,0.3111,0.97867,2.1118,2.8261,2.5853,1.5849,0.57355,0.28224,0.88434,1.8816,2.4984,2.2763,1.3926,0.50325,0.2592,0.80419,1.6963,2.234,2.0296,1.2376,0.44703,0.24203,0.74113,1.5379,2.0157,1.8229,1.1046,0.39892,0.22576,0.6858,1.4107,1.8384,1.6549,0.99817,0.35892,0.21092,0.64,1.3038,1.6904,1.5119,0.90388,0.3242,0.19955,0.6046,1.2163,1.5693,1.3942,0.82752,0.29677,0.18979,0.57312,1.1392,1.4561,1.2854,0.7567,0.26813,0.17997,0.54102,1.0641,1.3485,1.1782,0.68523,0.24137,0.16993,0.51296,0.998,1.251,1.0842,0.62457,0.21813,0.16456,0.49446,0.9483,1.1785,1.0132,0.57768,0.20066,0.15886,0.47224,0.89381,1.1023,0.9412,0.5326,0.18328,0.14974,0.44713,0.84314,1.0353,0.87961,0.49525,0.16989,0.14367,0.42789,0.80179,0.97821,0.82726,0.46361,0.15824,0.13953,0.41441,0.76994,0.93575,0.78881,0.43981,0.15157,0.13602,0.39756,0.73288,0.88695,0.74364,0.41213,0.14212,0.13294,0.38069,0.69093,0.82814,0.68932,0.3829,0.13538,0.12456,0.35863,0.65357,0.7998,0.67699,0.3799,0.13461,0.12235,0.34769,0.63725,0.76817,0.64128,0.35458,0.12238,0.10899,0.31387,0.58007,0.70317,0.67663
181,0,96.067,128.99,118.39,80.611,37.919,9.2129,1.7245,10.176,22.566,28.212,23.614,12.946,3.708,1.1942,5.3915,11.79,15.086,13.004,7.3238,2.2039,0.90422,3.6372,7.7622,9.9567,8.6131,4.883,1.4995,0.734,2.7612,5.7254,7.2749,6.2564,3.5197,1.0853,0.62252,2.2408,4.5278,5.6728,4.8406,2.6919,0.83039,0.55438,1.9134,3.7446,4.6174,3.8779,2.1226,0.65153,0.50508,1.6745,3.1887,3.8621,3.1863,1.7052,0.52029,0.47083,1.5125,2.7878,3.3007,2.6826,1.4011,0.42515,0.44626,1.3822,2.476,2.8747,2.2839,1.1647,0.35362,0.42762,1.2823,2.2285,2.532,1.9738,0.98464,0.30009,0.41304,1.1955,2.0279,2.2547,1.7259,0.84184,0.26062,0.40386,1.1265,1.8536,2.0224,1.5179,0.72104,0.2284,0.39631,1.0665,1.7117,1.8326,1.3475,0.62399,0.20259,0.38944,1.0166,1.592,1.6719,1.2022,0.53981,0.1824,0.38744,0.97863,1.491,1.5381,1.0817,0.47194,0.16866,0.38555,0.94269,1.4005,1.4119,0.96989,0.41094,0.15537,0.38364,0.90537,1.3114,1.2919,0.86381,0.35345,0.14411,0.38011,0.86928,1.2285,1.1808,0.7687,0.30475,0.13753,0.384,0.84592,1.1636,1.095,0.69594,0.26809,0.13411,0.38497,0.81771,1.0968,1.01,0.62493,0.23388,0.12878,0.379,0.78574,1.0345,0.93398,0.56484,0.20612,0.12626,0.37767,0.76126,0.98194,0.86974,0.51354,0.18359,0.12499,0.37934,0.74368,0.93898,0.81717,0.4734,0.16668,0.1281,0.37772,0.72166,0.89312,0.76266,0.43108,0.15012,0.12822,0.37668,0.69339,0.83518,0.69865,0.38488,0.13409,0.1268,0.36189,0.66528,0.79702,0.67166,0.37114,0.12919,0.12979,0.36639,0.65589,0.77634,0.63316,0.33861,0.11482,0.12419,0.34477,0.61005,0.71238,0.58691,0.37765
182,0,97.035,129.96,118.73,80.173,37.12,8.6765,1.8294,10.804,23.221,28.403,23.218,12.284,3.2872,1.3245,5.957,12.353,15.221,12.622,6.7276,1.848,1.0515,4.164,8.2622,10.053,8.2413,4.3343,1.1941,0.89831,3.2617,6.1757,7.3344,5.8867,3.009,0.8242,0.80539,2.7225,4.9378,5.7,4.4696,2.2107,0.60728,0.75563,2.3802,4.1173,4.6128,3.5046,1.6688,0.46509,0.72545,2.128,3.5267,3.8282,2.8106,1.2783,0.36972,0.70901,1.9537,3.0923,3.2369,2.3015,0.99775,0.3084,0.70206,1.8117,2.7492,2.7834,1.9009,0.78548,0.26827,0.69926,1.7004,2.4717,2.4158,1.5897,0.6278,0.24419,0.69828,1.6007,2.2429,2.1164,1.3422,0.508,0.23276,0.70046,1.5184,2.0405,1.8623,1.1358,0.41095,0.22823,0.70448,1.4451,1.8705,1.6521,0.96685,0.33581,0.22805,0.70723,1.3816,1.7246,1.4715,0.82417,0.27517,0.23372,0.7152,1.3301,1.5961,1.3184,0.70669,0.23031,0.2448,0.72001,1.2774,1.4783,1.1748,0.60051,0.19371,0.25607,0.72304,1.2225,1.3631,1.0406,0.50511,0.16328,0.26726,0.72014,1.1641,1.2515,0.91595,0.42122,0.14225,0.2844,0.72621,1.1202,1.1588,0.81628,0.35807,0.1304,0.3015,0.7274,1.0717,1.069,0.72325,0.30008,0.12033,0.31261,0.71773,1.0196,0.98571,0.64033,0.25334,0.11569,0.3261,0.71315,0.97592,0.91185,0.57054,0.21539,0.11528,0.33841,0.71168,0.93788,0.84675,0.50985,0.18616,0.1195,0.35628,0.70487,0.89883,0.78515,0.45417,0.16039,0.12446,0.3643,0.69292,0.84554,0.70893,0.394,0.13532,0.12714,0.3674,0.66671,0.80409,0.66419,0.36551,0.12669,0.13441,0.3834,0.6717,0.78147,0.6267,0.32504,0.10996,0.13856,0.37751,0.63481,0.72235,0.56226,0.29891,0.1373
183,0,98.008,130.94,119.05,79.72,36.319,8.1571,1.9604,11.446,23.864,28.56,22.792,11.622,2.8997,1.4984,6.5421,12.892,15.305,12.201,6.135,1.5408,1.2571,4.713,8.7281,10.082,7.8208,3.7951,0.95202,1.1328,3.7838,6.5798,7.3126,5.4636,2.5161,0.64112,1.068,3.2227,5.288,5.6331,4.0427,1.7571,0.47672,1.0441,2.86,4.4163,4.5025,3.0756,1.2546,0.38541,1.0379,2.5867,3.7763,3.6788,2.3823,0.90451,0.33929,1.0421,2.3894,3.2927,3.0494,1.8733,0.66284,0.32494,1.0534,2.2235,2.9028,2.5619,1.4788,0.49076,0.32763,1.0642,2.0867,2.58,2.165,1.1762,0.37178,0.34351,1.0732,1.959,2.3082,1.8409,0.94049,0.29134,0.36819,1.0802,1.8469,2.0646,1.5652,0.74934,0.23474,0.39853,1.0876,1.743,1.8532,1.3359,0.59705,0.19882,0.42943,1.0894,1.6472,1.6689,1.1393,0.47404,0.17872,0.46464,1.0945,1.5625,1.5021,0.97271,0.37806,0.17393,0.50236,1.091,1.4732,1.3483,0.82123,0.29809,0.17722,0.53619,1.0814,1.3815,1.2008,0.68514,0.23352,0.18551,0.56416,1.0593,1.2822,1.0578,0.56276,0.18339,0.2043,0.59692,1.0451,1.1984,0.93576,0.46629,0.15208,0.22768,0.62515,1.025,1.1129,0.82383,0.38248,0.12799,0.24922,0.64117,0.99103,1.0264,0.72233,0.31185,0.11454,0.27386,0.65804,0.96076,0.94915,0.63194,0.25566,0.10927,0.2994,0.66881,0.93226,0.87611,0.55105,0.20921,0.11197,0.32907,0.68604,0.89977,0.80973,0.48221,0.17347,0.1196,0.35307,0.6825,0.8544,0.72661,0.40472,0.14002,0.12747,0.36714,0.67313,0.8034,0.66657,0.35968,0.12533,0.14064,0.39132,0.68709,0.78523,0.61926,0.31482,0.10691,0.15237,0.40524,0.65982,0.72203,0.5502,0.26533,0.10129,0.17766
184,0,98.984,131.9,119.36,79.253,35.516,7.6553,2.1171,12.101,24.493,28.684,22.339,10.962,2.547,1.7152,7.1435,13.404,15.337,11.742,5.5515,1.2852,1.5186,5.2773,9.1538,10.044,7.3586,3.2744,0.77776,1.4328,4.3166,6.9285,7.2103,4.9979,2.0543,0.54144,1.4022,3.7253,5.5664,5.4745,3.5761,1.3494,0.44427,1.4071,3.3307,4.627,4.292,2.6137,0.90293,0.41706,1.4237,3.0221,3.9211,3.424,1.9311,0.61105,0.43125,1.444,2.7843,3.3723,2.7545,1.4365,0.42735,0.47318,1.4656,2.5757,2.9207,2.2342,1.0646,0.31423,0.52464,1.4781,2.3926,2.5394,1.8126,0.78932,0.25221,0.58383,1.4828,2.2163,2.2138,1.4717,0.58575,0.22777,0.64384,1.477,2.0536,1.9213,1.1864,0.43233,0.22684,0.70539,1.4677,1.8982,1.6636,0.95271,0.32017,0.24406,0.76023,1.4459,1.7497,1.4388,0.75839,0.24114,0.27563,0.81411,1.4231,1.612,1.2353,0.5996,0.19116,0.3195,0.86398,1.3852,1.4692,1.0514,0.46494,0.16163,0.36702,0.90098,1.3355,1.3268,0.882,0.35376,0.14859,0.41188,0.92252,1.2674,1.1777,0.72413,0.26331,0.15233,0.46522,0.94374,1.2047,1.0468,0.59235,0.20083,0.17105,0.51545,0.95486,1.1377,0.92165,0.47977,0.15482,0.19426,0.55585,0.94705,1.0577,0.8024,0.38399,0.12501,0.22415,0.59372,0.9371,0.9808,0.69629,0.30419,0.10949,0.25798,0.62545,0.91565,0.9056,0.59679,0.23793,0.10661,0.29872,0.65917,0.90045,0.83275,0.51428,0.19037,0.1135,0.33693,0.67526,0.85675,0.74523,0.42294,0.14574,0.12503,0.36706,0.67216,0.81009,0.66631,0.36005,0.12366,0.1427,0.40201,0.69113,0.7915,0.61283,0.30503,0.10448,0.16545,0.42931,0.68292,0.72318,0.52921,0.24743,0.089971,0.17365,0.46393
185,0,99.962,132.87,119.66,78.772,34.713,7.1713,2.2992,12.768,25.106,28.774,21.858,10.307,2.2307,1.9738,7.7577,13.887,15.317,11.249,4.9825,1.084,1.833,5.8501,9.5333,9.9386,6.8617,2.7814,0.6745,1.7924,4.8488,7.214,7.03,4.5017,1.6363,0.52799,1.7979,4.2141,5.7637,5.23,3.0876,1.0038,0.5113,1.8286,3.7707,4.7393,3.9922,2.1433,0.63315,0.55822,1.8599,3.4071,3.9519,3.0808,1.4889,0.41914,0.63859,1.8833,3.1065,3.3242,2.3776,1.0299,0.31293,0.73889,1.898,2.8325,2.8011,1.8357,0.70433,0.27608,0.83604,1.8908,2.5801,2.3551,1.4053,0.48146,0.28567,0.9308,1.8669,2.334,1.9742,1.0673,0.33553,0.32783,1.0128,1.8217,2.1015,1.6368,0.79658,0.24521,0.38883,1.0876,1.7672,1.8782,1.342,0.58579,0.19762,0.46125,1.144,1.6927,1.6644,1.0905,0.42395,0.18482,0.5407,1.1896,1.6124,1.4649,0.87031,0.30537,0.2002,0.62405,1.2211,1.5125,1.2667,0.68165,0.2206,0.23575,0.69981,1.227,1.3981,1.0776,0.52017,0.16607,0.2814,0.75806,1.2068,1.2643,0.89124,0.38262,0.13798,0.34067,0.8169,1.1791,1.1371,0.73098,0.27934,0.13809,0.40638,0.86198,1.1377,1.0125,0.58925,0.20329,0.1519,0.46605,0.88599,1.0743,0.88338,0.46493,0.15014,0.18027,0.52275,0.89932,1.0078,0.76209,0.36188,0.11809,0.21748,0.57327,0.89786,0.92919,0.64819,0.27372,0.10443,0.26743,0.62632,0.89498,0.85844,0.54847,0.21136,0.10812,0.31533,0.66112,0.86454,0.76338,0.44394,0.15503,0.12191,0.36002,0.67451,0.81122,0.67353,0.36147,0.12397,0.14232,0.40383,0.70048,0.79024,0.61098,0.29753,0.10189,0.17373,0.45094,0.7021,0.73002,0.51201,0.22727,0.084884,0.19445,0.44952,0.73482
186,0,100.94,133.83,119.94,78.278,33.908,6.7058,2.5065,13.446,25.704,28.829,21.353,9.6593,1.9521,2.2728,8.3812,14.337,15.245,10.728,4.4332,0.939,2.1971,6.4245,9.8618,9.768,6.3379,2.3243,0.64412,2.2046,5.3689,7.4298,6.7759,3.9878,1.2735,0.60102,2.2427,4.673,5.8732,4.9086,2.5956,0.734,0.67489,2.29,4.1594,4.7477,3.618,1.6892,0.46006,0.80066,2.3202,3.7178,3.8667,2.6724,1.0864,0.34266,0.94568,2.3257,3.3299,3.1527,1.9515,0.69007,0.33014,1.0967,2.3079,2.9677,2.5563,1.4096,0.43817,0.38064,1.2251,2.2521,2.6258,2.0509,0.99674,0.29427,0.46747,1.335,2.1694,2.2944,1.6264,0.69158,0.2303,0.57489,1.4124,2.0545,1.9824,1.2631,0.46839,0.22366,0.68913,1.4692,1.9252,1.6874,0.95671,0.31478,0.2565,0.80119,1.4923,1.7719,1.4119,0.70945,0.21949,0.31935,0.90506,1.4917,1.6114,1.1618,0.5093,0.17376,0.4025,0.99774,1.4665,1.4344,0.92865,0.35594,0.16673,0.49606,1.0647,1.4039,1.2477,0.72121,0.24377,0.18971,0.58319,1.0951,1.3095,1.0515,0.53465,0.16853,0.23704,0.67138,1.1136,1.2043,0.87118,0.38772,0.13412,0.30591,0.7518,1.1087,1.0888,0.70848,0.27436,0.12812,0.37518,0.8084,1.0736,0.95822,0.55808,0.19066,0.14479,0.44797,0.84804,1.0225,0.8309,0.42812,0.13686,0.181,0.5162,0.86821,0.95321,0.70127,0.31827,0.10782,0.23459,0.58941,0.88404,0.88312,0.58771,0.23615,0.10464,0.29122,0.64002,0.86671,0.78811,0.46888,0.16686,0.11715,0.35044,0.67061,0.81954,0.67916,0.36803,0.1245,0.14258,0.40093,0.70064,0.79578,0.60818,0.29395,0.10075,0.17993,0.46418,0.71964,0.73565,0.50567,0.21181,0.083539,0.20797,0.48397,0.67724,0.74259
187,0,101.93,134.78,120.21,77.771,33.103,6.259,2.7387,14.133,26.283,28.849,20.822,9.0208,1.7123,2.6108,9.0102,14.75,15.122,10.181,3.9083,0.85176,2.6066,6.9935,10.135,9.5348,5.7954,1.9106,0.68721,2.6612,5.8663,7.5708,6.4541,3.4691,0.97563,0.75839,2.7231,5.0872,5.8908,4.5217,2.1189,0.55072,0.9281,2.771,4.4789,4.6518,3.1884,1.2752,0.39309,1.1305,2.7771,3.9349,3.671,2.2263,0.75177,0.3871,1.3294,2.7369,3.4365,2.8721,1.5131,0.44732,0.47746,1.5124,2.6549,2.9676,2.2122,1.0016,0.2956,0.61585,1.6459,2.5184,2.5241,1.6659,0.64081,0.25303,0.77233,1.7386,2.346,2.1036,1.224,0.4037,0.28701,0.92797,1.7748,2.1348,1.7173,0.86822,0.26305,0.37177,1.0693,1.774,1.9097,1.3656,0.5897,0.19841,0.48372,1.187,1.7247,1.6649,1.0529,0.38901,0.19605,0.61042,1.2742,1.6408,1.4205,0.78598,0.25319,0.24222,0.73952,1.3304,1.5266,1.1746,0.56029,0.17728,0.32063,0.85736,1.3404,1.372,0.93615,0.38201,0.15085,0.41612,0.9433,1.2975,1.1919,0.71077,0.24709,0.16661,0.52061,1.0095,1.2327,1.0087,0.52042,0.16551,0.22036,0.62956,1.0515,1.1428,0.831,0.36878,0.12721,0.29068,0.71534,1.0513,1.0242,0.65795,0.24997,0.12323,0.37087,0.78448,1.0234,0.89556,0.50499,0.16732,0.14959,0.45635,0.83073,0.96803,0.7584,0.37037,0.11847,0.20219,0.54661,0.8678,0.90621,0.63145,0.26652,0.10357,0.26572,0.61499,0.86432,0.81096,0.4998,0.18243,0.11279,0.33655,0.66354,0.82648,0.6936,0.37613,0.12739,0.13847,0.40134,0.69553,0.79662,0.61139,0.29309,0.10075,0.18559,0.47406,0.7305,0.74219,0.50125,0.20515,0.086126,0.22518,0.5068,0.69671,0.64958,0.48006
188,0,102.92,135.74,120.47,77.249,32.299,5.8313,2.9955,14.829,26.843,28.835,20.271,8.3937,1.5122,2.9861,9.6417,15.125,14.948,9.6134,3.4123,0.823,3.0572,7.5501,10.349,9.2424,5.2424,1.5474,0.8029,3.1536,6.3306,7.6341,6.0723,2.9589,0.75063,0.9957,3.2246,5.4432,5.8159,4.0829,1.6752,0.46128,1.2604,3.2505,4.7148,4.4564,2.7252,0.92314,0.43596,1.5291,3.2035,4.0448,3.3775,1.7722,0.50823,0.54928,1.761,3.085,3.4179,2.5055,1.1,0.3234,0.74134,1.9467,2.9053,2.8324,1.8048,0.65601,0.29248,0.95496,2.0491,2.6573,2.2877,1.2493,0.38427,0.36337,1.158,2.0842,2.3709,1.7902,0.82885,0.24913,0.49649,1.3286,2.0386,2.0489,1.3535,0.52399,0.21874,0.66133,1.4552,1.9416,1.7239,0.97954,0.31887,0.26194,0.82901,1.5315,1.7876,1.3969,0.6737,0.20767,0.3595,0.98394,1.5523,1.5974,1.0911,0.44053,0.17354,0.49136,1.1137,1.5239,1.3832,0.81259,0.27599,0.20208,0.63277,1.2015,1.4352,1.1422,0.57038,0.17836,0.27435,0.76355,1.2297,1.29,0.89841,0.3729,0.1406,0.37751,0.87467,1.2172,1.1247,0.67457,0.23431,0.16037,0.50012,0.96497,1.1702,0.94867,0.48395,0.15307,0.21796,0.61245,1.0058,1.0742,0.76267,0.32647,0.11815,0.29796,0.70857,1.0092,0.95338,0.58828,0.21162,0.12668,0.39263,0.78483,0.97682,0.81351,0.43023,0.1371,0.17125,0.49805,0.84425,0.92552,0.67842,0.30361,0.10624,0.23894,0.58615,0.85913,0.83405,0.53268,0.20208,0.10727,0.3203,0.65383,0.83154,0.71207,0.39106,0.13151,0.13575,0.39249,0.69828,0.7939,0.61529,0.29581,0.10116,0.18991,0.48176,0.7383,0.74773,0.49933,0.20094,0.089902,0.24518,0.52668,0.71439,0.64056,0.39189,0.18869
189,0,103.91,136.69,120.71,76.713,31.496,5.4232,3.2769,15.532,27.384,28.787,19.699,7.7802,1.3529,3.3968,10.272,15.46,14.724,9.0291,2.9497,0.85293,3.5439,8.088,10.502,8.8942,4.6873,1.2406,0.98906,3.6717,6.7522,7.6183,5.6398,2.4702,0.60469,1.3061,3.7318,5.7299,5.6513,3.6082,1.2815,0.46928,1.6579,3.7077,4.8562,4.1708,2.2515,0.65159,0.5864,1.9736,3.574,4.0406,3.005,1.3408,0.37282,0.81742,2.208,3.3428,3.2756,2.0838,0.74806,0.32933,1.0974,2.358,3.0341,2.5757,1.3768,0.41003,0.4292,1.3592,2.3873,2.6521,1.946,0.85469,0.26095,0.61043,1.5709,2.3222,2.2402,1.4013,0.50196,0.25231,0.82482,1.7102,2.159,1.8118,0.95575,0.29312,0.34375,1.0372,1.7719,1.9385,1.4054,0.60964,0.20178,0.49161,1.216,1.7569,1.6664,1.0308,0.36525,0.20986,0.66903,1.3448,1.6672,1.3728,0.71211,0.22035,0.29276,0.85042,1.4167,1.5212,1.0794,0.45885,0.1641,0.42247,1.0027,1.4157,1.3175,0.79198,0.27603,0.18139,0.57035,1.1065,1.3373,1.0751,0.53992,0.16754,0.25653,0.71756,1.1568,1.2095,0.8343,0.3422,0.13472,0.37446,0.85066,1.1627,1.0542,0.61505,0.20853,0.16288,0.50338,0.93784,1.1041,0.86555,0.42043,0.1328,0.23075,0.62346,0.9789,1.0015,0.67597,0.26963,0.11419,0.32906,0.72716,0.97641,0.86886,0.49617,0.16542,0.14296,0.44407,0.81131,0.94022,0.72566,0.3471,0.11292,0.21231,0.55226,0.85038,0.85755,0.56996,0.2251,0.10398,0.2966,0.64014,0.83846,0.73111,0.41221,0.13853,0.13037,0.38671,0.69005,0.80146,0.61841,0.30119,0.10297,0.18854,0.48812,0.74374,0.75141,0.50124,0.19847,0.093504,0.26026,0.54922,0.72087,0.64488,0.36625,0.1386,0.13777
190,0,104.9,137.64,120.94,76.163,30.696,5.0351,3.5825,16.242,27.904,28.704,19.108,7.1824,1.2349,3.8411,10.898,15.751,14.453,8.4337,2.5249,0.94144,4.0613,8.6009,10.59,8.4959,4.1391,0.99547,1.2425,4.2058,7.1218,7.5237,5.1669,2.0154,0.54188,1.6806,4.2293,5.938,5.4027,3.1148,0.95283,0.57441,2.1042,4.1224,4.8966,3.8088,1.7912,0.47481,0.83613,2.4382,3.8662,3.9228,2.5778,0.96117,0.35499,1.172,2.6368,3.4902,3.021,1.6423,0.4877,0.46457,1.5127,2.707,3.0286,2.2237,0.97299,0.29018,0.69058,1.7821,2.6203,2.5035,1.5417,0.5326,0.28716,0.96061,1.9535,2.4189,1.9732,0.99532,0.29365,0.41273,1.2188,2.0097,2.1154,1.4645,0.59487,0.21775,0.6148,1.4278,1.9575,1.7652,1.0192,0.33282,0.26328,0.8376,1.5589,1.812,1.3891,0.65302,0.20167,0.39502,1.0473,1.601,1.589,1.0266,0.38554,0.18597,0.57757,1.2171,1.5607,1.3231,0.70657,0.22158,0.25945,0.76871,1.3115,1.4301,1.0265,0.43991,0.15443,0.39007,0.93376,1.3214,1.2267,0.73308,0.25209,0.17358,0.54968,1.0521,1.2536,0.98951,0.48182,0.15128,0.26411,0.71524,1.1181,1.1348,0.75576,0.29462,0.13264,0.39374,0.84737,1.1095,0.96207,0.52902,0.16995,0.17599,0.52986,0.92963,1.0387,0.76535,0.34196,0.11514,0.2672,0.66046,0.96211,0.92029,0.57011,0.20408,0.12277,0.38439,0.76931,0.94733,0.77422,0.39539,0.12565,0.18365,0.51506,0.83515,0.8806,0.61136,0.25362,0.10199,0.2744,0.61577,0.84266,0.75648,0.43594,0.14925,0.12532,0.37356,0.68823,0.80119,0.63029,0.30746,0.10478,0.18818,0.48428,0.75068,0.75435,0.50234,0.19945,0.096826,0.27165,0.56806,0.73141,0.63564,0.36038,0.12171,0.11984,0.37701
191,0,105.9,138.58,121.16,75.599,29.898,4.6673,3.9117,16.957,28.402,28.586,18.501,6.6026,1.159,4.317,11.515,15.998,14.136,7.8317,2.1417,1.0878,4.6035,9.0822,10.614,8.0533,3.6067,0.81636,1.5585,4.7453,7.432,7.3523,4.6651,1.6063,0.56382,2.1083,4.7014,6.0607,5.0786,2.6205,0.70153,0.77243,2.5803,4.4761,4.8339,3.388,1.3676,0.40215,1.1713,2.8964,4.0627,3.6985,2.1236,0.65875,0.45596,1.5873,3.015,3.5156,2.6746,1.2178,0.34149,0.71696,1.9488,2.9605,2.8893,1.8119,0.63562,0.30942,1.0475,2.1752,2.7206,2.2293,1.1253,0.3244,0.45946,1.3664,2.2524,2.3604,1.6092,0.63334,0.236,0.70501,1.6148,2.1772,1.9153,1.0675,0.33509,0.3116,0.98135,1.7586,1.9758,1.4564,0.64392,0.20674,0.49034,1.2247,1.7815,1.6844,1.0198,0.35251,0.22221,0.71771,1.3998,1.6874,1.3381,0.65036,0.19951,0.34694,0.94845,1.4869,1.5037,0.98799,0.37658,0.17334,0.53239,1.1312,1.4596,1.2399,0.65895,0.2051,0.24732,0.73138,1.2355,1.3306,0.93854,0.39124,0.14376,0.3887,0.90573,1.2487,1.1261,0.6471,0.21324,0.18205,0.56723,1.0352,1.1851,0.89359,0.40977,0.13405,0.2915,0.73711,1.0859,1.0444,0.64933,0.23174,0.13739,0.43416,0.86106,1.0563,0.85624,0.42766,0.13301,0.20996,0.58552,0.93398,0.96335,0.64907,0.25554,0.1103,0.32775,0.71468,0.94717,0.82161,0.45071,0.145,0.15684,0.47005,0.81536,0.89942,0.65656,0.28804,0.10251,0.24883,0.59347,0.83798,0.78246,0.46755,0.16267,0.11805,0.36143,0.6769,0.80964,0.64001,0.31853,0.10634,0.18274,0.48285,0.74793,0.76207,0.50494,0.19971,0.097522,0.2815,0.58188,0.74555,0.63172,0.34668,0.11554,0.12769,0.352,0.68909
192,0,106.91,139.52,121.37,75.024,29.102,4.3201,4.2641,17.677,28.876,28.435,17.878,6.0431,1.1252,4.8219,12.121,16.198,13.776,7.228,1.8038,1.2904,5.1647,9.5261,10.573,7.5723,3.0983,0.70637,1.9313,5.2794,7.6763,7.1083,4.1463,1.2533,0.66991,2.5768,5.1339,6.094,4.69,2.1431,0.53713,1.0554,3.0663,4.7533,4.671,2.9286,1.0022,0.43749,1.5734,3.3219,4.152,3.3819,1.6716,0.45389,0.66868,2.0333,3.3142,3.4169,2.2643,0.84591,0.32202,1.0638,2.3653,3.0942,2.6302,1.3825,0.40006,0.46564,1.4604,2.4936,2.6763,1.8627,0.74868,0.25679,0.75509,1.7728,2.426,2.1549,1.2013,0.36973,0.33783,1.0829,1.9486,2.1851,1.5926,0.68971,0.2226,0.55757,1.3751,1.9663,1.8231,1.0734,0.35605,0.25765,0.83459,1.5688,1.8346,1.4031,0.64372,0.19999,0.42182,1.0988,1.6384,1.5819,0.97955,0.34365,0.2042,0.65916,1.3018,1.5832,1.2623,0.61479,0.18854,0.32884,0.898,1.3953,1.3995,0.9073,0.33723,0.1669,0.5226,1.0859,1.3684,1.1308,0.5784,0.17681,0.25575,0.73018,1.1857,1.2295,0.8257,0.32209,0.13982,0.42151,0.91464,1.1958,1.0223,0.54661,0.17234,0.2067,0.61128,1.0315,1.1053,0.77418,0.31915,0.12139,0.3392,0.77566,1.0532,0.93718,0.52827,0.16973,0.16272,0.50183,0.89175,0.99536,0.73027,0.31963,0.1092,0.27025,0.65712,0.93313,0.86838,0.51237,0.17324,0.13382,0.42077,0.78592,0.91559,0.70231,0.329,0.10749,0.22025,0.56323,0.83688,0.80538,0.50283,0.18139,0.11159,0.34148,0.66992,0.81071,0.65815,0.33119,0.1097,0.17356,0.47292,0.74967,0.76517,0.51301,0.20234,0.097061,0.28173,0.5949,0.75676,0.63837,0.33767,0.10994,0.12936,0.37842,0.62297,0.78835
193,0,107.91,140.46,121.56,74.436,28.309,3.9936,4.6392,18.399,29.326,28.251,17.243,5.506,1.1338,5.3528,12.711,16.351,13.376,6.6274,1.5141,1.547,5.7388,9.9273,10.467,7.0598,2.6217,0.66725,2.3541,5.7976,7.8494,6.7973,3.623,0.96554,0.85724,3.0725,5.5137,6.037,4.2506,1.6998,0.46589,1.4121,3.542,4.942,4.4156,2.4528,0.71338,0.57898,2.0205,3.6902,4.1288,2.9928,1.2512,0.36031,0.97819,2.4775,3.5119,3.2021,1.8236,0.55779,0.43097,1.4742,2.7239,3.0954,2.2767,0.97883,0.2909,0.74196,1.8833,2.7008,2.4929,1.4483,0.45884,0.33843,1.135,2.1248,2.4503,1.8319,0.80946,0.24403,0.58343,1.4867,2.1661,2.0321,1.2022,0.39694,0.2774,0.91079,1.7227,2.0116,1.5293,0.6927,0.21414,0.47488,1.2229,1.7954,1.7066,1.0317,0.34773,0.2313,0.75252,1.4449,1.7037,1.3117,0.60657,0.18756,0.39832,1.0368,1.5388,1.4786,0.90663,0.31357,0.19885,0.64054,1.2427,1.4774,1.1505,0.54122,0.16828,0.33813,0.88561,1.3299,1.2853,0.7943,0.27827,0.16951,0.54564,1.0668,1.2804,1.002,0.47322,0.14701,0.29185,0.76897,1.1583,1.1277,0.7013,0.24832,0.15063,0.47935,0.94361,1.1384,0.89646,0.42953,0.13345,0.25292,0.67395,1.0265,1.0071,0.63468,0.22869,0.13013,0.41507,0.83024,1.0154,0.81006,0.39602,0.12239,0.21658,0.58898,0.9133,0.90718,0.58147,0.21194,0.11632,0.36902,0.74771,0.92578,0.74989,0.37511,0.11831,0.19237,0.52564,0.82653,0.8337,0.5413,0.20464,0.10548,0.31983,0.65367,0.81964,0.67377,0.34977,0.11347,0.167,0.45607,0.74396,0.77385,0.52219,0.20806,0.097411,0.28042,0.59657,0.76945,0.64567,0.33985,0.10746,0.13494,0.38947,0.64731,0.68583,0.58306
194,0,108.93,141.39,121.74,73.838,27.52,3.6886,5.0366,19.123,29.752,28.033,16.595,4.9933,1.1847,5.9077,13.282,16.455,12.937,6.0345,1.275,1.8551,6.3193,10.28,10.298,6.5235,2.1843,0.69961,2.8193,6.2903,7.9476,6.4261,3.1075,0.75017,1.1207,3.5814,5.8293,5.8914,3.7751,1.3065,0.49053,1.8282,3.9871,5.0341,4.0795,1.9836,0.51572,0.81914,2.488,3.9803,3.9943,2.5553,0.88946,0.38428,1.3629,2.8878,3.5935,2.8877,1.3878,0.37742,0.6589,1.9116,2.9915,2.9641,1.8637,0.64209,0.31966,1.1087,2.269,2.7731,2.1919,1.0363,0.29191,0.55882,1.5492,2.3749,2.3221,1.4377,0.49089,0.27511,0.93506,1.8528,2.2321,1.7435,0.81042,0.24003,0.48973,1.3069,1.9593,1.8858,1.1517,0.38999,0.24699,0.8132,1.5728,1.8553,1.4258,0.65412,0.19991,0.43901,1.135,1.6715,1.5794,0.94525,0.31585,0.22341,0.72958,1.3763,1.5932,1.2029,0.53979,0.17321,0.40436,1.0132,1.4593,1.3517,0.79277,0.26136,0.20815,0.66082,1.2116,1.3782,1.0159,0.44234,0.14808,0.37205,0.90376,1.2692,1.1529,0.65651,0.21026,0.19308,0.60616,1.0783,1.1943,0.86056,0.36295,0.13128,0.35441,0.82728,1.1343,1.0075,0.55885,0.17706,0.18331,0.56109,0.97323,1.0588,0.7467,0.30707,0.11623,0.33016,0.75302,1.0146,0.88763,0.48254,0.15139,0.17126,0.51455,0.87744,0.9426,0.65264,0.26267,0.10686,0.31571,0.70103,0.92726,0.79857,0.42727,0.13548,0.166,0.48478,0.80869,0.85572,0.5862,0.23333,0.10193,0.2946,0.63433,0.82306,0.69844,0.36975,0.12041,0.15497,0.4458,0.73104,0.77985,0.53598,0.21653,0.097447,0.27725,0.59632,0.77612,0.65622,0.34442,0.10967,0.14314,0.39943,0.66328,0.69162,0.48358,0.26224
195,0,109.94,142.32,121.9,73.227,26.734,3.4051,5.456,19.849,30.151,27.784,15.939,4.5066,1.2778,6.4841,13.832,16.509,12.464,5.4543,1.0888,2.2119,6.9003,10.582,10.068,5.9709,1.7928,0.80292,3.3183,6.7475,7.969,6.0028,2.6124,0.61261,1.4532,4.0887,6.0709,5.6618,3.2794,0.97732,0.6101,2.2873,4.3832,5.025,3.678,1.5434,0.41912,1.1453,2.9502,4.1757,3.7566,2.0965,0.60976,0.5242,1.7961,3.2345,3.5527,2.4984,0.99217,0.31976,0.98616,2.337,3.1434,2.7127,1.4318,0.40647,0.48348,1.5264,2.575,2.7021,1.809,0.67693,0.2688,0.88979,1.9432,2.4892,2.0592,1.0283,0.29231,0.45842,1.3386,2.1233,2.1362,1.3671,0.48371,0.24639,0.82188,1.6737,2.0409,1.613,0.76387,0.22571,0.44794,1.2023,1.81,1.7357,1.0544,0.35566,0.23436,0.7743,1.4774,1.7229,1.2963,0.57598,0.18291,0.4418,1.1088,1.5843,1.4496,0.83439,0.26803,0.2351,0.74334,1.3329,1.4805,1.058,0.44148,0.15917,0.4435,1.0259,1.3886,1.2138,0.65567,0.2018,0.23547,0.70889,1.1945,1.2597,0.853,0.32972,0.14244,0.44138,0.9525,1.2196,1.0073,0.50969,0.15546,0.24739,0.69161,1.0911,1.0947,0.70022,0.25337,0.13879,0.44428,0.89274,1.0863,0.85598,0.40633,0.12576,0.2505,0.66246,0.99285,0.95327,0.57944,0.19745,0.13609,0.43793,0.82857,0.9646,0.72736,0.32398,0.10772,0.26237,0.64604,0.91857,0.84379,0.48702,0.15999,0.14283,0.43987,0.78578,0.8748,0.63055,0.26823,0.10011,0.26831,0.61141,0.82431,0.72402,0.39717,0.12887,0.14558,0.42356,0.72848,0.78158,0.55216,0.22769,0.096617,0.27194,0.59301,0.78046,0.66856,0.35201,0.11275,0.14812,0.4134,0.66901,0.70594,0.47145,0.20047,0.12207
196,0,110.96,143.24,122.06,72.605,25.953,3.1433,5.8968,20.573,30.523,27.502,15.275,4.0477,1.4126,7.0786,14.357,16.513,11.96,4.8917,0.95726,2.6138,7.4753,10.827,9.779,5.4098,1.4534,0.97545,3.8421,7.1603,7.9131,5.537,2.1492,0.5564,1.8457,4.5798,6.2312,5.3557,2.7805,0.72403,0.82001,2.771,4.7138,4.9154,3.2296,1.1535,0.42844,1.5403,3.3816,4.2651,3.4299,1.6449,0.4302,0.77065,2.2474,3.4926,3.3925,2.0645,0.66852,0.38964,1.3845,2.7121,3.1655,2.3651,1.0233,0.29591,0.76524,1.9498,2.767,2.4962,1.3892,0.41368,0.39244,1.2889,2.265,2.4524,1.6981,0.66222,0.24287,0.76648,1.7317,2.2555,1.8938,0.96552,0.27771,0.415,1.2147,1.9446,1.9523,1.2451,0.44152,0.23263,0.77609,1.5613,1.8843,1.4624,0.67471,0.20389,0.44322,1.1583,1.6974,1.5865,0.92536,0.29797,0.24231,0.78501,1.4338,1.604,1.1483,0.47809,0.17017,0.48108,1.1141,1.502,1.2997,0.68915,0.20955,0.26813,0.79611,1.3098,1.3555,0.89407,0.33249,0.15953,0.50841,1.0545,1.3079,1.0418,0.49763,0.15106,0.29704,0.7906,1.1875,1.1334,0.67697,0.22695,0.16997,0.54502,1.01,1.15,0.84311,0.36132,0.12593,0.33338,0.78856,1.0832,0.95617,0.52142,0.16189,0.18579,0.56059,0.94885,1.0042,0.67997,0.26256,0.11569,0.35893,0.76825,0.97488,0.79888,0.39674,0.12076,0.21187,0.58192,0.89964,0.88328,0.55106,0.19389,0.124,0.39235,0.75573,0.89064,0.67846,0.30759,0.10324,0.2361,0.58411,0.82587,0.75044,0.43003,0.14153,0.13349,0.40606,0.71154,0.79417,0.5678,0.24238,0.097173,0.25995,0.58822,0.78303,0.67871,0.36474,0.11657,0.15052,0.42188,0.68094,0.70469,0.47923,0.1855,0.093656,0.29348
197,0,111.98,144.17,122.19,71.971,25.177,2.9035,6.3583,21.296,30.868,27.19,14.605,3.6184,1.5886,7.6886,14.855,16.468,11.428,4.3514,0.88154,3.0566,8.0377,11.015,9.4365,4.8489,1.1715,1.2144,4.3815,7.5207,7.7811,5.0394,1.7293,0.58306,2.2874,5.0404,6.3052,4.9829,2.2956,0.55587,1.1123,3.26,4.965,4.7103,2.7551,0.83274,0.54321,1.9833,3.7587,4.2435,3.0337,1.2286,0.3624,1.107,2.6853,3.6431,3.1249,1.6198,0.44303,0.58119,1.8194,3.0034,3.0556,1.9546,0.67865,0.32164,1.1353,2.3332,2.8236,2.1787,0.982,0.27852,0.64735,1.7049,2.4721,2.2693,1.2892,0.39179,0.34982,1.153,2.054,2.2285,1.5441,0.60531,0.22745,0.71648,1.5983,2.0701,1.71,0.85236,0.24751,0.40939,1.1647,1.8154,1.7796,1.0948,0.37095,0.2332,0.77833,1.5005,1.7424,1.2959,0.55925,0.18212,0.47871,1.1623,1.617,1.4298,0.77371,0.23558,0.27471,0.83869,1.4053,1.4689,0.97305,0.36174,0.17161,0.55263,1.1487,1.4166,1.1239,0.53086,0.16122,0.33082,0.86683,1.2802,1.201,0.69934,0.22538,0.19122,0.61185,1.0982,1.2138,0.8561,0.3443,0.13474,0.40022,0.89176,1.1659,0.97711,0.49648,0.15034,0.23741,0.66684,1.0475,1.038,0.64852,0.22582,0.13979,0.45594,0.88229,1.0357,0.78099,0.34511,0.11367,0.28346,0.69261,0.97121,0.86787,0.47858,0.14913,0.16635,0.51119,0.86692,0.91698,0.61762,0.23751,0.11011,0.34315,0.71805,0.90103,0.72801,0.35466,0.1112,0.20694,0.54442,0.82231,0.78218,0.46687,0.15911,0.12302,0.37996,0.70247,0.79627,0.59149,0.25824,0.097302,0.24939,0.57368,0.78646,0.68968,0.37622,0.12167,0.15091,0.42529,0.69286,0.71068,0.47486,0.18592,0.091857,0.25953,0.61968
198,0,113,145.08,122.32,71.325,24.406,2.6858,6.84,22.016,31.185,26.847,13.932,3.2201,1.805,8.3111,15.322,16.372,10.872,3.8374,0.86229,3.5361,8.5813,11.141,9.0443,4.296,0.95176,1.5155,4.9262,7.8217,7.5761,4.5212,1.3629,0.69201,2.7664,5.4576,6.2909,4.5556,1.8414,0.47896,1.4758,3.7346,5.1262,4.4187,2.2764,0.59669,0.75764,2.4509,4.0606,4.112,2.5917,0.87343,0.41077,1.5107,3.0792,3.6753,2.7702,1.199,0.33391,0.87837,2.2532,3.1849,2.824,1.5204,0.43183,0.48109,1.555,2.6351,2.7386,1.7862,0.63548,0.28781,1.0017,2.0844,2.5373,1.9646,0.88914,0.2556,0.59741,1.5597,2.2556,2.0465,1.1437,0.34615,0.34137,1.0983,1.9043,2.0274,1.3594,0.50959,0.2196,0.72073,1.5346,1.912,1.5184,0.71261,0.21033,0.43694,1.1623,1.7204,1.6013,0.92218,0.28945,0.2579,0.83073,1.4738,1.6089,1.1096,0.43047,0.1759,0.55138,1.2024,1.5297,1.2437,0.60225,0.1794,0.3399,0.91963,1.384,1.31,0.77321,0.25106,0.20265,0.65375,1.1792,1.302,0.91447,0.3639,0.14241,0.43422,0.96028,1.2387,1.0206,0.50416,0.15109,0.27291,0.74514,1.1333,1.0889,0.65158,0.2157,0.16656,0.53464,0.97788,1.0942,0.77958,0.3182,0.12002,0.35159,0.79497,1.0451,0.87633,0.44446,0.13317,0.2159,0.60613,0.94652,0.92948,0.57024,0.19349,0.13296,0.43296,0.82178,0.94021,0.6872,0.29072,0.10504,0.2904,0.67333,0.90323,0.77807,0.40859,0.12609,0.17775,0.50618,0.80589,0.81192,0.51215,0.18161,0.11205,0.35548,0.68155,0.80809,0.61232,0.27889,0.097289,0.23249,0.56162,0.78276,0.70396,0.39042,0.12628,0.14518,0.42579,0.70021,0.72546,0.47648,0.18329,0.088448,0.27494,0.5463,0.80082
199,0,114.03,145.99,122.43,70.669,23.642,2.4903,7.3415,22.732,31.474,26.474,13.258,2.8543,2.0609,8.943,15.756,16.228,10.297,3.3539,0.8996,4.0473,9.1002,11.204,8.6073,3.7588,0.79725,1.8739,5.4663,8.0571,7.302,3.9939,1.0587,0.88038,3.2698,5.819,6.1885,4.0878,1.4333,0.49605,1.897,4.1761,5.1906,4.0531,1.8156,0.45673,1.061,2.9185,4.2706,3.8783,2.1304,0.60161,0.57214,1.9544,3.4015,3.5869,2.3551,0.83482,0.3499,1.2563,2.6484,3.2404,2.492,1.1038,0.30707,0.75803,1.9803,2.8231,2.5215,1.3636,0.3904,0.44036,1.4112,2.3787,2.4518,1.5796,0.55353,0.27298,0.94931,1.9255,2.3055,1.7383,0.75739,0.23096,0.60004,1.4941,2.0782,1.8241,0.96542,0.28202,0.36313,1.1046,1.8105,1.8309,1.156,0.39866,0.22838,0.76897,1.5065,1.7662,1.3081,0.55694,0.18329,0.50597,1.207,1.6373,1.4119,0.73133,0.21455,0.31605,0.92001,1.465,1.4497,0.89536,0.3026,0.19985,0.66032,1.2491,1.4237,1.0263,0.42422,0.15245,0.44201,1.0117,1.3311,1.1118,0.55665,0.16427,0.28103,0.78379,1.2023,1.1548,0.6879,0.2255,0.17967,0.58158,1.0532,1.162,0.81394,0.32248,0.13108,0.40235,0.87585,1.1161,0.90579,0.4363,0.13145,0.25804,0.68801,1.0256,0.96283,0.55626,0.17761,0.16089,0.51235,0.90173,0.97576,0.66724,0.25614,0.11242,0.35778,0.75867,0.9528,0.75625,0.35492,0.1107,0.23909,0.61761,0.8974,0.82477,0.46971,0.1497,0.14989,0.46083,0.79055,0.83485,0.56056,0.21196,0.10392,0.32359,0.66467,0.81001,0.64225,0.30198,0.10064,0.21216,0.54026,0.78244,0.71731,0.40861,0.1334,0.13827,0.41567,0.70675,0.73831,0.49144,0.18402,0.088208,0.27395,0.56929,0.6925,0.66984
200,0,115.05,146.9,122.53,70.003,22.884,2.3173,7.8621,23.443,31.733,26.074,12.585,2.5221,2.3551,9.5812,16.154,16.037,9.7063,2.905,0.99314,4.5852,9.5886,11.205,8.1316,3.2453,0.71042,2.2834,5.992,8.2225,6.9646,3.4691,0.82381,1.1433,3.7837,6.1142,6.0011,3.5942,1.0852,0.60645,2.3598,4.567,5.1557,3.6298,1.3938,0.41957,1.4379,3.3616,4.3772,3.5555,1.6771,0.42997,0.83606,2.4084,3.6297,3.3841,1.9108,0.5557,0.48969,1.6833,2.9708,3.165,2.0906,0.7447,0.31666,1.1243,2.3666,2.8768,2.1963,0.95917,0.2757,0.71775,1.8249,2.5501,2.2271,1.1665,0.32912,0.44148,1.354,2.1955,2.196,1.3525,0.44777,0.27884,0.95949,1.8351,2.0892,1.4974,0.60166,0.21301,0.65014,1.4846,1.9362,1.5887,0.76944,0.22112,0.42108,1.1542,1.7316,1.6271,0.9333,0.28957,0.26722,0.86312,1.5099,1.6094,1.079,0.39877,0.18629,0.61614,1.2738,1.5489,1.1895,0.53009,0.16715,0.41655,1.0298,1.4332,1.2546,0.6613,0.19688,0.26944,0.79426,1.2757,1.2668,0.78043,0.26274,0.17701,0.58705,1.1014,1.2405,0.88073,0.3535,0.1372,0.4178,0.9272,1.1893,0.96512,0.4649,0.14035,0.28176,0.74668,1.0983,1.0148,0.57453,0.17854,0.18216,0.56951,0.97532,1.0271,0.67893,0.2473,0.12554,0.41309,0.83789,1.0035,0.76363,0.33609,0.10936,0.28329,0.68866,0.94568,0.8237,0.42938,0.12913,0.19218,0.55349,0.87886,0.8679,0.53484,0.18333,0.12728,0.4095,0.76353,0.86015,0.61078,0.24873,0.099443,0.29064,0.63666,0.81886,0.66805,0.33181,0.10514,0.19598,0.51223,0.77537,0.73415,0.43057,0.1429,0.13176,0.40235,0.70455,0.75415,0.50681,0.19438,0.090272,0.27357,0.57653,0.70918,0.56521,0.34769
201,0,116.09,147.8,122.61,69.327,22.134,2.1669,8.401,24.147,31.962,25.646,11.915,2.2249,2.6864,10.223,16.515,15.798,9.1039,2.494,1.1421,5.1443,10.041,11.142,7.6235,2.7627,0.69273,2.7371,6.4939,8.3148,6.5712,2.9586,0.66387,1.4741,4.2943,6.3347,5.7345,3.0909,0.80885,0.80615,2.8465,4.8915,5.0228,3.1674,1.0304,0.48701,1.8695,3.7568,4.3748,3.1624,1.259,0.3692,1.1855,2.8423,3.7479,3.0818,1.4705,0.38336,0.74203,2.1238,3.1924,2.9652,1.6566,0.47737,0.45974,1.5429,2.6737,2.7904,1.7993,0.61941,0.30497,1.0864,2.1912,2.5765,1.8927,0.7813,0.24719,0.73711,1.7522,2.3291,1.944,0.95018,0.26492,0.4819,1.3587,2.0619,1.9352,1.1069,0.33595,0.31578,1.0247,1.7849,1.8861,1.236,0.44082,0.2185,0.74572,1.5055,1.7855,1.3358,0.56684,0.18556,0.5203,1.2384,1.6607,1.3976,0.69989,0.20322,0.35361,0.99073,1.5103,1.4295,0.82703,0.25952,0.23799,0.76096,1.3294,1.4117,0.93288,0.33851,0.16927,0.56109,1.1343,1.3503,1.0099,0.43118,0.14383,0.39712,0.94105,1.2614,1.0597,0.52831,0.1558,0.27629,0.76389,1.1603,1.0937,0.63028,0.19935,0.18849,0.59772,1.0374,1.0957,0.72279,0.26277,0.13438,0.44489,0.89564,1.065,0.79852,0.34389,0.11537,0.31669,0.75113,1.0112,0.85399,0.43117,0.12739,0.21571,0.60478,0.92711,0.88044,0.51383,0.16284,0.15189,0.48341,0.84596,0.9041,0.60419,0.2263,0.11152,0.35641,0.72624,0.87535,0.66609,0.29284,0.1002,0.25616,0.60469,0.81905,0.70247,0.36313,0.11427,0.17397,0.49049,0.76066,0.75049,0.45571,0.15573,0.12489,0.38696,0.69779,0.76756,0.52756,0.20541,0.092724,0.27782,0.57494,0.72564,0.56839,0.28048,0.13185
202,0,117.12,148.69,122.68,68.639,21.391,2.0395,8.9578,24.844,32.162,25.191,11.249,1.9638,3.0536,10.864,16.835,15.515,8.4947,2.1245,1.3452,5.7191,10.452,11.018,7.0895,2.3181,0.7445,3.2276,6.9627,8.3322,6.1299,2.474,0.58284,1.8644,4.7876,6.4743,5.3969,2.5945,0.61384,1.0881,3.3389,5.1367,4.7974,2.6861,0.74225,0.65578,2.3339,4.0833,4.2635,2.7214,0.90104,0.42308,1.598,3.2269,3.748,2.7017,1.0675,0.33123,1.0865,2.5409,3.2942,2.659,1.2301,0.32729,0.72223,1.9712,2.8692,2.5732,1.3746,0.38319,0.47476,1.5015,2.4644,2.4546,1.4928,0.47621,0.31913,1.1177,2.0856,2.3063,1.5885,0.59488,0.23852,0.80655,1.73,2.135,1.6437,0.72358,0.21786,0.5708,1.4139,1.9458,1.6704,0.84616,0.24003,0.39143,1.1305,1.7434,1.6559,0.96109,0.29677,0.27046,0.87936,1.5363,1.6204,1.0578,0.37671,0.19842,0.66976,1.3331,1.5608,1.142,0.4713,0.16643,0.4932,1.1242,1.4627,1.1915,0.56564,0.16705,0.35089,0.92547,1.3413,1.2087,0.65461,0.19407,0.24484,0.73997,1.2048,1.2002,0.73236,0.24129,0.17664,0.58424,1.0703,1.1799,0.80837,0.30655,0.13723,0.44492,0.93233,1.1377,0.86937,0.38123,0.12331,0.32582,0.78751,1.0702,0.91069,0.45947,0.1353,0.23136,0.64723,0.98899,0.93561,0.53744,0.16815,0.16164,0.51275,0.88629,0.93006,0.60252,0.21357,0.12238,0.40904,0.79919,0.92821,0.67684,0.27974,0.10445,0.30257,0.68107,0.88215,0.7185,0.34473,0.10678,0.22136,0.56814,0.81559,0.7355,0.40275,0.12618,0.15608,0.4552,0.75414,0.76136,0.48539,0.17129,0.11627,0.36928,0.68738,0.7774,0.55137,0.22031,0.093847,0.27503,0.58194,0.72506,0.58778,0.27393,0.09707,0.22169
203,0,118.16,149.59,122.74,67.943,20.656,1.935,9.5318,25.532,32.331,24.71,10.59,1.7396,3.455,11.503,17.114,15.188,7.883,1.7996,1.6006,6.3037,10.819,10.832,6.5369,1.9179,0.86495,3.7464,7.3901,8.2741,5.65,2.0263,0.58267,2.304,5.2503,6.5288,4.9988,2.1209,0.50684,1.442,3.8183,5.293,4.4892,2.2071,0.54254,0.91774,2.8076,4.3238,4.049,2.2577,0.6247,0.58821,2.0466,3.5363,3.6299,2.2716,0.73197,0.40332,1.4953,2.8998,3.2673,2.2738,0.85068,0.30878,1.0783,2.3655,2.9325,2.2486,0.96958,0.27762,0.76504,1.9128,2.6102,2.2001,1.0801,0.29248,0.5349,1.5288,2.3054,2.1304,1.1841,0.34275,0.37282,1.1989,2.0104,2.042,1.2666,0.41736,0.26936,0.92946,1.7419,1.9352,1.3331,0.5003,0.20974,0.70239,1.4901,1.8142,1.3726,0.59102,0.18796,0.52353,1.2548,1.681,1.3995,0.68006,0.19662,0.38578,1.0465,1.546,1.4108,0.77103,0.2291,0.27934,0.85347,1.3913,1.3868,0.84477,0.27505,0.20496,0.67934,1.2353,1.3418,0.90183,0.33103,0.1574,0.52754,1.0738,1.2755,0.94221,0.39025,0.13684,0.40743,0.93166,1.2064,0.97758,0.45846,0.13802,0.30657,0.79228,1.1303,1.0005,0.52728,0.15537,0.2246,0.65789,1.0377,1.0042,0.59221,0.18752,0.16395,0.53322,0.93764,0.9958,0.65327,0.23252,0.12488,0.41906,0.82656,0.96097,0.69578,0.28072,0.10746,0.33324,0.73902,0.93873,0.74736,0.34504,0.10815,0.25049,0.62796,0.88042,0.77009,0.40211,0.12192,0.1846,0.52489,0.80874,0.76856,0.448,0.14433,0.13664,0.42523,0.73134,0.78105,0.51377,0.19133,0.10973,0.34416,0.67542,0.78383,0.57447,0.23889,0.094826,0.26815,0.58287,0.73543,0.5909,0.28626,0.091581,0.18091,0.53513
204,0,119.21,150.47,122.78,67.237,19.929,1.8535,10.122,26.211,32.469,24.205,9.9407,1.5531,3.8891,12.135,17.349,14.82,7.273,1.5218,1.9061,6.8923,11.135,10.589,5.9731,1.5679,1.0522,4.2847,7.7682,8.142,5.1415,1.6254,0.66336,2.7819,5.6697,6.4968,4.5523,1.6853,0.49149,1.8553,4.2663,5.354,4.111,1.7515,0.44052,1.2602,3.2668,4.4656,3.7435,1.798,0.44647,0.85433,2.5023,3.7496,3.4019,1.8226,0.4892,0.59396,1.9353,3.1704,3.1142,1.8441,0.55336,0.42368,1.4928,2.686,2.8572,1.8519,0.62926,0.31484,1.1416,2.2704,2.6107,1.8457,0.70899,0.25496,0.86443,1.9118,2.3793,1.828,0.79321,0.23353,0.64602,1.5937,2.152,1.799,0.87109,0.24403,0.48083,1.3234,1.9448,1.7553,0.94281,0.27033,0.35633,1.0839,1.7451,1.7021,1.0012,0.31281,0.26656,0.88281,1.5528,1.6357,1.0554,0.36419,0.20817,0.71393,1.3785,1.5687,1.1037,0.42623,0.17319,0.56378,1.2068,1.478,1.1264,0.48508,0.15784,0.43948,1.0418,1.3823,1.1357,0.54062,0.15784,0.33479,0.88497,1.2704,1.1257,0.58968,0.17088,0.25755,0.75255,1.1726,1.1143,0.641,0.19763,0.19968,0.63082,1.0714,1.0998,0.69044,0.23281,0.15455,0.51707,0.96569,1.0695,0.73146,0.2742,0.12515,0.41492,0.85918,1.0302,0.76786,0.32157,0.11131,0.32612,0.75086,0.97355,0.78472,0.36488,0.11044,0.26068,0.66431,0.93432,0.81328,0.41991,0.12481,0.2024,0.56727,0.86883,0.81893,0.46728,0.1462,0.15416,0.47084,0.79261,0.80333,0.49816,0.16973,0.12074,0.38646,0.71581,0.78899,0.5503,0.21337,0.10271,0.32039,0.65385,0.7921,0.59648,0.2589,0.094453,0.25849,0.57807,0.74858,0.60343,0.29152,0.090824,0.18606,0.45473,0.78476
205,0,120.25,151.36,122.81,66.522,19.212,1.7949,10.728,26.879,32.576,23.678,9.3018,1.405,4.3536,12.758,17.54,14.414,6.6693,1.2932,2.2586,7.4793,11.399,10.289,5.4054,1.273,1.3032,4.8334,8.0903,7.9383,4.6152,1.2805,0.8229,3.2857,6.0345,6.3791,4.0711,1.3018,0.56825,2.313,4.6659,5.3172,3.6787,1.3395,0.44088,1.6666,3.6883,4.5014,3.3637,1.3688,0.37696,1.2049,2.9357,3.8527,3.0799,1.3872,0.35734,0.8882,2.371,3.3301,2.8481,1.4084,0.36555,0.66098,1.9251,2.9,2.6512,1.4258,0.39149,0.49057,1.56,2.5308,2.4658,1.4368,0.42841,0.36869,1.2619,2.2119,2.2967,1.4445,0.47598,0.28446,1.0139,1.9256,2.1308,1.4481,0.52755,0.23509,0.81281,1.6774,1.9829,1.442,0.57905,0.20401,0.64861,1.453,1.8387,1.4322,0.62726,0.19193,0.51361,1.2602,1.699,1.4119,0.67726,0.19368,0.40817,1.0927,1.5729,1.395,0.72869,0.2093,0.32037,0.93283,1.4433,1.3568,0.76517,0.23004,0.25299,0.79129,1.3134,1.3152,0.7962,0.25532,0.19843,0.66006,1.1818,1.2543,0.8138,0.28213,0.16228,0.55402,1.0689,1.2056,0.8332,0.31573,0.14029,0.46399,0.96348,1.1546,0.85495,0.35337,0.12631,0.37905,0.85733,1.0964,0.86698,0.39087,0.12083,0.30496,0.75519,1.0343,0.87449,0.43057,0.12531,0.24209,0.65685,0.96517,0.86771,0.46204,0.13581,0.195,0.5791,0.90973,0.87205,0.50266,0.15665,0.15955,0.50047,0.84398,0.86314,0.53847,0.18193,0.12851,0.41856,0.76196,0.83228,0.55601,0.20292,0.10703,0.34941,0.6863,0.80556,0.58365,0.24216,0.097309,0.29021,0.63357,0.7934,0.62356,0.28076,0.094972,0.2401,0.57172,0.75658,0.62801,0.30188,0.092084,0.1761,0.47191,0.66879,0.74063
206,0,121.3,152.24,122.82,65.799,18.503,1.7594,11.348,27.536,32.65,23.13,8.6755,1.2959,4.8468,13.368,17.685,13.971,6.0762,1.1159,2.655,8.0587,11.607,9.9377,4.8412,1.0376,1.6141,5.3835,8.3504,7.6668,4.0821,0.99919,1.0575,3.8026,6.335,6.1794,3.5695,0.98274,0.73451,2.7986,5.0022,5.1841,3.2104,0.98906,0.54358,2.1174,4.0509,4.4293,2.9305,0.99463,0.42035,1.6181,3.3189,3.8385,2.6865,0.99705,0.34626,1.2631,2.7673,3.3658,2.492,1.0054,0.30458,0.99801,2.3324,2.9857,2.3359,1.0164,0.28271,0.78463,1.971,2.6623,2.1934,1.0259,0.27524,0.61821,1.672,2.3864,2.0695,1.0376,0.28131,0.48744,1.4169,2.1396,1.9505,1.0504,0.29699,0.39213,1.2035,1.924,1.8488,1.0575,0.31574,0.31508,1.0245,1.7298,1.7502,1.0656,0.33707,0.2568,0.86975,1.5633,1.6569,1.0667,0.36328,0.21356,0.74272,1.4182,1.5753,1.0739,0.39431,0.18417,0.6264,1.2737,1.4895,1.0659,0.41928,0.16303,0.52883,1.1414,1.401,1.0573,0.44385,0.14877,0.43782,1.012,1.3059,1.0318,0.46154,0.14132,0.36785,0.90525,1.2257,1.017,0.48303,0.14243,0.3115,0.81327,1.1545,1.0037,0.50939,0.14785,0.25852,0.72026,1.0786,0.98507,0.53204,0.15614,0.21139,0.6329,1.0044,0.96444,0.55518,0.1696,0.17385,0.5511,0.92812,0.93802,0.57096,0.18399,0.14581,0.48299,0.86711,0.91703,0.59142,0.20455,0.12706,0.42677,0.80631,0.89655,0.61479,0.22989,0.11017,0.36113,0.72907,0.85113,0.61553,0.24635,0.099426,0.3064,0.65899,0.80909,0.62589,0.27413,0.097346,0.25722,0.60441,0.79721,0.64955,0.30835,0.098466,0.22025,0.55284,0.76726,0.65018,0.32611,0.095855,0.16914,0.46571,0.69098,0.62841,0.44402
207,0,122.36,153.11,122.82,65.067,17.805,1.7474,11.983,28.179,32.693,22.561,8.0639,1.2261,5.3667,13.962,17.784,13.495,5.4981,0.99113,3.0919,8.6242,11.757,9.5385,4.2881,0.86507,1.9801,5.9256,8.5438,7.333,3.5532,0.78774,1.3615,4.3194,6.5629,5.9032,3.063,0.7385,0.98469,3.2947,5.2623,4.9602,2.7258,0.71559,0.74394,2.591,4.3364,4.2531,2.4677,0.69685,0.57407,2.0683,3.627,3.708,2.249,0.68032,0.45679,1.6894,3.0921,3.2742,2.0767,0.67138,0.37609,1.4027,2.6747,2.9344,1.9444,0.66773,0.31503,1.1634,2.3261,2.6493,1.8277,0.66562,0.26969,0.96983,2.0379,2.4104,1.731,0.66833,0.23917,0.81049,1.7898,2.2001,1.6418,0.67514,0.22056,0.68667,1.5801,2.0163,1.5688,0.67845,0.20654,0.58056,1.4042,1.8543,1.4994,0.68507,0.19765,0.4923,1.2496,1.718,1.437,0.68782,0.19494,0.4187,1.1218,1.6011,1.3851,0.69711,0.19745,0.35831,0.99941,1.4823,1.331,0.69751,0.19999,0.30603,0.89362,1.3713,1.2744,0.69882,0.20366,0.25935,0.78822,1.2595,1.2103,0.68831,0.20616,0.22292,0.70486,1.1679,1.1578,0.68603,0.213,0.19593,0.636,1.092,1.1176,0.68792,0.2235,0.17056,0.56633,1.0132,1.0724,0.68691,0.23316,0.14701,0.49923,0.93744,1.0304,0.68704,0.24575,0.12862,0.44029,0.86412,0.98508,0.68516,0.25691,0.11523,0.38879,0.79954,0.94778,0.68162,0.26897,0.10867,0.35021,0.75263,0.91863,0.68997,0.29081,0.10292,0.30124,0.68213,0.86734,0.67502,0.29797,0.098966,0.26334,0.61996,0.8174,0.66175,0.31419,0.099648,0.22893,0.56693,0.79478,0.6795,0.33932,0.10516,0.2007,0.53008,0.76846,0.67813,0.35062,0.10564,0.1664,0.45441,0.70061,0.64552,0.37069,0.16855
208,0,123.41,153.98,122.81,64.325,17.116,1.7586,12.632,28.809,32.704,21.974,7.4688,1.196,5.911,14.539,17.836,12.989,4.9389,0.92007,3.5654,9.1707,11.847,9.0958,3.7533,0.75787,2.3954,6.4505,8.6671,6.9436,3.0398,0.65102,1.7278,4.823,6.7118,5.5583,2.5671,0.57691,1.3103,3.7834,5.4364,4.6542,2.2449,0.53107,1.0327,3.0645,4.5305,3.9819,2.0006,0.49259,0.82897,2.5275,3.84,3.47,1.798,0.45995,0.68063,2.1339,3.3192,3.0632,1.6381,0.4361,0.57355,1.8363,2.9183,2.7516,1.5178,0.41763,0.48495,1.5836,2.5835,2.4932,1.4143,0.40221,0.41257,1.376,2.3085,2.2805,1.331,0.3922,0.35612,1.2026,2.0723,2.0972,1.257,0.38753,0.31193,1.0651,1.8724,1.9368,1.1974,0.38044,0.27371,0.94528,1.707,1.7992,1.1418,0.37684,0.24123,0.84302,1.5619,1.6863,1.0942,0.37179,0.21596,0.75484,1.4431,1.5913,1.0556,0.3718,0.19529,0.68041,1.3274,1.4947,1.017,0.36801,0.17788,0.61227,1.226,1.4033,0.977,0.36494,0.16086,0.54711,1.1211,1.3105,0.93104,0.35554,0.14717,0.49451,1.0377,1.2346,0.89339,0.35168,0.13824,0.45306,0.97142,1.176,0.86923,0.35163,0.12997,0.41079,0.90292,1.1161,0.84168,0.34996,0.12075,0.36819,0.83567,1.0592,0.81942,0.35098,0.11442,0.33029,0.77624,1.0045,0.79516,0.35273,0.10933,0.29647,0.71893,0.95242,0.77149,0.34985,0.10766,0.27625,0.68273,0.92514,0.76349,0.36167,0.10905,0.24385,0.6236,0.86822,0.73615,0.35874,0.10761,0.22072,0.57422,0.81515,0.70593,0.35592,0.109,0.19508,0.53408,0.782,0.7095,0.37521,0.11483,0.18082,0.50263,0.76507,0.70471,0.38031,0.11579,0.15846,0.45161,0.69491,0.67059,0.37648,0.12978,0.16824
209,0,124.47,154.85,122.78,63.576,16.439,1.7931,13.292,29.424,32.683,21.369,6.892,1.2057,6.4774,15.094,17.841,12.455,4.4028,0.90333,4.0711,9.6931,11.876,8.6156,3.2439,0.71754,2.8537,6.9495,8.7179,6.5056,2.5526,0.5921,2.1474,5.3005,6.7779,5.1549,2.0971,0.50324,1.7,4.2471,5.5179,4.2785,1.7879,0.44355,1.3965,3.515,4.6232,3.6301,1.5551,0.39358,1.1698,2.9673,3.9442,3.1403,1.365,0.35195,1.0009,2.5619,3.4302,2.7504,1.2142,0.32065,0.87868,2.2577,3.0393,2.4556,1.101,0.29319,0.77362,1.9971,2.7127,2.213,1.0047,0.26944,0.68503,1.7815,2.4463,2.0152,0.92789,0.25076,0.61407,1.6018,2.2186,1.848,0.86155,0.2376,0.55478,1.4584,2.0261,1.7005,0.8069,0.22282,0.50357,1.3333,1.8685,1.5766,0.75645,0.21055,0.45776,1.2264,1.7316,1.476,0.71418,0.19907,0.42094,1.1331,1.6201,1.3912,0.67872,0.19065,0.38849,1.0554,1.512,1.3073,0.64523,0.18168,0.36012,0.98154,1.4153,1.2265,0.61113,0.17231,0.33065,0.90819,1.3145,1.1458,0.57377,0.16139,0.30757,0.84848,1.2325,1.0783,0.54195,0.15448,0.29059,0.80256,1.1705,1.0281,0.5217,0.14888,0.27222,0.75551,1.1077,0.97933,0.49967,0.14172,0.25156,0.70699,1.0469,0.93453,0.48333,0.13681,0.23286,0.66387,0.99466,0.89319,0.46676,0.13291,0.21461,0.6203,0.93816,0.84881,0.44661,0.12807,0.20909,0.60084,0.91079,0.83213,0.44306,0.13014,0.19184,0.55679,0.85548,0.79011,0.42782,0.12699,0.18104,0.52315,0.80384,0.74715,0.40819,0.12336,0.16739,0.48683,0.77455,0.73272,0.41661,0.12943,0.15845,0.47332,0.75408,0.72845,0.41548,0.12836,0.14809,0.43883,0.70112,0.67743,0.40255,0.1268,0.12391,0.44545
210,0,125.54,155.71,122.74,62.818,15.773,1.8507,13.965,30.023,32.631,20.748,6.335,1.255,7.0633,15.626,17.798,11.897,3.8936,0.941,4.6044,10.186,11.844,8.1039,2.767,0.74469,3.3478,7.4143,8.6954,6.0279,2.1018,0.6123,2.6103,5.7395,6.7593,4.7047,1.6673,0.51995,2.1407,4.669,5.5038,3.8482,1.3742,0.45698,1.8185,3.9209,4.6099,3.2163,1.1556,0.40557,1.5762,3.3602,3.9329,2.7413,0.98018,0.36406,1.3934,2.94,3.4163,2.3619,0.84167,0.33525,1.2632,2.6264,3.0255,2.0765,0.73743,0.30775,1.1488,2.3563,2.6985,1.8425,0.65004,0.28432,1.0511,2.1315,2.4319,1.6523,0.58079,0.26517,0.97316,1.9447,2.2049,1.4937,0.5226,0.2514,0.90581,1.7948,2.0123,1.3525,0.47353,0.23696,0.84926,1.664,1.8545,1.2349,0.42899,0.22382,0.79731,1.5522,1.718,1.1386,0.39185,0.2137,0.75674,1.4535,1.6051,1.056,0.35992,0.20526,0.72109,1.3727,1.4977,0.97745,0.33133,0.19759,0.68817,1.2931,1.3986,0.9008,0.30266,0.18833,0.65282,1.2124,1.2974,0.82694,0.27371,0.18047,0.62474,1.1446,1.211,0.7627,0.24909,0.17724,0.60502,1.0931,1.1459,0.71399,0.23195,0.17249,0.58423,1.0425,1.083,0.66904,0.21404,0.16571,0.55984,0.99071,1.0239,0.62862,0.20029,0.15966,0.53689,0.9459,0.9739,0.59292,0.18752,0.15283,0.51103,0.89479,0.91505,0.55171,0.17278,0.15424,0.50953,0.87597,0.88764,0.53412,0.16825,0.14947,0.48345,0.82876,0.83738,0.50216,0.15909,0.14437,0.46529,0.78662,0.78373,0.46639,0.14727,0.14011,0.44455,0.74938,0.76256,0.458,0.14957,0.14002,0.43444,0.74238,0.74664,0.45096,0.14529,0.13753,0.41986,0.70295,0.69573,0.41758,0.13628,0.12196,0.35746,0.74732
211,0,126.61,156.56,122.69,62.053,15.118,1.9314,14.648,30.606,32.547,20.114,5.7999,1.3438,7.6665,16.131,17.709,11.319,3.4151,1.0326,5.1604,10.644,11.752,7.5667,2.3286,0.83886,3.8699,7.8367,8.5998,5.5202,1.6971,0.71107,3.1056,6.1292,6.6564,4.2205,1.2908,0.62643,2.6173,5.034,5.3945,3.3802,1.0211,0.57075,2.2795,4.2624,4.4913,2.7624,0.8243,0.52783,2.0239,3.6817,3.8068,2.2998,0.67051,0.49536,1.8286,3.2388,3.2785,1.9301,0.55258,0.47853,1.6915,2.9072,2.8784,1.6529,0.46521,0.45971,1.5688,2.6201,2.5427,1.4269,0.39454,0.44493,1.4624,2.3785,2.2675,1.2438,0.34051,0.43321,1.3781,2.1774,2.0336,1.0931,0.29775,0.42648,1.3025,2.0132,1.8337,0.95914,0.26221,0.41998,1.2403,1.8683,1.6679,0.84824,0.23188,0.4136,1.1815,1.7438,1.5245,0.7569,0.20771,0.41189,1.1362,1.6314,1.4023,0.67768,0.18835,0.41148,1.0967,1.5386,1.2887,0.60583,0.17291,0.41064,1.0564,1.445,1.1816,0.53643,0.1576,0.40734,1.0129,1.3499,1.0764,0.4727,0.14433,0.40529,0.97484,1.2658,0.98207,0.41684,0.13603,0.41035,0.94754,1.1992,0.9084,0.37359,0.13066,0.41155,0.92118,1.1367,0.84059,0.33528,0.12474,0.41,0.89045,1.0748,0.77862,0.30163,0.12043,0.40735,0.86133,1.0212,0.72551,0.27315,0.11697,0.40096,0.82501,0.95725,0.66356,0.24156,0.11827,0.41212,0.82013,0.92669,0.62819,0.22505,0.11988,0.40685,0.78765,0.87476,0.58188,0.20457,0.11871,0.3983,0.75605,0.81984,0.52881,0.18125,0.11864,0.39334,0.72835,0.77972,0.50755,0.17475,0.12128,0.39839,0.71823,0.76704,0.48652,0.16503,0.12263,0.3999,0.6972,0.72101,0.44017,0.14561,0.10978,0.36606,0.61733,0.7966
212,0,127.67,157.41,122.62,61.281,14.476,2.0351,15.341,31.17,32.432,19.467,5.2883,1.4719,8.2842,16.607,17.574,10.725,2.971,1.1774,5.7343,11.062,11.599,7.0104,1.9344,0.99868,4.4118,8.2094,8.4326,4.9922,1.3467,0.88617,3.6211,6.4592,6.4722,3.7163,0.97897,0.81917,3.1134,5.329,5.1942,2.8932,0.74316,0.77978,2.758,4.5232,4.2732,2.2921,0.57923,0.7533,2.4862,3.912,3.5743,1.8457,0.45755,0.73632,2.2738,3.435,3.0282,1.4913,0.37194,0.7377,2.1242,3.0735,2.6126,1.2278,0.31288,0.73268,1.9869,2.7585,2.2635,1.0165,0.27006,0.73066,1.8648,2.4893,1.9761,0.84785,0.2422,0.72964,1.7665,2.2633,1.7324,0.71274,0.22514,0.73238,1.6742,2.0737,1.5237,0.59549,0.21411,0.73541,1.5972,1.904,1.3485,0.5005,0.20873,0.73698,1.5217,1.756,1.1975,0.42426,0.20772,0.74317,1.4607,1.6196,1.0663,0.36012,0.21193,0.75055,1.4066,1.5045,0.94792,0.30602,0.21911,0.75335,1.3464,1.3875,0.83649,0.25658,0.22577,0.75277,1.283,1.2712,0.73233,0.21494,0.23441,0.74937,1.2213,1.164,0.63774,0.18169,0.24949,0.75577,1.172,1.075,0.56238,0.15837,0.26344,0.7565,1.1266,0.9939,0.49626,0.13943,0.27549,0.75324,1.077,0.9162,0.43763,0.1247,0.28616,0.747,1.0298,0.84815,0.38782,0.1142,0.2953,0.73379,0.97281,0.77071,0.33448,0.10652,0.31648,0.74139,0.94557,0.72073,0.29941,0.10601,0.32975,0.731,0.8998,0.66362,0.26469,0.10415,0.33478,0.70812,0.84446,0.59882,0.22615,0.10323,0.34378,0.69126,0.80161,0.55449,0.20869,0.10661,0.3543,0.69653,0.77918,0.52725,0.18946,0.1102,0.36693,0.6915,0.74134,0.47742,0.15904,0.10242,0.34656,0.63852,0.66715,0.54875
213,0,128.75,158.25,122.54,60.502,13.845,2.1618,16.044,31.716,32.285,18.809,4.8016,1.6389,8.9142,17.052,17.391,10.118,2.5642,1.3743,6.3211,11.437,11.389,6.4419,1.5898,1.222,4.9654,8.5262,8.1973,4.4542,1.058,1.1338,4.1447,6.7212,6.2115,3.2066,0.74149,1.092,3.6122,5.5434,4.9104,2.4067,0.55213,1.0749,3.2323,4.6906,3.9667,1.8302,0.43386,1.0691,2.9354,4.0366,3.2501,1.4092,0.35611,1.0695,2.6955,3.5134,2.6855,1.0821,0.31537,1.0896,2.5212,3.1094,2.2541,0.84442,0.2964,1.0972,2.3565,2.7554,1.894,0.66103,0.2921,1.1048,2.2054,2.4488,1.5981,0.52095,0.3002,1.1099,2.0785,2.1885,1.35,0.41556,0.31709,1.116,1.9549,1.9654,1.14,0.33071,0.33859,1.1205,1.8473,1.7637,0.96398,0.26702,0.36469,1.1209,1.7393,1.5859,0.81535,0.22216,0.39186,1.1232,1.6463,1.4213,0.68753,0.19037,0.42402,1.1259,1.5608,1.2801,0.57764,0.16963,0.45554,1.1174,1.4649,1.1394,0.47794,0.15582,0.48371,1.1039,1.3672,1.0046,0.39134,0.14947,0.50972,1.0805,1.2682,0.8796,0.31623,0.15308,0.54241,1.0683,1.1828,0.77417,0.25967,0.16414,0.57042,1.0495,1.1052,0.68126,0.21421,0.17622,0.59254,1.0251,1.0256,0.59583,0.17711,0.19054,0.60975,0.99633,0.95073,0.52208,0.14901,0.20575,0.6206,0.95884,0.86789,0.44573,0.12515,0.22853,0.64567,0.93732,0.80696,0.38914,0.11291,0.25456,0.65981,0.90625,0.74443,0.33894,0.10385,0.2705,0.65522,0.85362,0.667,0.28396,0.097687,0.29011,0.65403,0.80827,0.60827,0.24782,0.099286,0.30733,0.6628,0.7944,0.56778,0.21998,0.10171,0.33248,0.67183,0.76354,0.51423,0.18415,0.099413,0.32627,0.63489,0.69334,0.46199,0.23167
214,0,129.82,159.09,122.44,59.716,13.228,2.3113,16.755,32.242,32.108,18.141,4.3412,1.8439,9.5537,17.464,17.165,9.5028,2.1978,1.6219,6.9155,11.765,11.123,5.8679,1.2993,1.5056,5.5218,8.782,7.898,3.9168,0.83714,1.4485,4.6638,6.9085,5.8815,2.7061,0.58559,1.4362,4.0966,5.6694,4.5538,1.9399,0.45596,1.4431,3.6804,4.7567,3.5873,1.401,0.3962,1.4571,3.3447,4.0478,2.8552,1.0197,0.37322,1.4707,3.062,3.4678,2.278,0.7365,0.38774,1.5027,2.8459,3.0114,1.8383,0.54168,0.41759,1.514,2.6365,2.6113,1.4777,0.40366,0.45799,1.5195,2.4392,2.2626,1.186,0.30978,0.50608,1.5171,2.2661,1.9651,0.94847,0.25092,0.558,1.5106,2.0947,1.7081,0.75404,0.2153,0.61146,1.4986,1.9398,1.4764,0.5961,0.19853,0.66531,1.4785,1.7842,1.2736,0.46996,0.20012,0.71418,1.4554,1.6447,1.0889,0.36808,0.21511,0.76546,1.4307,1.5145,0.93169,0.28903,0.23837,0.80869,1.3876,1.3737,0.78195,0.22526,0.26823,0.84275,1.3381,1.2357,0.64638,0.17829,0.30054,0.86604,1.2714,1.0971,0.52506,0.14672,0.34259,0.8934,1.2165,0.975,0.42671,0.1329,0.38819,0.91293,1.1564,0.86691,0.34578,0.12892,0.42784,0.92046,1.0904,0.76202,0.27698,0.13172,0.46474,0.91962,1.0214,0.66704,0.22235,0.14221,0.4962,0.90706,0.94587,0.57156,0.17474,0.16099,0.53344,0.90365,0.87809,0.49136,0.14283,0.18884,0.57418,0.89286,0.81599,0.42603,0.12149,0.20987,0.58774,0.85467,0.73143,0.35114,0.10368,0.23748,0.60316,0.81676,0.65568,0.29632,0.0969,0.26472,0.61842,0.80076,0.61311,0.25588,0.097434,0.29607,0.64583,0.77947,0.55454,0.21147,0.096162,0.3138,0.61881,0.71676,0.4809,0.18823,0.13786
215,0,130.9,159.92,122.33,58.925,12.623,2.4835,17.473,32.748,31.9,17.466,3.9088,2.0863,10.2,17.84,16.895,8.8824,1.8744,1.9181,7.512,12.042,10.804,5.2954,1.0668,1.8455,6.0724,8.9724,7.5402,3.3905,0.68874,1.8231,5.1659,7.0164,5.4911,2.2293,0.51607,1.8407,4.5501,5.7025,4.1382,1.5116,0.45873,1.8683,4.0815,4.7181,3.1539,1.0274,0.46838,1.8951,3.6898,3.945,2.4153,0.70329,0.50776,1.9108,3.3458,3.3016,1.8385,0.48358,0.58281,1.9401,3.0681,2.7889,1.4062,0.35052,0.66383,1.9382,2.796,2.3427,1.0636,0.27572,0.74707,1.9215,2.5355,1.9558,0.79713,0.24451,0.82968,1.8898,2.3005,1.6283,0.59263,0.24606,0.90691,1.8476,2.0687,1.3486,0.43778,0.27124,0.9795,1.7944,1.8556,1.1019,0.323,0.30992,1.044,1.729,1.646,0.89266,0.24428,0.36358,1.0942,1.6549,1.4563,0.71035,0.19408,0.42758,1.1408,1.5782,1.2812,0.562,0.16877,0.49124,1.1687,1.4784,1.1022,0.432,0.16257,0.55582,1.1794,1.3735,0.93497,0.32559,0.17118,0.61184,1.1686,1.2488,0.77449,0.24071,0.1973,0.67279,1.157,1.138,0.63741,0.18288,0.23762,0.7307,1.1362,1.0282,0.52218,0.14534,0.28114,0.77264,1.0985,0.91666,0.41892,0.1224,0.32504,0.8039,1.0515,0.80877,0.3329,0.11405,0.37137,0.82179,0.99118,0.70252,0.25728,0.11827,0.42044,0.83611,0.93198,0.60057,0.1974,0.13862,0.47855,0.85707,0.87559,0.5203,0.15884,0.15916,0.50971,0.83521,0.79298,0.42843,0.12383,0.18883,0.54291,0.81015,0.70995,0.3491,0.10451,0.21856,0.57593,0.79436,0.65813,0.29863,0.097088,0.26012,0.61151,0.78797,0.59878,0.24292,0.094139,0.29014,0.61397,0.72084,0.51896,0.19305,0.094285,0.35549
216,0,131.98,160.74,122.21,58.127,12.032,2.6781,18.199,33.233,31.662,16.784,3.5054,2.3652,10.85,18.179,16.582,8.2612,1.5963,2.2604,8.105,12.266,10.436,4.7316,0.89519,2.2368,6.6085,9.0944,7.1304,2.8855,0.61596,2.2493,5.6388,7.042,5.0511,1.79,0.53514,2.2922,4.9572,5.6416,3.6792,1.1389,0.56036,2.3319,4.4173,4.5769,2.6887,0.7289,0.64645,2.3581,3.95,3.7345,1.9588,0.48144,0.75029,2.3579,3.5256,3.0282,1.4027,0.34442,0.88366,2.3627,3.1674,2.463,1.0004,0.29032,1.0092,2.3237,2.8172,1.9805,0.70073,0.29266,1.1232,2.2593,2.4815,1.5699,0.48562,0.33444,1.2235,2.1721,2.1764,1.2314,0.34014,0.40176,1.3045,2.0683,1.8813,0.95226,0.25017,0.48784,1.371,1.9488,1.612,0.71813,0.20272,0.57697,1.4168,1.8156,1.3565,0.53268,0.19251,0.67253,1.4371,1.671,1.13,0.38573,0.2124,0.76942,1.445,1.5264,0.9286,0.28022,0.25299,0.851,1.4237,1.3611,0.73759,0.20409,0.31076,0.92136,1.378,1.1977,0.57194,0.158,0.37259,0.96743,1.303,1.0214,0.42641,0.13917,0.4476,1.0089,1.2241,0.86604,0.31399,0.14824,0.52795,1.0393,1.1396,0.72347,0.23108,0.17434,0.59835,1.044,1.0393,0.59018,0.16909,0.21102,0.65727,1.0306,0.93563,0.47255,0.13007,0.25695,0.7089,0.99884,0.82493,0.36955,0.10906,0.30977,0.74782,0.95275,0.71324,0.2773,0.11013,0.37929,0.79568,0.91921,0.61937,0.21593,0.1225,0.42618,0.79701,0.84084,0.51353,0.15987,0.14826,0.47748,0.78973,0.75755,0.41365,0.12071,0.17945,0.51868,0.78997,0.69635,0.34861,0.10424,0.2204,0.57426,0.78649,0.6399,0.28258,0.094649,0.26369,0.5975,0.73616,0.54195,0.21842,0.089746,0.26482,0.68627
217,0,133.06,161.56,122.08,57.324,11.454,2.895,18.929,33.696,31.395,16.099,3.1325,2.6797,11.501,18.479,16.23,7.6432,1.3654,2.646,8.6893,12.434,10.023,4.183,0.78693,2.6736,7.1216,9.146,6.6764,2.4118,0.62039,2.7175,6.0714,6.9848,4.5733,1.401,0.64222,2.7764,5.3041,5.4888,3.1944,0.83672,0.7566,2.8134,4.6724,4.3398,2.2152,0.52129,0.92061,2.8194,4.1096,3.4294,1.5152,0.369,1.0838,2.7795,3.5878,2.6686,1.0057,0.33053,1.2642,2.7326,3.1347,2.065,0.66083,0.36709,1.4175,2.6289,2.6976,1.566,0.43172,0.45237,1.5395,2.4896,2.2844,1.1572,0.2947,0.5667,1.63,2.3215,1.9127,0.83699,0.23188,0.69215,1.6834,2.1344,1.5661,0.59141,0.22613,0.82383,1.7096,1.9312,1.2586,0.40498,0.2608,0.94173,1.7011,1.7188,0.9827,0.27848,0.32708,1.0513,1.6572,1.4998,0.75049,0.20095,0.41816,1.1468,1.593,1.29,0.55893,0.16948,0.51638,1.2078,1.4946,1.0729,0.39733,0.17281,0.62055,1.2412,1.3703,0.8722,0.27548,0.20406,0.70866,1.235,1.2185,0.67652,0.18862,0.26062,0.79703,1.2139,1.067,0.51478,0.1426,0.33776,0.87653,1.1767,0.92157,0.38191,0.12875,0.41916,0.92922,1.1106,0.77221,0.27327,0.13838,0.4977,0.95679,1.0262,0.63334,0.19336,0.16894,0.57252,0.96676,0.92747,0.5032,0.13941,0.21357,0.63576,0.94685,0.81261,0.38186,0.10928,0.28459,0.71185,0.93622,0.72019,0.29284,0.10538,0.34133,0.74076,0.87424,0.6008,0.21279,0.11651,0.40673,0.75995,0.79688,0.48451,0.15012,0.14348,0.46366,0.76522,0.73968,0.40183,0.11913,0.18646,0.52535,0.78196,0.67591,0.3257,0.098386,0.23621,0.57435,0.75095,0.57311,0.24073,0.083863,0.26422,0.54423,0.82622
218,0,134.15,162.38,121.93,56.516,10.891,3.1342,19.665,34.136,31.098,15.411,2.7912,3.0285,12.151,18.739,15.839,7.0328,1.1835,3.072,9.2597,12.545,9.5697,3.6562,0.74339,3.1498,7.6037,9.1262,6.1861,1.9785,0.7019,3.217,6.453,6.8463,4.0707,1.0732,0.83392,3.2775,5.5788,5.2496,2.702,0.61694,1.0391,3.2916,4.8348,4.0183,1.7571,0.41545,1.2757,3.2526,4.1593,3.0487,1.1132,0.37346,1.4849,3.1451,3.5279,2.251,0.67941,0.443,1.6914,3.0169,2.973,1.6328,0.42091,0.57308,1.846,2.8211,2.4505,1.1467,0.28832,0.73545,1.9439,2.5829,1.97,0.77352,0.25094,0.90814,1.9897,2.3158,1.5501,0.50738,0.28531,1.0691,1.9791,2.0345,1.1791,0.3318,0.37018,1.2153,1.9295,1.745,0.8673,0.22758,0.48496,1.3251,1.8341,1.4606,0.61076,0.18995,0.61575,1.4072,1.6996,1.1847,0.41634,0.20491,0.75597,1.4563,1.5436,0.9364,0.27926,0.26242,0.87983,1.4525,1.3591,0.70498,0.19088,0.34837,0.98892,1.4073,1.159,0.51074,0.15077,0.44707,1.0562,1.3148,0.94702,0.34667,0.15373,0.55683,1.1051,1.2041,0.75073,0.23183,0.19623,0.66938,1.1303,1.0817,0.58072,0.15986,0.26273,0.76461,1.1159,0.94045,0.42802,0.12336,0.3423,0.83634,1.0689,0.79303,0.30487,0.12116,0.42848,0.88711,1.0013,0.648,0.20975,0.14505,0.5094,0.90303,0.89826,0.50083,0.14148,0.20097,0.61123,0.92484,0.80976,0.38947,0.11084,0.26222,0.66802,0.88892,0.68839,0.28202,0.10213,0.32903,0.71349,0.83119,0.55919,0.19361,0.11692,0.40021,0.73966,0.76766,0.46432,0.14323,0.15273,0.47909,0.76376,0.71283,0.37157,0.10846,0.20213,0.54678,0.75863,0.61713,0.26811,0.084006,0.23552,0.55878,0.67836,0.64622
219,0,135.23,163.19,121.77,55.704,10.342,3.3956,20.404,34.554,30.773,14.722,2.4822,3.4106,12.797,18.957,15.412,6.4333,1.0519,3.5349,9.811,12.598,9.0807,3.1577,0.76523,3.6588,8.0476,9.0349,5.6683,1.594,0.85883,3.7367,6.7745,6.6298,3.557,0.81614,1.1044,3.7791,5.772,4.9326,2.2205,0.48831,1.3962,3.7456,4.897,3.6276,1.3376,0.41696,1.6923,3.6329,4.0959,2.6161,0.77878,0.49452,1.9257,3.4283,3.3503,1.8079,0.45023,0.67245,2.1285,3.1901,2.6972,1.2076,0.30434,0.88743,2.2498,2.8794,2.1035,0.77069,0.28747,1.1077,2.2861,2.5271,1.5799,0.47088,0.36042,1.31,2.2497,2.1557,1.1446,0.29459,0.49178,1.4701,2.1415,1.7858,0.78927,0.22071,0.65551,1.5875,1.9878,1.4275,0.51783,0.22285,0.82761,1.644,1.7862,1.0993,0.32654,0.288,0.98928,1.6532,1.5537,0.806,0.21421,0.39654,1.1348,1.6128,1.3106,0.5662,0.17066,0.53169,1.2343,1.5104,1.0594,0.37357,0.18461,0.67333,1.2934,1.3634,0.81656,0.2395,0.24201,0.79934,1.2878,1.1773,0.59121,0.15844,0.33522,0.91044,1.2478,0.98352,0.40628,0.13604,0.45202,0.99967,1.1779,0.79661,0.27071,0.15891,0.57084,1.0482,1.0695,0.61568,0.1754,0.2149,0.67832,1.0543,0.93574,0.45307,0.1244,0.29486,0.76767,1.0275,0.79329,0.31804,0.11218,0.38319,0.82328,0.95316,0.6311,0.20665,0.13983,0.49542,0.88474,0.88279,0.49764,0.14221,0.19305,0.58207,0.88279,0.76991,0.3672,0.10609,0.25919,0.64621,0.84816,0.63949,0.25103,0.10047,0.3389,0.69648,0.79627,0.52411,0.17898,0.1245,0.42258,0.74654,0.74171,0.42361,0.12584,0.17006,0.5062,0.7614,0.65765,0.31235,0.089066,0.21053,0.5378,0.70721,0.54533,0.31252
220,0,136.32,163.99,121.59,54.887,9.8087,3.6787,21.146,34.947,30.419,14.034,2.2068,3.8245,13.436,19.131,14.952,5.8484,0.97155,4.031,10.338,12.591,8.5613,2.6934,0.85217,4.1928,8.4464,8.8743,5.1324,1.2661,1.088,4.2649,7.0285,6.3409,3.0461,0.63734,1.4456,4.2651,5.8771,4.5492,1.7683,0.45605,1.8128,4.1555,4.8564,3.1867,0.97768,0.52582,2.1476,3.9384,3.9231,2.1584,0.53361,0.72409,2.3754,3.6084,3.0684,1.3737,0.33663,0.99971,2.5377,3.2367,2.3328,0.83015,0.3226,1.2782,2.5867,2.7974,1.6952,0.48106,0.42932,1.5239,2.5235,2.3293,1.1654,0.29029,0.60803,1.7151,2.3721,1.8652,0.75862,0.23227,0.81794,1.8287,2.143,1.4315,0.4659,0.27836,1.029,1.8697,1.873,1.0416,0.28129,0.39179,1.216,1.829,1.5681,0.71657,0.19567,0.54964,1.358,1.7289,1.2559,0.46012,0.1966,0.72523,1.4526,1.5734,0.959,0.28481,0.26471,0.89793,1.4734,1.3638,0.68866,0.18358,0.38059,1.0414,1.4327,1.1244,0.46086,0.15331,0.51686,1.1338,1.3186,0.87355,0.28562,0.18408,0.66231,1.1814,1.1679,0.64203,0.1762,0.26761,0.80085,1.1858,0.99846,0.44821,0.13142,0.37945,0.90999,1.1364,0.81197,0.29335,0.13814,0.50243,0.97732,1.0404,0.62584,0.18421,0.18772,0.62136,1.0021,0.91629,0.4584,0.12361,0.26616,0.71616,0.97144,0.75633,0.30543,0.10855,0.37791,0.80957,0.93304,0.61231,0.20062,0.13931,0.48528,0.85205,0.84115,0.46464,0.13149,0.19522,0.5734,0.84251,0.71389,0.32396,0.098443,0.27408,0.64962,0.80788,0.59016,0.22285,0.10664,0.36041,0.7134,0.77341,0.47722,0.15173,0.14249,0.45902,0.7536,0.69703,0.3584,0.1017,0.1933,0.50829,0.72052,0.57539,0.26607,0.1333
221,0,137.42,164.78,121.4,54.066,9.2898,3.9832,21.89,35.316,30.038,13.349,1.9656,4.2686,14.065,19.262,14.461,5.2821,0.94289,4.5563,10.836,12.527,8.0173,2.2689,1.0031,4.7445,8.7937,8.6467,4.5884,1.0012,1.3845,4.7897,7.2088,5.9872,2.5518,0.54199,1.8471,4.72,5.8905,4.1133,1.3626,0.52149,2.2716,4.5031,4.7146,2.7171,0.69572,0.73632,2.6165,4.1517,3.6515,1.7041,0.39353,1.0467,2.8027,3.6725,2.7031,0.98223,0.34771,1.3973,2.8835,3.1525,1.9134,0.53632,0.47388,1.7058,2.8213,2.5841,1.2708,0.31098,0.69714,1.9337,2.6264,2.015,0.78132,0.25623,0.95937,2.0657,2.3389,1.4879,0.45153,0.3303,1.211,2.0855,1.9833,1.0333,0.26662,0.49427,1.421,2.0079,1.6075,0.66444,0.20584,0.6993,1.5675,1.8402,1.228,0.39899,0.24841,0.91327,1.6333,1.6159,0.8806,0.23518,0.36812,1.1041,1.6237,1.3489,0.58718,0.17237,0.53421,1.253,1.5252,1.0576,0.36223,0.19518,0.71582,1.3321,1.3604,0.77106,0.21417,0.28236,0.87777,1.3298,1.1373,0.51667,0.14577,0.4137,1.0073,1.2625,0.8975,0.31903,0.15581,0.57122,1.0939,1.1471,0.67075,0.19161,0.22581,0.72058,1.1228,0.98768,0.46615,0.1293,0.33457,0.84322,1.0888,0.80148,0.29934,0.12729,0.46136,0.92543,1.0043,0.61467,0.18331,0.17438,0.58372,0.95145,0.86718,0.42924,0.11659,0.26611,0.70951,0.94823,0.72576,0.28546,0.10999,0.38285,0.79528,0.89256,0.57115,0.18075,0.14332,0.48745,0.82393,0.77843,0.40719,0.11375,0.21345,0.58562,0.8161,0.65006,0.27907,0.096852,0.30395,0.66498,0.79332,0.53807,0.18546,0.12047,0.40779,0.73359,0.73519,0.40868,0.11892,0.16869,0.48926,0.71349,0.62023,0.28241,0.094313,0.27544
222,0,138.51,165.57,121.2,53.241,8.7864,4.3088,22.636,35.66,29.631,12.668,1.7592,4.7415,14.681,19.349,13.941,4.738,0.96621,5.1064,11.301,12.404,7.4548,1.8894,1.2158,5.306,9.0842,8.3557,4.0459,0.8044,1.742,5.2991,7.311,5.5776,2.0876,0.53281,2.2965,5.1289,5.8117,3.6404,1.0188,0.68199,2.7534,4.7731,4.4782,2.2412,0.5059,1.0374,3.0733,4.2607,3.2973,1.2815,0.36762,1.4408,3.1776,3.6158,2.2822,0.66404,0.48255,1.8321,3.1361,2.9451,1.4779,0.35413,0.74326,2.1266,2.9289,2.2624,0.87764,0.2799,1.0593,2.2872,2.5819,1.6244,0.47809,0.37324,1.3655,2.3115,2.1549,1.0807,0.27068,0.57318,1.6073,2.1977,1.6895,0.66053,0.2269,0.82907,1.7584,1.9759,1.243,0.37105,0.30685,1.0814,1.8075,1.675,0.84135,0.21838,0.47261,1.2932,1.7491,1.3417,0.52151,0.1884,0.68418,1.4327,1.602,1.001,0.29908,0.26095,0.9011,1.4922,1.374,0.68519,0.18154,0.40467,1.0825,1.4504,1.1005,0.42287,0.16129,0.58153,1.1965,1.3166,0.81035,0.23952,0.2245,0.75901,1.2357,1.1214,0.54525,0.14637,0.35356,0.91928,1.2063,0.90035,0.33846,0.14101,0.51127,1.0262,1.1105,0.67203,0.197,0.20292,0.66849,1.068,0.95675,0.45956,0.12513,0.31227,0.80033,1.0438,0.77322,0.28881,0.12153,0.44186,0.88349,0.95302,0.57156,0.16581,0.17789,0.58369,0.93103,0.8253,0.39338,0.11035,0.28426,0.71457,0.91922,0.67678,0.25446,0.11127,0.39446,0.77953,0.83471,0.49963,0.1485,0.16152,0.51163,0.80401,0.71357,0.3426,0.1011,0.24344,0.61678,0.79801,0.59867,0.23007,0.10359,0.35543,0.70176,0.7639,0.46658,0.14239,0.14587,0.45537,0.71685,0.64434,0.32657,0.09306,0.18582,0.60943
223,0,139.61,166.35,120.99,52.412,8.2991,4.6553,23.381,35.978,29.199,11.994,1.5887,5.2414,15.283,19.392,13.396,4.2197,1.0414,5.6766,11.728,12.224,6.8801,1.5596,1.4876,5.8689,9.3134,8.0065,3.5149,0.67969,2.1531,5.782,7.3326,5.1224,1.6661,0.61006,2.7799,5.4787,5.6434,3.1478,0.74995,0.93114,3.2378,4.9539,4.1582,1.7821,0.41777,1.4131,3.4927,4.2588,2.8817,0.91693,0.45758,1.8796,3.4739,3.4426,1.8374,0.44394,0.73019,2.2676,3.2736,2.6331,1.0664,0.30096,1.1041,2.4977,2.8984,1.8672,0.55953,0.39138,1.473,2.5415,2.3956,1.2077,0.29573,0.62542,1.7699,2.4175,1.8472,0.70457,0.24394,0.92251,1.9426,2.1467,1.3116,0.37795,0.35379,1.2217,1.9783,1.7797,0.85073,0.2199,0.56372,1.4584,1.885,1.3693,0.49375,0.21557,0.81651,1.6001,1.6775,0.97356,0.26827,0.33168,1.0628,1.6242,1.3933,0.62499,0.17525,0.5253,1.2589,1.5449,1.0654,0.36034,0.20266,0.7457,1.3625,1.3575,0.73959,0.1976,0.32038,0.94625,1.3599,1.0989,0.45759,0.14523,0.49191,1.0873,1.2582,0.81411,0.25273,0.19433,0.68743,1.1655,1.0902,0.55238,0.14744,0.31888,0.85888,1.1564,0.87884,0.33806,0.13298,0.47867,0.97631,1.0652,0.6476,0.18912,0.1934,0.64252,1.0251,0.91295,0.43433,0.11809,0.30761,0.77524,0.9943,0.72,0.25767,0.12211,0.45237,0.86844,0.90648,0.51725,0.14501,0.19846,0.61137,0.91868,0.77558,0.34829,0.10401,0.30329,0.71201,0.8682,0.59813,0.20425,0.12358,0.43239,0.77406,0.76726,0.41893,0.1183,0.19227,0.54908,0.80069,0.65447,0.28467,0.097507,0.29785,0.6634,0.78061,0.52458,0.17499,0.12533,0.41622,0.71255,0.67623,0.36213,0.10214,0.17824,0.45691,0.82761
224,0,140.71,167.12,120.76,51.581,7.828,5.0222,24.126,36.269,28.742,11.327,1.4544,5.7663,15.867,19.39,12.83,3.7304,1.168,6.2625,12.114,11.989,6.2996,1.2836,1.815,6.4253,9.4773,7.6051,3.0054,0.62962,2.609,6.2275,7.2733,4.6336,1.2991,0.7716,3.2827,5.7582,5.3915,2.6531,0.56624,1.2591,3.7046,5.0373,3.7696,1.3621,0.43579,1.8438,3.8517,4.1461,2.4294,0.63311,0.6575,2.3336,3.6709,3.1655,1.4021,0.33896,1.0706,2.6675,3.2842,2.2445,0.71714,0.3819,1.5209,2.7816,2.7329,1.441,0.35184,0.63263,1.8895,2.6658,2.0907,0.81841,0.25829,0.97862,2.1162,2.3685,1.4607,0.41611,0.37538,1.323,2.1627,1.9411,0.9137,0.23467,0.62467,1.6007,2.0396,1.4567,0.50703,0.24115,0.92419,1.7521,1.7835,0.98954,0.26227,0.39124,1.2008,1.7617,1.4357,0.60161,0.18413,0.62854,1.4057,1.6281,1.0538,0.32423,0.25034,0.89009,1.5039,1.3956,0.69213,0.18241,0.41902,1.1104,1.4658,1.0839,0.39769,0.1714,0.63672,1.2491,1.31,0.75539,0.20824,0.26875,0.84671,1.2725,1.0662,0.46231,0.13742,0.44314,1.019,1.2064,0.79503,0.25369,0.18151,0.64604,1.1117,1.0515,0.53534,0.14288,0.30452,0.82317,1.1072,0.83626,0.31695,0.12804,0.46885,0.94524,1.0165,0.60316,0.17194,0.19642,0.63772,0.98637,0.85286,0.38719,0.10913,0.32379,0.77519,0.94746,0.65092,0.21552,0.13681,0.4938,0.88093,0.86239,0.45882,0.12555,0.22081,0.62605,0.87752,0.6918,0.28052,0.10204,0.35008,0.72959,0.80819,0.50268,0.1531,0.14696,0.4826,0.77742,0.71198,0.34757,0.1016,0.24713,0.60996,0.79134,0.57901,0.21598,0.10697,0.37211,0.69705,0.71653,0.40316,0.11691,0.14755,0.46053,0.66073,0.72899
225,0,141.81,167.89,120.51,50.747,7.3734,5.4093,24.87,36.534,28.261,10.67,1.3567,6.3145,16.43,19.343,12.244,3.2734,1.345,6.8594,12.455,11.701,5.7197,1.0648,2.1937,6.9673,9.5733,7.1581,2.5267,0.65511,3.1002,6.6256,7.1342,4.1235,0.99634,1.0127,3.7896,5.9582,5.0644,2.1742,0.47459,1.6526,4.1342,5.0197,3.3299,1.0011,0.559,2.3065,4.1305,3.9293,1.9676,0.44757,0.95445,2.7724,3.755,2.8046,1.0089,0.35719,1.4762,2.9983,3.1669,1.814,0.4622,0.58925,1.9526,2.9494,2.4499,1.0301,0.27766,0.97607,2.2599,2.6451,1.7054,0.50638,0.37074,1.3852,2.3566,2.1718,1.0522,0.25867,0.64481,1.7115,2.2321,1.6151,0.56344,0.25555,0.9913,1.8971,1.9313,1.0685,0.27886,0.43054,1.3149,1.9015,1.5246,0.61801,0.1982,0.70565,1.5367,1.7399,1.082,0.31696,0.29008,1.0034,1.624,1.4434,0.67529,0.18135,0.50343,1.2516,1.5651,1.0884,0.36623,0.20579,0.76341,1.3836,1.3594,0.71907,0.18855,0.35314,1.0016,1.3843,1.0645,0.40991,0.15368,0.56402,1.1547,1.2434,0.73471,0.20532,0.24555,0.79123,1.2111,1.0247,0.4466,0.13335,0.42558,0.97683,1.1557,0.75963,0.23939,0.17823,0.62973,1.0698,0.9971,0.49487,0.13126,0.3075,0.80922,1.062,0.77914,0.28082,0.12885,0.4808,0.92796,0.95612,0.53997,0.14697,0.21272,0.65126,0.95283,0.77288,0.32133,0.10766,0.3741,0.80868,0.91961,0.58234,0.17738,0.15669,0.52618,0.85997,0.77728,0.37319,0.10515,0.26543,0.66526,0.83739,0.58902,0.20652,0.11538,0.40686,0.74993,0.75202,0.42003,0.11948,0.19534,0.55839,0.78602,0.63428,0.26418,0.096453,0.32001,0.6723,0.74645,0.46379,0.13752,0.12598,0.42233,0.6846,0.61198,0.40417
226,0,142.92,168.66,120.26,49.91,6.9356,5.8166,25.611,36.772,27.756,10.024,1.2958,6.8842,16.971,19.252,11.642,2.8513,1.5712,7.4625,12.748,11.364,5.1465,0.90553,2.6186,7.487,9.6004,6.673,2.0871,0.75559,3.6165,6.9672,6.9186,3.605,0.76607,1.3265,4.285,6.0722,4.6734,1.7282,0.47844,2.0962,4.5088,4.902,2.8595,0.71671,0.78124,2.777,4.3137,3.6208,1.5237,0.37183,1.3293,3.1664,3.7203,2.386,0.68725,0.49715,1.9144,3.2325,2.9319,1.3799,0.32508,0.90319,2.3568,2.9841,2.079,0.67864,0.34523,1.3824,2.5406,2.482,1.2877,0.31159,0.61827,1.79,2.4576,1.8552,0.68142,0.25596,1.0108,2.0268,2.1395,1.2226,0.32024,0.43693,1.3884,2.057,1.6733,0.68909,0.21065,0.75035,1.6563,1.8754,1.1634,0.33532,0.31575,1.0877,1.7468,1.54,0.70109,0.18933,0.55967,1.3609,1.661,1.1189,0.3595,0.23551,0.86374,1.507,1.425,0.71383,0.18546,0.42329,1.1288,1.4788,1.0773,0.38244,0.18174,0.68136,1.2896,1.3047,0.7106,0.18706,0.31385,0.92108,1.2994,1.0113,0.3928,0.14472,0.53353,1.0965,1.1842,0.69689,0.19345,0.24333,0.77245,1.164,0.97097,0.41435,0.12826,0.4274,0.95345,1.0994,0.69979,0.21052,0.18399,0.63611,1.0387,0.93161,0.43867,0.11891,0.32858,0.81485,1.0166,0.70151,0.23423,0.1381,0.50761,0.91042,0.87871,0.45058,0.12008,0.26073,0.70778,0.94286,0.70243,0.26068,0.11636,0.42091,0.81464,0.84584,0.48019,0.13383,0.19519,0.57819,0.84268,0.67749,0.27736,0.098406,0.33397,0.70116,0.78972,0.49255,0.15292,0.15016,0.4912,0.78054,0.68296,0.32132,0.097145,0.26613,0.63414,0.76997,0.52204,0.1742,0.11262,0.38144,0.68092,0.64805,0.35525,0.15343
227,0,144.03,169.41,119.99,49.07,6.5149,6.2435,26.349,36.982,27.231,9.3908,1.2718,7.473,17.489,19.116,11.028,2.4669,1.8449,8.0671,12.991,10.98,4.5862,0.80785,3.0842,7.9769,9.5579,6.1581,1.6949,0.92907,4.1471,7.2448,6.6319,3.0914,0.61448,1.7039,4.7539,6.0966,4.2317,1.3311,0.57775,2.572,4.8126,4.6892,2.3801,0.52261,1.0914,3.2306,4.3915,3.2383,1.1243,0.41069,1.7578,3.4893,3.5692,1.9399,0.46135,0.74796,2.3498,3.3505,2.5996,0.98109,0.31847,1.2938,2.6936,2.8822,1.6589,0.42464,0.54709,1.8051,2.6983,2.1963,0.88965,0.25904,0.96832,2.1384,2.4051,1.464,0.40271,0.40843,1.4169,2.219,1.9001,0.82877,0.22546,0.74738,1.7455,2.0512,1.3138,0.39083,0.3158,1.137,1.8789,1.6792,0.77656,0.20292,0.58895,1.451,1.7827,1.2089,0.38453,0.25005,0.92562,1.61,1.5072,0.74023,0.19159,0.47186,1.2304,1.5833,1.124,0.38248,0.20419,0.7685,1.4014,1.3659,0.7104,0.18407,0.37953,1.0451,1.4017,1.0379,0.37385,0.16722,0.63,1.207,1.2262,0.66528,0.17381,0.30445,0.88552,1.2344,0.94923,0.36064,0.14361,0.53613,1.07,1.1241,0.64074,0.17364,0.25351,0.77316,1.1213,0.89744,0.36094,0.12443,0.44864,0.94641,1.0388,0.62219,0.17556,0.20441,0.66263,1.0146,0.85422,0.36617,0.11027,0.36569,0.8211,0.94761,0.5972,0.17619,0.17081,0.57966,0.92813,0.811,0.36907,0.10673,0.31592,0.74241,0.89211,0.59329,0.19049,0.13999,0.4873,0.81803,0.75493,0.36602,0.10199,0.25856,0.64495,0.8069,0.57156,0.19966,0.11932,0.41548,0.75339,0.73476,0.38463,0.10948,0.21642,0.58306,0.78389,0.58177,0.21721,0.099973,0.35023,0.65691,0.69197,0.38404,0.1239,0.2083
228,0,145.14,170.16,119.71,48.228,6.1116,6.6893,27.083,37.164,26.684,8.7717,1.285,8.0788,17.979,18.937,10.405,2.1228,2.1641,8.6683,13.181,10.553,4.0451,0.77305,3.5843,8.43,9.4465,5.622,1.357,1.1722,4.6808,7.4519,6.2809,2.596,0.54578,2.1342,5.182,6.0305,3.7545,0.9974,0.76879,3.0613,5.0327,4.3906,1.9136,0.42823,1.4737,3.6433,4.3596,2.8037,0.79317,0.56177,2.2123,3.7195,3.3124,1.4988,0.34817,1.0901,2.7472,3.3424,2.1986,0.65314,0.44298,1.7237,2.9298,2.654,1.2338,0.29551,0.8608,2.1958,2.7145,1.8225,0.56089,0.35548,1.3747,2.3832,2.2065,1.0539,0.25685,0.69318,1.8007,2.2579,1.5523,0.49884,0.2952,1.1329,1.9988,1.8807,0.91976,0.23056,0.57382,1.5133,1.9374,1.3538,0.44626,0.24953,0.95729,1.7135,1.636,0.82457,0.20838,0.48433,1.2966,1.6872,1.2023,0.40777,0.21689,0.82557,1.501,1.4589,0.74932,0.19206,0.41681,1.1359,1.4967,1.0806,0.37654,0.18886,0.71614,1.3212,1.2993,0.67721,0.17384,0.35751,0.98616,1.3152,0.96262,0.33822,0.16311,0.62119,1.16,1.1485,0.60361,0.1573,0.31833,0.88511,1.1878,0.87516,0.31419,0.14772,0.55702,1.0528,1.0532,0.56177,0.14673,0.27951,0.79212,1.0802,0.80942,0.2958,0.12956,0.49168,0.94956,0.97009,0.53115,0.13932,0.239,0.69826,0.96969,0.74079,0.27718,0.11629,0.4425,0.86639,0.89669,0.49697,0.13411,0.22085,0.64488,0.90729,0.70651,0.27419,0.10736,0.38722,0.7761,0.81454,0.46504,0.12915,0.19174,0.56817,0.81511,0.64392,0.26234,0.099782,0.34542,0.70607,0.77277,0.45788,0.13362,0.17258,0.52302,0.78186,0.64265,0.26826,0.094586,0.30607,0.64157,0.70813,0.44543,0.13109,0.12766,0.51811
229,0,146.25,170.91,119.41,47.384,5.7259,7.1537,27.812,37.318,26.119,8.1685,1.3352,8.6999,18.44,18.715,9.7761,1.8213,2.5266,9.2608,13.316,10.088,3.5294,0.80161,4.1122,8.8398,9.2681,5.074,1.0799,1.4803,5.2064,7.5839,5.8741,2.1314,0.56187,2.6048,5.5561,5.876,3.2581,0.73904,1.0443,3.5445,5.1602,4.0193,1.4816,0.43804,1.9088,3.9932,4.2196,2.3421,0.5502,0.81565,2.6631,3.8412,2.9677,1.0945,0.35617,1.4968,3.0745,3.2089,1.7636,0.42542,0.68707,2.152,3.0423,2.3226,0.84814,0.30525,1.2515,2.5097,2.5873,1.4059,0.34245,0.58854,1.7839,2.4911,1.8892,0.68354,0.26523,1.0674,2.103,2.1371,1.1525,0.28745,0.51755,1.5265,2.1034,1.5765,0.56454,0.23879,0.93438,1.8044,1.8198,0.96676,0.24276,0.4651,1.3392,1.8158,1.3405,0.47753,0.215,0.83482,1.5798,1.5728,0.8256,0.2094,0.4286,1.1996,1.6,1.1693,0.40957,0.19883,0.75952,1.4133,1.3849,0.71307,0.1832,0.39533,1.0797,1.4164,1.0176,0.34865,0.18166,0.68934,1.2518,1.2054,0.60845,0.15571,0.36479,0.96945,1.2466,0.87407,0.2905,0.17234,0.64309,1.1393,1.074,0.52789,0.1388,0.3485,0.898,1.1348,0.78162,0.25467,0.16222,0.59888,1.0416,0.96922,0.46896,0.12342,0.32528,0.8267,1.0335,0.70582,0.22757,0.14899,0.54687,0.94351,0.86645,0.41263,0.11063,0.30723,0.7683,0.94278,0.63321,0.2005,0.14885,0.52893,0.88689,0.80585,0.38274,0.10551,0.28785,0.70344,0.85846,0.57016,0.18125,0.13891,0.48077,0.79754,0.71685,0.3357,0.09859,0.26996,0.65459,0.79256,0.53389,0.17285,0.13404,0.45856,0.76264,0.696,0.32987,0.09709,0.26004,0.61345,0.73069,0.48973,0.16176,0.11739,0.36245,0.79738
230,0,147.37,171.64,119.1,46.54,5.3581,7.6366,28.535,37.442,25.535,7.5827,1.4225,9.3337,18.87,18.452,9.1455,1.5642,2.9298,9.8402,13.395,9.5892,3.0448,0.8931,4.6612,9.2002,9.0254,4.5234,0.86841,1.8473,5.7128,7.6378,5.4213,1.7094,0.66227,3.1021,5.8648,5.6383,2.7595,0.56534,1.3937,4.0022,5.1896,3.5918,1.104,0.55155,2.375,4.2621,3.9791,1.8796,0.40987,1.1564,3.0812,3.8463,2.5593,0.75633,0.48469,1.9363,3.3053,2.9614,1.3324,0.31825,1.0281,2.5378,3.0199,1.9219,0.54228,0.45277,1.6756,2.7109,2.3317,0.99712,0.26162,0.92832,2.1419,2.4474,1.4975,0.40579,0.42665,1.4749,2.2772,1.8759,0.76539,0.2297,0.85477,1.8596,2.0406,1.1942,0.31435,0.41393,1.3272,1.9522,1.55,0.59874,0.20932,0.80287,1.6502,1.7348,0.96446,0.24954,0.40284,1.2157,1.7048,1.2962,0.4748,0.19758,0.76965,1.4912,1.4997,0.79692,0.20335,0.40087,1.1295,1.5159,1.1009,0.37966,0.19262,0.73596,1.3492,1.2985,0.65353,0.16708,0.39454,1.043,1.3297,0.91867,0.29759,0.18775,0.70007,1.2113,1.1105,0.52305,0.13963,0.39945,0.97948,1.1887,0.77856,0.23683,0.19365,0.68403,1.1182,0.98059,0.43622,0.12458,0.39981,0.92398,1.0717,0.67011,0.19344,0.19535,0.6591,1.0297,0.86876,0.36736,0.11284,0.38985,0.85796,0.95953,0.57187,0.15762,0.19738,0.63307,0.94808,0.76138,0.30338,0.11023,0.40391,0.8306,0.88279,0.50564,0.13862,0.20183,0.60769,0.86873,0.67659,0.25859,0.10736,0.3882,0.75693,0.77662,0.42395,0.1158,0.20557,0.57858,0.80536,0.60672,0.22722,0.1093,0.38548,0.73238,0.73662,0.39745,0.10995,0.2146,0.57121,0.75476,0.5394,0.19534,0.094839,0.35478,0.61458,0.78897
231,0,148.49,172.37,118.78,45.694,5.0081,8.1374,29.25,37.539,24.934,7.0156,1.5464,9.9778,19.268,18.148,8.5169,1.353,3.3706,10.402,13.418,9.0618,2.5965,1.0464,5.2238,9.5061,8.7219,3.9792,0.72648,2.266,6.1893,7.6125,4.9336,1.3409,0.84429,3.6119,6.0986,5.325,2.2757,0.4826,1.8039,4.4162,5.1197,3.127,0.79835,0.76332,2.8486,4.4358,3.6514,1.4429,0.3806,1.563,3.4396,3.7347,2.1155,0.50878,0.72405,2.3743,3.4209,2.6203,0.94202,0.34118,1.4346,2.8441,2.865,1.4925,0.34831,0.72216,2.086,2.7763,1.9777,0.64571,0.32849,1.3313,2.4016,2.2583,1.0856,0.26031,0.71753,1.8545,2.2964,1.5154,0.45368,0.3352,1.2496,2.0743,1.8215,0.80329,0.21582,0.72259,1.6757,1.9273,1.1831,0.32622,0.35303,1.1895,1.8213,1.4887,0.59467,0.19425,0.72673,1.5337,1.6402,0.92761,0.24096,0.37539,1.1482,1.6204,1.228,0.44774,0.19037,0.73851,1.4157,1.4125,0.73286,0.18572,0.40172,1.0993,1.435,1.0074,0.33221,0.1959,0.73683,1.2909,1.1913,0.56169,0.14754,0.42194,1.0382,1.2509,0.80651,0.23862,0.21336,0.7431,1.1841,1.0121,0.43114,0.13142,0.45383,1.0007,1.1154,0.66274,0.18167,0.23432,0.74303,1.0933,0.86703,0.33542,0.12522,0.47405,0.95417,0.99152,0.54485,0.14101,0.251,0.72609,0.99462,0.73709,0.25832,0.12672,0.48531,0.89605,0.87142,0.43489,0.11459,0.2837,0.73535,0.92967,0.63529,0.20643,0.13835,0.49749,0.84684,0.76823,0.35845,0.10125,0.29646,0.69601,0.81753,0.52098,0.15602,0.15077,0.50149,0.78712,0.67996,0.29523,0.097248,0.31838,0.68336,0.76922,0.46658,0.13624,0.16874,0.52082,0.76016,0.6071,0.23585,0.085791,0.30481,0.62839,0.65489,0.50113
232,0,149.61,173.09,118.44,44.849,4.6763,8.6555,29.959,37.607,24.317,6.4686,1.7066,10.63,19.632,17.806,7.8933,1.1891,3.8459,10.941,13.384,8.5111,2.1894,1.2596,5.7926,9.7531,8.3625,3.4506,0.65662,2.7281,6.6259,7.5084,4.4222,1.0353,1.103,4.1193,6.2504,4.9461,1.8232,0.49384,2.2593,4.77,4.9534,2.6451,0.57856,1.0632,3.3059,4.5051,3.2547,1.0571,0.46416,2.0101,3.7152,3.5137,1.6674,0.36973,1.0563,2.7768,3.4121,2.2141,0.62623,0.49213,1.869,3.0418,2.5925,1.0779,0.28656,1.0843,2.4371,2.6985,1.5671,0.39426,0.53473,1.7458,2.5288,1.9491,0.71102,0.2679,1.0954,2.1493,2.1578,1.1125,0.26779,0.58649,1.6351,2.1335,1.4852,0.47501,0.28731,1.106,1.9121,1.7347,0.79363,0.20594,0.64346,1.5412,1.8145,1.1333,0.31645,0.32472,1.1089,1.7109,1.4022,0.56089,0.18471,0.6958,1.4622,1.5518,0.86086,0.22108,0.37437,1.1121,1.5321,1.1346,0.39525,0.1926,0.74323,1.3664,1.3087,0.64147,0.16406,0.42501,1.087,1.3436,0.88726,0.26727,0.21494,0.76825,1.2473,1.0728,0.45674,0.13683,0.48114,1.0589,1.1695,0.68576,0.18419,0.25858,0.80191,1.1535,0.89084,0.33068,0.13932,0.53082,1.0237,1.0227,0.53061,0.13578,0.29962,0.8138,1.0541,0.73273,0.23785,0.15136,0.56508,0.96801,0.87884,0.40486,0.10929,0.33812,0.8016,0.9365,0.58538,0.16612,0.18549,0.61065,0.93005,0.76161,0.30712,0.10716,0.38197,0.79126,0.84077,0.47178,0.12754,0.20989,0.61268,0.83882,0.61801,0.22017,0.11378,0.41398,0.75984,0.7344,0.37635,0.10384,0.24756,0.63162,0.78534,0.53892,0.17647,0.13099,0.4566,0.75476,0.66423,0.29892,0.086639,0.25816,0.60412,0.69104,0.44685,0.19877
233,0,150.73,173.81,118.1,44.003,4.363,9.1903,30.658,37.646,23.685,5.9435,1.9023,11.288,19.96,17.426,7.2784,1.0736,4.3523,11.453,13.294,7.9424,1.8282,1.5302,6.3598,9.9376,7.953,2.9468,0.66016,3.2248,7.0134,7.3283,3.8995,0.80021,1.4315,4.6098,6.3154,4.514,1.4174,0.59867,2.7426,5.0494,4.6977,2.1674,0.45479,1.4367,3.7236,4.4663,2.8106,0.74431,0.65554,2.4699,3.8902,3.1982,1.2462,0.34924,1.4564,3.1124,3.2796,1.7768,0.41227,0.7576,2.2912,3.1122,2.2294,0.72021,0.36351,1.5002,2.6897,2.4862,1.1482,0.27331,0.85464,2.1186,2.5066,1.5618,0.42569,0.42751,1.5047,2.3149,1.8827,0.73078,0.23785,0.94195,1.9457,2.0267,1.0916,0.26914,0.51557,1.4911,1.9901,1.4127,0.46101,0.26299,1.0189,1.7816,1.6315,0.74877,0.19407,0.61028,1.4576,1.7039,1.05,0.28938,0.32068,1.0741,1.6271,1.3041,0.50097,0.18157,0.70208,1.4113,1.4436,0.76698,0.19298,0.39813,1.1073,1.4501,1.0121,0.32445,0.20695,0.77442,1.3207,1.1821,0.52895,0.145,0.47426,1.0936,1.2457,0.74739,0.20179,0.25919,0.83205,1.2141,0.9421,0.3508,0.14607,0.56175,1.0808,1.0726,0.54874,0.14065,0.32938,0.87068,1.1042,0.74722,0.23176,0.17306,0.62661,1.0368,0.9058,0.39221,0.11479,0.3929,0.88011,0.979,0.57665,0.15494,0.21205,0.66655,0.95649,0.72978,0.26563,0.12219,0.47163,0.88317,0.86276,0.43577,0.11419,0.27384,0.7055,0.88323,0.5937,0.18546,0.14605,0.50727,0.82888,0.71293,0.30489,0.097299,0.32884,0.70606,0.78282,0.46121,0.13177,0.1836,0.55827,0.79672,0.60855,0.23069,0.10695,0.38591,0.73041,0.71685,0.3661,0.09851,0.22271,0.55954,0.72499,0.48623,0.17943,0.15966
234,0,151.85,174.52,117.74,43.157,4.0684,9.7417,31.348,37.656,23.039,5.4415,2.1333,11.95,20.25,17.012,6.6759,1.0073,4.8861,11.934,13.148,7.3614,1.5168,1.8549,6.9181,10.057,7.4997,2.4762,0.73713,3.7463,7.3436,7.0762,3.3781,0.64188,1.8206,5.0692,6.2916,4.0426,1.0722,0.7933,3.2356,5.2433,4.3631,1.7149,0.43274,1.8658,4.0808,4.3215,2.3437,0.52247,0.94336,2.9139,3.9532,2.8094,0.88129,0.44879,1.8942,3.3549,3.0341,1.345,0.3187,1.1139,2.6621,3.0485,1.8116,0.45586,0.57113,1.9249,2.8159,2.1638,0.77055,0.29761,1.2483,2.4019,2.338,1.1488,0.2694,0.71638,1.8857,2.3265,1.5135,0.43069,0.36872,1.3426,2.1288,1.7725,0.71053,0.22318,0.85802,1.8045,1.8947,1.0255,0.25293,0.48552,1.3997,1.8586,1.3127,0.42221,0.25581,0.98374,1.6891,1.5145,0.67187,0.18226,0.61359,1.4101,1.5982,0.94522,0.24895,0.34046,1.0784,1.5481,1.177,0.42201,0.18894,0.73728,1.3766,1.3228,0.64399,0.16358,0.44613,1.122,1.355,0.86459,0.24769,0.24039,0.82737,1.273,1.0342,0.40344,0.14403,0.55566,1.1207,1.1434,0.59874,0.15215,0.33351,0.90591,1.1646,0.79494,0.24785,0.18206,0.66113,1.0896,0.94502,0.40372,0.12092,0.42834,0.93733,1.0263,0.58792,0.15281,0.2427,0.73273,1.0205,0.75285,0.2606,0.13171,0.50628,0.91737,0.85709,0.40142,0.1086,0.3305,0.79325,0.92792,0.57674,0.16413,0.18352,0.59551,0.89126,0.7109,0.27555,0.10825,0.4008,0.78199,0.78974,0.40979,0.10803,0.24359,0.63982,0.80573,0.55291,0.17863,0.13714,0.4715,0.78149,0.68074,0.29674,0.097542,0.31547,0.68731,0.75866,0.43941,0.12254,0.18051,0.52433,0.72259,0.55905,0.19898,0.095501,0.41916
235,0,152.98,175.22,117.36,42.312,3.793,10.31,32.027,37.637,22.382,4.9637,2.3989,12.612,20.502,16.564,6.0888,0.99054,5.4433,12.38,12.948,6.774,1.2587,2.2298,7.4602,10.11,7.0097,2.0467,0.88614,4.2822,7.6097,6.7575,2.8706,0.5644,2.2598,5.4841,6.18,3.5471,0.7995,1.0707,3.7195,5.3442,3.9638,1.3074,0.51342,2.3297,4.3594,4.0784,1.8796,0.4043,1.3103,3.3144,3.9002,2.3735,0.59819,0.66111,2.3369,3.4856,2.6954,0.95468,0.35354,1.529,2.9476,2.8567,1.38,0.31175,0.88762,2.3125,2.8016,1.7683,0.47865,0.4642,1.6666,2.5594,2.0453,0.76621,0.26393,1.0933,2.1824,2.1822,1.1069,0.25959,0.63919,1.722,2.1531,1.4152,0.41004,0.34548,1.2508,1.9864,1.6445,0.65029,0.21177,0.82722,1.7047,1.7554,0.92884,0.22751,0.48742,1.3573,1.7478,1.189,0.36214,0.26686,0.98748,1.6151,1.3837,0.57391,0.1753,0.65251,1.3944,1.4821,0.81238,0.20522,0.38447,1.1029,1.4648,1.0262,0.32679,0.21333,0.79944,1.3463,1.1777,0.50571,0.14664,0.51793,1.1408,1.2377,0.69522,0.17717,0.30662,0.90515,1.2274,0.8767,0.28595,0.17584,0.66432,1.138,1.0156,0.44772,0.12785,0.43535,0.97628,1.0817,0.62437,0.1628,0.25389,0.77153,1.0713,0.78797,0.26902,0.14322,0.55217,0.98382,0.90821,0.41733,0.11133,0.34849,0.8196,0.94192,0.5631,0.15083,0.21078,0.66164,0.94819,0.71659,0.25601,0.12336,0.46948,0.85817,0.81431,0.39156,0.10504,0.29364,0.71254,0.83888,0.52339,0.14953,0.17185,0.5505,0.81346,0.63755,0.24608,0.10502,0.38798,0.74026,0.73917,0.37704,0.10354,0.24855,0.62883,0.78274,0.5175,0.15919,0.14356,0.47382,0.72644,0.60289,0.25473,0.088427,0.27117,0.73716
236,0,154.11,175.91,116.98,41.468,3.5366,10.893,32.694,37.589,21.714,4.5116,2.6982,13.273,20.715,16.085,5.5204,1.0235,6.02,12.787,12.696,6.186,1.0567,2.6503,7.9788,10.095,6.4905,1.6656,1.1043,4.8221,7.8062,6.3793,2.3889,0.56965,2.7371,5.8426,5.9841,3.0438,0.60848,1.4207,4.1759,5.3479,3.5168,0.96298,0.69306,2.806,4.5453,3.7497,1.4439,0.39652,1.7345,3.6466,3.7345,1.9198,0.41661,0.97068,2.7511,3.4943,2.291,0.63845,0.51367,1.9658,3.1214,2.5553,0.97725,0.30244,1.2798,2.6212,2.6485,1.345,0.30693,0.75285,2.0573,2.571,1.6671,0.46573,0.41003,1.5044,2.3516,1.9038,0.72585,0.2445,1.0055,2.0172,2.0148,1.017,0.24353,0.61374,1.6206,2.0021,1.2883,0.36182,0.34587,1.217,1.8693,1.4945,0.56494,0.20861,0.83544,1.6429,1.6198,0.80725,0.19812,0.52156,1.3453,1.6349,1.0412,0.29207,0.30061,1.029,1.5586,1.2327,0.45924,0.1828,0.71878,1.3795,1.3436,0.65756,0.16608,0.4569,1.1455,1.3691,0.85186,0.23499,0.2628,0.87428,1.2961,1.0014,0.36112,0.15815,0.62416,1.1651,1.1082,0.526,0.13708,0.41157,0.99334,1.1548,0.70105,0.18984,0.24436,0.78129,1.1245,0.85089,0.2994,0.14415,0.56377,1.0276,0.95939,0.44656,0.11826,0.36872,0.87509,1.008,0.60573,0.16177,0.21415,0.67994,0.96864,0.72572,0.2509,0.13013,0.50946,0.90988,0.8391,0.38364,0.10695,0.34,0.78396,0.88714,0.52655,0.14241,0.19926,0.61251,0.86209,0.63761,0.22122,0.12115,0.4494,0.79042,0.71972,0.32903,0.097083,0.29726,0.68821,0.77786,0.46516,0.13024,0.18604,0.55947,0.78707,0.59247,0.2109,0.11541,0.41136,0.72344,0.65164,0.30676,0.084476,0.25378,0.54682,0.82086
237,0,155.25,176.6,116.58,40.625,3.2992,11.491,33.35,37.512,21.035,4.086,3.0303,13.93,20.887,15.578,4.9743,1.106,6.6123,13.153,12.393,5.6034,0.91291,3.1114,8.4671,10.012,5.9502,1.3393,1.3878,5.3554,7.9289,5.9502,1.9448,0.65749,3.2394,6.1345,5.7097,2.5487,0.50571,1.831,4.5874,5.2542,3.0405,0.69669,0.96339,3.2718,4.6292,3.3529,1.0606,0.49958,2.1905,3.8897,3.467,1.4789,0.34918,1.3551,3.1057,3.3804,1.8534,0.42268,0.78518,2.3854,3.1673,2.1729,0.64296,0.4288,1.7067,2.8177,2.3734,0.94247,0.27558,1.1286,2.3718,2.4352,1.2531,0.28803,0.68739,1.8912,2.3684,1.5332,0.42888,0.38785,1.4086,2.1794,1.7371,0.64698,0.24064,0.97915,1.8987,1.8488,0.89543,0.21748,0.62793,1.5737,1.8585,1.1325,0.3016,0.36977,1.2196,1.7734,1.3356,0.46267,0.22073,0.88147,1.5941,1.4642,0.6631,0.1769,0.58969,1.3627,1.5234,0.87359,0.22344,0.36145,1.0878,1.4794,1.0519,0.33729,0.21519,0.81183,1.3654,1.1824,0.49313,0.14997,0.55354,1.1768,1.2344,0.65471,0.16195,0.35372,0.96888,1.2294,0.81241,0.23871,0.21558,0.75736,1.1761,0.94871,0.36292,0.13921,0.54317,1.057,1.035,0.50871,0.12923,0.35691,0.89455,1.066,0.65933,0.18067,0.21551,0.70832,1.036,0.7921,0.28162,0.13029,0.51023,0.93442,0.86624,0.39693,0.10772,0.35184,0.82124,0.92096,0.53458,0.14073,0.22545,0.6732,0.92013,0.66318,0.22151,0.13283,0.49317,0.84314,0.74443,0.32125,0.10029,0.34534,0.7369,0.78542,0.42906,0.11382,0.2198,0.60683,0.80337,0.5547,0.17797,0.13902,0.47702,0.77483,0.65903,0.27589,0.097961,0.34557,0.69556,0.71219,0.36575,0.096501,0.20061,0.54489,0.67194,0.59382
238,0,156.38,177.28,116.17,39.784,3.081,12.103,33.993,37.406,20.35,3.6879,3.394,14.581,21.018,15.044,4.4534,1.2373,7.2156,13.474,12.044,5.0321,0.82914,3.6076,8.9189,9.864,5.3975,1.0734,1.7313,5.8716,7.9753,5.48,1.549,0.82573,3.7533,6.3516,5.3651,2.078,0.4948,2.2868,4.9388,5.0668,2.5549,0.52023,1.3121,3.7048,4.607,2.9088,0.75065,0.70767,2.6513,4.0288,3.1149,1.0801,0.40061,1.7865,3.3742,3.1525,1.4178,0.32537,1.1446,2.7503,3.0811,1.7459,0.40999,0.67798,2.1235,2.8808,2.007,0.60661,0.38828,1.5458,2.5709,2.1693,0.85799,0.25713,1.0574,2.1984,2.2302,1.1259,0.26173,0.66696,1.7831,2.1818,1.3673,0.36945,0.40185,1.3751,2.0334,1.5557,0.54245,0.24603,1.0005,1.8232,1.6745,0.74797,0.19715,0.67461,1.5514,1.718,0.96347,0.23959,0.42427,1.2549,1.6694,1.1481,0.35101,0.25993,0.96169,1.5584,1.2989,0.51053,0.17578,0.6866,1.3768,1.3711,0.68328,0.17011,0.45775,1.158,1.3834,0.85136,0.22879,0.2813,0.91233,1.3129,0.9792,0.33066,0.17531,0.68635,1.2021,1.0718,0.46256,0.13566,0.48813,1.0637,1.1325,0.61145,0.15375,0.3189,0.88553,1.1328,0.75051,0.22058,0.19719,0.69538,1.0798,0.86708,0.32614,0.12944,0.50932,0.97969,0.9473,0.4548,0.11657,0.34075,0.83044,0.96472,0.57231,0.15041,0.21947,0.68143,0.95462,0.688,0.22605,0.14231,0.53536,0.90622,0.78841,0.33522,0.10433,0.36913,0.78444,0.82517,0.44225,0.11456,0.2474,0.65941,0.82334,0.5392,0.15925,0.15494,0.52014,0.79437,0.64353,0.24688,0.10651,0.39624,0.73967,0.7178,0.35099,0.097896,0.27412,0.65348,0.7515,0.44988,0.11994,0.15816,0.49924,0.69854,0.53271,0.26444
239,0,157.52,177.95,115.75,38.945,2.8824,12.729,34.623,37.272,19.657,3.3188,3.7887,15.223,21.107,14.487,3.9604,1.4168,7.8258,13.747,11.649,4.4774,0.80616,4.1329,9.328,9.6515,4.841,0.87228,2.1289,6.3609,7.9443,4.9789,1.2109,1.0701,4.2649,6.4875,4.9608,1.6466,0.57608,2.7718,5.2166,4.7934,2.0803,0.44129,1.7231,4.0841,4.4796,2.4406,0.5311,1.0088,3.0894,4.0551,2.7008,0.75029,0.56726,2.2338,3.5363,2.8285,1.0195,0.35463,1.561,3.0277,2.8708,1.3152,0.30124,1.0247,2.4866,2.8037,1.5901,0.37599,0.63178,1.9539,2.6297,1.8073,0.53374,0.37723,1.4687,2.3822,1.9575,0.7431,0.25017,1.0378,2.0684,2.0238,0.96804,0.23266,0.69844,1.7296,1.9994,1.1785,0.29812,0.4418,1.3878,1.9136,1.3564,0.42423,0.27476,1.0543,1.7541,1.4897,0.59279,0.19268,0.75796,1.5469,1.5515,0.77028,0.18916,0.51852,1.3128,1.5605,0.94997,0.25064,0.33065,1.059,1.4961,1.0887,0.35648,0.21083,0.8132,1.3784,1.1932,0.49155,0.15274,0.58167,1.2076,1.2318,0.62685,0.15372,0.39599,1.0243,1.23,0.75653,0.20346,0.26015,0.83845,1.1981,0.8817,0.29315,0.16795,0.64661,1.1124,0.97286,0.40675,0.12578,0.46995,0.99141,1.0261,0.53226,0.13192,0.31977,0.84404,1.0371,0.65708,0.18168,0.20262,0.67452,0.99187,0.75323,0.25876,0.13218,0.51914,0.91885,0.8276,0.3557,0.10749,0.38748,0.83738,0.8874,0.47534,0.12137,0.25373,0.69042,0.87264,0.57105,0.16785,0.16443,0.5568,0.8353,0.6453,0.23434,0.11235,0.42126,0.76819,0.71482,0.33349,0.097231,0.30759,0.69478,0.76023,0.43526,0.11845,0.20723,0.5905,0.77665,0.5309,0.16475,0.13017,0.43683,0.71313,0.57616,0.25563,0.13597
240,0,158.65,178.61,115.32,38.109,2.7034,13.368,35.238,37.109,18.959,2.9793,4.2128,15.854,21.154,13.909,3.4983,1.6434,8.4384,13.971,11.214,3.9452,0.84421,4.6807,9.6892,9.3778,4.2892,0.73948,2.5731,6.8136,7.8368,4.4582,0.93858,1.3843,4.7603,6.538,4.5093,1.2688,0.74678,3.2684,5.4103,4.4447,1.6365,0.46336,2.1775,4.3913,4.2536,1.9732,0.41406,1.3858,3.4784,3.967,2.2517,0.51172,0.83748,2.6645,3.5799,2.4336,0.69065,0.50793,1.9982,3.193,2.5558,0.92181,0.32745,1.4338,2.758,2.5946,1.169,0.27709,0.9774,2.3035,2.5408,1.3958,0.32319,0.63208,1.8639,2.4162,1.59,0.44247,0.39609,1.4418,2.2184,1.7317,0.60727,0.26044,1.0776,1.9779,1.8031,0.78915,0.21009,0.76578,1.7109,1.8261,0.97192,0.23165,0.51735,1.4229,1.781,1.1424,0.31271,0.33353,1.1386,1.683,1.2713,0.43061,0.22124,0.88175,1.5449,1.3685,0.57794,0.17067,0.64161,1.3648,1.4085,0.72165,0.17671,0.44622,1.1634,1.3986,0.86024,0.22877,0.29209,0.94281,1.3311,0.96363,0.31057,0.19185,0.73788,1.2337,1.0416,0.41229,0.14251,0.55987,1.1171,1.1022,0.53363,0.13548,0.39914,0.97234,1.1186,0.6525,0.16759,0.27013,0.81382,1.098,0.76066,0.23227,0.17713,0.65214,1.0423,0.84972,0.32316,0.12317,0.49184,0.94328,0.90234,0.4223,0.10919,0.35306,0.82699,0.91999,0.51822,0.13062,0.25356,0.72044,0.93732,0.62903,0.18692,0.16383,0.56909,0.8782,0.69715,0.25748,0.11403,0.43543,0.80624,0.74532,0.33343,0.097155,0.32344,0.71102,0.77418,0.42969,0.11537,0.2238,0.62072,0.79424,0.52203,0.15928,0.1542,0.51212,0.77976,0.60996,0.22379,0.10517,0.38751,0.68538,0.65065,0.28836,0.0925,0.3263
241,0,159.8,179.27,114.88,37.275,2.5443,14.02,35.838,36.918,18.257,2.6701,4.6653,16.473,21.158,13.314,3.0697,1.9156,9.0489,14.143,10.742,3.4409,0.94294,5.2446,9.9978,9.0472,3.7507,0.67717,3.0557,7.2206,7.6547,3.93,0.73872,1.7602,5.2259,6.502,4.0243,0.95666,1.001,3.7589,5.5126,4.0346,1.2423,0.58552,2.6541,4.6115,3.9404,1.5312,0.406,1.817,3.7953,3.77,1.7967,0.3804,1.1924,3.0473,3.5016,1.9987,0.45763,0.77243,2.4185,3.2314,2.1653,0.60328,0.48601,1.8637,2.9093,2.2763,0.7907,0.32126,1.3844,2.552,2.3154,0.98767,0.25415,0.98725,2.1882,2.2957,1.1817,0.26922,0.67712,1.8154,2.2088,1.354,0.34624,0.44803,1.4719,2.0751,1.4812,0.4619,0.29556,1.1535,1.904,1.579,0.60273,0.21208,0.87122,1.6972,1.6259,0.75772,0.19047,0.62764,1.471,1.6288,0.90126,0.21895,0.43858,1.2498,1.593,1.0371,0.29073,0.29432,1.0154,1.5107,1.1412,0.38607,0.20181,0.79927,1.3917,1.2117,0.49919,0.15493,0.59743,1.2344,1.2378,0.60841,0.15001,0.43039,1.0676,1.2317,0.71247,0.17968,0.30504,0.90893,1.2052,0.8175,0.24105,0.20856,0.74293,1.147,0.90129,0.32252,0.14712,0.58381,1.0603,0.96221,0.41699,0.12016,0.43855,0.95269,0.99906,0.5183,0.1273,0.3117,0.82314,0.99543,0.61304,0.16335,0.2112,0.68222,0.9584,0.68413,0.21656,0.15277,0.57255,0.92947,0.77095,0.29925,0.11293,0.43428,0.83812,0.80479,0.37881,0.10248,0.31843,0.73499,0.81659,0.45479,0.11663,0.22944,0.63422,0.80476,0.53356,0.1595,0.15942,0.5266,0.79625,0.61453,0.21892,0.11641,0.42835,0.75717,0.68202,0.29563,0.094858,0.32325,0.66593,0.68353,0.36765,0.094745,0.19161,0.66045
242,0,160.94,179.91,114.42,36.444,2.405,14.684,36.422,36.699,17.552,2.3921,5.1446,17.076,21.121,12.703,2.6771,2.2316,9.6527,14.263,10.238,2.9695,1.1013,5.8177,10.249,8.6643,3.2341,0.68642,3.5679,7.574,7.4019,3.406,0.61601,2.1882,5.6491,6.3802,3.5207,0.72033,1.3301,4.2251,5.5194,3.5796,0.91412,0.80235,3.1312,4.7343,3.5556,1.138,0.50735,2.2777,4.021,3.4764,1.3651,0.36515,1.6074,3.3544,3.3075,1.5577,0.33926,1.126,2.7855,3.1395,1.7353,0.38985,0.76131,2.2707,2.9244,1.8831,0.49717,0.5034,1.8048,2.6693,1.9814,0.63514,0.33565,1.3947,2.3966,2.0378,0.79241,0.2494,1.05,2.0994,2.0413,0.95323,0.22931,0.76291,1.8113,2.0033,1.0936,0.25917,0.53793,1.5276,1.928,1.2236,0.32724,0.3698,1.2579,1.815,1.3246,0.42636,0.25543,1.003,1.6721,1.398,0.53762,0.19133,0.78268,1.5217,1.4437,0.66061,0.17157,0.58511,1.3397,1.452,0.7775,0.18811,0.42374,1.1544,1.4223,0.88097,0.23414,0.29589,0.96036,1.3513,0.96177,0.2984,0.20592,0.77778,1.2567,1.0191,0.37508,0.15359,0.6237,1.1606,1.0654,0.46739,0.13243,0.47992,1.0442,1.0907,0.56132,0.13815,0.35509,0.91514,1.0886,0.65155,0.16813,0.25316,0.78124,1.0642,0.73719,0.22068,0.17606,0.64371,1.012,0.80163,0.28918,0.12612,0.50508,0.92459,0.83457,0.35449,0.10799,0.40846,0.86404,0.88168,0.44528,0.11257,0.30209,0.75275,0.87985,0.52015,0.13648,0.21373,0.63725,0.85016,0.58045,0.17473,0.15394,0.533,0.81177,0.63152,0.23042,0.11306,0.43099,0.76666,0.69424,0.30037,0.09739,0.34168,0.71326,0.73724,0.37992,0.10191,0.25549,0.62946,0.7209,0.43308,0.11758,0.16952,0.46305,0.83231
243,0,162.09,180.55,113.95,35.616,2.2854,15.359,36.99,36.453,16.847,2.1462,5.6492,17.662,21.041,12.08,2.3224,2.5894,10.246,14.329,9.706,2.5356,1.3174,6.393,10.44,8.2345,2.7475,0.76712,4.1005,7.8671,7.0838,2.8979,0.57342,2.6576,6.0183,6.1761,3.014,0.56747,1.7228,4.6507,5.4303,3.0976,0.66569,1.1043,3.5867,4.7535,3.1188,0.81406,0.71251,2.7413,4.142,3.1045,0.98488,0.46696,2.0532,3.5637,3.0121,1.1448,0.34502,1.5392,3.0676,2.9254,1.3053,0.30181,1.1262,2.6134,2.8018,1.4572,0.32098,0.80259,2.1891,2.6412,1.5806,0.38333,0.55685,1.799,2.46,1.6793,0.479,0.38594,1.4574,2.2491,1.7428,0.59574,0.27628,1.1503,2.0354,1.7755,0.71239,0.21956,0.88992,1.8137,1.7778,0.83379,0.20404,0.67061,1.5917,1.7497,0.94666,0.2263,0.49199,1.3676,1.6918,1.0493,0.27459,0.35499,1.1608,1.6229,1.1387,0.34606,0.25495,0.95726,1.5171,1.2068,0.43034,0.19034,0.7711,1.3955,1.2448,0.51816,0.15616,0.60237,1.252,1.2514,0.60418,0.14895,0.45707,1.1006,1.2315,0.68011,0.16501,0.34456,0.96646,1.209,0.75715,0.2033,0.25545,0.82882,1.1669,0.82916,0.25641,0.18601,0.69218,1.104,0.88493,0.32028,0.13934,0.56346,1.0282,0.92835,0.39555,0.11663,0.44293,0.93648,0.95329,0.47124,0.11577,0.33214,0.81868,0.93647,0.5298,0.13129,0.25926,0.73875,0.94483,0.6075,0.16979,0.1903,0.62989,0.90742,0.66634,0.21788,0.13661,0.51371,0.8464,0.69907,0.26745,0.1086,0.41791,0.78261,0.72309,0.32257,0.09668,0.32623,0.71786,0.75463,0.39607,0.10473,0.25622,0.64995,0.77254,0.46913,0.12875,0.19425,0.56763,0.75746,0.50419,0.156,0.12443,0.44454,0.66024,0.6843
244,0,163.23,181.18,113.47,34.792,2.1857,16.045,37.541,36.179,16.143,1.9327,6.1775,18.228,20.92,11.448,2.0079,2.9866,10.824,14.34,9.1509,2.1436,1.589,6.9636,10.568,7.764,2.2985,0.91784,4.6438,8.094,6.7072,2.4171,0.61191,3.1561,6.3236,5.8957,2.5196,0.503,2.1658,5.0203,5.2489,2.6079,0.5074,1.478,3.9996,4.6683,2.6518,0.57655,1.0102,3.1813,4.151,2.6772,0.68044,0.67897,2.4988,3.6599,2.6377,0.79213,0.47444,1.9774,3.2404,2.6084,0.91522,0.34761,1.5447,2.8572,2.5546,1.0448,0.28175,1.1846,2.4918,2.4711,1.1631,0.26459,0.88863,2.1456,2.3695,1.2714,0.28745,0.65836,1.8364,2.2408,1.3615,0.34079,0.47911,1.5427,2.1041,1.4333,0.40869,0.35057,1.2829,1.9548,1.4841,0.49076,0.25927,1.0492,1.7989,1.5162,0.57929,0.20456,0.84332,1.6323,1.5253,0.67144,0.18032,0.6666,1.471,1.5256,0.76335,0.18302,0.51675,1.301,1.4945,0.84981,0.20759,0.392,1.1321,1.4437,0.91841,0.24601,0.29205,0.96731,1.3688,0.97065,0.29607,0.21566,0.80845,1.2749,1.0017,0.34903,0.16668,0.67465,1.1913,1.0339,0.41197,0.13945,0.55611,1.1,1.0559,0.48222,0.12802,0.44347,0.99756,1.0589,0.54902,0.13295,0.34516,0.89282,1.0518,0.61613,0.1553,0.26205,0.78285,1.0288,0.67948,0.1906,0.19187,0.66233,0.9684,0.71079,0.22688,0.15008,0.57752,0.93842,0.76413,0.28133,0.12174,0.48187,0.88063,0.79544,0.34122,0.10348,0.37894,0.7937,0.79886,0.3892,0.10241,0.30445,0.7149,0.79317,0.4347,0.11196,0.23458,0.63412,0.79604,0.50007,0.13944,0.18513,0.56611,0.78799,0.55717,0.17729,0.14059,0.49412,0.76258,0.59591,0.20624,0.097487,0.38227,0.67126,0.60402,0.35208
245,0,164.38,181.8,112.98,33.971,2.1061,16.741,38.073,35.879,15.441,1.7522,6.7282,18.772,20.757,10.81,1.735,3.4206,11.382,14.297,8.5775,1.7973,1.913,7.5224,10.632,7.2601,1.8939,1.1361,5.188,8.2502,6.2797,1.9745,0.73057,3.6712,6.5566,5.547,2.0526,0.52901,2.6441,5.3205,4.9822,2.1303,0.44594,1.9075,4.351,4.4828,2.1783,0.43799,1.384,3.5726,4.0479,2.2212,0.47152,0.98701,2.9132,3.6363,2.2122,0.52719,0.71711,2.404,3.2888,2.2167,0.60099,0.52292,1.9757,2.977,2.2085,0.69038,0.38392,1.6058,2.6774,2.1797,0.78086,0.29419,1.2874,2.3876,2.1378,0.87239,0.2459,1.0258,2.1288,2.0758,0.95925,0.2307,0.80343,1.8722,2.0054,1.0389,0.23912,0.62721,1.6404,1.9227,1.1066,0.26577,0.48117,1.4234,1.8334,1.1673,0.30719,0.36627,1.2251,1.7323,1.214,0.36068,0.27931,1.0438,1.6297,1.2563,0.42242,0.21795,0.8811,1.515,1.2786,0.49015,0.17855,0.7293,1.3905,1.2832,0.55168,0.15659,0.59512,1.2632,1.2693,0.61031,0.15033,0.47372,1.1272,1.2335,0.65696,0.15683,0.37929,1.0091,1.2052,0.70879,0.17708,0.3035,0.9025,1.1727,0.76105,0.20853,0.23563,0.78933,1.1255,0.80167,0.24543,0.18258,0.68202,1.0734,0.8398,0.29088,0.14377,0.5789,1.0111,0.86974,0.34309,0.11791,0.47394,0.92572,0.86657,0.3813,0.10749,0.39944,0.86734,0.8834,0.43546,0.11043,0.33207,0.79772,0.88943,0.49127,0.12304,0.25459,0.69671,0.85896,0.52801,0.14073,0.20387,0.61996,0.82707,0.55691,0.16266,0.15912,0.53845,0.79868,0.60446,0.20376,0.12878,0.47664,0.77492,0.64238,0.24585,0.10577,0.40527,0.74585,0.67243,0.28533,0.088782,0.30908,0.66034,0.64512,0.34525,0.14137
246,0,165.53,182.41,112.47,33.156,2.0467,17.447,38.588,35.552,14.741,1.6053,7.2996,19.293,20.554,10.17,1.5054,3.8891,11.917,14.2,7.9912,1.5002,2.2859,8.0628,10.63,6.7295,1.5402,1.4182,5.7231,8.3328,5.8105,1.58,0.9266,4.1897,6.7109,5.1401,1.6274,0.64469,3.1413,5.5404,4.6401,1.6837,0.48394,2.3735,4.6246,4.206,1.7223,0.40575,1.8135,3.8929,3.8386,1.7647,0.37171,1.3704,3.2675,3.4943,1.7676,0.37055,1.0534,2.7834,3.2087,1.7852,0.39161,0.811,2.3768,2.9608,1.7998,0.43217,0.6161,2.018,2.724,1.8022,0.48159,0.46833,1.7006,2.4921,1.797,0.53919,0.36046,1.4332,2.2895,1.7801,0.60121,0.28379,1.1942,2.0814,1.7567,0.66426,0.23527,0.99674,1.8928,1.724,0.72217,0.20568,0.82259,1.7121,1.6877,0.7818,0.19319,0.67345,1.5458,1.643,0.83569,0.1961,0.54589,1.3869,1.5943,0.88917,0.21128,0.44099,1.2424,1.536,0.93414,0.23781,0.35232,1.0956,1.4633,0.96634,0.26664,0.2802,0.9612,1.3867,0.98877,0.30039,0.22042,0.82709,1.2928,0.9926,0.33164,0.17954,0.71727,1.2112,1.0022,0.37039,0.15273,0.62459,1.1427,1.0145,0.41536,0.13327,0.52919,1.0607,1.015,0.4567,0.12296,0.44454,0.9804,1.0131,0.5018,0.12293,0.36718,0.89715,1.0036,0.5469,0.13172,0.29422,0.80078,0.96992,0.57284,0.1433,0.24337,0.72809,0.95073,0.60782,0.16547,0.20342,0.66553,0.93241,0.65058,0.1972,0.15844,0.56823,0.87128,0.66409,0.2242,0.13011,0.4989,0.82604,0.672,0.24902,0.11079,0.42827,0.77567,0.69256,0.29266,0.099375,0.37242,0.74446,0.71272,0.33274,0.096699,0.31406,0.69914,0.73472,0.37475,0.096008,0.25505,0.60318,0.70961,0.38988,0.11913,0.24704
247,0,166.68,183.02,111.96,32.344,2.0075,18.162,39.082,35.2,14.047,1.4923,7.8901,19.787,20.311,9.5299,1.3205,4.3888,12.425,14.05,7.3974,1.2554,2.7036,8.5784,10.563,6.1799,1.2429,1.7593,6.2391,8.3403,5.3097,1.2425,1.1954,4.6983,6.7823,4.6869,1.2569,0.84634,3.6404,5.6722,4.2356,1.2858,0.61987,2.8557,4.8077,3.8513,1.3067,0.48151,2.2752,4.1237,3.5356,1.3362,0.38751,1.8033,3.5369,3.2443,1.3373,0.33442,1.4562,3.0839,3.0071,1.3527,0.30636,1.1843,2.7084,2.8104,1.3712,0.29797,0.95249,2.3738,2.626,1.3845,0.3026,0.76468,2.0736,2.445,1.3946,0.31942,0.61445,1.8194,2.2938,1.4005,0.34533,0.49135,1.5852,2.1338,1.4024,0.37766,0.39793,1.3888,1.9908,1.3981,0.40919,0.32299,1.211,1.8529,1.3941,0.44684,0.2636,1.0538,1.7284,1.3863,0.48479,0.21958,0.91087,1.605,1.3741,0.52482,0.18904,0.78871,1.496,1.3577,0.56451,0.16988,0.67484,1.375,1.327,0.59692,0.15812,0.57503,1.2644,1.2944,0.62675,0.15269,0.48063,1.1442,1.2426,0.64457,0.15262,0.40815,1.0448,1.1986,0.66647,0.1609,0.34932,0.96381,1.1713,0.6958,0.17493,0.29086,0.87243,1.13,0.71857,0.19074,0.24161,0.78879,1.0901,0.74261,0.21242,0.20036,0.7073,1.0459,0.76432,0.23808,0.16331,0.62014,0.98578,0.76936,0.25912,0.13787,0.55312,0.93655,0.77641,0.28297,0.12393,0.50119,0.90766,0.79833,0.32112,0.1088,0.42354,0.83087,0.78256,0.34459,0.10096,0.3648,0.77553,0.77301,0.36343,0.097812,0.31786,0.71557,0.76472,0.39779,0.10408,0.26905,0.67608,0.77294,0.43009,0.1134,0.23315,0.6275,0.77392,0.47021,0.12602,0.19303,0.55888,0.71926,0.48593,0.13583,0.13154,0.57327
248,0,167.83,183.61,111.43,31.538,1.9886,18.885,39.558,34.822,13.359,1.4135,8.4979,20.255,20.03,8.8934,1.1814,4.9164,12.901,13.848,6.8016,1.0655,3.1615,9.0629,10.432,5.6197,1.0066,2.1538,6.727,8.2723,4.7874,0.96959,1.5303,5.1839,6.769,4.2005,0.95239,1.1274,4.1243,5.711,3.7843,0.95265,0.84799,3.3326,4.8921,3.4357,0.95262,0.6612,2.7436,4.2518,3.1569,0.96248,0.51788,2.2565,3.7026,2.9047,0.95387,0.42162,1.8929,3.2804,2.7015,0.9577,0.35314,1.6073,2.938,2.5409,0.96769,0.30231,1.3556,2.6323,2.3949,0.97732,0.2662,1.1451,2.3573,2.2526,0.98662,0.24438,0.97056,2.1263,2.1409,0.99688,0.23295,0.81891,1.9098,2.0203,1.0055,0.23131,0.69676,1.7287,1.9154,1.01,0.23133,0.59325,1.5638,1.815,1.0175,0.2382,0.50224,1.4176,1.7289,1.0252,0.24895,0.42517,1.2795,1.6406,1.0287,0.26329,0.36192,1.162,1.5685,1.0329,0.28083,0.30714,1.0458,1.4791,1.0255,0.29588,0.26227,0.94135,1.4005,1.0189,0.31193,0.22053,0.83556,1.307,0.99557,0.3231,0.18959,0.75206,1.2303,0.97654,0.33711,0.16846,0.68301,1.1743,0.97559,0.35861,0.14831,0.60912,1.1061,0.96446,0.37779,0.13234,0.54311,1.0444,0.956,0.39983,0.12116,0.48266,0.98389,0.94543,0.42344,0.11328,0.42024,0.91182,0.92334,0.44012,0.10909,0.36819,0.85093,0.8983,0.45152,0.11078,0.33699,0.81443,0.90277,0.48269,0.11771,0.2848,0.73996,0.86393,0.49169,0.12261,0.24483,0.67798,0.83507,0.49942,0.12789,0.21532,0.62852,0.80352,0.51405,0.14239,0.18585,0.57872,0.79779,0.53918,0.15707,0.16444,0.54172,0.78362,0.56654,0.17814,0.14076,0.49228,0.73333,0.55457,0.18967,0.11186,0.37145,0.82156
249,0,168.99,184.2,110.89,30.738,1.99,19.616,40.013,34.42,12.679,1.3691,9.121,20.693,19.711,8.2635,1.0888,5.4689,13.344,13.596,6.2087,0.93208,3.6544,9.5104,10.238,5.0566,0.83514,2.595,7.1778,8.1302,4.2547,0.76735,1.9233,5.6341,6.6714,3.6951,0.72322,1.4788,4.5765,5.6555,3.303,0.69746,1.1587,3.7836,4.8739,2.9793,0.67766,0.93542,3.1928,4.2698,2.7253,0.66675,0.75431,2.6997,3.753,2.4999,0.64602,0.62536,2.3284,3.3566,2.3183,0.63557,0.52761,2.0396,3.0429,2.1798,0.63154,0.44474,1.7807,2.7642,2.0582,0.62995,0.37692,1.5609,2.5142,1.9412,0.62971,0.32477,1.3767,2.3075,1.8543,0.63295,0.28223,1.2122,2.113,1.7607,0.63661,0.25177,1.0761,1.9517,1.6812,0.63699,0.22476,0.96035,1.8062,1.6066,0.64148,0.20313,0.85414,1.6795,1.5474,0.64808,0.18707,0.76058,1.5561,1.4842,0.65094,0.17642,0.68162,1.4546,1.4386,0.65755,0.16837,0.6077,1.3499,1.3749,0.6558,0.16174,0.54446,1.2553,1.3227,0.65638,0.15614,0.4795,1.1552,1.2549,0.64533,0.15163,0.42811,1.075,1.1991,0.63575,0.15073,0.38997,1.0116,1.1653,0.64166,0.15297,0.34744,0.94239,1.1217,0.64228,0.15529,0.30972,0.87972,1.0843,0.64562,0.15974,0.27526,0.82213,1.0504,0.64969,0.16638,0.24121,0.75934,1.0047,0.64913,0.17265,0.21067,0.69787,0.95815,0.63657,0.17569,0.19831,0.67078,0.94399,0.6541,0.19088,0.1741,0.60796,0.89486,0.64504,0.1987,0.15238,0.55458,0.84713,0.63486,0.20396,0.13819,0.51434,0.81,0.62563,0.21554,0.12367,0.47396,0.78403,0.64068,0.23145,0.11579,0.44377,0.76639,0.65176,0.25236,0.10775,0.40671,0.73346,0.62528,0.25506,0.086113,0.33914,0.62078,0.76401
250,0,170.14,184.78,110.34,29.943,2.0112,20.353,40.447,33.995,12.007,1.359,9.7573,21.101,19.356,7.6435,1.043,6.0424,13.749,13.295,5.6242,0.85651,4.177,9.9153,9.9834,4.4985,0.73105,3.0752,7.5832,7.9167,3.7228,0.64033,2.3651,6.0374,6.4922,3.1849,0.5764,1.8892,4.9816,5.5077,2.8101,0.53043,1.5391,4.1885,4.7539,2.5042,0.49577,1.2898,3.5983,4.1766,2.2664,0.46737,1.0816,3.1031,3.6848,2.059,0.43684,0.92976,2.7275,3.3061,1.8904,0.41499,0.81368,2.44,3.013,1.7637,0.39789,0.70991,2.1804,2.7543,1.6555,0.38457,0.62098,1.9588,2.5237,1.5527,0.37348,0.5492,1.7736,2.3362,1.4783,0.36618,0.48525,1.6062,2.1603,1.4001,0.36135,0.43526,1.4653,2.0152,1.3338,0.35327,0.39075,1.348,1.8868,1.2729,0.34909,0.34949,1.2381,1.7778,1.2272,0.34711,0.31455,1.1404,1.669,1.1772,0.3427,0.28807,1.0588,1.5832,1.144,0.34212,0.26079,0.97966,1.4926,1.0956,0.33692,0.23835,0.91083,1.4106,1.0578,0.3335,0.21466,0.83622,1.3223,1.0074,0.32417,0.19596,0.77521,1.2492,0.96378,0.31523,0.18446,0.7323,1.1949,0.94047,0.31604,0.17037,0.6824,1.1381,0.91202,0.31489,0.15701,0.63705,1.0865,0.88872,0.31514,0.14485,0.59529,1.0412,0.87147,0.31738,0.13284,0.55146,0.9917,0.84635,0.31962,0.12148,0.50439,0.93158,0.81043,0.31021,0.11826,0.49123,0.91546,0.80744,0.32146,0.11262,0.45312,0.86328,0.78407,0.32301,0.10492,0.41294,0.81231,0.75201,0.31864,0.10114,0.38661,0.77313,0.72627,0.3165,0.097491,0.35585,0.74325,0.72298,0.32986,0.097514,0.33961,0.72174,0.72082,0.34233,0.096577,0.31921,0.69501,0.7067,0.3296,0.086013,0.26793,0.61232,0.6526,0.45303
251,0,171.3,185.35,109.78,29.153,2.0526,21.098,40.859,33.546,11.346,1.3832,10.405,21.477,18.966,7.0361,1.0444,6.6331,14.114,12.948,5.0535,0.83953,4.7235,10.273,9.6726,3.9537,0.69594,3.5866,7.936,7.6361,3.2027,0.59141,2.8449,6.3836,6.2362,2.6849,0.51642,2.3455,5.3256,5.273,2.3243,0.45827,1.9733,4.5299,4.5374,2.0332,0.41618,1.7058,3.938,3.9777,1.8076,0.37673,1.4785,3.4395,3.5024,1.6143,0.34205,1.3111,3.0581,3.1332,1.455,0.31569,1.185,2.7705,2.851,1.3349,0.29122,1.0692,2.5103,2.6038,1.2342,0.27088,0.96794,2.2877,2.3848,1.1399,0.25357,0.88569,2.1031,2.208,1.0707,0.23876,0.80931,1.9355,2.0438,1.0013,0.22872,0.74848,1.792,1.9072,0.94094,0.21535,0.69552,1.6756,1.7883,0.88636,0.20521,0.6442,1.5657,1.6893,0.84544,0.19605,0.59957,1.468,1.5887,0.8006,0.18701,0.56759,1.388,1.5113,0.77024,0.17977,0.53038,1.3093,1.4294,0.72938,0.17141,0.50067,1.2395,1.3548,0.69685,0.16303,0.46671,1.162,1.2758,0.65646,0.15341,0.439,1.0955,1.2056,0.61897,0.14571,0.42432,1.0516,1.1547,0.59709,0.1416,0.40316,1.0021,1.1066,0.57421,0.13617,0.38194,0.95597,1.062,0.55474,0.13083,0.36279,0.91604,1.0253,0.54199,0.12685,0.34107,0.87332,0.98782,0.52598,0.12302,0.31612,0.81832,0.9308,0.49643,0.11735,0.3147,0.80763,0.91719,0.49154,0.11874,0.29876,0.77124,0.88097,0.48212,0.11679,0.27478,0.72304,0.83686,0.46017,0.11352,0.26571,0.69092,0.79986,0.44012,0.11023,0.25018,0.65935,0.78336,0.44378,0.11306,0.24518,0.6464,0.76997,0.44286,0.11441,0.23045,0.63255,0.75726,0.43528,0.10598,0.19707,0.57248,0.68496,0.43776,0.17442
252,0,172.45,185.92,109.21,28.37,2.1142,21.848,41.249,33.075,10.697,1.4418,11.062,21.82,18.543,6.4443,1.093,7.2376,14.435,12.558,4.5016,0.88137,5.288,10.579,9.3093,3.43,0.73045,4.1208,8.2297,7.2938,2.7054,0.62173,3.3514,6.6642,5.9104,2.2093,0.54517,2.8328,5.5969,4.96,1.8639,0.48393,2.443,4.7928,4.2347,1.5889,0.44293,2.1615,4.1929,3.6843,1.3766,0.40051,1.9196,3.6865,3.2186,1.1977,0.36877,1.7398,3.2936,2.852,1.0496,0.34653,1.6074,2.9994,2.5728,0.93677,0.32272,1.4838,2.7337,2.3298,0.84394,0.30264,1.3745,2.5054,2.1155,0.75861,0.28665,1.2863,2.3168,1.9421,0.69457,0.2709,1.2021,2.1455,1.783,0.63355,0.26241,1.1345,1.9952,1.6482,0.57922,0.25082,1.0771,1.875,1.5317,0.53088,0.24182,1.0207,1.7613,1.435,0.49365,0.23195,0.97102,1.66,1.3362,0.45418,0.22585,0.93832,1.5771,1.2591,0.4256,0.2185,0.89632,1.4959,1.1799,0.39205,0.21251,0.86281,1.421,1.1067,0.36389,0.20463,0.8228,1.3393,1.0325,0.33279,0.19761,0.78739,1.2641,0.96154,0.30333,0.19639,0.77111,1.2136,0.90798,0.28374,0.19499,0.7478,1.162,0.86232,0.26516,0.19028,0.72279,1.1123,0.81819,0.24829,0.18559,0.70263,1.0719,0.78271,0.23668,0.18057,0.67804,1.0295,0.74979,0.2244,0.1717,0.64406,0.96869,0.69595,0.20445,0.17525,0.64464,0.95096,0.67487,0.19719,0.17641,0.62825,0.91925,0.6492,0.19205,0.16659,0.59137,0.86693,0.61103,0.17898,0.16677,0.57831,0.82789,0.5746,0.16596,0.16297,0.55679,0.79951,0.56296,0.1666,0.16298,0.55554,0.7865,0.54897,0.1631,0.15863,0.54062,0.78088,0.53981,0.15538,0.15084,0.49004,0.72731,0.49179,0.17166,0.1841
253,0,173.61,186.47,108.63,27.592,2.1962,22.603,41.616,32.582,10.061,1.5349,11.727,22.128,18.089,5.8712,1.1887,7.852,14.712,12.128,3.9735,0.98168,5.8642,10.83,8.8979,2.9349,0.83405,4.6681,8.4589,6.8965,2.2417,0.73064,3.8726,6.8719,5.5233,1.7718,0.66184,3.3353,5.786,4.5798,1.4465,0.60642,2.9285,4.9655,3.8595,1.1929,0.57474,2.633,4.349,3.3133,0.99888,0.53726,2.3762,3.8274,2.8533,0.83958,0.51499,2.1825,3.4149,2.4862,0.70924,0.5048,2.0418,3.1048,2.2059,0.60989,0.48916,1.909,2.8257,1.9639,0.53078,0.47608,1.7899,2.5842,1.7515,0.46038,0.46822,1.6939,2.3836,1.5784,0.40763,0.45764,1.6002,2.2015,1.4224,0.36085,0.45653,1.5231,2.0369,1.2876,0.31919,0.45271,1.458,1.9047,1.1714,0.28364,0.45085,1.3939,1.7798,1.0745,0.25638,0.44607,1.3361,1.6675,0.97693,0.22957,0.44875,1.2985,1.5733,0.89853,0.20999,0.44686,1.2487,1.4825,0.82185,0.19039,0.44709,1.2063,1.3949,0.75021,0.1735,0.44387,1.1565,1.3041,0.68167,0.1569,0.44014,1.1073,1.2152,0.61352,0.14368,0.44653,1.0811,1.1503,0.56,0.13607,0.45284,1.0509,1.09,0.51698,0.12825,0.45175,1.017,1.0302,0.47451,0.12162,0.45197,0.99116,0.98219,0.44019,0.11734,0.44984,0.96071,0.9341,0.41025,0.11177,0.43795,0.91569,0.86742,0.36619,0.10966,0.44898,0.90549,0.8322,0.34082,0.11163,0.45741,0.88686,0.79978,0.32208,0.10888,0.43843,0.83688,0.74454,0.29349,0.10829,0.44012,0.81197,0.6969,0.26433,0.10911,0.43464,0.78272,0.66796,0.25416,0.11003,0.43958,0.7787,0.64576,0.24025,0.1135,0.43757,0.76495,0.63765,0.22998,0.11072,0.42477,0.70542,0.59372,0.20699,0.096631,0.47298
254,0,174.77,187.02,108.04,26.821,2.2981,23.363,41.96,32.069,9.4387,1.6622,12.397,22.4,17.606,5.3194,1.3307,8.4723,14.94,11.661,3.4742,1.1394,6.4459,11.022,8.444,2.4755,1.0051,5.2194,8.6194,6.4521,1.8212,0.91561,4.3959,7.001,5.0856,1.385,0.86279,3.8366,5.8866,4.1461,1.0879,0.82074,3.4094,5.0405,3.4292,0.86417,0.80492,3.0953,4.3979,2.886,0.69713,0.77846,2.8187,3.8525,2.432,0.56586,0.76969,2.6044,3.4121,2.0663,0.46334,0.77629,2.4479,3.0768,1.7865,0.38753,0.77304,2.2988,2.7762,1.5478,0.33167,0.77016,2.1624,2.5139,1.3406,0.28569,0.77303,2.0502,2.2936,1.1715,0.2542,0.76951,1.9389,2.0941,1.0231,0.23062,0.77653,1.8434,1.9094,0.89402,0.21149,0.78082,1.7607,1.7585,0.78417,0.19834,0.78613,1.6794,1.6168,0.69286,0.19075,0.7861,1.6035,1.4885,0.60418,0.18619,0.79564,1.5491,1.3778,0.53233,0.18597,0.79747,1.4814,1.2732,0.46658,0.18827,0.79969,1.4188,1.17,0.40595,0.19122,0.79721,1.3495,1.0691,0.35183,0.19435,0.78935,1.276,0.96799,0.29945,0.20425,0.79405,1.2258,0.88817,0.25934,0.21816,0.80204,1.1776,0.81861,0.22865,0.22691,0.79743,1.1243,0.74963,0.19943,0.23772,0.79599,1.0813,0.69327,0.17712,0.24724,0.79009,1.0354,0.63962,0.15848,0.25157,0.76971,0.97398,0.57388,0.13696,0.2691,0.77257,0.93706,0.52512,0.1251,0.28937,0.781,0.90634,0.4914,0.11725,0.28845,0.74721,0.8425,0.44106,0.1074,0.29841,0.73743,0.79699,0.3941,0.099243,0.31206,0.71946,0.75512,0.36647,0.09805,0.31864,0.72225,0.73502,0.33885,0.097184,0.33517,0.71724,0.71411,0.32495,0.095038,0.34039,0.68709,0.65246,0.29131,0.087158,0.2811,0.77557
255,0,175.94,187.56,107.44,26.056,2.4197,24.127,42.28,31.536,8.8321,1.8231,13.071,22.635,17.095,4.7918,1.5184,9.0946,15.119,11.162,3.008,1.3529,7.0262,11.153,7.9537,2.0587,1.2408,5.7658,8.7083,5.9692,1.4525,1.1725,4.9085,7.0481,4.6091,1.0603,1.1418,4.3206,5.8953,3.6744,0.80183,1.1183,3.8657,5.0143,2.9636,0.61859,1.1219,3.5237,4.3366,2.4271,0.48939,1.1091,3.2185,3.7601,1.9841,0.39641,1.1137,2.9728,3.2853,1.6274,0.33317,1.1367,2.7883,2.918,1.3557,0.2922,1.1445,2.6113,2.5907,1.1292,0.27002,1.1491,2.4454,2.3033,0.93705,0.25822,1.1587,2.3043,2.0599,0.78266,0.25797,1.1573,2.1635,1.8411,0.65303,0.26549,1.1654,2.037,1.6367,0.54264,0.2771,1.1698,1.9235,1.467,0.45216,0.29345,1.1735,1.813,1.31,0.37987,0.31256,1.1689,1.7068,1.1686,0.3147,0.33558,1.1731,1.6213,1.0451,0.26483,0.36064,1.167,1.5248,0.93183,0.22454,0.38635,1.1568,1.4309,0.8212,0.19041,0.41104,1.1412,1.3331,0.71918,0.16389,0.43124,1.1132,1.2287,0.61888,0.14366,0.4608,1.0972,1.1453,0.53747,0.13426,0.49462,1.0895,1.0716,0.47041,0.12945,0.51542,1.0647,0.99334,0.40617,0.12791,0.53903,1.0446,0.92693,0.35451,0.13133,0.55762,1.0187,0.86161,0.30826,0.13481,0.56487,0.97751,0.78527,0.25995,0.14412,0.58734,0.94976,0.72001,0.22051,0.16348,0.61748,0.93912,0.67404,0.19703,0.17092,0.60989,0.88277,0.60447,0.16752,0.18342,0.61423,0.84537,0.54426,0.14168,0.20176,0.62261,0.80187,0.49521,0.12804,0.21648,0.62763,0.7858,0.45971,0.11551,0.23716,0.64409,0.76337,0.43122,0.10964,0.25171,0.64476,0.70737,0.37823,0.090904,0.23994,0.5571,0.81385
256,0,177.11,188.09,106.82,25.299,2.5611,24.893,42.576,30.984,8.2419,2.0171,13.745,22.834,16.56,4.2911,1.7507,9.7149,15.249,10.635,2.5794,1.6201,7.599,11.223,7.4336,1.6904,1.5376,6.2978,8.7241,5.4573,1.1434,1.4954,5.3983,7.0122,4.1071,0.80694,1.4904,4.7717,5.8118,3.1818,0.59907,1.4874,4.2781,4.8882,2.484,0.46807,1.5096,3.896,4.1685,1.9626,0.38805,1.5087,3.5498,3.5565,1.541,0.34349,1.5213,3.2589,3.045,1.2063,0.32996,1.5538,3.0317,2.6437,0.95604,0.33351,1.5648,2.8126,2.2898,0.75604,0.35305,1.5672,2.6038,1.9796,0.59396,0.3817,1.5716,2.4199,1.7168,0.47029,0.41846,1.5597,2.2376,1.4845,0.37488,0.45942,1.5538,2.0687,1.2695,0.30034,0.50324,1.5423,1.9134,1.0906,0.24582,0.54827,1.5271,1.7643,0.93029,0.20919,0.59253,1.5006,1.62,0.78946,0.18354,0.63823,1.4795,1.4955,0.66821,0.17206,0.68329,1.4463,1.3659,0.56283,0.17097,0.72197,1.4036,1.2385,0.46449,0.17654,0.75737,1.3557,1.1133,0.38051,0.18675,0.77934,1.2893,0.98353,0.30393,0.20768,0.81008,1.2323,0.87306,0.24562,0.23808,0.84582,1.1889,0.78003,0.20248,0.26477,0.85986,1.1279,0.68666,0.16591,0.29493,0.87588,1.0726,0.60685,0.14091,0.32678,0.88407,1.013,0.5337,0.12226,0.35236,0.8749,0.94265,0.45863,0.10934,0.38343,0.87355,0.87298,0.38764,0.10766,0.43193,0.88737,0.83013,0.34108,0.11029,0.44722,0.85701,0.75304,0.28648,0.11395,0.46805,0.83128,0.68636,0.23735,0.12482,0.49574,0.80806,0.61948,0.20183,0.13678,0.51677,0.79308,0.57963,0.17442,0.15717,0.54513,0.78384,0.53752,0.15499,0.17558,0.56526,0.75905,0.46789,0.12561,0.17191,0.52698,0.67329,0.55231
257,0,178.27,188.61,106.2,24.55,2.7224,25.662,42.849,30.413,7.6699,2.2439,14.419,22.994,16.001,3.8197,2.0262,10.329,15.327,10.082,2.192,1.9382,8.1582,11.228,6.8906,1.3756,1.8907,6.8064,8.6665,4.9263,0.90059,1.8773,5.8536,6.8942,3.5931,0.63224,1.898,5.1754,5.6389,2.6858,0.48733,1.9132,4.6296,4.6677,2.0126,0.41999,1.9486,4.1928,3.9032,1.5193,0.3992,1.9524,3.791,3.2555,1.1336,0.41095,1.9619,3.4405,2.7105,0.83806,0.45402,1.9906,3.1554,2.2799,0.62688,0.50729,1.9899,2.8811,1.9069,0.47098,0.57098,1.9735,2.6176,1.5842,0.35655,0.63945,1.9545,2.3806,1.3146,0.28132,0.71102,1.9132,2.1493,1.0835,0.23598,0.77871,1.8727,1.9327,0.87601,0.21331,0.84583,1.8239,1.7323,0.70768,0.20904,0.90756,1.7686,1.5442,0.56512,0.221,0.9634,1.7,1.3648,0.44732,0.24459,1.014,1.6322,1.2062,0.35252,0.28038,1.0604,1.5529,1.0523,0.27894,0.32256,1.089,1.4605,0.90454,0.2185,0.36902,1.1111,1.3657,0.76787,0.17529,0.41199,1.109,1.251,0.63464,0.14589,0.46602,1.1116,1.1441,0.52189,0.13532,0.52652,1.1199,1.0567,0.43253,0.13567,0.57257,1.1003,0.95721,0.35054,0.14503,0.61858,1.081,0.86593,0.28426,0.16284,0.66128,1.0537,0.77602,0.2299,0.18389,0.6899,1.0067,0.68499,0.18286,0.21018,0.71317,0.95609,0.5888,0.14403,0.25682,0.76174,0.9274,0.52407,0.12401,0.28812,0.76222,0.8636,0.44622,0.10706,0.31737,0.76117,0.79522,0.37448,0.099051,0.35589,0.76318,0.72942,0.31033,0.099284,0.3858,0.76425,0.68445,0.26792,0.10876,0.42966,0.76809,0.63857,0.2288,0.1184,0.46683,0.76568,0.5837,0.17889,0.11843,0.46184,0.68918,0.52376,0.2316
258,0,179.44,189.12,105.57,23.808,2.9035,26.432,43.096,29.826,7.1169,2.5029,15.091,23.116,15.421,3.3797,2.3434,10.933,15.353,9.5101,1.8492,2.304,8.6971,11.171,6.3319,1.119,2.2948,7.2831,8.5363,4.3868,0.72889,2.3095,6.2634,6.6972,3.0811,0.54131,2.352,5.5185,5.3827,2.2046,0.4709,2.3788,4.9053,4.3625,1.5711,0.47667,2.4167,4.398,3.5551,1.1226,0.52216,2.4126,3.9266,2.8773,0.79025,0.5939,2.4023,3.5034,2.3088,0.55342,0.69457,2.4079,3.1483,1.8612,0.40055,0.79581,2.3754,2.8093,1.4845,0.30663,0.89806,2.3189,2.4853,1.168,0.25613,0.99654,2.254,2.1921,0.91213,0.24419,1.0906,2.1622,1.9129,0.70434,0.25998,1.1679,2.0655,1.6539,0.52972,0.29818,1.2382,1.9588,1.4171,0.39791,0.3497,1.2934,1.8447,1.2023,0.29884,0.41251,1.3361,1.7184,1.0049,0.22934,0.48196,1.3634,1.5899,0.83271,0.18634,0.55902,1.3826,1.4552,0.67816,0.16685,0.63211,1.3712,1.3094,0.53829,0.16512,0.70274,1.3504,1.1676,0.41964,0.17757,0.75705,1.2976,1.0129,0.31596,0.20634,0.81638,1.2441,0.86863,0.23713,0.25286,0.87662,1.1982,0.75084,0.18386,0.30015,0.91197,1.1251,0.63287,0.1453,0.3536,0.94023,1.0523,0.5285,0.12379,0.40904,0.95986,0.97653,0.43498,0.11533,0.45919,0.95935,0.88585,0.35167,0.11729,0.50341,0.93791,0.78544,0.26961,0.13883,0.57538,0.94562,0.71212,0.21775,0.16396,0.61351,0.90634,0.62517,0.17094,0.18942,0.63612,0.85676,0.53166,0.13367,0.22969,0.66536,0.80585,0.44563,0.10839,0.26582,0.68253,0.7657,0.38746,0.099068,0.31543,0.71117,0.72297,0.32887,0.095568,0.35206,0.73512,0.68041,0.27128,0.094095,0.36321,0.70123,0.58042,0.24459,0.14739
259,0,180.61,189.63,104.93,23.074,3.1042,27.203,43.319,29.222,6.5843,2.7935,15.757,23.198,14.823,2.9733,2.7005,11.523,15.328,8.9223,1.5542,2.7139,9.2097,11.051,5.7648,0.92443,2.7435,7.7199,8.3359,3.8494,0.63201,2.7824,6.6177,6.4261,2.5852,0.53677,2.8387,5.79,5.0518,1.7555,0.55041,2.8657,5.0938,3.9858,1.1801,0.63534,2.8903,4.501,3.1434,0.79529,0.74955,2.8606,3.9479,2.4474,0.53492,0.87905,2.8092,3.4429,1.8724,0.3761,1.0308,2.7683,3.0108,1.4278,0.29929,1.1697,2.6806,2.6051,1.0697,0.2818,1.2957,2.5614,2.2233,0.7841,0.30584,1.4046,2.4286,1.8812,0.56835,0.36442,1.4988,2.2673,1.5666,0.40995,0.44273,1.5592,2.0978,1.283,0.29511,0.53881,1.6039,1.92,1.0319,0.22562,0.63789,1.6222,1.7383,0.8162,0.19292,0.73866,1.6213,1.5512,0.6301,0.19099,0.834,1.5942,1.364,0.47754,0.21601,0.92848,1.5567,1.1823,0.35588,0.2608,1.0033,1.4793,0.99878,0.25971,0.32215,1.0648,1.3933,0.83075,0.19226,0.38659,1.0955,1.2748,0.66481,0.14982,0.46166,1.12,1.1545,0.51834,0.13675,0.5488,1.1391,1.047,0.40564,0.14475,0.62171,1.1278,0.9228,0.30749,0.16878,0.69071,1.1022,0.80419,0.23022,0.20734,0.75246,1.0664,0.69354,0.17295,0.25226,0.79671,1.0106,0.58062,0.1331,0.29982,0.81741,0.92452,0.46395,0.10914,0.37541,0.86552,0.86802,0.3784,0.1082,0.43487,0.8724,0.78377,0.30212,0.11426,0.47681,0.84858,0.68766,0.22801,0.13699,0.53444,0.8262,0.5922,0.16935,0.16646,0.57388,0.79758,0.52012,0.13641,0.20752,0.62787,0.77271,0.44693,0.11162,0.249,0.65855,0.75165,0.38288,0.093804,0.28789,0.64323,0.67576,0.29896,0.089952,0.37796
260,0,181.79,190.13,104.29,22.349,3.3241,27.974,43.516,28.602,6.0732,3.1151,16.416,23.241,14.21,2.6025,3.0955,12.095,15.251,8.3244,1.3099,3.164,9.691,10.871,5.1969,0.79463,3.2298,8.1092,8.0692,3.3247,0.61206,3.2854,6.9083,6.088,2.1185,0.61872,3.3431,5.9811,4.6575,1.3546,0.72278,3.3542,5.1871,3.5542,0.85743,0.8883,3.3455,4.4963,2.6907,0.5561,1.0678,3.2684,3.8536,1.9947,0.38549,1.2458,3.1523,3.2635,1.4364,0.32095,1.4336,3.0396,2.7557,1.021,0.33308,1.5912,2.8738,2.2904,0.70861,0.39936,1.717,2.6717,1.8644,0.48196,0.49915,1.8083,2.454,1.4922,0.33361,0.62393,1.8726,2.2119,1.1664,0.24914,0.75313,1.8847,1.9638,0.88743,0.21587,0.88931,1.8717,1.7154,0.65524,0.22668,1.0124,1.8223,1.4732,0.47312,0.27183,1.1227,1.7504,1.2394,0.33407,0.34203,1.2093,1.6452,1.0157,0.23824,0.43324,1.2835,1.5319,0.81469,0.1823,0.53206,1.3208,1.3791,0.6286,0.15987,0.63722,1.3328,1.2248,0.47288,0.16647,0.72695,1.3032,1.0493,0.33852,0.20002,0.81219,1.2565,0.87891,0.23627,0.26231,0.89875,1.202,0.73161,0.1726,0.33258,0.95519,1.1212,0.58738,0.1343,0.40975,0.99335,1.0251,0.45987,0.12131,0.49239,1.0158,0.92512,0.35466,0.13054,0.56628,1.0107,0.81506,0.26319,0.15411,0.62485,0.96837,0.68091,0.18444,0.20483,0.70865,0.94704,0.57781,0.13849,0.26597,0.76045,0.89449,0.47607,0.11163,0.31437,0.77137,0.80704,0.37273,0.1,0.38207,0.79218,0.72041,0.28058,0.10753,0.44037,0.78773,0.64207,0.21925,0.12924,0.50662,0.79443,0.56431,0.16674,0.16675,0.56007,0.77905,0.50236,0.12946,0.20572,0.58997,0.71056,0.40828,0.098584,0.20049,0.71182
261,0,182.96,190.62,103.63,21.634,3.5635,28.744,43.689,27.968,5.5847,3.4668,17.066,23.245,13.585,2.2691,3.5263,12.647,15.122,7.721,1.1182,3.6496,10.135,10.631,4.6355,0.73148,3.7461,8.4446,7.741,2.8228,0.66942,3.8072,7.1278,5.6915,1.6939,0.78475,3.8496,6.0854,4.2134,1.0165,0.98149,3.8251,5.1812,3.0867,0.61801,1.2233,3.7593,4.3844,2.2219,0.41877,1.458,3.6109,3.6498,1.5495,0.35238,1.6674,3.4056,2.9792,1.036,0.3925,1.8683,3.1977,2.4066,0.6794,0.49854,2.0175,2.9348,1.8993,0.44138,0.64584,2.1124,2.6363,1.4534,0.30033,0.81065,2.1531,2.3267,1.0808,0.24238,0.98381,2.1545,2.0046,0.7772,0.24859,1.1385,2.0878,1.6874,0.5394,0.30681,1.283,1.9894,1.3855,0.36376,0.40093,1.3938,1.8507,1.1079,0.25065,0.51741,1.4744,1.6925,0.85935,0.19073,0.64402,1.5105,1.503,0.63872,0.18058,0.77742,1.5231,1.3156,0.46081,0.20952,0.89764,1.4858,1.1024,0.31805,0.27141,1.0055,1.4159,0.90311,0.21905,0.35142,1.0759,1.3041,0.70482,0.1573,0.44724,1.1214,1.1721,0.52799,0.13734,0.56178,1.1556,1.0385,0.38855,0.15399,0.66374,1.15,0.89522,0.27446,0.19476,0.75325,1.1153,0.7468,0.19047,0.25665,0.83376,1.0631,0.60992,0.13946,0.33056,0.88677,0.98338,0.48174,0.11271,0.40266,0.90431,0.86792,0.35149,0.11453,0.49864,0.934,0.76935,0.25739,0.14494,0.58971,0.92897,0.66529,0.18792,0.18168,0.6349,0.87047,0.54039,0.13333,0.23843,0.69283,0.81594,0.42566,0.10194,0.30638,0.7226,0.74384,0.33633,0.097849,0.37133,0.75791,0.68106,0.25554,0.11247,0.44823,0.76804,0.61184,0.20005,0.1387,0.50966,0.73497,0.5056,0.1383,0.15951,0.47517,0.84185
262,0,184.13,191.1,102.96,20.928,3.8223,29.513,43.836,27.321,5.1197,3.8476,17.705,23.209,12.949,1.975,3.9905,13.173,14.943,7.1166,0.98095,4.1659,10.537,10.336,4.0883,0.73584,4.2843,8.7204,7.3574,2.3535,0.80281,4.3361,7.2713,5.2469,1.323,1.0301,4.343,6.0997,3.7345,0.75329,1.3168,4.2595,5.0764,2.6041,0.47285,1.6242,4.1112,4.1709,1.7627,0.39117,1.8966,3.8668,3.3496,1.1419,0.43785,2.1133,3.5503,2.6125,0.70355,0.5847,2.2971,3.2285,1.9958,0.43556,0.77933,2.4051,2.8571,1.4739,0.29754,0.99289,2.4353,2.4595,1.0413,0.26236,1.1992,2.3923,2.0642,0.70574,0.30798,1.39,2.3012,1.6783,0.46187,0.40832,1.5333,2.1333,1.3179,0.30227,0.55093,1.6449,1.9342,0.99608,0.21673,0.71209,1.7012,1.7011,0.7235,0.19907,0.87303,1.711,1.4615,0.50407,0.23578,1.0201,1.6595,1.2053,0.33455,0.32029,1.1522,1.5793,0.97057,0.22508,0.42934,1.2457,1.447,0.73684,0.16708,0.55786,1.3045,1.2862,0.5387,0.15792,0.68144,1.3075,1.0978,0.36973,0.18957,0.79647,1.2687,0.90028,0.24272,0.26181,0.91104,1.2115,0.7183,0.16616,0.35797,0.99089,1.1182,0.55323,0.12912,0.46032,1.0353,0.99751,0.40366,0.12986,0.56823,1.0575,0.86992,0.28574,0.16199,0.66572,1.0396,0.72971,0.19636,0.21404,0.73675,0.97658,0.5749,0.13152,0.29627,0.81237,0.91313,0.44281,0.10813,0.39357,0.87123,0.83087,0.33568,0.11089,0.46508,0.85781,0.70606,0.23403,0.13766,0.54484,0.84606,0.58847,0.15816,0.18875,0.61682,0.79948,0.47591,0.11654,0.25063,0.67139,0.76111,0.37915,0.09738,0.32855,0.72244,0.69887,0.29819,0.10269,0.40296,0.74127,0.59565,0.20998,0.10742,0.42605,0.66366,0.64827
263,0,185.31,191.57,102.29,20.232,4.1001,30.28,43.957,26.661,4.6788,4.2567,18.332,23.133,12.306,1.7213,4.4855,13.671,14.715,6.5166,0.89937,4.7078,10.894,9.988,3.5622,0.80759,4.8358,8.9319,6.9252,1.9259,1.0095,4.8601,7.3353,4.7654,1.0156,1.3477,4.8081,6.0236,3.2372,0.57445,1.716,4.64,4.8771,2.1276,0.42868,2.0718,4.3832,3.8674,1.3384,0.47494,2.3575,4.02,2.9724,0.79916,0.636,2.5512,3.5753,2.1917,0.46576,0.88154,2.6831,3.1292,1.5612,0.3127,1.1478,2.7148,2.6489,1.0601,0.29309,1.4007,2.6476,2.1629,0.67961,0.37287,1.6135,2.4935,1.7031,0.42037,0.5208,1.7815,2.29,1.2845,0.27148,0.70189,1.8707,2.0131,0.9208,0.21923,0.90279,1.906,1.7169,0.62481,0.24412,1.0955,1.8691,1.4061,0.40507,0.33003,1.2567,1.7768,1.1128,0.26051,0.45794,1.3745,1.6177,0.83068,0.18511,0.619,1.4529,1.4358,0.59681,0.17701,0.7758,1.47,1.2163,0.39784,0.22417,0.92545,1.4347,0.98759,0.25685,0.31089,1.0393,1.3382,0.76006,0.16875,0.42313,1.1136,1.1967,0.54858,0.13778,0.55891,1.1654,1.0428,0.37801,0.16065,0.69501,1.1684,0.87417,0.25172,0.21876,0.80599,1.1213,0.69687,0.16382,0.3083,0.89937,1.0494,0.53598,0.12229,0.41043,0.9562,0.94163,0.38942,0.11789,0.50986,0.96545,0.79989,0.26078,0.15127,0.62079,0.95574,0.65884,0.17029,0.22393,0.72627,0.92945,0.52997,0.12234,0.29607,0.77112,0.83155,0.39122,0.10098,0.3826,0.80155,0.73171,0.27474,0.11409,0.47666,0.80627,0.61286,0.18877,0.15235,0.55831,0.79254,0.51371,0.13169,0.21826,0.63737,0.76191,0.41065,0.10295,0.29339,0.69486,0.69911,0.29441,0.085686,0.34302,0.65737,0.59418,0.30974
264,0,186.49,192.03,101.61,19.545,4.3968,31.045,44.053,25.99,4.2631,4.6931,18.944,23.017,11.658,1.5094,5.0085,14.137,14.439,5.9257,0.87415,5.2698,11.2,9.5918,3.0642,0.94574,5.3924,9.0756,6.4524,1.5484,1.2852,5.3674,7.3182,4.2593,0.78032,1.7285,5.2307,5.8596,2.7385,0.4864,2.1639,4.9515,4.5915,1.6781,0.48748,2.5446,4.5617,3.4895,0.97235,0.66525,2.8133,4.0611,2.5425,0.5444,0.9329,2.9494,3.4788,1.7495,0.3418,1.2582,2.9929,2.9087,1.1427,0.32256,1.5678,2.915,2.3319,0.70246,0.42853,1.8227,2.7242,1.7824,0.41346,0.61773,1.9991,2.443,1.2937,0.26544,0.84977,2.0996,2.1227,0.88531,0.23688,1.0807,2.0936,1.7481,0.5669,0.30543,1.297,2.0167,1.3797,0.34562,0.44048,1.4716,1.8621,1.0294,0.22317,0.61405,1.5799,1.6562,0.73012,0.18841,0.80181,1.617,1.3959,0.4783,0.23074,0.9948,1.5954,1.1334,0.3025,0.33072,1.1448,1.5021,0.86559,0.19262,0.47097,1.2539,1.3528,0.62094,0.1545,0.6246,1.298,1.1569,0.41451,0.17678,0.76976,1.2769,0.93323,0.25611,0.25531,0.90736,1.2196,0.72045,0.16277,0.37446,1.0172,1.1173,0.52807,0.12875,0.50181,1.0692,0.97039,0.3587,0.14488,0.63723,1.0834,0.81355,0.23373,0.20521,0.7532,1.0461,0.64616,0.14977,0.29008,0.83318,0.95805,0.47638,0.10946,0.399,0.8935,0.8417,0.32721,0.12107,0.53216,0.93154,0.72687,0.22193,0.16554,0.62026,0.89392,0.57399,0.14245,0.23374,0.69585,0.82629,0.43194,0.10255,0.32587,0.75228,0.73287,0.30406,0.10202,0.41587,0.78074,0.63925,0.21286,0.13786,0.51963,0.78529,0.53403,0.14468,0.19098,0.60947,0.76309,0.41983,0.095693,0.24307,0.63398,0.64494,0.33,0.13763
265,0,187.67,192.48,100.91,18.869,4.7121,31.806,44.123,25.308,3.8735,5.1553,19.54,22.863,11.008,1.3401,5.5564,14.57,14.118,5.3485,0.90547,5.8462,11.452,9.1525,2.601,1.1483,5.9451,9.1493,5.9474,1.2285,1.6243,5.8466,7.2204,3.7415,0.62339,2.1613,5.5977,5.6128,2.2554,0.4923,2.6436,5.1816,4.2317,1.2753,0.64649,3.0197,4.6375,3.057,0.68463,0.95113,3.2366,3.9874,2.0877,0.39468,1.3077,3.279,3.2682,1.3203,0.34167,1.6833,3.1999,2.5867,0.7791,0.46428,1.998,2.9856,1.9394,0.43967,0.68884,2.2105,2.6561,1.364,0.27604,0.96558,2.3051,2.2477,0.8929,0.26311,1.2468,2.2965,1.8249,0.54373,0.36368,1.482,2.1638,1.3845,0.31923,0.54521,1.66,1.9558,0.98811,0.21415,0.76588,1.7622,1.6814,0.65292,0.21823,0.98703,1.7681,1.3775,0.40543,0.30559,1.1816,1.6859,1.0515,0.24136,0.45922,1.3445,1.5399,0.75835,0.17312,0.64089,1.4254,1.3319,0.50401,0.18626,0.8282,1.4357,1.0859,0.31029,0.26691,0.98942,1.3655,0.82896,0.18786,0.39088,1.0984,1.2238,0.58122,0.13872,0.54794,1.1649,1.0512,0.38004,0.16439,0.71513,1.1833,0.86019,0.23609,0.24062,0.84694,1.1261,0.65442,0.14666,0.35625,0.95335,1.0276,0.4702,0.11946,0.49132,1.0088,0.88708,0.31371,0.14268,0.61703,1.0015,0.71878,0.19318,0.20961,0.72793,0.95085,0.53937,0.12184,0.3258,0.83922,0.87888,0.39382,0.1071,0.43676,0.86778,0.7509,0.26023,0.13071,0.53996,0.8571,0.60142,0.16204,0.19694,0.63827,0.8113,0.45155,0.10671,0.28202,0.70322,0.74419,0.3325,0.098196,0.39261,0.7561,0.65082,0.22782,0.1233,0.48787,0.78126,0.54875,0.1463,0.17382,0.54284,0.71973,0.40026,0.11172,0.28994
266,0,188.85,192.93,100.21,18.202,5.0459,32.564,44.167,24.617,3.5107,5.6426,20.117,22.671,10.358,1.2145,6.1264,14.965,13.754,4.7897,0.99307,6.4313,11.649,8.675,2.1788,1.4123,6.4853,9.1514,5.4194,0.97249,2.0195,6.287,7.0444,3.2252,0.54914,2.6336,5.898,5.2913,1.8043,0.59199,3.1366,5.321,3.8128,0.93693,0.89845,3.4743,4.6067,2.593,0.49113,1.3163,3.6021,3.8036,1.6377,0.36017,1.7344,3.5164,2.9594,0.93767,0.46542,2.1214,3.2862,2.192,0.50391,0.72443,2.396,2.9193,1.5125,0.30012,1.045,2.5198,2.4515,0.95857,0.28451,1.3718,2.4915,1.934,0.55632,0.41378,1.6536,2.3426,1.4427,0.31378,0.63142,1.8391,2.0694,0.98543,0.2219,0.89488,1.9243,1.7349,0.61865,0.25663,1.1541,1.9069,1.3656,0.35828,0.39138,1.3646,1.7778,1.0064,0.21675,0.58342,1.5025,1.5637,0.674,0.18261,0.80903,1.572,1.302,0.41758,0.24629,1.016,1.5333,1.0115,0.24399,0.38075,1.1808,1.4116,0.72299,0.16081,0.55544,1.2778,1.218,0.47284,0.16325,0.73137,1.2847,0.97448,0.27793,0.24289,0.89801,1.2264,0.72989,0.16453,0.3821,1.0352,1.1202,0.51159,0.13001,0.5361,1.0939,0.94981,0.32413,0.16335,0.69438,1.0997,0.76007,0.19453,0.25239,0.83109,1.0418,0.56452,0.12495,0.37205,0.91651,0.91983,0.38437,0.11409,0.50263,0.94318,0.75848,0.23224,0.16889,0.65735,0.95212,0.60175,0.14457,0.26026,0.7575,0.87395,0.43832,0.10359,0.36383,0.80665,0.75295,0.28662,0.11579,0.48939,0.82215,0.60991,0.17303,0.16989,0.59098,0.79225,0.47708,0.11419,0.2608,0.69068,0.73523,0.34436,0.097113,0.36384,0.7427,0.66221,0.23646,0.11643,0.45997,0.7194,0.52341,0.14386,0.13775,0.62612
267,0,190.03,193.36,99.498,17.546,5.3981,33.316,44.185,23.918,3.1756,6.1538,20.675,22.441,9.7119,1.1334,6.7152,15.32,13.349,4.254,1.1363,7.0193,11.787,8.1653,1.803,1.734,7.0048,9.0818,4.878,0.78531,2.4623,6.6789,6.7944,2.7238,0.55963,3.132,6.1222,4.9057,1.4008,0.78188,3.6245,5.3641,3.3524,0.67791,1.2318,3.8862,4.4709,2.122,0.4025,1.7396,3.8882,3.5212,1.2215,0.44309,2.1833,3.6442,2.5753,0.63129,0.70305,2.5359,3.2443,1.7598,0.34259,1.0781,2.7228,2.7229,1.0959,0.29885,1.4575,2.7152,2.1344,0.61536,0.4378,1.7842,2.5334,1.5445,0.33085,0.69596,2.0107,2.2309,1.0348,0.23188,0.99681,2.093,1.8265,0.62031,0.29224,1.2909,2.0404,1.3961,0.3434,0.4647,1.5262,1.8755,0.98161,0.20946,0.70433,1.6614,1.6068,0.63042,0.20945,0.95389,1.6843,1.2814,0.36141,0.31763,1.186,1.6149,0.94801,0.208,0.50074,1.3455,1.4363,0.63891,0.16639,0.71457,1.4153,1.1892,0.38487,0.2231,0.92093,1.3889,0.90779,0.21703,0.34976,1.0716,1.2583,0.62473,0.14156,0.52735,1.1649,1.067,0.38874,0.16451,0.72311,1.1962,0.85575,0.22667,0.25778,0.88002,1.1281,0.62335,0.13712,0.40075,0.99349,1.0035,0.41549,0.12735,0.56402,1.0468,0.83475,0.25164,0.18257,0.71158,1.0215,0.63439,0.1459,0.28483,0.81691,0.91726,0.43176,0.10679,0.43964,0.90982,0.79991,0.27643,0.13938,0.58182,0.91685,0.63469,0.16637,0.21055,0.68128,0.84832,0.45672,0.1056,0.32638,0.76773,0.74264,0.29744,0.106,0.44557,0.79255,0.61432,0.18804,0.15635,0.57091,0.79205,0.47423,0.11763,0.25021,0.66463,0.74022,0.35404,0.095486,0.35632,0.70294,0.61652,0.22096,0.1066,0.38399,0.83848
268,0,191.21,193.79,98.778,16.901,5.7687,34.061,44.177,23.212,2.8689,6.6872,21.211,22.174,9.072,1.097,7.3196,15.634,12.907,3.7456,1.3338,7.6041,11.865,7.6294,1.4789,2.1088,7.4951,8.9421,4.3331,0.67066,2.9438,7.0133,6.4764,2.2498,0.65454,3.6419,6.2637,4.4682,1.0587,1.0552,4.0887,5.3094,2.8697,0.50958,1.6313,4.2356,4.237,1.6689,0.42359,2.197,4.0779,3.1578,0.86593,0.63781,2.623,3.6533,2.1448,0.42505,1.0354,2.8919,3.0778,1.3287,0.31004,1.4916,2.946,2.4164,0.73307,0.43594,1.8805,2.7742,1.7422,0.37589,0.71675,2.1501,2.4253,1.1318,0.24784,1.0694,2.2659,1.9782,0.66417,0.31091,1.4007,2.2016,1.4764,0.35263,0.51772,1.6611,1.9868,1.0039,0.21595,0.797,1.8064,1.6744,0.61112,0.23881,1.0878,1.8103,1.2945,0.33792,0.38532,1.3263,1.6817,0.91097,0.19476,0.61062,1.4884,1.4617,0.57703,0.18924,0.86268,1.5319,1.1635,0.32801,0.29536,1.0822,1.4562,0.84126,0.18391,0.47603,1.2377,1.2841,0.54508,0.1538,0.6791,1.2848,1.029,0.30884,0.22519,0.87944,1.2413,0.75163,0.16905,0.37998,1.042,1.1285,0.50588,0.13218,0.56173,1.115,0.93375,0.30029,0.18265,0.74413,1.107,0.71247,0.16737,0.30314,0.89354,1.0255,0.49722,0.11635,0.45531,0.97442,0.87354,0.30622,0.13966,0.60659,0.96841,0.66549,0.1666,0.23915,0.76801,0.92647,0.47832,0.10976,0.3816,0.86262,0.81006,0.30922,0.11776,0.50833,0.86482,0.63605,0.17662,0.18701,0.64262,0.83009,0.45808,0.10549,0.30073,0.72506,0.73265,0.30704,0.10289,0.42563,0.78133,0.6153,0.1854,0.15679,0.56002,0.77388,0.4827,0.11965,0.24758,0.6574,0.68946,0.32537,0.083245,0.32172,0.62609,0.73206
269,0,192.39,194.2,98.05,16.267,6.1573,34.801,44.144,22.5,2.591,7.2418,21.723,21.871,8.4409,1.1053,7.9361,15.904,12.43,3.2685,1.5837,8.1801,11.882,7.0737,1.2104,2.5312,7.9486,8.7346,3.7945,0.63084,3.4537,7.2828,6.0979,1.8154,0.83135,4.1485,6.3183,3.9928,0.78964,1.402,4.5114,5.1593,2.3851,0.43938,2.0784,4.5059,3.9167,1.2573,0.55331,2.6621,4.1594,2.7361,0.59402,0.93127,3.0228,3.5427,1.7002,0.33501,1.4356,3.16,2.8009,0.93722,0.40924,1.9254,3.0438,2.0308,0.46212,0.69656,2.2668,2.6901,1.3209,0.26913,1.0865,2.4225,2.1814,0.75162,0.31878,1.4808,2.3817,1.6225,0.38777,0.5384,1.7778,2.1467,1.0784,0.22887,0.85826,1.9381,1.7734,0.63292,0.26118,1.1874,1.9378,1.3455,0.33277,0.44,1.4568,1.7776,0.91298,0.19782,0.70219,1.6095,1.4953,0.5466,0.21733,0.98409,1.6348,1.1541,0.29282,0.36672,1.2273,1.5203,0.79663,0.17378,0.59076,1.3672,1.2905,0.48173,0.18701,0.83398,1.3967,0.99984,0.25869,0.30603,1.0305,1.2917,0.68374,0.1482,0.49624,1.1599,1.0965,0.40898,0.16179,0.72039,1.2028,0.86149,0.22423,0.27022,0.90472,1.1335,0.60094,0.13267,0.43906,1.0275,0.97914,0.3712,0.14079,0.63248,1.0708,0.77837,0.20812,0.23124,0.79486,1.0159,0.55505,0.12043,0.36914,0.89313,0.86838,0.33698,0.12204,0.54902,0.95243,0.69687,0.18942,0.20772,0.71538,0.91987,0.50734,0.11393,0.3249,0.79438,0.78812,0.31745,0.10944,0.47298,0.8374,0.63114,0.17715,0.17625,0.61118,0.79679,0.45706,0.10759,0.288,0.70941,0.72423,0.3027,0.10336,0.42941,0.76941,0.60013,0.18758,0.1588,0.56191,0.75766,0.43129,0.10388,0.23328,0.59488,0.64344,0.40482
270,0,193.58,194.61,97.315,15.644,6.5632,35.534,44.083,21.783,2.3425,7.8162,22.211,21.533,7.821,1.1583,8.5612,16.127,11.923,2.8267,1.8837,8.7416,11.839,6.5051,1.0013,2.9954,8.3586,8.4624,3.2722,0.66666,3.9815,7.4815,5.6681,1.4319,1.0853,4.6374,6.284,3.4952,0.60283,1.8099,4.8767,4.9196,1.9188,0.47042,2.5526,4.684,3.5262,0.90911,0.7845,3.1087,4.1278,2.282,0.42338,1.3039,3.3547,3.3206,1.2749,0.3682,1.8713,3.3177,2.4375,0.62034,0.63105,2.3384,3.0065,1.6053,0.3114,1.0527,2.5737,2.4727,0.92044,0.30807,1.501,2.5665,1.8341,0.45558,0.53388,1.8713,2.3413,1.2173,0.2483,0.8785,2.0672,1.9375,0.70016,0.27061,1.2533,2.0714,1.44,0.35415,0.47038,1.5581,1.8936,0.95726,0.20576,0.76945,1.7297,1.5709,0.55029,0.24326,1.0841,1.7341,1.1716,0.28118,0.42334,1.3394,1.5856,0.77663,0.17481,0.69,1.4889,1.3141,0.44601,0.2234,0.96079,1.4793,0.97146,0.22831,0.39321,1.1759,1.3433,0.6355,0.1504,0.61883,1.2752,1.0895,0.35291,0.20445,0.8491,1.2577,0.78867,0.17885,0.36995,1.0427,1.1369,0.51059,0.13446,0.57945,1.1319,0.92695,0.28412,0.19939,0.78392,1.1137,0.67269,0.14939,0.34933,0.94751,1.0041,0.43469,0.12079,0.5347,1.0166,0.8131,0.24356,0.18187,0.70316,0.97868,0.57534,0.12641,0.32493,0.84836,0.87955,0.36356,0.1147,0.50803,0.92613,0.71632,0.20768,0.17863,0.64829,0.874,0.50398,0.11405,0.30237,0.76037,0.77081,0.31518,0.10607,0.45725,0.80468,0.60655,0.17649,0.16991,0.59885,0.78369,0.44521,0.10584,0.29465,0.7114,0.70484,0.28885,0.10414,0.43811,0.76777,0.56995,0.15507,0.14839,0.5364,0.67972,0.42029,0.15716
271,0,194.76,195.01,96.573,15.033,6.986,36.26,43.997,21.063,2.1239,8.4088,22.673,21.162,7.2151,1.2559,9.1914,16.304,11.388,2.4238,2.231,9.2828,11.735,5.9307,0.85424,3.4944,8.7187,8.13,2.7757,0.77739,4.516,7.6048,5.1968,1.1091,1.4093,5.0943,6.1623,2.9912,0.50464,2.2641,5.1711,4.5995,1.4902,0.60133,3.0319,4.761,3.0852,0.6424,1.1044,3.511,3.9854,1.8238,0.36498,1.7306,3.5956,3.0031,0.90106,0.52206,2.3075,3.3517,2.0194,0.40635,0.95499,2.6911,2.8381,1.183,0.29669,1.466,2.7669,2.1466,0.58793,0.48799,1.9087,2.5634,1.429,0.28382,0.86326,2.1856,2.1506,0.82326,0.26726,1.2775,2.2221,1.6088,0.40588,0.47061,1.6325,2.0367,1.0487,0.22073,0.80286,1.8354,1.6826,0.59047,0.25719,1.1557,1.846,1.2368,0.29018,0.46367,1.4394,1.6696,0.79141,0.1823,0.75937,1.5828,1.3543,0.43286,0.25605,1.0671,1.5717,0.9741,0.21698,0.46179,1.2905,1.383,0.60153,0.16388,0.73395,1.386,1.0958,0.31839,0.25879,0.97935,1.3234,0.75355,0.16168,0.45601,1.1462,1.134,0.44153,0.15513,0.70728,1.2114,0.87232,0.22755,0.27593,0.92217,1.1406,0.58986,0.13041,0.46909,1.0527,0.96105,0.33777,0.15735,0.68823,1.0876,0.72784,0.1743,0.28173,0.86402,0.99993,0.47763,0.1127,0.45576,0.95081,0.81378,0.26086,0.15862,0.6538,0.95559,0.59412,0.1336,0.30113,0.81974,0.87841,0.38439,0.10805,0.46024,0.87037,0.69309,0.20779,0.16727,0.61981,0.84501,0.49059,0.11155,0.29712,0.74033,0.73631,0.29824,0.10546,0.44575,0.79277,0.58992,0.16663,0.18318,0.60356,0.77109,0.41998,0.10064,0.30282,0.71954,0.68775,0.25747,0.10339,0.41978,0.72104,0.49997,0.15968,0.21616
272,0,195.95,195.4,95.822,14.434,7.4257,36.979,43.884,20.342,1.9357,9.0181,23.106,20.758,6.6264,1.3976,9.8229,16.433,10.829,2.0632,2.6227,9.7985,11.571,5.3572,0.77108,4.0208,9.0231,7.7435,2.3142,0.96088,5.046,7.6495,4.6958,0.85517,1.7945,5.5061,5.9567,2.4975,0.49845,2.7483,5.3833,4.212,1.1174,0.82641,3.4943,4.7333,2.6161,0.47137,1.4956,3.8454,3.7405,1.3901,0.42259,2.1826,3.7287,2.613,0.60678,0.78459,2.709,3.2592,1.5824,0.31438,1.3512,2.9499,2.5548,0.80684,0.4195,1.8916,2.8251,1.7491,0.36248,0.78699,2.2585,2.4138,1.0194,0.25953,1.2611,2.3785,1.8374,0.49966,0.44173,1.6724,2.2171,1.2149,0.24557,0.7941,1.9283,1.8402,0.67247,0.25811,1.1938,1.964,1.3479,0.32139,0.47614,1.5151,1.78,0.85071,0.19271,0.80718,1.6826,1.4318,0.44983,0.27519,1.1382,1.6495,1.0032,0.21738,0.51402,1.3906,1.4517,0.60074,0.17835,0.816,1.4773,1.1091,0.29989,0.30954,1.0958,1.3933,0.73941,0.1594,0.54539,1.2575,1.1574,0.40904,0.1825,0.80641,1.2714,0.83783,0.19468,0.34747,1.034,1.1557,0.52202,0.13486,0.58652,1.1458,0.92707,0.27654,0.21122,0.81493,1.1172,0.64328,0.13863,0.39123,0.9869,0.98136,0.38473,0.1336,0.60573,1.0426,0.75413,0.19426,0.23551,0.78755,0.97053,0.49382,0.10926,0.41456,0.91129,0.8057,0.27148,0.14987,0.63161,0.9447,0.60289,0.14008,0.27393,0.77122,0.84182,0.37472,0.10302,0.44012,0.83851,0.66671,0.19805,0.16798,0.61014,0.81573,0.4573,0.1051,0.29801,0.72192,0.7183,0.28105,0.11035,0.47226,0.77869,0.55963,0.15102,0.19281,0.61562,0.76318,0.39096,0.092045,0.32161,0.67776,0.62187,0.21778,0.098511,0.52681
273,0,197.14,195.78,95.064,13.847,7.8821,37.689,43.745,19.62,1.7783,9.6424,23.512,20.324,6.0569,1.5827,10.452,16.512,10.252,1.7479,3.0551,10.283,11.35,4.7914,0.75306,4.5673,9.2667,7.3093,1.8959,1.2135,5.5603,7.6146,4.1771,0.67674,2.2305,5.861,5.6735,2.0299,0.58445,3.2449,5.5049,3.7727,0.81613,1.1357,3.9187,4.6022,2.1425,0.40512,1.9366,4.0929,3.408,1.0078,0.5925,2.6295,3.7447,2.1788,0.41414,1.1353,3.0435,3.0481,1.1645,0.35275,1.7832,3.0901,2.1844,0.51496,0.66698,2.2837,2.7416,1.3259,0.27064,1.1687,2.5068,2.1368,0.65933,0.38598,1.672,2.4226,1.4477,0.29516,0.74488,2.0008,2.0532,0.82111,0.2465,1.1848,2.0881,1.5179,0.38147,0.4592,1.567,1.9182,0.95761,0.20603,0.81609,1.7694,1.5463,0.50009,0.28039,1.1929,1.7554,1.079,0.23209,0.53621,1.4616,1.522,0.62682,0.18936,0.87656,1.5685,1.1636,0.30418,0.34173,1.1777,1.463,0.74401,0.16371,0.6176,1.3584,1.1953,0.39663,0.21407,0.90831,1.3529,0.83808,0.18424,0.40754,1.1212,1.1762,0.48643,0.14733,0.6774,1.2148,0.89888,0.23538,0.27265,0.92992,1.1508,0.58755,0.13045,0.48897,1.0741,0.94675,0.31421,0.17297,0.73488,1.0949,0.68289,0.15225,0.3341,0.92107,0.97453,0.41278,0.11902,0.54345,0.98994,0.75104,0.20391,0.20939,0.74248,0.94292,0.48962,0.10971,0.40211,0.8985,0.8035,0.27673,0.14221,0.59617,0.90457,0.58188,0.13539,0.26144,0.74276,0.80471,0.35215,0.10328,0.44351,0.81548,0.62757,0.17665,0.17315,0.60663,0.78492,0.43369,0.10066,0.32103,0.74008,0.67771,0.25068,0.1209,0.48775,0.77829,0.53185,0.13315,0.21769,0.61805,0.69373,0.32784,0.087445,0.29198,0.80324
274,0,198.33,196.15,94.299,13.273,8.3547,38.391,43.58,18.897,1.6522,10.281,23.886,19.86,5.5089,1.8104,11.076,16.542,9.6585,1.4803,3.5244,10.733,11.073,4.2406,0.80038,5.1259,9.4463,6.8345,1.5284,1.5303,6.0482,7.5011,3.6531,0.57822,2.7054,6.1488,5.3213,1.6035,0.75967,3.7363,5.5317,3.2989,0.59893,1.5156,4.2851,4.3743,1.6884,0.4472,2.4031,4.2399,3.0077,0.70073,0.86381,3.0414,3.6424,1.7319,0.33754,1.547,3.2839,2.7359,0.80168,0.51802,2.2111,3.0984,1.7637,0.3371,1.0133,2.5999,2.5257,0.92555,0.32324,1.5869,2.6227,1.7682,0.39634,0.64608,2.0391,2.3117,1.0383,0.24051,1.13,2.2111,1.757,0.49275,0.40851,1.5747,2.0833,1.1283,0.22999,0.78565,1.8498,1.7072,0.59125,0.26841,1.2049,1.8638,1.1967,0.26424,0.53301,1.53,1.6404,0.69753,0.19252,0.89897,1.6457,1.2341,0.32652,0.35647,1.2423,1.5502,0.79096,0.17192,0.65803,1.4364,1.252,0.40329,0.23675,0.98725,1.4343,0.85914,0.18544,0.46328,1.2187,1.2311,0.48263,0.1629,0.75169,1.2794,0.89755,0.21903,0.31837,1.0103,1.175,0.54895,0.13454,0.58126,1.1555,0.93506,0.2754,0.2185,0.83472,1.1247,0.62258,0.13299,0.42395,1.0177,0.95793,0.34444,0.15059,0.67111,1.0607,0.69628,0.16135,0.29323,0.86466,0.94869,0.41785,0.1118,0.5025,0.94805,0.72983,0.19911,0.20802,0.73355,0.93421,0.48596,0.10966,0.38928,0.86278,0.77172,0.26538,0.13771,0.57404,0.86475,0.54222,0.12486,0.27423,0.73827,0.76262,0.31526,0.10455,0.45068,0.79527,0.58616,0.16117,0.19092,0.63059,0.77103,0.38286,0.09785,0.35441,0.7382,0.65356,0.2229,0.13649,0.52517,0.73244,0.45354,0.10229,0.22612,0.56377,0.79298
275,0,199.53,196.51,93.527,12.711,8.8432,39.081,43.391,18.176,1.5575,10.931,24.227,19.37,4.9846,2.0794,11.691,16.522,9.0543,1.2625,4.0265,11.142,10.744,3.711,0.91234,5.6888,9.5588,6.3275,1.2186,1.9051,6.4994,7.3118,3.1365,0.5621,3.2064,6.361,4.9108,1.2322,1.018,4.2047,5.4624,2.8096,0.47487,1.9494,4.5768,4.0605,1.2764,0.59533,2.8693,4.2778,2.5634,0.48789,1.219,3.3904,3.429,1.3047,0.38274,1.9875,3.4108,2.3487,0.52526,0.79542,2.5954,2.9739,1.3339,0.29131,1.4221,2.8061,2.2016,0.59369,0.51402,1.9908,2.5918,1.3549,0.26497,1.0045,2.3115,2.0615,0.66935,0.34383,1.5379,2.2698,1.3763,0.28436,0.70408,1.8962,1.9149,0.74267,0.2462,1.1753,1.9872,1.3731,0.3234,0.49558,1.5601,1.7778,0.80865,0.19639,0.89225,1.7395,1.3652,0.38082,0.34102,1.2712,1.6426,0.86195,0.18337,0.67296,1.5091,1.3407,0.4418,0.24291,1.0322,1.5131,0.91009,0.19464,0.49547,1.2975,1.2986,0.4984,0.17846,0.81995,1.3664,0.93612,0.22138,0.35308,1.0849,1.2202,0.54429,0.14148,0.63903,1.2104,0.93102,0.25301,0.26245,0.92716,1.1642,0.5945,0.13152,0.50036,1.0881,0.9428,0.29933,0.18721,0.76852,1.0991,0.64498,0.13874,0.38078,0.96839,0.95068,0.35728,0.13653,0.62093,1.02,0.68705,0.16142,0.27072,0.81683,0.90944,0.3998,0.1104,0.50603,0.93834,0.71627,0.19393,0.20905,0.72047,0.8984,0.46108,0.10493,0.37991,0.82581,0.72131,0.23567,0.14635,0.58805,0.83846,0.49037,0.11028,0.29486,0.72753,0.71981,0.27924,0.11332,0.48048,0.79221,0.54033,0.13381,0.2264,0.65773,0.7345,0.34675,0.099831,0.39826,0.74708,0.5644,0.17008,0.14694,0.50844,0.66671,0.50581
276,0,200.72,196.86,92.748,12.162,9.3475,39.762,43.177,17.457,1.4943,11.592,24.537,18.854,4.4862,2.3882,12.293,16.453,8.4438,1.0962,4.5568,11.507,10.367,3.2092,1.0874,6.2479,9.6021,5.7968,0.97199,2.3306,6.9044,7.0508,2.6397,0.62887,3.7198,6.4914,4.4545,0.92783,1.3508,4.6333,5.2997,2.3243,0.44924,2.418,4.7804,3.6758,0.92751,0.84176,3.3097,4.2042,2.1017,0.38256,1.6351,3.6533,3.1194,0.92828,0.54641,2.4227,3.4139,1.9189,0.3591,1.1602,2.9008,2.7286,0.93722,0.3822,1.8507,2.8803,1.8052,0.36833,0.8205,2.3316,2.418,0.95014,0.28251,1.4128,2.451,1.7079,0.39481,0.58964,1.9058,2.1679,0.97273,0.23037,1.0829,2.0934,1.6129,0.43106,0.42706,1.554,1.9523,0.98245,0.20857,0.84036,1.8063,1.5301,0.46802,0.31191,1.2752,1.7717,0.99578,0.20644,0.64057,1.5581,1.4531,0.5039,0.23594,1.0519,1.6025,0.9998,0.21725,0.49616,1.3519,1.3842,0.54357,0.18412,0.85671,1.4469,0.99598,0.23506,0.37799,1.1594,1.2989,0.57433,0.15012,0.68398,1.281,0.96635,0.25405,0.28442,0.98041,1.196,0.58384,0.13543,0.56455,1.1607,0.95233,0.28076,0.22079,0.84696,1.1315,0.61413,0.1312,0.45061,1.0378,0.93862,0.31357,0.17093,0.72413,1.0704,0.6492,0.13954,0.35182,0.92173,0.92296,0.35274,0.12828,0.58868,0.96832,0.64947,0.15075,0.27737,0.82085,0.88931,0.38157,0.11296,0.51094,0.92036,0.67959,0.17919,0.20822,0.69708,0.84357,0.41222,0.10046,0.40146,0.81935,0.67133,0.19835,0.16455,0.60492,0.79417,0.43795,0.10125,0.32743,0.74083,0.67708,0.23373,0.13296,0.53046,0.77937,0.47986,0.11699,0.26758,0.69295,0.69052,0.26145,0.09469,0.42139,0.67981,0.50726,0.20491
277,0,201.92,197.21,91.964,11.625,9.8673,40.432,42.938,16.741,1.4628,12.261,24.813,18.315,4.0159,2.7357,12.879,16.334,7.8313,0.98274,5.1104,11.824,9.9452,2.7411,1.3232,6.795,9.5759,5.2509,0.79309,2.7986,7.2545,6.7235,2.1745,0.77679,4.2318,6.5365,3.9666,0.7003,1.7467,5.0065,5.0498,1.8623,0.52308,2.9009,4.8866,3.2385,0.65927,1.1735,3.7002,4.0234,1.6499,0.39134,2.0851,3.8124,2.7353,0.62974,0.81628,2.8187,3.293,1.4823,0.31762,1.58,3.0989,2.3859,0.61279,0.60061,2.2542,2.8144,1.3807,0.27525,1.2066,2.568,2.1229,0.60568,0.44673,1.816,2.4384,1.301,0.25497,0.94108,2.1769,1.9214,0.61161,0.33978,1.4807,2.1318,1.231,0.25025,0.73893,1.8495,1.7519,0.6129,0.27015,1.2312,1.891,1.1742,0.25028,0.58479,1.5935,1.6191,0.62092,0.21726,1.0164,1.6865,1.1265,0.25473,0.47015,1.3894,1.4962,0.62452,0.18248,0.85702,1.5211,1.0891,0.26635,0.37509,1.2042,1.3864,0.62728,0.1582,0.71543,1.3627,1.04,0.27632,0.29508,1.0323,1.2659,0.61534,0.14004,0.59125,1.2053,0.97296,0.27722,0.24555,0.91197,1.1809,0.61272,0.13349,0.5029,1.0995,0.94467,0.29325,0.1984,0.79575,1.0998,0.61592,0.13056,0.42478,1.0034,0.92356,0.316,0.15997,0.69016,1.0299,0.62757,0.13449,0.33727,0.88165,0.86817,0.32217,0.132,0.59871,0.95926,0.61689,0.14036,0.29445,0.8212,0.85889,0.3502,0.11337,0.50563,0.87335,0.6151,0.15231,0.23154,0.70902,0.80203,0.35803,0.10071,0.4378,0.80247,0.60017,0.16514,0.18951,0.63626,0.76653,0.37698,0.097892,0.38085,0.76015,0.61843,0.18742,0.15839,0.58308,0.76668,0.40462,0.089595,0.29452,0.67947,0.58576,0.23027,0.16705
278,0,203.12,197.54,91.173,11.102,10.403,41.089,42.675,16.029,1.4631,12.937,25.055,17.753,3.576,3.1201,13.445,16.166,7.2212,0.92318,5.6825,12.09,9.4837,2.3127,1.6168,7.3223,9.4808,4.6993,0.68518,3.2998,7.5425,6.3379,1.752,1.0021,4.7283,6.4948,3.4618,0.55699,2.1921,5.3112,4.722,1.4422,0.69329,3.3769,4.8903,2.77,0.48529,1.5731,4.0193,3.7459,1.2351,0.5137,2.5399,3.8568,2.3036,0.43074,1.1721,3.1445,3.058,1.0754,0.40445,2.0171,3.1715,1.9784,0.39262,0.92436,2.5903,2.6153,0.97509,0.32506,1.6268,2.6712,1.7433,0.36569,0.73597,2.1593,2.2754,0.89894,0.27035,1.3454,2.3094,1.5691,0.35151,0.59446,1.8299,2.0048,0.83715,0.23321,1.1237,2.0055,1.425,0.33816,0.49569,1.5868,1.7964,0.78724,0.20363,0.95326,1.7739,1.3176,0.33056,0.41068,1.3748,1.6237,0.74736,0.18039,0.82292,1.5926,1.2198,0.32168,0.34756,1.219,1.489,0.71806,0.16472,0.70718,1.4261,1.136,0.31526,0.29393,1.0748,1.3591,0.68181,0.14974,0.60313,1.2684,1.0451,0.30203,0.24684,0.94058,1.2232,0.63226,0.13818,0.5371,1.1565,0.97884,0.29446,0.21826,0.85052,1.1425,0.61431,0.13118,0.46887,1.0557,0.92406,0.29139,0.1883,0.77095,1.0742,0.6049,0.12781,0.40771,0.96761,0.88599,0.2986,0.15555,0.66892,0.98012,0.57503,0.12166,0.35488,0.87943,0.83632,0.29031,0.14427,0.62303,0.94037,0.57606,0.1269,0.30726,0.79705,0.78894,0.29749,0.12229,0.53676,0.85046,0.54858,0.12603,0.26912,0.7275,0.73956,0.29239,0.10995,0.47569,0.79865,0.53744,0.13111,0.24202,0.67573,0.727,0.3084,0.10185,0.43604,0.77721,0.55604,0.13796,0.19979,0.5928,0.68994,0.31127,0.087571,0.42762
279,0,204.32,197.86,90.375,10.592,10.953,41.734,42.387,15.324,1.4951,13.619,25.262,17.172,3.1681,3.5394,13.99,15.951,6.6179,0.91796,6.2678,12.302,8.9878,1.929,1.9644,7.8221,9.3181,4.1513,0.65033,3.8246,7.7624,5.9026,1.3824,1.2992,5.1958,6.3676,2.9558,0.5025,2.6719,5.5363,4.3289,1.0809,0.95274,3.8251,4.7914,2.293,0.41435,2.0195,4.2494,3.3874,0.88218,0.74205,2.9701,3.7837,1.8541,0.34573,1.587,3.3746,2.7277,0.73215,0.61214,2.4324,3.1117,1.5448,0.29833,1.3205,2.8239,2.3047,0.63351,0.51203,2.0315,2.6288,1.3264,0.26094,1.1121,2.3963,1.9846,0.55926,0.43869,1.742,2.283,1.1665,0.23446,0.95215,2.0712,1.7344,0.50154,0.38308,1.5097,1.9922,1.0355,0.21303,0.83936,1.8332,1.5424,0.45329,0.33842,1.334,1.7745,0.93808,0.19453,0.73927,1.626,1.3858,0.41418,0.30052,1.1992,1.6058,0.85065,0.17752,0.66463,1.4752,1.2652,0.38451,0.27037,1.0754,1.4509,0.77742,0.16375,0.59636,1.3325,1.1497,0.35157,0.24035,0.96137,1.3041,0.70235,0.1468,0.53291,1.1941,1.027,0.313,0.22431,0.88763,1.1941,0.64209,0.13717,0.49731,1.1068,0.95629,0.29379,0.20423,0.81363,1.1047,0.59675,0.12639,0.45796,1.0329,0.90004,0.28117,0.18452,0.74989,1.0334,0.56925,0.11948,0.40395,0.93368,0.82715,0.2607,0.16688,0.68586,0.94925,0.52747,0.11237,0.39083,0.88975,0.79187,0.2559,0.15648,0.63175,0.88649,0.50131,0.10916,0.34299,0.80147,0.72528,0.24094,0.14383,0.5801,0.81898,0.46334,0.10365,0.31453,0.73862,0.68782,0.2343,0.13536,0.54995,0.77777,0.45831,0.10648,0.29443,0.71542,0.68446,0.24259,0.12243,0.49537,0.72537,0.44379,0.10384,0.20883,0.74777
280,0,205.52,198.18,89.57,10.096,11.518,42.367,42.076,14.626,1.559,14.305,25.434,16.572,2.794,3.9916,14.509,15.69,6.0256,0.96713,6.8608,12.459,8.4631,1.5947,2.3614,8.2872,9.0902,3.6165,0.68919,4.3625,7.9097,5.4275,1.0745,1.6603,5.6216,6.1586,2.4639,0.53857,3.1696,5.6733,3.8854,0.79257,1.2905,4.2257,4.5945,1.8304,0.45003,2.4894,4.3779,2.9683,0.61218,1.0621,3.348,3.5979,1.4185,0.38092,2.0299,3.4911,2.3286,0.48125,0.92274,2.7889,2.9252,1.1266,0.3392,1.7487,2.9304,1.9161,0.39398,0.81472,2.373,2.4459,0.92438,0.30485,1.5256,2.4947,1.6062,0.33038,0.73527,2.0711,2.1017,0.77747,0.27934,1.3535,2.1636,1.3677,0.28391,0.67259,1.8249,1.8121,0.65907,0.26249,1.2313,1.9191,1.1832,0.24486,0.62482,1.6409,1.5953,0.5701,0.24555,1.1226,1.7073,1.0334,0.21346,0.58333,1.4976,1.4255,0.49206,0.2331,1.0419,1.5501,0.91677,0.1904,0.55037,1.3633,1.2708,0.42809,0.22309,0.96312,1.3998,0.80768,0.16662,0.51542,1.2385,1.1263,0.36714,0.20932,0.8867,1.2514,0.69559,0.14536,0.49988,1.1499,1.0087,0.31629,0.20981,0.84643,1.1561,0.62599,0.13188,0.47801,1.0683,0.91916,0.27832,0.20294,0.80389,1.0771,0.57079,0.12181,0.45625,1.0028,0.85177,0.25411,0.19006,0.73926,0.98007,0.51126,0.1093,0.43094,0.92648,0.76583,0.22231,0.19352,0.72508,0.92503,0.47118,0.10657,0.41935,0.87087,0.71374,0.20602,0.17955,0.66088,0.83964,0.42244,0.099985,0.39862,0.80554,0.64444,0.18068,0.17652,0.62228,0.77514,0.39033,0.096166,0.38593,0.77379,0.60398,0.17467,0.1799,0.60361,0.76048,0.38393,0.096224,0.37168,0.71683,0.57467,0.16143,0.15001,0.48357,0.83449
281,0,206.73,198.48,88.759,9.6135,12.097,42.986,41.741,13.936,1.6545,14.992,25.57,15.957,2.4553,4.4747,14.999,15.385,5.4488,1.0703,7.4563,12.557,7.9151,1.3139,2.8024,8.7109,8.8006,3.1036,0.801,4.903,7.9814,4.9231,0.83583,2.0763,5.9939,5.8739,2.0012,0.66403,3.6682,5.7176,3.4085,0.58882,1.6924,4.5611,4.3085,1.4046,0.59047,2.9576,4.3977,2.5128,0.44125,1.454,3.649,3.312,1.0269,0.53375,2.4675,3.4849,1.893,0.34366,1.3095,3.0545,2.6289,0.76365,0.51124,2.1656,2.8986,1.4912,0.28306,1.1984,2.611,2.1446,0.58729,0.49179,1.9218,2.4416,1.1932,0.24497,1.1167,2.2833,1.7935,0.46333,0.47889,1.7319,2.0913,0.96841,0.22297,1.049,2.0107,1.4996,0.3692,0.47671,1.5917,1.8266,0.79481,0.2071,0.99945,1.8047,1.2777,0.30028,0.47137,1.4667,1.5987,0.65626,0.19727,0.95399,1.6376,1.1011,0.24427,0.47255,1.37,1.4218,0.54856,0.19504,0.91751,1.4798,0.94371,0.2024,0.4735,1.2702,1.2537,0.4527,0.1926,0.8756,1.3329,0.8012,0.16639,0.46564,1.1702,1.0897,0.36214,0.19773,0.85074,1.2135,0.67931,0.14237,0.4805,1.1102,0.97606,0.30292,0.20374,0.82366,1.1114,0.58876,0.12493,0.48304,1.052,0.88095,0.25668,0.21044,0.7992,1.0306,0.52139,0.11409,0.471,0.97212,0.7816,0.21529,0.20956,0.7573,0.93244,0.44046,0.10827,0.48331,0.93706,0.70648,0.18449,0.22506,0.74256,0.86564,0.39503,0.10383,0.46008,0.85489,0.62446,0.15718,0.22705,0.70557,0.78018,0.33321,0.10328,0.45563,0.79781,0.55712,0.13851,0.23195,0.68276,0.7335,0.29574,0.10891,0.46746,0.77057,0.53311,0.13202,0.24273,0.66923,0.66962,0.27427,0.095219,0.4077,0.66176,0.60964
282,0,207.93,198.77,87.941,9.1451,12.689,43.591,41.383,13.254,1.7813,15.679,25.668,15.328,2.1534,4.9861,15.458,15.038,4.8916,1.2266,8.0491,12.598,7.3498,1.0897,3.2815,9.0871,8.4538,2.6214,0.98368,5.4356,7.9759,4.4004,0.67204,2.5365,6.3027,5.5216,1.5818,0.87481,4.1508,5.6674,2.9162,0.47772,2.1417,4.8163,3.9468,1.036,0.82864,3.3998,4.3077,2.0471,0.37963,1.8932,3.8537,2.945,0.70684,0.79314,2.8668,3.3565,1.4561,0.33092,1.7388,3.2056,2.2504,0.4906,0.7975,2.529,2.7318,1.076,0.31309,1.6193,2.7174,1.7615,0.35718,0.79787,2.2486,2.2438,0.8028,0.3153,1.5272,2.3467,1.4058,0.27372,0.80079,2.0248,1.8668,0.60601,0.32958,1.4437,2.0325,1.1142,0.22239,0.81307,1.8473,1.575,0.45992,0.34818,1.3794,1.7884,0.89486,0.1921,0.81773,1.6875,1.3271,0.35029,0.36982,1.3144,1.5817,0.72171,0.17657,0.82766,1.5536,1.128,0.27121,0.39701,1.2576,1.3879,0.57482,0.1742,0.83155,1.4137,0.94449,0.20884,0.42027,1.1909,1.2099,0.44986,0.17614,0.81733,1.2729,0.77316,0.16072,0.4487,1.1316,1.0518,0.34634,0.19543,0.83041,1.1712,0.64798,0.13493,0.47601,1.0785,0.92218,0.27324,0.21179,0.8275,1.0773,0.54449,0.12016,0.50085,1.0316,0.81854,0.22202,0.22617,0.80562,0.97115,0.45183,0.11042,0.50282,0.9525,0.70005,0.1705,0.25535,0.80166,0.89365,0.37308,0.11605,0.53413,0.91346,0.61951,0.14467,0.26403,0.75756,0.79014,0.30718,0.11794,0.53099,0.8419,0.52262,0.11599,0.28895,0.72967,0.70692,0.25292,0.12889,0.53447,0.78922,0.46144,0.10375,0.31491,0.73036,0.65568,0.22551,0.14366,0.55571,0.75657,0.3952,0.09053,0.30368,0.64431,0.58129,0.27856
283,0,209.14,199.05,87.117,8.6909,13.295,44.183,41.004,12.582,1.9389,16.365,25.731,14.688,1.8894,5.5233,15.883,14.65,4.3579,1.4348,8.6338,12.579,6.7736,0.92505,3.7923,9.4106,8.0552,2.178,1.234,5.9496,7.8932,3.8711,0.58708,3.0289,6.5398,5.1121,1.2185,1.1642,4.6009,5.5246,2.4271,0.46372,2.6196,4.9802,3.5262,0.74254,1.1527,3.7927,4.1127,1.5976,0.43104,2.3527,3.9489,2.5216,0.48073,1.1403,3.1979,3.1161,1.0532,0.44418,2.1738,3.229,1.8248,0.3335,1.1699,2.802,2.4478,0.71528,0.48078,2.0292,2.6799,1.3429,0.26281,1.184,2.463,1.928,0.4894,0.53139,1.9068,2.2519,0.99827,0.2386,1.193,2.1835,1.5281,0.34365,0.58485,1.7848,1.8861,0.72948,0.24734,1.2046,1.9461,1.2168,0.24965,0.6376,1.6806,1.5957,0.53525,0.27101,1.2015,1.7308,0.96041,0.1934,0.68642,1.5694,1.3447,0.39136,0.30803,1.1974,1.5396,0.75537,0.16794,0.73452,1.465,1.1168,0.28279,0.35272,1.1781,1.3451,0.57834,0.16135,0.76875,1.3476,0.91443,0.20319,0.39274,1.1293,1.1546,0.42705,0.17224,0.79593,1.2263,0.73289,0.15169,0.45246,1.1059,1.0023,0.31991,0.19892,0.8223,1.1227,0.59089,0.12515,0.49618,1.0652,0.86695,0.2393,0.23188,0.84115,1.0302,0.48044,0.11641,0.52863,1.0072,0.73691,0.17926,0.25727,0.81729,0.9009,0.36865,0.11974,0.57325,0.95087,0.62207,0.13672,0.30984,0.83271,0.81964,0.29614,0.13093,0.57749,0.86742,0.51168,0.11078,0.33263,0.7936,0.70865,0.22172,0.15377,0.59851,0.79129,0.41911,0.097534,0.36876,0.76504,0.62058,0.17657,0.18403,0.62348,0.75047,0.35526,0.097685,0.40904,0.76566,0.55776,0.13459,0.18666,0.59966,0.64653,0.31543,0.14578
284,0,210.35,199.32,86.288,8.2509,13.915,44.759,40.602,11.921,2.1273,17.048,25.756,14.04,1.6644,6.0837,16.271,14.225,3.8516,1.6933,9.2048,12.502,6.1928,0.82185,4.3281,9.6768,7.6112,1.781,1.5475,6.4352,7.7346,3.3472,0.58295,3.541,6.6989,4.6569,0.92227,1.5228,5.0029,5.2945,1.9597,0.54738,3.1061,5.0458,3.0657,0.53839,1.5463,4.1155,3.8235,1.1904,0.59241,2.8036,3.9285,2.0704,0.36433,1.5501,3.4361,2.7823,0.71672,0.67399,2.577,3.1223,1.3913,0.30736,1.5919,2.9568,2.0762,0.44803,0.76747,2.3814,2.5028,0.93972,0.31593,1.6006,2.537,1.5372,0.29648,0.86251,2.1998,2.0132,0.63383,0.36357,1.5923,2.1817,1.1328,0.22686,0.94338,2.0103,1.5989,0.41871,0.43928,1.5734,1.8678,0.8263,0.20874,1.0127,1.8362,1.2702,0.28176,0.51846,1.5306,1.5861,0.59005,0.22556,1.0649,1.6515,0.99064,0.20078,0.60192,1.4768,1.3322,0.41377,0.26971,1.1045,1.475,0.75229,0.16168,0.67968,1.3978,1.0875,0.28119,0.32682,1.1143,1.2891,0.55512,0.15321,0.73435,1.2817,0.86167,0.18841,0.39219,1.0977,1.0955,0.3906,0.17837,0.80229,1.1861,0.67858,0.13998,0.46567,1.082,0.93525,0.27566,0.21616,0.83872,1.078,0.52689,0.12118,0.53437,1.0533,0.79573,0.19767,0.26206,0.85502,0.96337,0.40154,0.11973,0.57086,0.9687,0.63302,0.13719,0.31904,0.86693,0.83839,0.29292,0.14747,0.64132,0.92658,0.52276,0.11061,0.36283,0.83091,0.71425,0.21308,0.17333,0.64872,0.82623,0.4025,0.098186,0.41862,0.80014,0.59376,0.15447,0.2109,0.67085,0.74164,0.3113,0.10814,0.47113,0.78116,0.51126,0.12053,0.25778,0.70186,0.69175,0.24551,0.1168,0.47779,0.71809,0.41263,0.10595,0.33475
285,0,211.55,199.59,85.457,7.8261,14.547,45.319,40.176,11.274,2.3464,17.726,25.745,13.385,1.4795,6.6645,16.622,13.765,3.3765,1.9999,9.7569,12.367,5.613,0.78126,4.8819,9.8819,7.1292,1.4367,1.9183,6.8828,7.5036,2.8411,0.65986,4.0598,6.7761,4.1689,0.70221,1.9388,5.3433,4.9854,1.5318,0.72545,3.5806,5.0104,2.5863,0.43332,1.9893,4.3512,3.4556,0.84887,0.85406,3.2182,3.7937,1.6219,0.3658,1.9927,3.5635,2.381,0.47389,1.0011,2.9134,2.8948,0.98981,0.41464,2.022,2.9775,1.6558,0.30301,1.1413,2.6351,2.2072,0.6008,0.50995,1.9941,2.4606,1.1243,0.25093,1.2614,2.3633,1.6661,0.36848,0.62889,1.9338,2.0196,0.74777,0.27597,1.3413,2.0788,1.2242,0.2412,0.76086,1.8458,1.6282,0.48477,0.34592,1.392,1.8116,0.88536,0.19287,0.87625,1.7258,1.2889,0.30859,0.43867,1.4069,1.5391,0.61487,0.20231,0.97603,1.5862,0.99144,0.204,0.54593,1.3939,1.2846,0.40939,0.25037,1.048,1.4178,0.72777,0.15516,0.64733,1.334,1.0361,0.26369,0.31858,1.0719,1.2158,0.50831,0.15182,0.73237,1.2309,0.7936,0.16876,0.41509,1.0935,1.0361,0.34419,0.18954,0.81303,1.1345,0.60437,0.12695,0.50219,1.0716,0.85937,0.22846,0.25056,0.87154,1.0264,0.45259,0.12207,0.57991,1.0255,0.69865,0.15442,0.30728,0.86963,0.86824,0.3076,0.14445,0.64763,0.95611,0.53407,0.11305,0.3984,0.89717,0.75464,0.21813,0.1861,0.68422,0.85186,0.40333,0.10204,0.45087,0.8415,0.60531,0.14562,0.24259,0.71433,0.74277,0.28647,0.11527,0.50516,0.79947,0.48263,0.10775,0.31116,0.73152,0.6583,0.21126,0.14769,0.57059,0.77235,0.39754,0.091433,0.35746,0.70593,0.55302,0.15343,0.14355,0.67032
286,0,212.76,199.84,84.62,7.4163,15.19,45.864,39.73,10.64,2.5958,18.397,25.696,12.725,1.3355,7.2629,16.932,13.273,2.9358,2.3522,10.285,12.176,5.0413,0.80384,5.4465,10.022,6.6163,1.1513,2.3394,7.2836,7.2055,2.3638,0.81594,4.5721,6.7684,3.6628,0.56512,2.3987,5.6106,4.6081,1.1595,0.99083,4.023,4.8748,2.1108,0.43242,2.4592,4.4872,3.0297,0.59256,1.2003,3.5708,3.5532,1.206,0.48506,2.4363,3.5701,1.9435,0.34432,1.3983,3.1537,2.5672,0.65741,0.64516,2.4176,2.8622,1.2306,0.29586,1.5606,2.7616,1.8275,0.36725,0.82064,2.3143,2.2437,0.74513,0.35914,1.6712,2.3733,1.263,0.24323,0.99272,2.1621,1.7243,0.43877,0.48247,1.7076,1.9781,0.83207,0.23075,1.1493,1.9679,1.2765,0.26318,0.63216,1.6934,1.6126,0.52817,0.28908,1.2601,1.7404,0.91162,0.18637,0.77839,1.6239,1.2616,0.31867,0.39559,1.3259,1.4942,0.61607,0.18803,0.91365,1.5142,0.95296,0.19695,0.52034,1.3371,1.2312,0.38819,0.24361,1.0109,1.3499,0.68047,0.14693,0.63767,1.2777,0.95711,0.23215,0.33179,1.056,1.1413,0.44529,0.16059,0.76084,1.2001,0.72141,0.1481,0.44625,1.0821,0.95535,0.28603,0.21575,0.84502,1.0806,0.51827,0.12201,0.5616,1.0691,0.7744,0.18259,0.29442,0.89707,0.94624,0.36069,0.13524,0.63469,0.9807,0.57504,0.11757,0.38612,0.90618,0.7861,0.22676,0.19558,0.72989,0.91276,0.42886,0.10602,0.47221,0.87893,0.62611,0.14829,0.25576,0.74832,0.77397,0.28965,0.12436,0.54896,0.82177,0.46933,0.1022,0.33122,0.75265,0.65416,0.1927,0.17186,0.62201,0.75348,0.35603,0.098898,0.41386,0.7717,0.56044,0.13672,0.22961,0.64532,0.66892,0.25236,0.1022,0.39384,0.84473
287,0,213.96,200.08,83.777,7.0208,15.845,46.392,39.263,10.021,2.8742,19.06,25.611,12.065,1.2329,7.8759,17.2,12.752,2.5328,2.747,10.786,11.931,4.4844,0.88932,6.0141,10.097,6.0803,0.9297,2.8037,7.6296,6.8463,1.926,1.0474,5.0648,6.6759,3.1533,0.51526,2.888,5.7954,4.1766,0.85712,1.3329,4.415,4.6452,1.6609,0.5358,2.9328,4.5167,2.5694,0.436,1.6107,3.8392,3.2226,0.85072,0.71381,2.8484,3.4555,1.5039,0.33853,1.8322,3.2773,2.1687,0.42495,0.97701,2.7399,2.6227,0.84531,0.42741,1.9789,2.7464,1.4087,0.26737,1.2092,2.5201,1.9148,0.45092,0.60601,2.0332,2.2284,0.86442,0.27735,1.3975,2.2403,1.3446,0.25814,0.81034,1.9773,1.7264,0.49559,0.38933,1.529,1.915,0.88417,0.20769,1.0067,1.8514,1.2833,0.27938,0.54817,1.5796,1.5708,0.54692,0.2539,1.1582,1.6594,0.89272,0.18188,0.72756,1.5536,1.2273,0.31482,0.37048,1.2623,1.4287,0.58333,0.18213,0.88465,1.4524,0.9001,0.1835,0.51603,1.2904,1.1565,0.3505,0.24773,0.9917,1.2738,0.60509,0.14115,0.65716,1.233,0.86542,0.19499,0.36947,1.0683,1.0762,0.38028,0.1774,0.79414,1.1495,0.62786,0.12989,0.49963,1.0788,0.8613,0.2241,0.26127,0.89574,1.0251,0.42926,0.12909,0.62228,1.0411,0.661,0.13799,0.35473,0.91471,0.8399,0.26078,0.17565,0.71738,0.93782,0.46128,0.10751,0.48863,0.93128,0.67829,0.161,0.25996,0.77852,0.81598,0.30729,0.12468,0.56725,0.85667,0.49428,0.10596,0.35431,0.79266,0.66138,0.18481,0.18034,0.63702,0.76217,0.34844,0.10044,0.4526,0.79034,0.51927,0.12255,0.26715,0.69612,0.69123,0.24687,0.13372,0.54012,0.7276,0.39959,0.085084,0.30519,0.62874,0.69815
288,0,215.16,200.31,82.928,6.6403,16.512,46.903,38.775,9.4165,3.1814,19.712,25.489,11.405,1.1722,8.5006,17.425,12.206,2.1705,3.1815,11.253,11.633,3.9481,1.0367,6.5773,10.104,5.5297,0.77557,3.3025,7.9144,6.4335,1.5374,1.3487,5.5252,6.5016,2.6545,0.55408,3.3908,5.8915,3.7062,0.63609,1.738,4.7404,4.3321,1.2575,0.73855,3.3859,4.4377,2.0998,0.38825,2.0605,4.0066,2.8231,0.58004,1.0361,3.1993,3.2284,1.0966,0.45702,2.2666,3.2736,1.7349,0.31382,1.3785,2.9572,2.283,0.54009,0.6834,2.3496,2.5911,1.0001,0.31333,1.6271,2.5848,1.5177,0.28172,0.95729,2.2959,1.9496,0.53021,0.46561,1.7794,2.156,0.94353,0.23647,1.2025,2.1023,1.3697,0.27739,0.68668,1.826,1.6979,0.53088,0.32982,1.39,1.8319,0.89633,0.19514,0.9103,1.7595,1.2576,0.28408,0.49425,1.4813,1.5042,0.52986,0.24139,1.1071,1.5956,0.86127,0.17504,0.69749,1.4871,1.1634,0.29061,0.36946,1.226,1.3563,0.53469,0.18275,0.87859,1.3882,0.82244,0.16525,0.52912,1.2488,1.0618,0.29477,0.27085,0.99904,1.1923,0.51564,0.14621,0.70746,1.2063,0.77511,0.16231,0.41888,1.0761,0.98446,0.30396,0.20932,0.84312,1.0904,0.52119,0.12292,0.576,1.0825,0.76212,0.17154,0.32042,0.92963,0.9338,0.32683,0.15468,0.68887,0.98718,0.52871,0.10946,0.44742,0.93958,0.72341,0.181,0.25033,0.808,0.87452,0.34448,0.12514,0.57851,0.90115,0.53777,0.11221,0.3486,0.8199,0.69968,0.20111,0.18619,0.66859,0.7951,0.35199,0.10225,0.46161,0.79863,0.52651,0.12083,0.27837,0.7263,0.68068,0.21932,0.14946,0.57624,0.75824,0.39729,0.099126,0.39101,0.75319,0.53207,0.13665,0.20025,0.57925,0.63454,0.36453
289,0,216.36,200.54,82.075,6.275,17.191,47.397,38.268,8.8287,3.5168,20.354,25.33,10.747,1.1535,9.1337,17.605,11.638,1.8514,3.652,11.683,11.286,3.4382,1.2442,7.1287,10.043,4.9733,0.69142,3.8266,8.1323,5.9758,1.207,1.7125,5.9417,6.2504,2.1809,0.68035,3.8907,5.8955,3.2138,0.50472,2.1899,4.9854,3.9492,0.91887,1.0309,3.7959,4.2544,1.6467,0.45214,2.5232,4.0629,2.3808,0.41216,1.4294,3.4637,2.9059,0.75315,0.69026,2.6653,3.1426,1.3045,0.33433,1.8113,3.0481,1.8779,0.34689,1.0363,2.6314,2.3135,0.64991,0.49957,2.0225,2.5003,1.1044,0.26049,1.3642,2.4218,1.578,0.3107,0.77909,2.078,1.9227,0.58766,0.37754,1.591,2.0604,0.97284,0.2182,1.0662,1.9824,1.3597,0.28869,0.60427,1.7006,1.6391,0.53749,0.29444,1.2919,1.7575,0.87626,0.18743,0.84736,1.6656,1.1986,0.26895,0.48118,1.43,1.44,0.50038,0.23721,1.0725,1.5208,0.79947,0.16574,0.69959,1.4345,1.0801,0.25658,0.38621,1.2066,1.2699,0.46619,0.19159,0.88792,1.3132,0.72165,0.14552,0.57072,1.2221,0.95021,0.23479,0.31912,1.0325,1.1161,0.42723,0.16305,0.76494,1.1647,0.66244,0.13393,0.48692,1.0824,0.87416,0.22697,0.26497,0.90777,1.0265,0.41604,0.13623,0.65519,1.0514,0.63339,0.12767,0.40135,0.94894,0.81074,0.22712,0.20968,0.7718,0.91949,0.39299,0.11738,0.56646,0.95301,0.59567,0.12588,0.34443,0.85204,0.75853,0.23129,0.17338,0.6659,0.83805,0.38766,0.10269,0.47268,0.83906,0.55437,0.12289,0.28342,0.73298,0.69242,0.22776,0.14887,0.58595,0.77486,0.38141,0.097505,0.4145,0.76984,0.54831,0.13823,0.24336,0.68702,0.68366,0.2305,0.11349,0.49421,0.67718,0.40606,0.15101
290,0,217.57,200.75,81.218,5.9251,17.88,47.872,37.743,8.2586,3.88,20.982,25.136,10.096,1.177,9.7725,17.738,11.051,1.5778,4.1547,12.073,10.893,2.9604,1.5091,7.6611,9.9159,4.4197,0.67867,4.3668,8.2786,5.4828,0.94214,2.1302,6.3037,5.9288,1.7463,0.8902,4.3717,5.8074,2.7173,0.46802,2.6707,5.1396,3.5131,0.66079,1.3987,4.1418,3.9767,1.2351,0.62403,2.9709,4.0045,1.9243,0.35836,1.8665,3.6222,2.5122,0.50051,1.0195,2.995,2.896,0.91607,0.48468,2.2342,3.0035,1.4485,0.286,1.448,2.7931,1.9454,0.39935,0.80353,2.3458,2.2774,0.72934,0.39011,1.7701,2.3931,1.1679,0.23891,1.1695,2.2463,1.5782,0.33595,0.65741,1.9082,1.859,0.60826,0.32912,1.4557,1.9677,0.9678,0.20704,0.97412,1.8727,1.3148,0.28623,0.5549,1.6049,1.574,0.51824,0.28064,1.2251,1.6641,0.82189,0.17903,0.83671,1.6077,1.1303,0.24728,0.48331,1.3849,1.3531,0.44821,0.2476,1.0681,1.443,0.71422,0.1583,0.72502,1.3873,0.97703,0.21439,0.42003,1.1925,1.1609,0.3822,0.21478,0.92391,1.2381,0.60404,0.13749,0.64226,1.2082,0.83607,0.18295,0.38216,1.0615,1.0202,0.33095,0.19678,0.83209,1.1033,0.5347,0.12289,0.57967,1.0896,0.75626,0.16578,0.34193,0.95608,0.92228,0.30326,0.17321,0.74044,0.98809,0.48628,0.10969,0.50284,0.95647,0.66909,0.14703,0.30959,0.85956,0.83263,0.27199,0.16289,0.67615,0.90053,0.44556,0.10264,0.44905,0.85831,0.60906,0.14004,0.2691,0.75964,0.74202,0.24695,0.14386,0.59276,0.78898,0.3997,0.096546,0.41061,0.78058,0.55957,0.13343,0.25287,0.69989,0.68749,0.24206,0.13287,0.55676,0.76688,0.39193,0.087863,0.35104,0.70355,0.51066,0.1511,0.25308
291,0,218.77,200.96,80.355,5.5905,18.579,48.33,37.199,7.7069,4.2703,21.596,24.906,9.4519,1.2425,10.414,17.826,10.449,1.3517,4.6856,12.417,10.458,2.5199,1.8282,8.1674,9.7243,3.8776,0.73751,4.9129,8.3508,4.965,0.7488,2.5918,6.6019,5.5456,1.3633,1.1772,4.8181,5.6302,2.2345,0.5274,3.161,5.1967,3.0429,0.49504,1.8241,4.4063,3.6192,0.88753,0.89406,3.3769,3.8349,1.4831,0.42225,2.3166,3.6634,2.0769,0.35834,1.4181,3.2281,2.5551,0.60434,0.75104,2.6071,2.8281,1.0383,0.36382,1.8741,2.8167,1.5289,0.27796,1.1883,2.5568,1.9447,0.44211,0.65308,2.1186,2.2136,0.77943,0.32562,1.5766,2.2577,1.1781,0.23007,1.0285,2.0988,1.534,0.34224,0.58947,1.7809,1.7849,0.60027,0.30258,1.3624,1.8697,0.92927,0.19822,0.91761,1.7771,1.2524,0.26954,0.54088,1.5331,1.4771,0.4719,0.28393,1.2121,1.5914,0.75327,0.17405,0.84201,1.5424,1.0344,0.21686,0.51068,1.3585,1.2488,0.37833,0.27251,1.0845,1.3585,0.61194,0.15656,0.76816,1.3313,0.84853,0.1719,0.476,1.1927,1.0406,0.29287,0.26342,0.98189,1.1607,0.48561,0.14787,0.72342,1.1765,0.70769,0.14174,0.46346,1.0824,0.89592,0.23623,0.26002,0.91066,1.03,0.40974,0.14085,0.68101,1.0636,0.61155,0.12292,0.43829,0.98284,0.78425,0.19926,0.24438,0.81732,0.89198,0.33851,0.13483,0.63974,0.94751,0.52249,0.10927,0.43163,0.90449,0.6921,0.17039,0.23822,0.75168,0.79345,0.29218,0.131,0.58221,0.84095,0.44786,0.098346,0.39933,0.79861,0.5872,0.14437,0.23394,0.70165,0.70875,0.25201,0.13621,0.55898,0.77117,0.39746,0.095685,0.38553,0.7721,0.56183,0.13162,0.22948,0.6389,0.64089,0.22989,0.10139,0.57735
292,0,219.98,201.15,79.488,5.2715,19.287,48.77,36.639,7.1741,4.6866,22.193,24.642,8.8182,1.3499,11.054,17.866,9.8376,1.1748,5.2405,12.714,9.9867,2.1217,2.1977,8.6409,9.4707,3.3552,0.86696,5.4549,8.3473,4.4335,0.63136,3.0862,6.8285,5.1112,1.0429,1.5326,5.2155,5.3698,1.7828,0.68065,3.6414,5.1543,2.5596,0.42933,2.2865,4.5761,3.2007,0.62312,1.2467,3.717,3.5647,1.0856,0.5995,2.7483,3.5844,1.6327,0.33767,1.854,3.345,2.1491,0.39716,1.1087,2.894,2.539,0.68893,0.57223,2.2686,2.6997,1.1119,0.30009,1.6073,2.6291,1.5449,0.28063,1.0138,2.3614,1.9089,0.46939,0.55783,1.9377,2.1103,0.78741,0.28764,1.4278,2.1297,1.1433,0.22327,0.95076,1.9798,1.4694,0.33036,0.55587,1.6884,1.6923,0.56617,0.29294,1.3006,1.7688,0.86844,0.18989,0.90446,1.6945,1.1525,0.23952,0.55598,1.5063,1.3856,0.41425,0.3016,1.2095,1.4987,0.66039,0.17606,0.87311,1.4788,0.9146,0.18243,0.5612,1.3431,1.1301,0.30225,0.31324,1.1104,1.2533,0.49251,0.17039,0.82896,1.2723,0.70788,0.14186,0.56129,1.1974,0.90987,0.2142,0.33712,1.037,1.0588,0.36833,0.18147,0.81018,1.1201,0.5592,0.12306,0.57115,1.0935,0.75892,0.16384,0.35432,0.97605,0.92069,0.28606,0.19046,0.7768,0.9934,0.45256,0.11376,0.55318,0.96899,0.61663,0.1261,0.36386,0.90526,0.77571,0.21743,0.2109,0.75922,0.88088,0.36393,0.11594,0.54651,0.8755,0.51596,0.10777,0.36697,0.81953,0.65826,0.17006,0.21759,0.69996,0.74678,0.28051,0.12145,0.53359,0.79468,0.42721,0.09729,0.38743,0.76671,0.5699,0.14017,0.23147,0.68265,0.7057,0.24847,0.12933,0.53105,0.72195,0.36262,0.088163,0.30205,0.82694
293,0,221.18,201.34,78.617,4.9683,20.006,49.191,36.062,6.6613,5.1282,22.772,24.344,8.1967,1.4988,11.69,17.859,9.2189,1.0485,5.8146,12.961,9.4826,1.7701,2.6133,9.0752,9.1587,2.8611,1.0649,5.9831,8.2682,3.8992,0.59242,3.6018,6.9777,4.6374,0.79437,1.9457,5.551,5.0352,1.3786,0.92198,4.0926,5.0141,2.0844,0.46673,2.7637,4.6426,2.7432,0.45641,1.6618,3.9707,3.2109,0.7577,0.87826,3.1314,3.3906,1.213,0.44011,2.2918,3.3361,1.7132,0.31301,1.5247,3.0677,2.1647,0.43598,0.8894,2.5888,2.4551,0.74206,0.46314,2.0097,2.5539,1.1291,0.26616,1.4233,2.4645,1.5227,0.28331,0.90067,2.1973,1.8273,0.46916,0.49914,1.7875,1.9956,0.75633,0.27303,1.3457,2.0144,1.0828,0.21186,0.91547,1.8844,1.3779,0.30418,0.5494,1.6172,1.582,0.51224,0.29835,1.2823,1.6689,0.77269,0.18499,0.9232,1.64,1.0467,0.20799,0.5936,1.4793,1.2667,0.34352,0.3383,1.2223,1.3909,0.54784,0.19059,0.92835,1.4135,0.78069,0.15619,0.62873,1.3232,0.98728,0.22559,0.37828,1.1381,1.1317,0.37166,0.21176,0.90969,1.1996,0.56121,0.1374,0.66874,1.1855,0.76086,0.15529,0.43191,1.076,0.9273,0.25369,0.24986,0.90378,1.0373,0.41292,0.14404,0.69601,1.0727,0.60316,0.12067,0.4692,1.0023,0.76629,0.18034,0.27874,0.8574,0.86908,0.29363,0.15941,0.69525,0.94324,0.45096,0.1091,0.51223,0.93496,0.6208,0.13182,0.31832,0.81998,0.73623,0.21682,0.1841,0.68211,0.81251,0.34275,0.11029,0.51732,0.82296,0.47615,0.10116,0.34813,0.76388,0.61723,0.15798,0.21872,0.68494,0.70721,0.26144,0.12895,0.5356,0.7732,0.41419,0.09657,0.38749,0.72779,0.52642,0.11766,0.21313,0.57033,0.77371
294,0,222.39,201.51,77.743,4.681,20.733,49.592,35.469,6.1689,5.5939,23.332,24.013,7.5899,1.6884,12.32,17.805,8.597,0.97369,6.4034,13.155,8.9507,1.4692,3.0698,9.4646,8.7929,2.4027,1.3281,6.4879,8.1151,3.3732,0.63288,4.1261,7.0458,4.1367,0.62486,2.4036,5.8137,4.6379,1.0364,1.2423,4.497,4.7819,1.638,0.60554,3.2326,4.6023,2.2709,0.39663,2.1156,4.1231,2.7953,0.52061,1.2398,3.4392,3.0961,0.84943,0.6577,2.6961,3.2018,1.2851,0.35941,1.9606,3.1114,1.7419,0.30503,1.2821,2.8002,2.1098,0.46151,0.74786,2.3464,2.3403,0.75084,0.40057,1.8262,2.4136,1.11,0.24845,1.3026,2.3153,1.4537,0.2749,0.82953,2.0465,1.7198,0.44203,0.48258,1.7008,1.8782,0.70052,0.26839,1.3082,1.9096,0.99355,0.20016,0.91083,1.796,1.2598,0.26763,0.56886,1.5818,1.4628,0.43442,0.32241,1.2884,1.5773,0.66785,0.1921,0.96685,1.573,0.9149,0.17883,0.65394,1.4498,1.1229,0.26645,0.40004,1.2517,1.2718,0.43044,0.22479,0.99093,1.3296,0.63064,0.14714,0.71693,1.2847,0.82561,0.1651,0.47453,1.1665,0.98758,0.26116,0.28782,0.99922,1.1037,0.41522,0.16471,0.77835,1.1375,0.5948,0.12507,0.55524,1.0948,0.77012,0.16614,0.36038,0.98942,0.92037,0.2793,0.20417,0.80767,0.9907,0.42807,0.12123,0.59995,0.98094,0.57616,0.11444,0.41859,0.92797,0.73045,0.17501,0.26556,0.82173,0.84579,0.29343,0.14829,0.64276,0.87466,0.42858,0.10163,0.4682,0.85487,0.56609,0.12108,0.31186,0.77779,0.67715,0.1894,0.18488,0.65074,0.74686,0.30787,0.11329,0.51949,0.78923,0.42898,0.098949,0.37304,0.75349,0.58075,0.14631,0.23687,0.68208,0.64706,0.22575,0.12469,0.4918,0.66205,0.46629
295,0,223.59,201.68,76.865,4.4098,21.47,49.973,34.86,5.6981,6.083,23.873,23.649,6.9998,1.918,12.94,17.704,7.976,0.95077,7.0024,13.294,8.3963,1.222,3.5617,9.8043,8.3784,1.9872,1.652,6.9598,7.8912,2.8667,0.75184,4.6467,7.0309,3.6233,0.53922,2.8926,5.9952,4.1915,0.76841,1.6293,4.8382,4.4676,1.2403,0.83929,3.6709,4.4571,1.8086,0.44718,2.5823,4.165,2.3438,0.38968,1.6599,3.6502,2.7225,0.56936,0.97357,3.0344,2.9535,0.90177,0.53229,2.3762,3.0213,1.3121,0.30945,1.7092,2.8798,1.7022,0.30253,1.1207,2.5766,2.0148,0.45857,0.6661,2.168,2.2158,0.72973,0.36986,1.7033,2.2736,1.0483,0.23607,1.2241,2.1609,1.3502,0.25629,0.81379,1.9499,1.5972,0.39689,0.48876,1.6541,1.7587,0.62068,0.27675,1.2972,1.7965,0.87626,0.19223,0.93642,1.7298,1.1276,0.22379,0.61607,1.555,1.3348,0.35292,0.37109,1.3152,1.4634,0.54683,0.21569,1.0265,1.4845,0.75935,0.161,0.7423,1.4235,0.96571,0.19975,0.48404,1.2711,1.1275,0.31412,0.28638,1.0583,1.2124,0.4734,0.17005,0.82469,1.2269,0.64911,0.13575,0.60137,1.1856,0.82731,0.17577,0.39234,1.0621,0.96619,0.27904,0.23474,0.89148,1.0507,0.4246,0.14284,0.70255,1.0829,0.59868,0.12088,0.49172,1.0218,0.74835,0.16743,0.30843,0.89372,0.85241,0.26167,0.18535,0.74842,0.92075,0.39738,0.11932,0.58842,0.94251,0.54914,0.11156,0.4023,0.87338,0.67382,0.16178,0.24948,0.76253,0.76375,0.25532,0.15263,0.62842,0.80798,0.3705,0.10124,0.46828,0.79765,0.49574,0.10795,0.32827,0.75993,0.61633,0.15825,0.21572,0.66998,0.70274,0.26796,0.13054,0.54858,0.75715,0.35979,0.086822,0.3769,0.67274,0.49381,0.18671
296,0,224.8,201.83,75.983,4.1546,22.213,50.333,34.237,5.2499,6.5944,24.391,23.256,6.4284,2.1865,13.546,17.555,7.3602,0.9799,7.6064,13.378,7.8251,1.0312,4.083,10.09,7.9212,1.6212,2.0312,7.3903,7.6008,2.3902,0.9466,5.1506,6.9333,3.1111,0.53993,3.3977,6.0897,3.7111,0.58439,2.0685,5.1025,4.084,0.9087,1.1571,4.0574,4.2147,1.3806,0.60527,3.0351,4.0938,1.8844,0.37342,2.1102,3.7495,2.2967,0.39396,1.3631,3.2795,2.6122,0.59646,0.81627,2.7331,2.8058,0.91795,0.44892,2.1261,2.8192,1.2778,0.28344,1.5378,2.6725,1.6183,0.28981,1.0278,2.4023,1.8985,0.43622,0.62986,2.0426,2.0784,0.67498,0.35905,1.6173,2.1112,0.95111,0.23231,1.2064,2.0463,1.2248,0.23121,0.82918,1.8827,1.4631,0.33867,0.51734,1.623,1.6188,0.5201,0.30383,1.3128,1.6898,0.74697,0.19442,0.98986,1.6526,0.97798,0.18837,0.69496,1.5396,1.1824,0.27116,0.44308,1.3421,1.3157,0.41523,0.26542,1.1054,1.3867,0.59888,0.1679,0.84328,1.3698,0.78968,0.15383,0.59148,1.2732,0.94882,0.21245,0.38464,1.1216,1.0662,0.3242,0.23757,0.94444,1.1472,0.47768,0.14904,0.73536,1.1531,0.64141,0.12863,0.53038,1.0959,0.79301,0.17235,0.35478,0.99609,0.92806,0.27602,0.21203,0.82905,0.99501,0.40871,0.12975,0.63615,0.99213,0.5461,0.10974,0.46437,0.95125,0.67788,0.14847,0.31855,0.87467,0.79783,0.23572,0.19334,0.7266,0.85669,0.35246,0.11727,0.55861,0.86243,0.47278,0.101,0.41491,0.83012,0.58561,0.13028,0.27757,0.73681,0.67642,0.20444,0.17342,0.63321,0.7485,0.30538,0.1151,0.5157,0.77349,0.42582,0.098905,0.38038,0.76338,0.54729,0.11819,0.233,0.64814,0.59268,0.21859,0.19266
297,0,226.01,201.97,75.098,3.9156,22.965,50.672,33.599,4.8247,7.127,24.886,22.833,5.8781,2.4928,14.137,17.362,6.7535,1.0609,8.2104,13.405,7.2428,0.899,4.6273,10.317,7.428,1.3103,2.4591,7.7717,7.2496,1.9538,1.2128,5.6259,6.7558,2.6141,0.62697,3.9034,6.094,3.2131,0.49098,2.5429,5.279,3.6476,0.65789,1.5443,4.3734,3.8873,1.0096,0.86224,3.4479,3.9137,1.4457,0.4729,2.5603,3.7302,1.8497,0.33639,1.7958,3.4116,2.2064,0.39552,1.186,2.9984,2.4855,0.59811,0.70922,2.4891,2.6249,0.88382,0.40645,1.9499,2.6227,1.2002,0.26623,1.4382,2.4974,1.5061,0.27139,0.99048,2.2695,1.76,0.39283,0.62399,1.944,1.9057,0.59186,0.37443,1.5888,1.9723,0.83205,0.23578,1.2218,1.9476,1.0842,0.20743,0.86983,1.8161,1.3027,0.27342,0.57612,1.6077,1.4719,0.41606,0.35379,1.3468,1.5553,0.60297,0.2194,1.0732,1.5759,0.81149,0.1692,0.79268,1.5043,0.99588,0.19932,0.54608,1.3704,1.1536,0.29541,0.34586,1.177,1.2519,0.43806,0.20857,0.94881,1.2804,0.59528,0.14466,0.72404,1.2459,0.74997,0.14733,0.52385,1.1707,0.90054,0.20824,0.34683,1.0389,1.0099,0.314,0.21437,0.87098,1.0698,0.44807,0.13865,0.69536,1.0913,0.60498,0.12137,0.50459,1.0351,0.74195,0.15877,0.33605,0.91936,0.83904,0.23924,0.20945,0.7862,0.90544,0.34682,0.13659,0.64901,0.94442,0.47974,0.10692,0.48552,0.90781,0.6038,0.12668,0.32522,0.81644,0.69852,0.18653,0.21294,0.71966,0.77053,0.27375,0.13466,0.58626,0.78719,0.37984,0.097894,0.45315,0.78755,0.49428,0.10676,0.33443,0.75252,0.5978,0.15457,0.21613,0.68285,0.69639,0.23495,0.13439,0.53477,0.6958,0.32398,0.086772,0.48008
298,0,227.22,202.11,74.212,3.6929,23.723,50.99,32.948,4.4232,7.6797,25.356,22.382,5.3506,2.8355,14.709,17.123,6.1598,1.1933,8.8095,13.376,6.6553,0.8268,5.1881,10.483,6.9057,1.0594,2.9285,8.0971,6.8445,1.5668,1.5446,6.0614,6.5028,2.1455,0.79794,4.3943,6.0078,2.7145,0.49163,3.0349,5.3612,3.1767,0.49889,1.9833,4.6033,3.4913,0.71513,1.204,3.7969,3.6358,1.0549,0.68166,2.9801,3.5938,1.4138,0.40093,2.2381,3.4198,1.7696,0.3163,1.6082,3.1474,2.091,0.38405,1.0639,2.7602,2.318,0.56405,0.65742,2.3086,2.4329,0.81272,0.39082,1.8432,2.4404,1.0928,0.25876,1.3989,2.3498,1.3672,0.24648,0.98796,2.1501,1.5794,0.33501,0.65734,1.8915,1.7417,0.49384,0.40971,1.5884,1.8355,0.70088,0.2548,1.2578,1.8338,0.91988,0.19303,0.94497,1.7502,1.1292,0.21737,0.6613,1.5942,1.289,0.31087,0.43755,1.4,1.4139,0.45803,0.27102,1.1594,1.4636,0.62463,0.18005,0.91273,1.4506,0.80167,0.15796,0.67244,1.3686,0.95925,0.19955,0.45831,1.2253,1.0771,0.28766,0.29664,1.054,1.1475,0.40728,0.19185,0.87437,1.1837,0.55251,0.13721,0.68103,1.1659,0.69795,0.13598,0.4959,1.0941,0.82583,0.18487,0.34019,0.99314,0.9396,0.28062,0.2158,0.84356,0.99914,0.40027,0.13618,0.6712,0.99811,0.52199,0.10948,0.50249,0.96009,0.63842,0.12859,0.36906,0.90542,0.75388,0.19034,0.24542,0.79794,0.82666,0.28294,0.14829,0.644,0.84566,0.38469,0.10629,0.51183,0.84802,0.49295,0.10119,0.38038,0.79614,0.58126,0.13482,0.25816,0.72875,0.66958,0.19985,0.18043,0.6378,0.7317,0.28863,0.11601,0.52047,0.78012,0.40534,0.091912,0.39436,0.72468,0.47766,0.10901,0.21831,0.78684
299,0,228.42,202.23,73.323,3.4868,24.488,51.286,32.286,4.0461,8.2513,25.801,21.904,4.8477,3.2133,15.259,16.842,5.583,1.3761,9.399,13.291,6.0688,0.8155,5.7591,10.585,6.3622,0.87241,3.4315,8.3606,6.3933,1.2372,1.9345,6.4463,6.1811,1.7182,1.0479,4.8551,5.8342,2.2325,0.58625,3.5255,5.3456,2.691,0.43863,2.4539,4.7362,3.0465,0.51285,1.6118,4.0622,3.2764,0.73668,0.98625,3.3412,3.3497,1.0207,0.58274,2.6554,3.3035,1.3386,0.36568,2.0451,3.1664,1.6599,0.2969,1.4769,2.9108,1.9315,0.35408,1.0075,2.5715,2.1263,0.50407,0.64753,2.1891,2.2391,0.71625,0.40014,1.7952,2.2716,0.96064,0.25907,1.392,2.2013,1.1878,0.22533,1.0307,2.0592,1.3974,0.27463,0.71913,1.8561,1.5693,0.39289,0.47075,1.5972,1.6723,0.55684,0.29746,1.3235,1.7061,0.74571,0.20046,1.0387,1.668,0.92388,0.18035,0.78287,1.5842,1.0998,0.22451,0.54656,1.4333,1.2323,0.31738,0.36351,1.2475,1.32,0.4481,0.23303,1.0353,1.3512,0.59593,0.16029,0.81154,1.318,0.74019,0.14419,0.60917,1.2437,0.86621,0.17792,0.43938,1.1419,0.97793,0.25365,0.29564,1.0029,1.0591,0.36019,0.19002,0.84076,1.0933,0.48189,0.13239,0.67683,1.0981,0.61838,0.12268,0.51,1.0492,0.74057,0.15584,0.35334,0.94835,0.82795,0.22212,0.23189,0.81731,0.88301,0.3103,0.15574,0.70316,0.92858,0.42281,0.11358,0.56197,0.92734,0.53665,0.10744,0.40266,0.85675,0.62615,0.13915,0.28859,0.78543,0.70779,0.19889,0.19461,0.68527,0.75,0.275,0.12861,0.56108,0.78513,0.37242,0.099769,0.46697,0.77858,0.47035,0.10219,0.34225,0.75467,0.58922,0.14071,0.24291,0.66996,0.63424,0.18873,0.14133,0.4932,0.83184
300,0,229.63,202.34,72.432,3.2972,25.259,51.56,31.612,3.694,8.8407,26.219,21.401,4.3717,3.6247,15.784,16.519,5.0263,1.6079,9.974,13.15,5.4888,0.86506,6.3331,10.623,5.8054,0.75239,3.9596,8.5576,5.9048,0.97213,2.3738,6.7714,5.7987,1.3437,1.3696,5.2718,5.5786,1.7836,0.77137,3.9961,5.2331,2.2108,0.47973,2.9342,4.7657,2.5753,0.41336,2.0631,4.2283,2.857,0.51071,1.3669,3.6193,3.0151,0.69908,0.86821,3.0152,3.0724,0.94937,0.53943,2.4577,3.0535,1.2332,0.34526,1.9063,2.9253,1.507,0.27728,1.4167,2.7075,1.7401,0.31281,1.0034,2.4304,1.9208,0.42891,0.6754,2.1213,2.0465,0.60302,0.42861,1.7707,2.0891,0.79738,0.2819,1.428,2.0617,1.0037,0.21625,1.1038,1.9716,1.2032,0.22431,0.80954,1.8145,1.3671,0.2956,0.5626,1.6229,1.486,0.41533,0.36956,1.39,1.5488,0.55664,0.24651,1.1606,1.574,0.72295,0.17857,0.91452,1.5318,0.88122,0.16959,0.69162,1.4425,1.0212,0.2105,0.49524,1.3098,1.1307,0.29093,0.33445,1.1388,1.1924,0.39723,0.22007,0.96043,1.2181,0.51491,0.15544,0.78743,1.2139,0.64124,0.13309,0.61392,1.1691,0.76673,0.15123,0.45101,1.0867,0.86896,0.20427,0.31634,0.98129,0.95742,0.29147,0.21282,0.85004,1.0124,0.39817,0.14146,0.69069,1.0131,0.50501,0.11081,0.53564,0.96951,0.60067,0.1179,0.41179,0.9338,0.7041,0.15928,0.29819,0.85289,0.78965,0.22856,0.19387,0.71856,0.81888,0.30885,0.13272,0.60534,0.83933,0.39971,0.10183,0.48559,0.82331,0.48244,0.10028,0.36569,0.77247,0.57823,0.13047,0.27374,0.73555,0.64226,0.18312,0.19278,0.6438,0.72087,0.2729,0.13028,0.55685,0.71931,0.34369,0.086883,0.39121,0.66118,0.57371
301,0,230.85,202.44,71.538,3.1241,26.035,51.813,30.928,3.3676,9.4473,26.609,20.874,3.924,4.0678,16.282,16.156,4.4933,1.8868,10.53,12.954,4.9208,0.97488,6.9028,10.595,5.2431,0.70111,4.5038,8.6845,5.3885,0.77698,2.8527,7.0289,5.3652,1.0324,1.7536,5.6318,5.2492,1.3832,1.0404,4.4289,5.0281,1.7563,0.62046,3.402,4.6905,2.1015,0.42191,2.5331,4.2859,2.4025,0.39097,1.799,3.7959,2.6135,0.47209,1.2359,3.2896,2.7447,0.63444,0.82254,2.8094,2.8194,0.85172,0.52445,2.3084,2.8022,1.0907,0.34221,1.838,2.7008,1.321,0.26284,1.413,2.5355,1.5284,0.2707,1.0454,2.3296,1.7083,0.34941,0.72834,2.0629,1.8321,0.47442,0.49493,1.7786,1.8982,0.63377,0.32989,1.4887,1.9118,0.81167,0.23023,1.1993,1.8626,0.98592,0.19518,0.92724,1.7724,1.1427,0.21892,0.68246,1.6257,1.2677,0.28434,0.4915,1.4671,1.3722,0.39057,0.33341,1.2663,1.4255,0.51765,0.22718,1.0606,1.435,0.65204,0.16788,0.85593,1.4016,0.78436,0.15257,0.65927,1.3201,0.89532,0.17794,0.48627,1.2135,0.98742,0.23481,0.3491,1.0919,1.0602,0.31703,0.24282,0.95235,1.1057,0.42079,0.16665,0.79785,1.118,0.52814,0.12723,0.64666,1.1024,0.64207,0.12559,0.5046,1.0579,0.75294,0.15577,0.3649,0.96247,0.8293,0.21166,0.25167,0.84503,0.86991,0.28042,0.17663,0.74132,0.91943,0.37139,0.12878,0.62667,0.93113,0.47438,0.10488,0.48459,0.88333,0.55615,0.11202,0.36993,0.83392,0.63516,0.145,0.27227,0.76079,0.6921,0.19381,0.18926,0.6645,0.72904,0.26956,0.13441,0.58316,0.76998,0.33977,0.10575,0.48519,0.76826,0.44766,0.10097,0.38315,0.7609,0.49911,0.11072,0.26266,0.63285,0.56946,0.25004
302,0,232.06,202.53,70.644,2.9675,26.817,52.043,30.234,3.0673,10.069,26.97,20.326,3.5059,4.541,16.75,15.756,3.9877,2.211,11.062,12.707,4.371,1.1438,7.4614,10.502,4.6828,0.71924,5.0553,8.7381,4.8548,0.65582,3.36,7.2132,4.8915,0.7926,2.1892,5.9237,4.8573,1.0445,1.3835,4.8079,4.7385,1.3465,0.8546,3.8358,4.5137,1.6494,0.5381,2.9958,4.232,1.9402,0.38484,2.2546,3.8592,2.1725,0.35619,1.6584,3.4572,2.3472,0.4201,1.1906,3.0686,2.4857,0.55182,0.81686,2.6426,2.554,0.72723,0.54165,2.2235,2.5518,0.91999,0.36035,1.8236,2.4904,1.1154,0.26362,1.4572,2.3896,1.308,0.23886,1.111,2.2213,1.4732,0.27374,0.82748,2.0203,1.5986,0.3565,0.59394,1.7991,1.6886,0.47421,0.40947,1.5571,1.7307,0.61309,0.27827,1.3073,1.7368,0.75864,0.20464,1.0611,1.6857,0.89759,0.17898,0.84931,1.6182,1.0356,0.19727,0.6442,1.4981,1.1464,0.25262,0.47231,1.354,1.2275,0.33309,0.33446,1.1931,1.2789,0.43295,0.23002,1.0176,1.2889,0.53716,0.16533,0.84047,1.2696,0.64277,0.13862,0.67993,1.2268,0.74537,0.14343,0.53533,1.1625,0.84088,0.17739,0.39935,1.0696,0.91991,0.23334,0.28801,0.9614,0.98,0.31067,0.20546,0.84733,1.0248,0.40814,0.14365,0.7049,1.019,0.49942,0.1135,0.56425,0.98101,0.57683,0.11199,0.45122,0.94449,0.66875,0.13714,0.35041,0.89018,0.74642,0.1865,0.24677,0.78607,0.78615,0.24714,0.17112,0.68598,0.81366,0.31792,0.12672,0.58668,0.81837,0.38896,0.10033,0.47443,0.79633,0.46457,0.10016,0.38104,0.78138,0.54276,0.117,0.30165,0.73684,0.61163,0.16593,0.22006,0.6819,0.67791,0.20281,0.14206,0.55868,0.6486,0.30149,0.15742
303,0,233.27,202.61,69.747,2.8276,27.604,52.251,29.532,2.7934,10.705,27.302,19.756,3.1192,5.0421,17.186,15.321,3.5127,2.5782,11.567,12.409,3.8446,1.3698,8.0024,10.346,4.1332,0.80657,5.6046,8.718,4.314,0.61127,3.8846,7.3194,4.3899,0.63088,2.6635,6.139,4.4151,0.77945,1.7885,5.1184,4.3759,0.99847,1.1718,4.2155,4.2442,1.2417,0.75579,3.426,4.0695,1.4979,0.49271,2.7043,3.8047,1.7232,0.35972,2.1035,3.5047,1.9119,0.32423,1.6117,3.2121,2.0832,0.36214,1.1936,2.8749,2.2072,0.45594,0.85345,2.5289,2.2782,0.58555,0.5932,2.1826,2.3009,0.73734,0.40872,1.8521,2.2923,0.90556,0.28843,1.5161,2.2201,1.0714,0.22949,1.2216,2.1099,1.2172,0.22369,0.95807,1.9743,1.3464,0.25971,0.72485,1.8071,1.4477,0.33119,0.52608,1.6151,1.5246,0.42611,0.37596,1.4108,1.5548,0.53458,0.26834,1.2235,1.5726,0.65806,0.1981,1.0208,1.5416,0.77809,0.1671,0.82872,1.4786,0.88667,0.16884,0.65486,1.3927,0.9838,0.19944,0.49582,1.28,1.0566,0.25148,0.36421,1.1466,1.1067,0.32073,0.26503,1.0129,1.1362,0.40165,0.1943,0.88403,1.1521,0.49249,0.14633,0.74279,1.14,0.5855,0.12518,0.6089,1.1063,0.67478,0.13004,0.49036,1.0639,0.76799,0.16076,0.36832,0.97664,0.82914,0.20729,0.26597,0.86986,0.86491,0.26195,0.19538,0.77702,0.89799,0.3357,0.14675,0.68488,0.92115,0.41744,0.11325,0.56067,0.89768,0.49246,0.10197,0.44549,0.8611,0.55869,0.11316,0.35812,0.81697,0.61599,0.13855,0.27207,0.73981,0.66041,0.18316,0.20239,0.67575,0.71049,0.23659,0.1552,0.60988,0.73908,0.30494,0.11352,0.52862,0.76952,0.37981,0.090378,0.40992,0.71019,0.42424,0.10109,0.38345
304,0,234.48,202.68,68.848,2.7045,28.394,52.436,28.822,2.5465,11.354,27.604,19.168,2.7654,5.5691,17.589,14.853,3.0716,2.9857,12.039,12.064,3.3471,1.6506,8.5191,10.128,3.6023,0.96185,6.1423,8.6247,3.7766,0.64439,4.4148,7.3449,3.8733,0.55171,3.1628,6.2711,3.9368,0.59704,2.2407,5.3483,3.955,0.72678,1.5581,4.5234,3.8951,0.89907,1.0634,3.8,3.8075,1.1021,0.70795,3.1189,3.636,1.2969,0.48251,2.5378,3.4285,1.4737,0.35487,2.0493,3.2273,1.6489,0.30077,1.6176,2.9817,1.798,0.30609,1.243,2.7191,1.9125,0.35832,0.93236,2.4438,1.9922,0.44556,0.68586,2.1736,2.0521,0.56144,0.49048,1.8797,2.0597,0.69374,0.34919,1.6087,2.0313,0.82385,0.26012,1.3529,1.9803,0.95338,0.21183,1.1108,1.8962,1.0749,0.20257,0.88257,1.7796,1.1857,0.22488,0.691,1.6444,1.2665,0.27278,0.52882,1.5133,1.3426,0.34517,0.39289,1.3542,1.3839,0.4314,0.2874,1.1856,1.3951,0.52221,0.21314,1.0224,1.3871,0.61799,0.16556,0.85556,1.3517,0.70834,0.14477,0.69933,1.287,0.78844,0.14896,0.5633,1.2123,0.8578,0.17344,0.44806,1.1382,0.92575,0.21564,0.34165,1.0398,0.97637,0.27223,0.25532,0.93463,1.0104,0.3384,0.19119,0.8349,1.0425,0.42192,0.14206,0.70922,1.0324,0.49753,0.1159,0.58304,0.99373,0.56395,0.10972,0.48123,0.95873,0.63005,0.12479,0.3943,0.92202,0.69991,0.15579,0.30212,0.83989,0.74521,0.19974,0.21942,0.74648,0.77345,0.24823,0.16648,0.67311,0.79596,0.3021,0.12661,0.58025,0.78445,0.36072,0.10209,0.49629,0.78612,0.42704,0.097873,0.42323,0.7773,0.49018,0.10473,0.33463,0.7636,0.57046,0.12588,0.26069,0.67674,0.58198,0.1621,0.15055,0.72273
305,0,235.69,202.75,67.947,2.5983,29.188,52.599,28.104,2.327,12.014,27.873,18.563,2.4458,6.1198,17.955,14.353,2.6671,3.4305,12.476,11.673,2.8835,1.983,9.0051,9.8515,3.0975,1.1825,6.6593,8.4598,3.2536,0.75456,4.9383,7.2893,3.355,0.55727,3.6728,6.3158,3.438,0.50341,2.7238,5.4887,3.4926,0.54295,1.9963,4.7456,3.4832,0.63866,1.4448,4.0972,3.461,0.77626,1.0172,3.4715,3.3647,0.9235,0.71569,2.9285,3.2348,1.0683,0.50949,2.4656,3.1127,1.2231,0.37353,2.0471,2.952,1.3694,0.29381,1.6668,2.7724,1.4977,0.26582,1.3354,2.5738,1.6049,0.27957,1.0564,2.3758,1.7041,0.32745,0.81387,2.1442,1.7661,0.40282,0.61255,1.9216,1.7988,0.49021,0.45905,1.7033,1.8159,0.58797,0.34034,1.4869,1.8055,0.69326,0.25572,1.2672,1.7629,0.79993,0.20324,1.0725,1.7034,0.89403,0.18003,0.89151,1.6405,0.9914,0.18438,0.72611,1.5474,1.0715,0.21041,0.57677,1.432,1.13,0.25146,0.45155,1.3149,1.1782,0.30733,0.3432,1.1816,1.207,0.37196,0.25672,1.044,1.2079,0.43898,0.19553,0.91358,1.1968,0.50664,0.15655,0.7965,1.1878,0.5828,0.13345,0.67516,1.1543,0.65481,0.12758,0.5617,1.1078,0.72071,0.13801,0.46336,1.0633,0.7942,0.16779,0.36202,0.98332,0.84181,0.20675,0.27609,0.88574,0.86516,0.25231,0.20919,0.80013,0.88733,0.30329,0.16551,0.72597,0.91284,0.36716,0.12967,0.63001,0.90076,0.43014,0.10475,0.51947,0.86715,0.48397,0.10061,0.4401,0.84542,0.53895,0.10709,0.36198,0.79395,0.57458,0.12649,0.28383,0.75221,0.6251,0.15692,0.23823,0.70298,0.66655,0.19651,0.17841,0.6423,0.72478,0.25618,0.13708,0.5645,0.7059,0.2887,0.098282,0.40476,0.86388
306,0,236.9,202.8,67.043,2.5088,29.985,52.74,27.381,2.1353,12.685,28.11,17.943,2.1613,6.6918,18.283,13.827,2.3018,3.9095,12.873,11.242,2.4585,2.3634,9.4549,9.52,2.6262,1.4652,7.1472,8.2264,2.7549,0.93938,5.4435,7.1538,2.8485,0.64739,4.179,6.2719,2.9347,0.50179,3.2201,5.5347,3.0073,0.45462,2.4672,4.8722,3.0285,0.47354,1.8799,4.3013,3.0501,0.53986,1.4012,3.7392,3.009,0.62908,1.0423,3.2467,2.9385,0.72829,0.77519,2.8249,2.8784,0.84516,0.57351,2.4398,2.7889,0.96608,0.42046,2.0777,2.6825,1.0828,0.31924,1.7519,2.5561,1.1903,0.26188,1.4687,2.4301,1.2995,0.23869,1.2088,2.2682,1.3866,0.24682,0.9748,2.106,1.4535,0.27699,0.78345,1.9425,1.513,0.32292,0.61915,1.7752,1.5542,0.38553,0.47892,1.5929,1.5689,0.4581,0.36636,1.4271,1.5731,0.53224,0.2803,1.2604,1.5709,0.61547,0.22048,1.1028,1.5448,0.69674,0.18135,0.94662,1.4913,0.76726,0.16148,0.80604,1.4351,0.83681,0.15851,0.67021,1.3584,0.89794,0.17065,0.54561,1.2679,0.93942,0.19464,0.44197,1.1752,0.97262,0.22817,0.35804,1.091,1.0116,0.27374,0.28235,0.99619,1.0342,0.32453,0.21955,0.89823,1.0447,0.37918,0.17305,0.80965,1.0592,0.44722,0.13856,0.70414,1.0434,0.50866,0.1169,0.59834,1.0032,0.55778,0.11039,0.50199,0.96315,0.60558,0.11598,0.43281,0.93565,0.66322,0.13449,0.3557,0.88358,0.70335,0.16202,0.2712,0.79785,0.72459,0.19407,0.2197,0.73974,0.75131,0.23243,0.17414,0.67015,0.75325,0.26914,0.13664,0.58782,0.77044,0.31979,0.11516,0.54475,0.76697,0.36864,0.10132,0.46426,0.7765,0.44532,0.097248,0.40369,0.73516,0.47159,0.092407,0.28977,0.63241,0.67688
307,0,238.11,202.85,66.138,2.4363,30.786,52.858,26.653,1.9717,13.366,28.314,17.31,1.9131,7.2822,18.572,13.276,1.9779,4.4191,13.227,10.774,2.0761,2.7877,9.8629,9.1377,2.1953,1.8054,7.5971,7.929,2.2902,1.1948,5.9197,6.9413,2.3665,0.81961,4.6663,6.1409,2.4433,0.59222,3.7121,5.4849,2.5182,0.46541,2.9503,4.8966,2.553,0.41201,2.3456,4.401,2.5983,0.40703,1.836,3.9054,2.5927,0.43412,1.439,3.468,2.5626,0.48109,1.1298,3.0958,2.5454,0.54982,0.88157,2.757,2.5092,0.63041,0.67231,2.4301,2.4602,0.71684,0.51211,2.1302,2.3928,0.80289,0.39491,1.8658,2.3284,0.89727,0.30854,1.6146,2.2318,0.98274,0.25162,1.3743,2.1296,1.057,0.22306,1.1728,2.0249,1.1306,0.21104,0.99136,1.9157,1.1956,0.21842,0.82269,1.7865,1.2422,0.24065,0.67505,1.6681,1.2862,0.27316,0.54759,1.5382,1.3234,0.31796,0.44336,1.4159,1.3469,0.37006,0.35298,1.284,1.3449,0.42149,0.28123,1.1606,1.3429,0.47834,0.22268,1.0321,1.3227,0.53625,0.17823,0.90369,1.2863,0.58493,0.1507,0.79058,1.2431,0.63134,0.13761,0.69325,1.2062,0.68578,0.13399,0.59613,1.16,0.7343,0.13879,0.50489,1.1043,0.77594,0.15325,0.42605,1.0556,0.82468,0.18088,0.34952,0.98707,0.85733,0.21391,0.27747,0.9031,0.86902,0.24716,0.22042,0.8166,0.87361,0.2826,0.18175,0.76262,0.89332,0.32996,0.14968,0.68845,0.89779,0.37753,0.11906,0.58695,0.86539,0.41683,0.10542,0.52202,0.85241,0.45839,0.098933,0.45415,0.82278,0.48855,0.099389,0.38295,0.77923,0.53688,0.11097,0.33476,0.77093,0.56324,0.1281,0.28322,0.723,0.62409,0.1634,0.23061,0.69423,0.62307,0.18161,0.1685,0.56387,0.62631,0.33472
308,0,239.32,202.88,65.233,2.3806,31.589,52.951,25.918,1.8363,14.054,28.483,16.666,1.7017,7.8889,18.821,12.704,1.6975,4.9556,13.537,10.274,1.74,3.2512,10.224,8.7103,1.8106,2.198,8.0019,7.572,1.8687,1.5155,6.3556,6.6578,1.921,1.0692,5.1208,5.926,1.9799,0.77159,4.1817,5.3416,2.0447,0.57495,3.4245,4.818,2.0793,0.45723,2.8174,4.3906,2.1316,0.38562,2.2946,3.959,2.1437,0.35217,1.8766,3.5762,2.1362,0.34666,1.5436,3.2548,2.1433,0.3644,1.2683,2.9674,2.1411,0.39738,1.0222,2.6849,2.1306,0.44257,0.82108,2.4234,2.1049,0.49362,0.66068,2.1925,2.0854,0.55641,0.52665,1.9686,2.0408,0.6198,0.41656,1.7434,1.9882,0.67991,0.33833,1.5546,1.9345,0.74338,0.27459,1.3812,1.8792,0.806,0.22822,1.2109,1.8039,0.85845,0.19867,1.0552,1.7365,0.91425,0.18266,0.91261,1.6515,0.96447,0.18039,0.79076,1.5763,1.0111,0.18783,0.67381,1.4858,1.0383,0.20207,0.57223,1.3991,1.0688,0.22409,0.47791,1.3025,1.0872,0.25239,0.39194,1.1977,1.0924,0.2807,0.32435,1.1034,1.09,0.31216,0.2725,1.0215,1.0931,0.35104,0.2248,0.93523,1.0927,0.39169,0.18376,0.8494,1.0815,0.43123,0.15367,0.77141,1.0774,0.47943,0.13291,0.69031,1.0608,0.52506,0.11779,0.60006,1.0205,0.55892,0.11074,0.51863,0.96874,0.58452,0.11205,0.46071,0.9524,0.62515,0.12247,0.40294,0.9138,0.66332,0.13746,0.3295,0.83945,0.67611,0.15541,0.27972,0.79504,0.69799,0.17703,0.23544,0.7418,0.70657,0.19817,0.19372,0.67673,0.71021,0.23384,0.16337,0.64057,0.7348,0.25745,0.14242,0.59118,0.73805,0.31382,0.1195,0.54171,0.7562,0.32661,0.093264,0.44885,0.67325,0.39202,0.15299
309,0,240.53,202.9,64.327,2.3418,32.394,53.023,25.181,1.7294,14.748,28.621,16.012,1.5281,8.5094,19.028,12.113,1.4624,5.5149,13.797,9.7451,1.4535,3.7485,10.533,8.2426,1.4778,2.6367,8.3549,7.1628,1.4986,1.8949,6.7412,6.3093,1.5237,1.3895,5.5297,5.6345,1.5593,1.0338,4.6123,5.1091,1.606,0.77859,3.8686,4.6405,1.6303,0.60705,3.2707,4.2709,1.6766,0.47698,2.7484,3.8959,1.6925,0.38897,2.3233,3.5628,1.693,0.3359,1.982,3.2888,1.7084,0.30602,1.6969,3.051,1.7218,0.29136,1.4323,2.8136,1.7314,0.29227,1.2086,2.5943,1.7291,0.30321,1.023,2.4028,1.7357,0.32686,0.86023,2.2163,1.7254,0.35665,0.71424,2.0194,1.7067,0.38933,0.60186,1.8579,1.689,0.42672,0.501,1.7097,1.6731,0.46799,0.41288,1.5579,1.6411,0.50583,0.34204,1.4155,1.6152,0.55002,0.2838,1.2806,1.5699,0.59095,0.24052,1.1654,1.538,0.63483,0.20385,1.0473,1.4902,0.6672,0.17853,0.94084,1.4436,0.70448,0.16005,0.83639,1.3871,0.73583,0.14874,0.73349,1.3183,0.75929,0.14342,0.64793,1.2569,0.77714,0.14525,0.57705,1.2048,0.79953,0.15224,0.5064,1.1485,0.82427,0.16345,0.43859,1.0908,0.84076,0.17737,0.38014,1.0375,0.86414,0.19928,0.32808,0.98267,0.88622,0.22474,0.27248,0.9069,0.88501,0.24819,0.22647,0.83232,0.86941,0.26727,0.19615,0.78364,0.8855,0.29756,0.17121,0.73306,0.88668,0.33282,0.14087,0.653,0.85876,0.35847,0.12021,0.59572,0.84672,0.38631,0.10933,0.54293,0.826,0.40762,0.099648,0.48059,0.79321,0.43398,0.097916,0.43569,0.78898,0.46527,0.098262,0.39992,0.76976,0.497,0.1075,0.35128,0.76292,0.53562,0.10583,0.28479,0.68266,0.51903,0.14269,0.30154
310,0,241.74,202.91,63.422,2.3199,33.199,53.071,24.441,1.6512,15.446,28.724,15.35,1.393,9.1413,19.192,11.507,1.2742,6.0934,14.008,9.1929,1.2196,4.2743,10.788,7.7417,1.2016,3.1146,8.6498,6.7088,1.1874,2.3251,7.068,5.9043,1.1847,1.7715,5.8809,5.2752,1.1952,1.3699,4.9884,4.7968,1.2191,1.0678,4.2627,4.3717,1.2279,0.85368,3.6815,4.0485,1.2597,0.67582,3.1693,3.7207,1.2692,0.54208,2.7466,3.4289,1.2673,0.44962,2.4084,3.1943,1.2794,0.38001,2.1267,2.9989,1.2942,0.32352,1.8585,2.8019,1.3085,0.28378,1.6276,2.6216,1.314,0.25683,1.4329,2.4678,1.3294,0.24231,1.259,2.3195,1.3355,0.23581,1.0952,2.1555,1.3341,0.23703,0.96557,2.026,1.3349,0.24237,0.84513,1.9098,1.3404,0.25353,0.73233,1.7865,1.3352,0.26586,0.63708,1.6696,1.3342,0.2845,0.5509,1.556,1.3153,0.30342,0.48183,1.4627,1.3122,0.32713,0.41346,1.3613,1.2959,0.34681,0.35839,1.2685,1.2795,0.37074,0.30786,1.1748,1.256,0.39314,0.26273,1.0776,1.2204,0.41306,0.22581,0.99522,1.1899,0.43046,0.19883,0.92523,1.1662,0.45089,0.17544,0.85534,1.1412,0.47625,0.15407,0.78496,1.1155,0.49697,0.13719,0.72156,1.0922,0.52315,0.12729,0.66555,1.0736,0.55595,0.1178,0.59391,1.029,0.57223,0.11226,0.52815,0.98003,0.57671,0.10997,0.48447,0.95467,0.60305,0.1142,0.44556,0.9301,0.62469,0.12114,0.38537,0.87424,0.63185,0.12869,0.33539,0.83375,0.64075,0.13869,0.30412,0.79827,0.64494,0.14767,0.2666,0.74269,0.6433,0.16404,0.23514,0.71295,0.66186,0.1794,0.21502,0.68918,0.67099,0.20144,0.17933,0.66138,0.70366,0.22437,0.15498,0.58632,0.66115,0.24059,0.10516,0.64524
311,0,242.94,202.91,62.517,2.3149,34.006,53.096,23.699,1.6018,16.148,28.793,14.683,1.297,9.7817,19.312,10.889,1.1342,6.6868,14.167,8.6223,1.0407,4.823,10.985,7.2138,0.98601,3.6243,8.8819,6.2182,0.941,2.797,7.3285,5.4528,0.91284,2.2049,6.1645,4.859,0.89914,1.7686,5.2963,4.4164,0.89967,1.4303,4.5901,4.0242,0.89135,1.1847,4.0282,3.7354,0.90452,0.97013,3.5311,3.4445,0.90244,0.80067,3.1161,3.1846,0.89244,0.6786,2.7872,2.9798,0.89465,0.57951,2.5165,2.8164,0.90155,0.49049,2.2546,2.6512,0.91021,0.41818,2.0275,2.5021,0.91256,0.36059,1.8348,2.3783,0.9243,0.31516,1.6631,2.2623,0.93247,0.27683,1.4961,2.1282,0.93486,0.25008,1.3632,2.0276,0.93966,0.22618,1.2384,1.9407,0.95023,0.20816,1.1172,1.8463,0.95502,0.19378,1.0142,1.7563,0.96214,0.18392,0.9159,1.6675,0.95508,0.17922,0.83807,1.5995,0.9631,0.1772,0.75475,1.5215,0.96242,0.17677,0.68471,1.4497,0.9605,0.1788,0.61749,1.3766,0.95499,0.18101,0.55322,1.2983,0.94047,0.18469,0.49617,1.2307,0.929,0.18935,0.45107,1.1728,0.92184,0.19566,0.41065,1.1185,0.91665,0.20565,0.36787,1.0622,0.91197,0.21417,0.33011,1.0108,0.90821,0.22615,0.30014,0.971,0.91524,0.24506,0.26168,0.90723,0.89925,0.25651,0.22775,0.84328,0.87648,0.26207,0.2059,0.80416,0.86981,0.2786,0.18895,0.77289,0.86898,0.29635,0.16584,0.71006,0.846,0.31144,0.14297,0.65271,0.82846,0.32196,0.13118,0.62169,0.81597,0.33152,0.11953,0.57378,0.78165,0.34176,0.10863,0.53834,0.77653,0.36039,0.10716,0.51275,0.77274,0.37684,0.098653,0.46841,0.78532,0.41497,0.09333,0.43106,0.73048,0.40379,0.089085,0.31335,0.86595
312,0,244.15,202.91,61.612,2.3269,34.812,53.099,22.956,1.5813,16.852,28.828,14.012,1.2402,10.428,19.388,10.263,1.0433,7.2908,14.273,8.0384,0.91857,5.3885,11.122,6.6658,0.83416,4.1578,9.0471,5.6998,0.76435,3.3009,7.5173,4.9655,0.71502,2.6779,6.3725,4.3987,0.68076,2.2161,5.5249,3.9823,0.66061,1.8511,4.8363,3.614,0.63689,1.5834,4.2924,3.349,0.63146,1.3423,3.8109,3.0856,0.61676,1.1467,3.4047,2.8484,0.59747,1.0044,3.0867,2.6636,0.58847,0.88613,2.8293,2.5213,0.58373,0.77477,2.578,2.3781,0.58217,0.67958,2.3596,2.2507,0.57634,0.60073,2.1742,2.1469,0.57834,0.53475,2.0118,2.0533,0.58019,0.47308,1.8509,1.9424,0.57861,0.42618,1.7222,1.8625,0.57881,0.38137,1.6024,1.7961,0.58374,0.34153,1.4842,1.7241,0.58665,0.30618,1.3847,1.6549,0.59026,0.27338,1.2859,1.5861,0.58435,0.25172,1.2114,1.5374,0.59016,0.22841,1.127,1.4798,0.59166,0.20997,1.0543,1.4261,0.59113,0.19251,0.98418,1.3726,0.58959,0.17477,0.9154,1.3146,0.58283,0.16044,0.85062,1.2627,0.5775,0.15065,0.79908,1.2176,0.57431,0.14266,0.75617,1.1804,0.57465,0.13461,0.70696,1.1414,0.57601,0.12721,0.66276,1.1058,0.57716,0.12257,0.62968,1.0867,0.59077,0.11822,0.57904,1.0423,0.58903,0.11382,0.52922,0.99169,0.58144,0.10984,0.49817,0.96339,0.58082,0.1114,0.47539,0.9476,0.58849,0.11284,0.43762,0.9012,0.58719,0.11315,0.39155,0.85392,0.58347,0.11454,0.36927,0.83395,0.58339,0.11563,0.34407,0.79113,0.56793,0.11928,0.31032,0.77099,0.57626,0.12482,0.30651,0.74973,0.58183,0.13106,0.27464,0.73052,0.61757,0.14559,0.25665,0.69184,0.58944,0.14048,0.20093,0.57755,0.76069
313,0,245.36,202.89,60.708,2.3558,35.617,53.079,22.213,1.5899,17.557,28.827,13.341,1.2229,11.078,19.419,9.633,1.0018,7.901,14.325,7.4466,0.8542,5.9641,11.197,6.1047,0.74825,4.7071,9.1425,5.1632,0.66076,3.8259,7.6299,4.4541,0.59631,3.1777,6.4983,3.9085,0.54709,2.6969,5.6663,3.511,0.51148,2.3124,4.9904,3.1601,0.47691,2.0297,4.4602,2.9107,0.45621,1.7702,3.9917,2.6669,0.43139,1.5559,3.5919,2.4454,0.40548,1.4008,3.2821,2.273,0.38824,1.2717,3.0352,2.1427,0.37303,1.1466,2.7938,2.0132,0.36186,1.0372,2.5834,1.8988,0.3484,0.94559,2.405,1.8057,0.34088,0.86882,2.2528,1.7249,0.33411,0.79268,2.1004,1.6297,0.32727,0.73396,1.9774,1.5613,0.321,0.67774,1.8648,1.5054,0.3172,0.62533,1.7536,1.4469,0.31339,0.57722,1.6613,1.3898,0.30966,0.53055,1.5666,1.3331,0.30118,0.50138,1.4994,1.294,0.29958,0.46584,1.4204,1.2489,0.29698,0.43611,1.3502,1.2054,0.29214,0.40724,1.2838,1.1642,0.28736,0.37666,1.2186,1.1207,0.28056,0.34944,1.1531,1.0788,0.27466,0.32992,1.1009,1.0409,0.26971,0.31452,1.0626,1.0138,0.26743,0.29508,1.0161,0.98591,0.26565,0.27753,0.97425,0.96014,0.26342,0.26461,0.9479,0.95282,0.26998,0.24275,0.89948,0.92558,0.26925,0.22367,0.84637,0.88852,0.26558,0.20902,0.81343,0.86664,0.26293,0.20407,0.79548,0.85982,0.26689,0.19206,0.75945,0.83299,0.26991,0.17013,0.70518,0.80055,0.26906,0.16436,0.68399,0.78844,0.26924,0.15569,0.65475,0.75588,0.26343,0.1457,0.61305,0.75156,0.27024,0.14277,0.61689,0.73348,0.27328,0.13718,0.58198,0.74435,0.30114,0.12759,0.57235,0.70849,0.28843,0.1064,0.4749,0.65733,0.42734
314,0,246.57,202.86,59.803,2.4016,36.421,53.035,21.471,1.6275,18.261,28.792,12.67,1.2452,11.728,19.405,9.0019,1.0101,8.5125,14.323,6.8518,0.84827,6.5438,11.209,5.538,0.72948,5.2634,9.1665,4.6182,0.63237,4.3612,7.6638,3.9306,0.55978,3.6909,6.5384,3.4034,0.50248,3.1948,5.7154,3.0203,0.45819,2.7952,5.0454,2.6835,0.41911,2.5011,4.523,2.4445,0.38887,2.2282,4.0625,2.2155,0.35882,1.9998,3.6639,2.006,0.33144,1.8357,3.3569,1.842,0.31181,1.7005,3.1145,1.7179,0.29079,1.5671,2.8785,1.5969,0.27463,1.449,2.672,1.4904,0.25799,1.3497,2.4962,1.4022,0.2459,1.2685,2.3498,1.3278,0.23316,1.184,2.2033,1.2431,0.22461,1.1188,2.0822,1.1801,0.2154,1.0576,1.9732,1.1277,0.20603,0.99931,1.8669,1.0759,0.19699,0.9444,1.7788,1.0245,0.18898,0.89128,1.6868,0.97396,0.18035,0.86093,1.6231,0.93733,0.174,0.82069,1.5484,0.89799,0.16842,0.78485,1.4789,0.85867,0.16134,0.75155,1.415,0.82301,0.15393,0.71504,1.3534,0.78741,0.14621,0.68023,1.2873,0.75057,0.14044,0.65516,1.2335,0.71564,0.13614,0.63802,1.1975,0.69193,0.13179,0.61468,1.154,0.66791,0.12698,0.59346,1.114,0.64512,0.12274,0.58079,1.0926,0.63843,0.1207,0.55271,1.051,0.62037,0.1159,0.5248,1.0002,0.59274,0.11168,0.50148,0.9648,0.57193,0.10907,0.4997,0.95034,0.56459,0.10866,0.48292,0.92185,0.55034,0.10513,0.44371,0.87043,0.52926,0.10378,0.43638,0.85172,0.51782,0.10162,0.42241,0.82117,0.49433,0.098676,0.40049,0.78291,0.49516,0.099835,0.39998,0.78855,0.47709,0.10062,0.39,0.76338,0.49831,0.10583,0.37679,0.76612,0.46636,0.094303,0.33169,0.66362,0.48002,0.17304
315,0,247.78,202.82,58.899,2.4645,37.224,52.968,20.731,1.6939,18.962,28.723,12.002,1.3068,12.375,19.345,8.3733,1.0682,9.1214,14.267,6.2597,0.90094,7.1213,11.158,4.9733,0.77814,5.818,9.119,4.0744,0.67978,4.8955,7.6183,3.4076,0.60637,4.2035,6.4917,2.8986,0.54836,3.6927,5.6701,2.5287,0.50279,3.2792,4.9991,2.206,0.46623,2.9741,4.477,1.9762,0.4333,2.6887,4.0187,1.7606,0.40393,2.4473,3.6156,1.5632,0.38117,2.2741,3.3047,1.4076,0.3661,2.1331,3.0595,1.2888,0.34543,1.9921,2.823,1.1755,0.33051,1.8663,2.6148,1.0762,0.31669,1.7597,2.4355,0.99256,0.30699,1.6753,2.2883,0.92306,0.29337,1.5839,2.1426,0.84816,0.2885,1.5121,2.0177,0.79003,0.28218,1.4469,1.9061,0.74001,0.27341,1.3842,1.7996,0.69324,0.26376,1.3231,1.7098,0.64662,0.25776,1.2655,1.6157,0.60177,0.25382,1.2335,1.5483,0.56701,0.24914,1.1901,1.4731,0.53245,0.24531,1.1477,1.3995,0.4973,0.24157,1.1109,1.3334,0.46621,0.23596,1.0698,1.2711,0.43692,0.22981,1.0278,1.2017,0.40596,0.22799,0.99569,1.1425,0.37662,0.2298,0.97525,1.1024,0.35593,0.22819,0.94915,1.0573,0.335,0.22522,0.92418,1.0146,0.31526,0.22504,0.91197,0.98993,0.30599,0.22108,0.88384,0.95235,0.2927,0.2133,0.84924,0.90379,0.27345,0.20869,0.81594,0.8625,0.25599,0.21275,0.81673,0.84373,0.24755,0.2144,0.79828,0.81923,0.23914,0.20238,0.74963,0.77473,0.22662,0.20266,0.73947,0.75324,0.21644,0.20241,0.72017,0.71989,0.20241,0.1982,0.68865,0.68871,0.20186,0.19943,0.69152,0.68352,0.18889,0.20575,0.67992,0.66702,0.20008,0.19852,0.67886,0.66954,0.17801,0.17896,0.61466,0.59666,0.20697,0.23206
316,0,248.99,202.77,57.995,2.5442,38.025,52.878,19.994,1.789,19.659,28.621,11.338,1.4077,13.017,19.242,7.7507,1.1756,9.7235,14.157,5.6754,1.0116,7.6901,11.045,4.4181,0.89357,6.3621,9.0009,3.5419,0.80201,5.4175,7.4942,2.8981,0.73489,4.7015,6.3599,2.4096,0.68321,4.1735,5.5319,2.0552,0.64344,3.7437,4.8538,1.7495,0.61591,3.4246,4.3248,1.5314,0.58686,3.1246,3.8625,1.3319,0.56363,2.8673,3.4503,1.1502,0.55083,2.6806,3.1301,1.0074,0.5463,2.5293,2.8756,0.8977,0.5314,2.3773,2.6334,0.79596,0.52306,2.2399,2.4186,0.70802,0.51691,2.1218,2.231,0.63377,0.51542,2.0298,2.0776,0.573,0.50522,1.9275,1.9284,0.51218,0.50789,1.844,1.7956,0.46386,0.50874,1.7699,1.6769,0.42124,0.5054,1.6982,1.5665,0.38381,0.49866,1.6258,1.4704,0.34707,0.49918,1.5599,1.3715,0.31313,0.5022,1.5188,1.2956,0.28649,0.50362,1.4672,1.2167,0.26205,0.50419,1.412,1.1373,0.23761,0.50657,1.3656,1.0667,0.21659,0.50482,1.3148,1.0013,0.1977,0.50023,1.2607,0.92919,0.17941,0.50263,1.2147,0.8651,0.16425,0.51138,1.1825,0.81838,0.15319,0.51381,1.1475,0.77036,0.14163,0.51421,1.1118,0.72387,0.13219,0.51966,1.0914,0.69223,0.12734,0.51867,1.0606,0.65631,0.12082,0.50775,1.0161,0.6116,0.11318,0.50036,0.96823,0.56719,0.10837,0.51108,0.96042,0.54183,0.10797,0.51673,0.93525,0.51827,0.10407,0.49681,0.88195,0.4832,0.10068,0.49689,0.86067,0.4584,0.10083,0.49864,0.83053,0.42599,0.09877,0.48645,0.78975,0.40322,0.10053,0.49049,0.78506,0.38627,0.10325,0.50244,0.76663,0.37358,0.10121,0.50062,0.77365,0.36656,0.096731,0.46734,0.70251,0.33466,0.086689,0.54991
317,0,250.2,202.71,57.093,2.6406,38.823,52.766,19.26,1.9127,20.351,28.484,10.682,1.5474,13.651,19.094,7.1378,1.3318,10.314,13.994,5.1044,1.1792,8.244,10.871,3.8796,1.0741,6.8875,8.8142,3.0305,0.99669,5.9164,7.2943,2.4143,0.94204,5.1713,6.1463,1.9514,0.90268,4.6209,5.3061,1.6176,0.87454,4.1693,4.6156,1.3352,0.8609,3.8298,4.0743,1.1346,0.84065,3.5097,3.6041,0.95679,0.82708,3.2301,3.1801,0.79822,0.82712,3.0223,2.8476,0.67594,0.83629,2.8526,2.5803,0.58293,0.82985,2.6821,2.3303,0.50053,0.83027,2.5259,2.1073,0.43174,0.83294,2.388,1.9104,0.37569,0.84144,2.28,1.7491,0.3315,0.83526,2.159,1.5961,0.29223,0.84472,2.0553,1.4561,0.26242,0.85188,1.9637,1.3311,0.23634,0.85373,1.8747,1.2179,0.21625,0.84861,1.783,1.1171,0.19778,0.85415,1.7008,1.0163,0.18299,0.85981,1.64,0.93456,0.17423,0.86495,1.5715,0.85505,0.1681,0.86596,1.4955,0.77513,0.16321,0.86979,1.4311,0.705,0.16006,0.86665,1.3632,0.6415,0.15755,0.85688,1.2909,0.57446,0.15932,0.85565,1.2239,0.51453,0.16646,0.86263,1.1714,0.46831,0.17263,0.86157,1.1203,0.42455,0.17755,0.85805,1.0671,0.38248,0.18562,0.86032,1.0289,0.35125,0.1948,0.85779,0.98919,0.3218,0.19811,0.83712,0.93234,0.28858,0.20348,0.81784,0.86919,0.25399,0.2177,0.82297,0.84254,0.23236,0.2336,0.82339,0.80577,0.21474,0.23385,0.79237,0.75168,0.19425,0.23802,0.78185,0.71484,0.17676,0.25409,0.77536,0.67243,0.15744,0.261,0.74499,0.62654,0.14697,0.27019,0.74348,0.60611,0.13586,0.28998,0.74708,0.5783,0.1287,0.28514,0.75479,0.57948,0.12066,0.29403,0.70392,0.51691,0.11421,0.22851,0.83364
318,0,251.41,202.63,56.193,2.7537,39.617,52.629,18.531,2.0649,21.036,28.315,10.033,1.7255,14.275,18.903,6.538,1.5355,10.889,13.78,4.5519,1.402,8.7771,10.638,3.365,1.3174,7.3858,8.5614,2.5495,1.26,6.3813,7.0232,1.9675,1.2224,5.6002,5.8573,1.5381,1.1997,5.0194,5.0007,1.2325,1.1869,4.5383,4.295,0.98205,1.1895,4.1692,3.7391,0.80736,1.1802,3.8207,3.2597,0.6596,1.1765,3.5107,2.8246,0.53368,1.1885,3.2717,2.4807,0.442,1.2102,3.0732,2.2018,0.37549,1.2106,2.8748,1.9462,0.322,1.217,2.6905,1.7185,0.2817,1.2243,2.5233,1.5171,0.25422,1.2386,2.389,1.3524,0.23585,1.2313,2.2411,1.201,0.22564,1.2404,2.1085,1.0613,0.2232,1.2462,1.9905,0.93771,0.22294,1.246,1.876,0.82937,0.22769,1.2345,1.7582,0.73285,0.23462,1.2357,1.6532,0.6405,0.24508,1.232,1.5644,0.56419,0.26154,1.2303,1.4726,0.49483,0.27877,1.2201,1.3722,0.42767,0.29805,1.2124,1.2856,0.37072,0.31607,1.1949,1.1978,0.32146,0.33129,1.1671,1.107,0.27376,0.35354,1.1473,1.0197,0.23388,0.38232,1.1359,0.94672,0.20363,0.40572,1.1167,0.87978,0.17807,0.426,1.095,0.81122,0.15548,0.44941,1.0778,0.75583,0.14104,0.47363,1.061,0.70765,0.12857,0.48255,1.0201,0.64477,0.1171,0.4927,0.9775,0.57683,0.10865,0.51848,0.95902,0.5356,0.10772,0.54537,0.93949,0.49316,0.10609,0.54295,0.89236,0.44655,0.10445,0.54419,0.85948,0.40439,0.10869,0.56633,0.83169,0.36193,0.1133,0.56762,0.77803,0.32393,0.11779,0.57845,0.75889,0.29733,0.13367,0.59756,0.73875,0.2711,0.13712,0.59646,0.74438,0.26359,0.1455,0.59676,0.6791,0.22367,0.13388,0.50344,0.82217
319,0,252.62,202.55,55.295,2.8836,40.408,52.47,17.807,2.2452,21.713,28.112,9.396,1.9415,14.885,18.669,5.9548,1.7857,11.444,13.515,4.0227,1.6777,9.2831,10.349,2.8811,1.6197,7.8495,8.247,2.1075,1.5869,6.8022,6.6872,1.5687,1.569,5.9766,5.5013,1.1822,1.5647,5.3553,4.6269,0.9145,1.568,4.8351,3.9062,0.7065,1.5859,4.4258,3.3367,0.56798,1.5862,4.0392,2.8504,0.45969,1.5884,3.6894,2.4095,0.37653,1.6069,3.4089,2.0601,0.32573,1.6345,3.1708,1.7762,0.2958,1.6349,2.9352,1.5226,0.28022,1.6388,2.7144,1.2995,0.27665,1.6407,2.5098,1.1045,0.28625,1.6502,2.3411,0.94694,0.30079,1.6309,2.1607,0.80841,0.32375,1.6261,1.994,0.683,0.35355,1.6165,1.8449,0.57495,0.38382,1.6007,1.7018,0.48529,0.41559,1.5691,1.5572,0.40814,0.44873,1.5504,1.4289,0.3398,0.48331,1.5204,1.3124,0.28603,0.52403,1.4956,1.1995,0.24226,0.56079,1.4584,1.0805,0.20477,0.59877,1.4223,0.97743,0.1769,0.63099,1.375,0.87708,0.15673,0.65532,1.3153,0.77848,0.14258,0.68637,1.262,0.68438,0.13773,0.72255,1.2165,0.60419,0.13891,0.75027,1.1658,0.53448,0.14374,0.77169,1.1135,0.46631,0.15266,0.79431,1.0641,0.40972,0.16876,0.81982,1.022,0.36522,0.18035,0.8195,0.95598,0.31366,0.19377,0.81549,0.88691,0.26234,0.21725,0.8302,0.83662,0.22807,0.24531,0.84718,0.79107,0.19846,0.26285,0.82781,0.73024,0.17174,0.27467,0.80856,0.67575,0.14751,0.30265,0.81342,0.62676,0.12687,0.32614,0.78895,0.56063,0.11322,0.338,0.78478,0.52455,0.10464,0.3815,0.77607,0.48426,0.099539,0.39159,0.77229,0.47815,0.098238,0.41946,0.73933,0.41495,0.084751,0.3757,0.66142,0.52672
320,0,253.83,202.46,54.399,3.0304,41.196,52.288,17.089,2.4536,22.381,27.876,8.771,2.1944,15.479,18.395,5.3911,2.0806,11.975,13.203,3.5215,2.0037,9.7565,10.007,2.434,1.9768,8.2713,7.8762,1.7128,1.971,7.1709,6.2935,1.2274,1.9731,6.2897,5.0884,0.89447,1.9857,5.6176,4.1978,0.67567,2.0029,5.0474,3.4661,0.52114,2.031,4.5865,2.8882,0.42956,2.0354,4.1524,2.4017,0.36994,2.0352,3.7536,1.9648,0.33853,2.0495,3.4224,1.621,0.33721,2.0713,3.1363,1.3441,0.35174,2.0598,2.8571,1.1053,0.37983,2.0478,2.5948,0.90092,0.4172,2.029,2.3493,0.72834,0.46731,2.0175,2.1431,0.59359,0.51631,1.9709,1.9303,0.48355,0.56999,1.9347,1.7321,0.39013,0.62924,1.8923,1.5554,0.31511,0.68616,1.8438,1.3891,0.26033,0.73833,1.7767,1.2262,0.21941,0.78872,1.7212,1.0838,0.19077,0.83594,1.6489,0.95173,0.17642,0.88835,1.5854,0.83111,0.17189,0.92958,1.508,0.71106,0.17699,0.96875,1.4307,0.60909,0.18911,0.99651,1.3437,0.51518,0.20681,1.0108,1.2463,0.42958,0.23128,1.0278,1.1544,0.35253,0.26529,1.0462,1.0704,0.28973,0.30213,1.0551,0.98701,0.24022,0.33729,1.0542,0.9049,0.19679,0.37535,1.0512,0.82591,0.16468,0.42025,1.0544,0.76103,0.14327,0.44925,1.0259,0.67991,0.12362,0.4752,0.98731,0.59835,0.10993,0.51526,0.96563,0.5301,0.10878,0.55952,0.94934,0.47246,0.11115,0.58295,0.90095,0.41381,0.11204,0.58888,0.84929,0.3584,0.12489,0.62089,0.81786,0.3093,0.1398,0.63808,0.7591,0.25744,0.15535,0.63737,0.72813,0.22537,0.1814,0.68029,0.68041,0.19268,0.20581,0.67911,0.66432,0.18315,0.22597,0.70452,0.5967,0.14553,0.22436,0.62138,0.55872,0.21913
321,0,255.04,202.36,53.506,3.194,41.979,52.083,16.379,2.6896,23.038,27.609,8.1597,2.4834,16.055,18.081,4.8503,2.4184,12.478,12.846,3.053,2.3767,10.192,9.6173,2.0295,2.3833,8.6446,7.4557,1.3723,2.4046,7.4797,5.8509,0.95172,2.4241,6.5315,4.6309,0.68368,2.4489,5.7974,3.7289,0.52499,2.4737,5.1663,2.994,0.43446,2.5033,4.6433,2.4174,0.39968,2.5019,4.1535,1.9416,0.39611,2.4868,3.6989,1.5232,0.4226,2.4821,3.3113,1.2001,0.47546,2.4818,2.9732,0.94647,0.53789,2.442,2.6484,0.73923,0.60974,2.397,2.3455,0.57106,0.68577,2.3392,2.0631,0.43953,0.77219,2.2881,1.8241,0.34555,0.84915,2.1976,1.5876,0.2803,0.92248,2.1127,1.3695,0.23606,0.99889,2.0213,1.1783,0.20996,1.0685,1.9249,1.0043,0.20333,1.1245,1.8107,0.84165,0.21111,1.173,1.7063,0.70409,0.2313,1.2114,1.5834,0.5796,0.26541,1.2526,1.4741,0.47438,0.3045,1.2744,1.3537,0.37871,0.35322,1.2889,1.235,0.3031,0.40321,1.2868,1.1121,0.24056,0.45374,1.2675,0.98561,0.19222,0.50575,1.2447,0.86695,0.15756,0.56448,1.2192,0.7589,0.13749,0.62272,1.1864,0.65974,0.12979,0.6702,1.1424,0.56731,0.13122,0.71588,1.0941,0.48167,0.14413,0.76735,1.0563,0.4147,0.1595,0.79091,0.98929,0.34392,0.1806,0.8025,0.90985,0.27891,0.20888,0.82597,0.84359,0.22556,0.25104,0.85514,0.78762,0.18631,0.2873,0.85806,0.7143,0.15364,0.30745,0.83326,0.63826,0.12804,0.35264,0.8373,0.57639,0.10979,0.39141,0.81784,0.50041,0.09785,0.41784,0.78459,0.45272,0.097265,0.4664,0.78979,0.38838,0.10342,0.50191,0.75889,0.36372,0.11123,0.53683,0.75287,0.29406,0.10952,0.51777,0.64918,0.28874,0.18181
322,0,256.25,202.26,52.614,3.3741,42.757,51.858,15.678,2.9527,23.682,27.311,7.5646,2.8074,16.61,17.729,4.3352,2.7967,12.95,12.447,2.6213,2.793,10.586,9.1838,1.6735,2.8339,8.9631,6.9924,1.0924,2.8793,7.7221,5.3695,0.74831,2.9106,6.6951,4.1421,0.55641,2.9396,5.8886,3.2374,0.46821,2.9619,5.1865,2.5109,0.45051,2.9796,4.5934,1.9488,0.48003,2.9591,4.0423,1.4987,0.53651,2.913,3.5288,1.1164,0.62237,2.8709,3.0845,0.83261,0.72852,2.8289,2.6962,0.6215,0.83595,2.7427,2.3312,0.46395,0.94446,2.6464,1.9962,0.35005,1.049,2.5316,1.6887,0.27722,1.1586,2.4234,1.4306,0.24004,1.248,2.2751,1.1879,0.23235,1.3213,2.1289,0.9708,0.24887,1.3936,1.9785,0.78724,0.28051,1.453,1.8272,0.6294,0.32669,1.4886,1.6632,0.49232,0.38524,1.5092,1.5094,0.38466,0.45111,1.5123,1.3412,0.29628,0.52856,1.515,1.1932,0.23263,0.60094,1.4917,1.0425,0.18688,0.67774,1.4563,0.89896,0.16129,0.74681,1.402,0.7609,0.15077,0.80849,1.3311,0.63037,0.15608,0.86055,1.2524,0.51362,0.17781,0.91318,1.1698,0.41303,0.21243,0.96198,1.0867,0.32964,0.2531,0.99007,0.99529,0.2595,0.30091,1.0096,0.9019,0.20225,0.35847,1.033,0.8244,0.16428,0.40537,1.0218,0.72977,0.13304,0.45275,0.99092,0.62752,0.11347,0.50104,0.96526,0.53723,0.10785,0.56741,0.94831,0.46373,0.11469,0.61353,0.90918,0.39059,0.12277,0.62626,0.8414,0.3206,0.14475,0.67077,0.79814,0.26235,0.1731,0.69709,0.73221,0.20667,0.20238,0.69977,0.66587,0.17343,0.24115,0.73262,0.62175,0.13729,0.28975,0.74238,0.56438,0.12417,0.32405,0.76311,0.52258,0.096977,0.33878,0.70276,0.43418,0.097299,0.45055
323,0,257.46,202.14,51.723,3.5708,43.531,51.61,14.985,3.2426,24.314,26.983,6.9877,3.165,17.142,17.34,3.8491,3.213,13.387,12.009,2.2304,3.2483,10.932,8.7118,1.3706,3.3216,9.2226,6.4942,0.87821,3.3857,7.8924,4.8606,0.62216,3.4201,6.7768,3.6356,0.51658,3.442,5.8873,2.7409,0.50744,3.448,5.1075,2.0381,0.56855,3.4373,4.4393,1.5073,0.66615,3.3805,3.8253,1.1006,0.78196,3.2849,3.2556,0.77389,0.92276,3.1856,2.7603,0.54917,1.0745,3.0819,2.3308,0.40013,1.2166,2.9313,1.9386,0.30921,1.3468,2.7671,1.588,0.26473,1.4614,2.5815,1.2758,0.26341,1.5726,2.404,1.0206,0.29295,1.6514,2.1914,0.79603,0.34775,1.6988,1.9807,0.60703,0.4263,1.7401,1.7722,0.45837,0.51267,1.7614,1.5709,0.34392,0.60369,1.75,1.3674,0.25887,0.70083,1.7167,1.1786,0.20535,0.79426,1.6606,0.98622,0.1782,0.89358,1.6021,0.8229,0.17599,0.9737,1.5161,0.6698,0.19532,1.0479,1.4169,0.5328,0.23081,1.1036,1.3026,0.41314,0.27775,1.143,1.1784,0.3129,0.33483,1.1594,1.0479,0.23421,0.40512,1.1691,0.91843,0.17802,0.48256,1.1733,0.79943,0.14362,0.55445,1.1505,0.68114,0.12633,0.6248,1.1143,0.56904,0.12642,0.69984,1.0818,0.4786,0.14071,0.75054,1.018,0.38823,0.16327,0.78825,0.93395,0.30161,0.19764,0.81519,0.85045,0.23064,0.24839,0.86346,0.78129,0.18117,0.30307,0.88002,0.70291,0.14278,0.34146,0.85379,0.60794,0.1148,0.39681,0.85569,0.53115,0.10147,0.45332,0.83253,0.44459,0.098052,0.49159,0.78541,0.37301,0.10819,0.54348,0.76798,0.31138,0.13126,0.59885,0.72786,0.25827,0.14804,0.64016,0.70986,0.2137,0.17854,0.63023,0.61406,0.1702,0.15869,0.77952
324,0,258.67,202.01,50.835,3.7842,44.3,51.341,14.302,3.5586,24.931,26.624,6.4306,3.5554,17.648,16.916,3.3949,3.6649,13.787,11.536,1.8838,3.7381,11.228,8.2069,1.1248,3.8397,9.4182,5.9695,0.73389,3.9139,7.9875,4.3352,0.57637,3.9395,6.7739,3.1261,0.56538,3.9396,5.7941,2.2573,0.6412,3.9125,4.9327,1.5961,0.78315,3.8542,4.1888,1.1161,0.94782,3.7422,3.5157,0.77193,1.1166,3.5773,2.8985,0.5205,1.3012,3.4014,2.365,0.37347,1.4836,3.2183,1.9108,0.3035,1.6422,2.9888,1.5117,0.2917,1.7721,2.7456,1.169,0.32542,1.8717,2.4824,0.87855,0.39996,1.9566,2.2325,0.65406,0.4963,1.9972,1.9594,0.47539,0.60726,1.9907,1.6937,0.34286,0.73591,1.9735,1.4418,0.25576,0.86009,1.9308,1.2094,0.20853,0.9742,1.8507,0.99022,0.19516,1.0836,1.7457,0.79499,0.21088,1.1734,1.6177,0.61254,0.2571,1.2603,1.4895,0.46862,0.32089,1.3129,1.3403,0.34944,0.40143,1.3466,1.1836,0.25623,0.48842,1.3529,1.0228,0.19043,0.57645,1.3366,0.86551,0.15146,0.66085,1.2877,0.71119,0.13946,0.74811,1.228,0.56939,0.15274,0.83278,1.1652,0.45092,0.1845,0.89782,1.078,0.3458,0.23043,0.9483,0.97962,0.25855,0.29182,0.99636,0.88887,0.19757,0.35632,1.0121,0.78164,0.15057,0.41793,1.0001,0.66389,0.11844,0.48257,0.96728,0.54974,0.10766,0.56182,0.95744,0.45783,0.11772,0.63161,0.91537,0.37368,0.1338,0.66394,0.83706,0.29168,0.16249,0.70903,0.7774,0.22614,0.20942,0.74724,0.69831,0.16833,0.25593,0.74637,0.60948,0.13227,0.30793,0.76577,0.54446,0.1085,0.37538,0.77706,0.47037,0.096636,0.41539,0.78985,0.42314,0.094802,0.46733,0.72567,0.33101,0.095324,0.41685,0.86612
325,0,259.88,201.87,49.95,4.0139,45.061,51.05,13.629,3.9006,25.531,26.237,5.895,3.9769,18.127,16.459,2.9749,4.1495,14.145,11.03,1.5846,4.2576,11.47,7.6752,0.93923,4.3806,9.5473,5.4269,0.66194,4.4537,8.0054,3.8051,0.61194,4.4555,6.6865,2.6283,0.70129,4.4163,5.6123,1.804,0.86436,4.3369,4.6694,1.2046,1.0845,4.2103,3.8545,0.79595,1.3097,4.0232,3.1318,0.53321,1.5188,3.7708,2.4821,0.37461,1.7293,3.5017,1.9304,0.32013,1.9202,3.2257,1.4751,0.34074,2.071,2.9093,1.0951,0.4133,2.1727,2.5844,0.78844,0.52475,2.2286,2.2472,0.54937,0.66831,2.2573,1.9336,0.38459,0.81949,2.2322,1.616,0.27783,0.9678,2.1475,1.318,0.22537,1.1214,2.0504,1.0501,0.21887,1.2536,1.9268,0.81775,0.25185,1.3578,1.7685,0.61702,0.31575,1.4434,1.5893,0.45244,0.39978,1.4919,1.3949,0.31888,0.5116,1.5281,1.2089,0.23117,0.62526,1.5184,1.0171,0.17936,0.74101,1.4796,0.8314,0.15976,0.84842,1.4103,0.65891,0.17062,0.94086,1.3195,0.50701,0.20618,1.0109,1.1961,0.37346,0.26693,1.069,1.0657,0.26723,0.34789,1.1138,0.94137,0.19411,0.43419,1.1282,0.80602,0.14495,0.52277,1.1172,0.67061,0.12261,0.6163,1.0989,0.55267,0.12649,0.6983,1.0515,0.43967,0.14594,0.75682,0.97037,0.33333,0.18262,0.80337,0.86832,0.24144,0.242,0.85781,0.79163,0.17903,0.31326,0.89128,0.69689,0.13575,0.36936,0.8756,0.58728,0.10767,0.43083,0.86434,0.49098,0.099885,0.50876,0.84158,0.39297,0.10821,0.56186,0.77394,0.30656,0.12941,0.61678,0.73293,0.24007,0.17625,0.67156,0.67808,0.18353,0.21445,0.70068,0.64549,0.14986,0.26908,0.71007,0.5407,0.10667,0.27679,0.63701,0.63266
326,0,261.09,201.73,49.069,4.26,45.815,50.738,12.967,4.2678,26.115,25.822,5.3825,4.4281,18.578,15.972,2.5915,4.6639,14.461,10.497,1.3354,4.8015,11.656,7.1229,0.81628,4.9365,9.608,4.8755,0.66358,4.9947,7.9455,3.2822,0.72798,4.9549,6.5171,2.1565,0.92009,4.8571,5.3478,1.3972,1.1685,4.7043,4.3284,0.88064,1.4584,4.4886,3.453,0.56367,1.7318,4.2076,2.6967,0.39925,1.9625,3.8523,2.0357,0.3467,2.1745,3.4787,1.4916,0.3936,2.3468,3.1034,1.0637,0.50826,2.4606,2.7009,0.73248,0.66089,2.5044,2.3017,0.49127,0.83857,2.4876,1.906,0.33149,1.0322,2.433,1.5499,0.25159,1.2141,2.3202,1.2153,0.23534,1.3697,2.1426,0.91881,0.27548,1.5126,1.9564,0.67189,0.35489,1.615,1.7504,0.47743,0.46471,1.6713,1.5216,0.33221,0.59287,1.6956,1.285,0.23489,0.72489,1.6688,1.0498,0.18287,0.87311,1.6235,0.83867,0.17814,1.001,1.5297,0.6438,0.21157,1.1086,1.4046,0.47364,0.275,1.1912,1.2566,0.33588,0.36061,1.2415,1.0977,0.23432,0.45674,1.2526,0.91966,0.16641,0.56615,1.2386,0.74841,0.13703,0.68146,1.2059,0.59842,0.14172,0.78155,1.1417,0.45884,0.17173,0.86575,1.0509,0.33663,0.22777,0.93871,0.95573,0.2445,0.30204,0.98765,0.84768,0.17554,0.37686,0.99322,0.71544,0.12881,0.45735,0.9744,0.57622,0.10827,0.55291,0.95659,0.46781,0.11816,0.64484,0.91685,0.36499,0.14376,0.69428,0.83559,0.27245,0.18085,0.73515,0.75471,0.19777,0.24215,0.78457,0.66775,0.14062,0.30883,0.78647,0.55343,0.10821,0.3665,0.7936,0.47089,0.097284,0.46021,0.77925,0.38314,0.10506,0.51287,0.76307,0.33029,0.12538,0.58492,0.69387,0.23929,0.14198,0.55071,0.61881,0.29289
327,0,262.29,201.57,48.19,4.5223,46.562,50.403,12.318,4.6595,26.68,25.381,4.8946,4.9076,18.996,15.457,2.2468,5.2047,14.73,9.9409,1.1385,5.3643,11.784,6.557,0.75767,5.4994,9.5991,4.3249,0.73878,5.526,7.8095,2.7784,0.92179,5.4249,6.27,1.7244,1.215,5.2476,5.0097,1.0516,1.542,5.0001,3.9242,0.63844,1.8877,4.6752,3.0046,0.4315,2.1909,4.2848,2.2364,0.37839,2.4191,3.8164,1.5906,0.43886,2.6037,3.3341,1.0841,0.58783,2.7267,2.8623,0.71473,0.7901,2.7729,2.3845,0.46179,1.0077,2.7301,1.93,0.31247,1.2289,2.6165,1.5025,0.25361,1.4423,2.4589,1.1362,0.27457,1.6209,2.2474,0.82062,0.35479,1.7462,1.9768,0.56549,0.48427,1.8383,1.7091,0.37913,0.63733,1.8721,1.4372,0.25923,0.80193,1.8466,1.1645,0.20015,0.96261,1.7809,0.90571,0.19556,1.105,1.6589,0.67219,0.24046,1.2442,1.52,0.48225,0.32465,1.339,1.3432,0.33233,0.43623,1.39,1.1453,0.22532,0.56428,1.4025,0.94365,0.16485,0.69404,1.3715,0.75134,0.14739,0.80982,1.2945,0.56454,0.17079,0.91852,1.1889,0.40559,0.23271,1.0132,1.0695,0.28469,0.31663,1.072,0.93218,0.19537,0.41363,1.0979,0.78096,0.13909,0.52247,1.0989,0.63897,0.12146,0.63357,1.0729,0.50871,0.13103,0.71778,0.99689,0.37739,0.16566,0.78554,0.89653,0.26207,0.22911,0.85374,0.79814,0.1849,0.31297,0.90397,0.69197,0.13316,0.39237,0.89462,0.57046,0.10441,0.46125,0.86599,0.45624,0.10386,0.55199,0.83863,0.35188,0.1265,0.62147,0.76136,0.25167,0.16589,0.66028,0.70031,0.18613,0.22986,0.73204,0.61076,0.13445,0.29994,0.7421,0.54977,0.11309,0.37096,0.76771,0.4329,0.088435,0.40559,0.66998,0.37877,0.15878
328,0,263.5,201.4,47.313,4.8007,47.302,50.048,11.682,5.0752,27.225,24.914,4.4326,5.4134,19.381,14.916,1.9428,5.7683,14.951,9.3662,0.9957,5.9407,11.852,5.9843,0.76425,6.0614,9.5205,3.7845,0.88633,6.0371,7.6001,2.3049,1.1886,5.8537,5.9521,1.3447,1.5772,5.5749,4.6099,0.7796,1.9706,5.2123,3.4737,0.48873,2.3526,4.7614,2.5321,0.40635,2.6619,4.2502,1.7782,0.47191,2.8591,3.6653,1.1776,0.64441,2.9846,3.0793,0.74076,0.88661,3.0269,2.524,0.46047,1.1594,2.9772,1.9925,0.31146,1.4164,2.8248,1.5118,0.27318,1.6485,2.5991,1.0884,0.32603,1.8431,2.3316,0.75149,0.45021,1.9787,2.0251,0.49427,0.6168,2.0349,1.6782,0.31965,0.81461,2.039,1.3546,0.22774,1.0112,1.9738,1.0511,0.20856,1.1918,1.8456,0.77645,0.25069,1.3397,1.6792,0.54264,0.3441,1.4451,1.4648,0.3599,0.47642,1.5249,1.2462,0.2393,0.62901,1.5414,1.0139,0.17623,0.78467,1.4974,0.7837,0.16644,0.93299,1.4121,0.57727,0.20467,1.0544,1.2847,0.40529,0.2782,1.1339,1.1207,0.26723,0.38498,1.1844,0.93969,0.17714,0.5147,1.2037,0.76296,0.13597,0.64211,1.1762,0.59416,0.1362,0.75836,1.1101,0.43614,0.17351,0.86219,1.0173,0.30799,0.24637,0.94977,0.90952,0.21423,0.33003,0.98336,0.76591,0.14476,0.42303,0.97964,0.61485,0.10984,0.53228,0.96397,0.47864,0.11687,0.64235,0.92766,0.35983,0.15056,0.71978,0.83861,0.25662,0.19614,0.75809,0.73329,0.17652,0.2753,0.80939,0.63212,0.12336,0.36107,0.81433,0.50542,0.097054,0.43525,0.78375,0.40982,0.10315,0.53226,0.77311,0.30306,0.13631,0.6066,0.71049,0.24089,0.17927,0.67525,0.65853,0.15617,0.22185,0.6619,0.52693,0.13537,0.35418
329,0,264.71,201.22,46.441,5.0948,48.033,49.674,11.059,5.5143,27.75,24.423,3.998,5.9435,19.731,14.353,1.6811,6.3512,15.124,8.7773,0.90835,6.5246,11.858,5.4118,0.836,6.6141,9.3739,3.2634,1.1036,6.5181,7.3213,1.8725,1.522,6.2304,5.5721,1.0282,1.9956,5.8285,4.1617,0.591,2.4381,5.3326,2.9957,0.43808,2.8318,4.7428,2.0594,0.48959,3.1185,4.1061,1.3496,0.67394,3.2537,3.4095,0.82561,0.94832,3.2883,2.7341,0.48927,1.265,3.2214,2.1189,0.32438,1.5809,3.0533,1.5647,0.29728,1.8428,2.7779,1.0951,0.3781,2.0463,2.4378,0.71688,0.53917,2.1801,2.0688,0.45079,0.75274,2.2337,1.6877,0.28782,0.9789,2.1879,1.2976,0.22405,1.2077,2.0782,0.95902,0.24653,1.4037,1.8999,0.67065,0.33591,1.5516,1.6687,0.44345,0.47243,1.6373,1.4143,0.28297,0.6441,1.6604,1.1359,0.19394,0.82831,1.6395,0.87734,0.17772,1.0046,1.5495,0.63932,0.22237,1.1505,1.3976,0.43433,0.31603,1.2605,1.2169,0.28142,0.4416,1.3155,1.012,0.18454,0.57887,1.3083,0.79688,0.14199,0.72542,1.2587,0.59121,0.15635,0.86626,1.1728,0.4169,0.21668,0.97547,1.0479,0.2802,0.30841,1.0459,0.89656,0.1809,0.42325,1.0804,0.73441,0.12937,0.55555,1.0873,0.58291,0.12039,0.66563,1.0292,0.42744,0.14727,0.7556,0.92861,0.29246,0.20857,0.8379,0.81748,0.19216,0.30547,0.90156,0.701,0.13165,0.40595,0.91296,0.56313,0.10286,0.48569,0.86936,0.42841,0.11004,0.59161,0.83148,0.31342,0.14824,0.67225,0.74433,0.21054,0.20654,0.71011,0.64154,0.14882,0.28746,0.76355,0.55039,0.10635,0.38726,0.77081,0.44462,0.097554,0.47242,0.7762,0.3524,0.10674,0.52165,0.68175,0.25073,0.11009,0.70229
330,0,265.92,201.03,45.573,5.4048,48.755,49.281,10.452,5.9761,28.253,23.909,3.5921,6.496,20.046,13.77,1.4633,6.9494,15.246,8.1793,0.87719,7.1104,11.804,4.8464,0.97186,7.1497,9.1616,2.7704,1.3865,6.9598,6.9791,1.4909,1.9139,6.5451,5.1401,0.78406,2.4573,6.0004,3.6805,0.49257,2.9266,5.356,2.5103,0.48859,3.3031,4.6204,1.6105,0.67684,3.5359,3.8607,0.97622,0.97191,3.5775,3.0661,0.55914,1.3286,3.492,2.3256,0.34992,1.6915,3.2934,1.6831,0.31896,2.0145,2.9936,1.1445,0.42073,2.2408,2.5947,0.72768,0.61485,2.3739,2.1525,0.43557,0.86486,2.4079,1.7072,0.27701,1.1378,2.3475,1.2872,0.23382,1.3825,2.1799,0.89969,0.29523,1.5935,1.9488,0.59592,0.43189,1.7384,1.6651,0.37327,0.61469,1.8048,1.3542,0.23917,0.81522,1.7866,1.0487,0.18896,1.022,1.6972,0.75608,0.21734,1.2029,1.5572,0.51465,0.31475,1.3443,1.3611,0.32981,0.45697,1.4218,1.1216,0.2077,0.62597,1.4397,0.88172,0.1562,0.79405,1.3863,0.65013,0.16881,0.93912,1.2681,0.44559,0.23682,1.0593,1.112,0.28361,0.35164,1.1418,0.93369,0.17896,0.49191,1.1705,0.74418,0.13198,0.63315,1.1428,0.55775,0.137,0.76752,1.0703,0.39081,0.19309,0.89137,0.97526,0.2641,0.27696,0.95768,0.8303,0.16787,0.3835,0.9756,0.6617,0.11588,0.50026,0.96477,0.50221,0.11267,0.63476,0.92952,0.3666,0.15245,0.73501,0.8462,0.24945,0.21131,0.77798,0.71934,0.16111,0.30292,0.83051,0.60254,0.11154,0.40863,0.83165,0.46339,0.097556,0.49705,0.78027,0.34358,0.12089,0.59379,0.73952,0.24304,0.1806,0.68136,0.65649,0.16679,0.24116,0.74243,0.58691,0.11557,0.32806,0.72227,0.44733,0.090552,0.32577,0.88456
331,0,267.13,200.83,44.709,5.7305,49.467,48.867,9.8594,6.4596,28.733,23.373,3.2162,7.0692,20.322,13.169,1.2905,7.5589,15.317,7.5767,0.90241,7.6921,11.689,4.295,1.17,7.6606,8.8867,2.3137,1.7297,7.3536,6.581,1.1686,2.355,6.7898,4.6683,0.61923,2.9481,6.0851,3.1828,0.4878,3.4175,5.2818,2.0379,0.63801,3.7448,4.4001,1.2079,0.95819,3.8911,3.5277,0.6804,1.3473,3.8097,2.6581,0.39685,1.7578,3.5805,1.8853,0.33399,2.1303,3.2366,1.2554,0.44466,2.4189,2.8039,0.77464,0.66885,2.5674,2.2956,0.45167,0.95549,2.5919,1.7789,0.28052,1.2602,2.4957,1.2971,0.25494,1.5491,2.3033,0.88509,0.34077,1.7624,2.0122,0.552,0.5208,1.9034,1.6745,0.33304,0.74851,1.95,1.3161,0.21949,0.98691,1.8976,0.97041,0.20884,1.2016,1.7533,0.66848,0.28319,1.3854,1.5464,0.42194,0.42402,1.5012,1.3002,0.25765,0.61203,1.5516,1.0306,0.17672,0.80959,1.5159,0.75526,0.17555,0.99654,1.412,0.51818,0.24392,1.1409,1.2421,0.32773,0.36374,1.2269,1.0284,0.19975,0.51524,1.2564,0.80231,0.14057,0.68331,1.2273,0.58683,0.1506,0.84271,1.1417,0.40029,0.21643,0.96175,1.0042,0.25317,0.32533,1.0398,0.83684,0.15714,0.4671,1.0826,0.67137,0.11993,0.60098,1.0494,0.49498,0.13018,0.72175,0.95879,0.33163,0.18717,0.81398,0.83776,0.20738,0.28834,0.90249,0.70889,0.13481,0.40897,0.92612,0.563,0.10393,0.50966,0.87629,0.41014,0.11514,0.62103,0.82411,0.28524,0.17157,0.71563,0.7223,0.17994,0.25092,0.74846,0.59217,0.12006,0.34774,0.78057,0.47944,0.098279,0.46565,0.77721,0.35834,0.10927,0.55042,0.75896,0.27041,0.15379,0.62585,0.64594,0.16832,0.19059,0.58616,0.73252
332,0,268.34,200.62,43.85,6.0719,50.17,48.435,9.2833,6.9645,29.19,22.816,2.8713,7.6607,20.56,12.554,1.1636,8.1761,15.336,6.9743,0.98385,8.2636,11.515,3.7643,1.428,8.1393,8.5535,1.901,2.1271,7.6917,6.1348,0.91319,2.8348,6.9583,4.1693,0.53839,3.453,6.0795,2.6855,0.57687,3.8924,5.113,1.5982,0.87979,4.1365,4.0926,0.87175,1.3188,4.1646,3.1265,0.47982,1.7768,3.9352,2.2129,0.35003,2.2046,3.5472,1.4476,0.4428,2.5448,3.056,0.87411,0.6899,2.7555,2.5029,0.49263,1.0157,2.7875,1.9137,0.29861,1.3599,2.6739,1.3635,0.27161,1.6733,2.4315,0.89531,0.38776,1.9263,2.1076,0.54345,0.59185,2.0569,1.7128,0.31368,0.86162,2.0823,1.3051,0.21942,1.1361,1.9975,0.9224,0.24062,1.3753,1.8104,0.60055,0.35923,1.5444,1.545,0.36304,0.54308,1.6454,1.2455,0.21847,0.76036,1.6443,0.93768,0.17687,0.98644,1.5674,0.65396,0.22529,1.1744,1.4038,0.41242,0.34809,1.3086,1.1864,0.24705,0.51477,1.3628,0.93322,0.15931,0.699,1.3366,0.67837,0.15228,0.87036,1.2398,0.45226,0.21961,1.016,1.0873,0.27796,0.34402,1.1174,0.90172,0.16918,0.4954,1.1438,0.69445,0.12614,0.65597,1.1085,0.49437,0.14948,0.81344,1.0318,0.33266,0.22573,0.92055,0.89151,0.20552,0.33507,0.97333,0.71473,0.12689,0.46497,0.96604,0.53211,0.10987,0.61247,0.94414,0.37677,0.15134,0.73803,0.85632,0.24761,0.2222,0.79931,0.71438,0.15211,0.32199,0.84314,0.57692,0.10509,0.45052,0.84639,0.42442,0.10422,0.55568,0.77039,0.28957,0.14358,0.65233,0.70061,0.19035,0.2327,0.73008,0.5962,0.12353,0.32014,0.76413,0.50796,0.099312,0.43374,0.73908,0.36041,0.094538,0.46055,0.65455,0.38643
333,0,269.54,200.4,42.995,6.4289,50.864,47.984,8.7237,7.4898,29.623,22.24,2.5584,8.2684,20.759,11.927,1.0835,8.797,15.304,6.3769,1.1209,8.8195,11.285,3.2604,1.7424,8.5788,8.167,1.5395,2.5717,7.9673,5.6502,0.73012,3.3417,7.0464,3.6564,0.54397,3.9568,5.9841,2.2056,0.75654,4.3333,4.8563,1.2096,1.2033,4.4602,3.7127,0.61913,1.7398,4.3411,2.6799,0.38644,2.2335,3.9459,1.7605,0.42195,2.6367,3.3946,1.0466,0.6676,2.9004,2.7673,0.57322,1.0321,2.9922,2.1202,0.32707,1.425,2.8774,1.4917,0.28604,1.7804,2.6097,0.95811,0.41005,2.0495,2.224,0.55772,0.65654,2.2142,1.7896,0.3149,0.94741,2.2185,1.3309,0.22522,1.2585,2.0984,0.90796,0.27624,1.5208,1.8714,0.56242,0.43237,1.699,1.5616,0.32476,0.65709,1.7658,1.2097,0.20425,0.90624,1.7383,0.86951,0.19744,1.139,1.5944,0.56731,0.29446,1.3333,1.3871,0.34025,0.46132,1.4419,1.1197,0.19977,0.6708,1.4617,0.8367,0.15857,0.87716,1.3834,0.56749,0.2047,1.0537,1.2282,0.34818,0.32113,1.1658,1.016,0.20043,0.489,1.2139,0.77965,0.13684,0.67687,1.1971,0.55566,0.1537,0.84298,1.096,0.35718,0.23642,0.97117,0.94028,0.21067,0.37168,1.0577,0.76465,0.13412,0.52609,1.0662,0.56872,0.11927,0.66968,0.99798,0.3812,0.16441,0.78845,0.86734,0.22904,0.26808,0.88826,0.73407,0.13958,0.40584,0.93033,0.57045,0.10527,0.52632,0.88749,0.40129,0.12069,0.63936,0.81474,0.26264,0.19037,0.74809,0.70599,0.15668,0.29242,0.78345,0.54634,0.10387,0.39585,0.79694,0.41695,0.10262,0.53839,0.75899,0.28686,0.14684,0.62289,0.70178,0.20356,0.22106,0.71209,0.56848,0.11863,0.29227,0.65692,0.46875,0.16493
334,0,270.75,200.17,42.144,6.801,51.546,47.515,8.1813,8.0346,30.03,21.647,2.2787,8.8905,20.917,11.293,1.0507,9.4179,15.219,5.7895,1.3123,9.3546,10.999,2.7895,2.109,8.9731,7.7332,1.2353,3.0552,8.1751,5.1376,0.62348,3.8637,7.0518,3.1437,0.63574,4.4441,5.8017,1.7594,1.0203,4.7233,4.522,0.88837,1.5943,4.7008,3.2786,0.46274,2.1989,4.4111,2.2136,0.40579,2.6893,3.8409,1.3314,0.60761,3.0228,3.1341,0.7137,0.99026,3.1674,2.3954,0.37961,1.4398,3.1063,1.6937,0.29484,1.8538,2.8273,1.0764,0.41542,2.1676,2.4071,0.61326,0.67812,2.3392,1.9015,0.33129,1.0229,2.3706,1.3973,0.23462,1.3513,2.221,0.93015,0.30162,1.6423,1.9486,0.55532,0.49295,1.8293,1.5963,0.30789,0.75574,1.8908,1.2041,0.20291,1.0364,1.8159,0.82477,0.22957,1.2855,1.6413,0.51249,0.3642,1.4617,1.3646,0.28889,0.5781,1.5555,1.0621,0.18051,0.81519,1.5316,0.75068,0.18346,1.0416,1.4066,0.47734,0.28221,1.2086,1.1958,0.27283,0.4478,1.2998,0.94133,0.16083,0.64254,1.2879,0.67222,0.1466,0.84049,1.1963,0.43175,0.22283,1.0073,1.0473,0.25536,0.36078,1.1023,0.84016,0.14886,0.53206,1.1204,0.61639,0.12481,0.71334,1.0768,0.41743,0.17828,0.86385,0.96065,0.25427,0.28313,0.9497,0.78188,0.14639,0.42272,0.97043,0.57558,0.10828,0.58713,0.94814,0.40132,0.14478,0.7383,0.86352,0.25242,0.22855,0.81604,0.71549,0.1477,0.33711,0.84893,0.55548,0.10209,0.48071,0.85056,0.39626,0.11567,0.60499,0.76348,0.24591,0.17706,0.68176,0.66873,0.15316,0.28625,0.76954,0.52883,0.10316,0.40905,0.76417,0.4161,0.10551,0.53086,0.747,0.2637,0.13487,0.58466,0.6024,0.19769,0.27386
335,0,271.96,199.94,41.298,7.1883,52.217,47.028,7.657,8.5979,30.411,21.037,2.0329,9.5246,21.033,10.653,1.0651,10.035,15.084,5.2168,1.5562,9.8631,10.663,2.3572,2.523,9.3167,7.2589,0.9934,3.5687,8.3111,4.6076,0.59564,4.3882,6.9742,2.6453,0.81103,4.8998,5.5384,1.3621,1.3584,5.0476,4.1234,0.64792,2.0355,4.8475,2.8113,0.41045,2.6718,4.3706,1.7545,0.5367,3.1156,3.627,0.95429,0.89403,3.3348,2.7853,0.47472,1.3846,3.3235,1.9724,0.31059,1.8752,3.0869,1.2654,0.39923,2.2573,2.6425,0.71395,0.6719,2.4757,2.0908,0.37207,1.0415,2.5044,1.5075,0.2475,1.4346,2.3726,0.98956,0.31507,1.7397,2.0639,0.57702,0.52995,1.9464,1.6597,0.31151,0.82917,2.0028,1.2258,0.20954,1.145,1.9107,0.81383,0.26147,1.4132,1.6834,0.47903,0.4331,1.5898,1.3781,0.26358,0.67626,1.6446,1.0158,0.17745,0.94986,1.591,0.68495,0.22119,1.1825,1.4165,0.40944,0.36861,1.3433,1.1609,0.22579,0.57685,1.3968,0.8643,0.15228,0.80232,1.3485,0.58102,0.18616,0.99501,1.1898,0.34259,0.31217,1.1328,0.97044,0.18783,0.49997,1.1945,0.73276,0.13267,0.69837,1.1564,0.49334,0.16622,0.87386,1.0325,0.29354,0.27891,1.0047,0.86139,0.16724,0.44226,1.0623,0.66001,0.11702,0.60798,1.0209,0.44554,0.1428,0.75421,0.9056,0.26168,0.24136,0.87557,0.75574,0.15038,0.38918,0.93966,0.58011,0.10682,0.53724,0.90059,0.39775,0.12417,0.65399,0.80645,0.24569,0.20817,0.76985,0.68427,0.14211,0.3316,0.81005,0.5107,0.096424,0.453,0.78033,0.36774,0.11725,0.5951,0.74013,0.22664,0.19601,0.69279,0.62579,0.14844,0.29753,0.76189,0.50818,0.092047,0.39495,0.71011,0.3462,0.087792,0.6165
336,0,273.17,199.69,40.457,7.5909,52.876,46.524,7.1515,9.1788,30.766,20.412,1.8216,10.168,21.108,10.011,1.1268,10.644,14.899,4.6635,1.8503,10.34,10.279,1.9691,2.9788,9.6041,6.7519,0.81814,4.1032,8.3726,4.0713,0.64731,4.9025,6.8159,2.1746,1.0649,5.3098,5.2028,1.0274,1.7588,5.2941,3.6763,0.49839,2.5073,4.8933,2.3336,0.46494,3.1336,4.2219,1.3289,0.77135,3.486,3.3181,0.65461,1.2612,3.55,2.3745,0.34838,1.8189,3.3556,1.5347,0.37238,2.298,2.9359,0.87731,0.62957,2.5932,2.3432,0.44467,1.0261,2.6683,1.6991,0.26464,1.4534,2.5233,1.0953,0.31792,1.8327,2.2199,0.62769,0.5438,2.0512,1.7727,0.33008,0.87139,2.118,1.2832,0.22087,1.2222,2.0082,0.83215,0.28701,1.5209,1.7545,0.47368,0.48776,1.704,1.3981,0.25229,0.76697,1.7462,1.0132,0.1849,1.0542,1.6404,0.64016,0.26296,1.3077,1.4298,0.36316,0.4506,1.455,1.1313,0.20023,0.69773,1.4805,0.80372,0.1644,0.94455,1.3781,0.50304,0.24802,1.1424,1.1822,0.27946,0.4148,1.2451,0.90931,0.15573,0.63168,1.2483,0.62837,0.14895,0.8519,1.1586,0.38966,0.24162,1.0163,0.98089,0.21439,0.4012,1.1009,0.74956,0.12789,0.59741,1.1012,0.51981,0.14175,0.78972,1.0175,0.32367,0.23079,0.91722,0.8443,0.17662,0.37253,0.96954,0.63149,0.10956,0.54941,0.96021,0.42802,0.13557,0.72084,0.88339,0.26038,0.22731,0.83059,0.72439,0.14574,0.34642,0.85573,0.54111,0.10084,0.50644,0.85233,0.36863,0.12826,0.64614,0.75547,0.21456,0.21093,0.72044,0.61553,0.12884,0.33765,0.78325,0.47382,0.098078,0.48931,0.76274,0.32363,0.12495,0.61589,0.71516,0.20326,0.20425,0.66872,0.55638,0.11959,0.2389,0.8808
337,0,274.37,199.43,39.621,8.0083,53.523,46.003,6.6657,9.7766,31.092,19.774,1.6457,10.818,21.14,9.3711,1.2354,11.24,14.665,4.1343,2.1922,10.781,9.8511,1.6298,3.4705,9.8312,6.22,0.71246,4.6489,8.358,3.5405,0.77742,5.3943,6.5807,1.7445,1.3899,5.6617,4.8058,0.76664,2.2071,5.4538,3.1984,0.44608,2.9893,4.8357,1.8686,0.62349,3.56,3.9735,0.96109,1.0956,3.7774,2.9343,0.45259,1.6836,3.653,1.9325,0.34455,2.258,3.2611,1.1203,0.55952,2.6691,2.6676,0.56764,0.96246,2.8261,1.9614,0.29852,1.4374,2.7225,1.2794,0.30435,1.861,2.3934,0.72066,0.53271,2.1604,1.9348,0.36593,0.88548,2.2366,1.3945,0.23026,1.2679,2.127,0.886,0.29988,1.5988,1.8446,0.49213,0.52492,1.8069,1.4549,0.25596,0.83268,1.8443,1.0246,0.19687,1.1526,1.717,0.63602,0.29606,1.4018,1.4502,0.33703,0.52233,1.5534,1.1171,0.1883,0.80224,1.5522,0.76171,0.18702,1.0685,1.4097,0.45007,0.31329,1.263,1.159,0.23618,0.5265,1.3471,0.86091,0.14727,0.76166,1.2981,0.55417,0.18452,0.97859,1.1407,0.30971,0.33123,1.1306,0.91483,0.16636,0.53446,1.1731,0.65484,0.13082,0.7446,1.1062,0.40649,0.19949,0.92407,0.95484,0.22386,0.35396,1.0411,0.75296,0.12983,0.53442,1.0427,0.51706,0.12514,0.70594,0.94562,0.30675,0.20824,0.84972,0.79027,0.16396,0.36604,0.93362,0.60491,0.10767,0.53619,0.91773,0.40349,0.12708,0.66473,0.80505,0.23549,0.22159,0.78735,0.66954,0.13039,0.3651,0.82848,0.48178,0.097004,0.50263,0.77468,0.31474,0.1386,0.64061,0.70084,0.18493,0.24776,0.74243,0.56096,0.11034,0.36553,0.78905,0.43094,0.097207,0.50197,0.71381,0.261,0.12668,0.51357,0.82371
338,0,275.58,199.16,38.791,8.4401,54.158,45.465,6.1999,10.39,31.39,19.124,1.5056,11.474,21.13,8.7353,1.3903,11.821,14.384,3.6334,2.5786,11.18,9.3849,1.3434,3.9917,9.9948,5.6715,0.67813,5.1956,8.2678,3.0259,0.98308,5.8518,6.2747,1.3666,1.7767,5.945,4.3601,0.58863,2.687,5.52,2.7087,0.49309,3.4601,4.678,1.4384,0.87812,3.9283,3.6388,0.67225,1.4902,3.9717,2.5003,0.36179,2.1315,3.6365,1.4926,0.46353,2.6668,3.0477,0.76492,0.85536,2.9543,2.3079,0.36693,1.3641,2.9319,1.5384,0.29175,1.8586,2.6322,0.88273,0.48629,2.2121,2.1317,0.43435,0.86202,2.3708,1.5591,0.24362,1.2874,2.2664,0.99052,0.2941,1.6522,1.972,0.53882,0.5341,1.8888,1.543,0.2719,0.87589,1.9448,1.074,0.20694,1.2214,1.8033,0.64741,0.32557,1.4995,1.5094,0.33887,0.56929,1.6307,1.1232,0.18645,0.88566,1.6194,0.74018,0.21024,1.1741,1.4454,0.41868,0.37396,1.3655,1.1534,0.21369,0.62369,1.4263,0.81356,0.15542,0.89031,1.3438,0.50055,0.23284,1.0976,1.1341,0.26066,0.41775,1.2155,0.8532,0.14443,0.65923,1.2189,0.56718,0.15951,0.8827,1.0991,0.32551,0.28064,1.037,0.88749,0.16682,0.47368,1.0989,0.63824,0.12245,0.6956,1.0666,0.40707,0.18112,0.86474,0.91617,0.21932,0.31981,0.9549,0.6961,0.11929,0.49988,0.96424,0.46783,0.12386,0.70017,0.89531,0.2793,0.2191,0.83465,0.74197,0.14899,0.35405,0.86488,0.53638,0.099911,0.52389,0.8534,0.35145,0.14074,0.68088,0.74483,0.19199,0.246,0.75056,0.57431,0.11019,0.38956,0.78727,0.41354,0.10597,0.55422,0.74762,0.25478,0.16417,0.667,0.66938,0.15402,0.28214,0.72414,0.4903,0.08838,0.36057,0.6621,0.49653
339,0,276.79,198.89,37.967,8.8869,54.78,44.91,5.7543,11.019,31.66,18.464,1.4019,12.133,21.078,8.1075,1.5907,12.382,14.058,3.1646,3.0062,11.535,8.8852,1.1133,4.5354,10.092,5.1151,0.71569,5.7337,8.104,2.5381,1.2596,6.2637,5.906,1.0513,2.2141,6.1513,3.88,0.49944,3.1814,5.4903,2.2272,0.63744,3.8991,4.4275,1.0637,1.216,4.2191,3.2359,0.47894,1.9314,4.0566,2.0447,0.38835,2.5738,3.5019,1.0876,0.69608,3.0123,2.7331,0.4994,1.2334,3.1272,1.8909,0.29501,1.7939,2.8997,1.1201,0.4252,2.2417,2.4082,0.55716,0.78786,2.462,1.7726,0.2751,1.2601,2.434,1.1479,0.27921,1.6878,2.1361,0.62625,0.51107,1.959,1.6799,0.30334,0.88092,2.0381,1.1611,0.21442,1.27,1.9066,0.69098,0.337,1.5697,1.5899,0.35168,0.60871,1.7257,1.173,0.19447,0.93627,1.6826,0.74432,0.22818,1.255,1.4875,0.4046,0.42269,1.4585,1.166,0.20514,0.70402,1.4965,0.79253,0.17066,0.99413,1.38,0.45862,0.28854,1.2123,1.1338,0.23115,0.50472,1.2975,0.8151,0.14152,0.76446,1.2487,0.5013,0.19994,0.99713,1.0797,0.26393,0.37221,1.1336,0.82711,0.14149,0.5952,1.1427,0.54766,0.14479,0.81782,1.0362,0.30868,0.26665,0.99246,0.85285,0.16085,0.45034,1.0443,0.60644,0.11504,0.65204,0.97881,0.36356,0.17743,0.81363,0.82508,0.1864,0.33209,0.93274,0.62963,0.11124,0.52374,0.93063,0.41765,0.1281,0.67567,0.81222,0.23246,0.22752,0.79751,0.65805,0.12407,0.3924,0.84638,0.45653,0.10111,0.54981,0.76697,0.2726,0.1597,0.6859,0.66194,0.15021,0.30065,0.76852,0.50056,0.097975,0.43995,0.77478,0.35897,0.12287,0.59732,0.67598,0.1962,0.19306,0.61008,0.54949,0.2024
340,0,278,198.6,37.147,9.3483,55.389,44.34,5.3295,11.661,31.899,17.795,1.3348,12.792,20.983,7.4903,1.8356,12.92,13.689,2.7321,3.4712,11.841,8.3569,0.94222,5.0946,10.123,4.5592,0.8245,6.2532,7.8697,2.0874,1.6006,6.6202,5.4838,0.80708,2.6898,6.2739,3.3808,0.50202,3.6723,5.366,1.7731,0.87308,4.2872,4.0955,0.76261,1.6198,4.4174,2.7873,0.39219,2.3931,4.027,1.5966,0.53046,2.9797,3.2582,0.74817,1.024,3.2663,2.3439,0.34662,1.6598,3.172,1.4564,0.35889,2.2082,2.7325,0.75138,0.684,2.5426,2.0764,0.34233,1.1714,2.5785,1.3637,0.26453,1.6717,2.3411,0.76128,0.46737,2.025,1.8663,0.36055,0.8453,2.1365,1.3015,0.22151,1.2773,2.019,0.77137,0.33102,1.6289,1.6999,0.38558,0.61857,1.8018,1.2512,0.20436,0.98104,1.778,0.78867,0.23821,1.3053,1.5441,0.4119,0.45115,1.5306,1.1941,0.20413,0.76506,1.573,0.79647,0.18525,1.0762,1.4206,0.44129,0.33486,1.3035,1.1394,0.21408,0.58973,1.3799,0.79142,0.15004,0.86328,1.2866,0.4618,0.24266,1.0894,1.0649,0.2265,0.45367,1.2048,0.77154,0.13444,0.71253,1.1772,0.47817,0.18571,0.93047,1.0128,0.24653,0.35092,1.0654,0.76652,0.12992,0.58386,1.0931,0.51039,0.14305,0.79482,0.9768,0.28184,0.26173,0.93651,0.7641,0.13805,0.44736,0.96575,0.5147,0.11477,0.66239,0.9207,0.30166,0.20644,0.82763,0.76254,0.15573,0.35434,0.87786,0.54203,0.10018,0.53044,0.85211,0.33861,0.14903,0.70477,0.74133,0.1752,0.27666,0.78067,0.53939,0.10034,0.42496,0.7962,0.36353,0.12058,0.61252,0.71638,0.20404,0.22032,0.70698,0.59784,0.12262,0.36425,0.76866,0.39942,0.092018,0.48141,0.6502,0.278,0.21566
341,0,279.2,198.31,36.333,9.8239,55.985,43.755,4.9259,12.317,32.108,17.121,1.3043,13.449,20.848,6.886,2.123,13.432,13.28,2.3393,3.9692,12.097,7.8066,0.83223,5.6614,10.085,4.0126,1.0028,6.7445,7.5689,1.6836,1.9987,6.9132,5.0189,0.64054,3.1897,6.3088,2.8791,0.59628,4.1422,5.1517,1.3642,1.1901,4.607,3.6972,0.54988,2.0691,4.5127,2.3177,0.41696,2.8478,3.8847,1.1848,0.7786,3.3206,2.9232,0.49993,1.4218,3.4081,1.9125,0.31983,2.0965,3.0847,1.0457,0.55232,2.5648,2.4479,0.47214,1.0393,2.7271,1.6763,0.26424,1.5892,2.5464,0.95869,0.40404,2.0393,2.1054,0.45592,0.77977,2.2469,1.4996,0.23652,1.2413,2.1542,0.90258,0.30793,1.651,1.8349,0.44826,0.59904,1.8809,1.3669,0.22137,0.99184,1.8674,0.86242,0.23886,1.3567,1.6441,0.4488,0.45942,1.5845,1.2506,0.21221,0.79643,1.6385,0.81971,0.19498,1.1399,1.4842,0.44594,0.36519,1.3769,1.1614,0.2108,0.65346,1.4504,0.78462,0.16259,0.95535,1.3344,0.43834,0.28639,1.1771,1.0692,0.20773,0.52532,1.2658,0.73689,0.13934,0.80216,1.1963,0.42391,0.23409,1.0333,0.99432,0.20745,0.43811,1.1331,0.70725,0.12572,0.6869,1.0964,0.42213,0.19084,0.91432,0.94626,0.21614,0.363,1.0319,0.69845,0.11894,0.57862,1.0147,0.43193,0.14847,0.77289,0.867,0.21717,0.29592,0.91422,0.67159,0.11534,0.50502,0.93746,0.4384,0.12657,0.67875,0.82603,0.23618,0.22951,0.80027,0.64957,0.11965,0.40881,0.85352,0.44194,0.10736,0.58848,0.76557,0.24017,0.18899,0.70105,0.63447,0.12728,0.34843,0.79078,0.44016,0.10152,0.52017,0.74196,0.28572,0.16177,0.67027,0.64733,0.13744,0.27048,0.69556,0.44472,0.094527,0.52718
342,0,280.4,198,35.526,10.314,56.567,43.155,4.5445,12.984,32.288,16.44,1.3108,14.102,20.671,6.2987,2.4518,13.914,12.834,1.9892,4.4955,12.297,7.2405,0.78481,6.2284,9.9806,3.484,1.2476,7.1989,7.2084,1.335,2.4446,7.1357,4.5232,0.55632,3.6994,6.2552,2.3908,0.77885,4.5743,4.8554,1.017,1.5752,4.8442,3.2512,0.43568,2.5412,4.5,1.8529,0.55178,3.2681,3.6386,0.83615,1.1161,3.5726,2.5214,0.36162,1.8583,3.4266,1.475,0.42133,2.5045,2.8731,0.69815,0.8562,2.8278,2.0756,0.31252,1.4517,2.7738,1.255,0.33246,1.989,2.3699,0.61104,0.67475,2.3118,1.7605,0.27666,1.1694,2.3194,1.0941,0.27432,1.6334,2.0093,0.55264,0.54722,1.9339,1.5204,0.25346,0.96635,1.976,0.97556,0.23252,1.3776,1.7523,0.50969,0.44741,1.6491,1.3555,0.23484,0.80386,1.704,0.87669,0.19691,1.1726,1.5492,0.4671,0.3796,1.4405,1.2179,0.21798,0.6909,1.5141,0.79973,0.17406,1.024,1.387,0.4338,0.3216,1.2598,1.0919,0.19998,0.59096,1.3311,0.72615,0.14895,0.88089,1.2247,0.39454,0.27481,1.1032,0.9751,0.1829,0.52044,1.1959,0.66521,0.13548,0.78481,1.1105,0.3681,0.24195,0.99248,0.89601,0.17178,0.46117,1.0917,0.62673,0.12205,0.7056,1.0358,0.35873,0.20645,0.89127,0.84302,0.16995,0.38884,0.96573,0.57526,0.10887,0.62118,0.93461,0.33848,0.18659,0.81927,0.78344,0.16667,0.34907,0.88786,0.55476,0.10054,0.53232,0.85149,0.33077,0.15505,0.71895,0.73187,0.16567,0.30293,0.80526,0.51585,0.095891,0.47028,0.77473,0.32698,0.13958,0.65225,0.69197,0.16441,0.27711,0.74894,0.51577,0.10199,0.44312,0.77738,0.33903,0.12018,0.57379,0.64407,0.17895,0.16611,0.85106
343,0,281.6,197.69,34.725,10.817,57.136,42.541,4.1859,13.661,32.438,15.757,1.3542,14.748,20.453,5.7311,2.8202,14.363,12.354,1.6849,5.0458,12.442,6.6642,0.80053,6.7883,9.8104,2.9815,1.5546,7.608,6.7951,1.0489,2.9287,7.282,4.0091,0.55671,4.2042,6.115,1.932,1.0436,4.9529,4.4884,0.74505,2.0119,4.9887,2.778,0.42551,3.0127,4.3801,1.4185,0.78907,3.6287,3.3041,0.57314,1.5202,3.7183,2.082,0.34359,2.2998,3.3204,1.0682,0.64244,2.8475,2.5569,0.44681,1.2407,2.9701,1.6548,0.28972,1.8752,2.6773,0.86213,0.53864,2.321,2.0717,0.36664,1.04,2.4515,1.3555,0.24979,1.5777,2.2313,0.71376,0.46787,1.9567,1.7265,0.31245,0.89683,2.0746,1.134,0.22409,1.3613,1.8953,0.60532,0.41668,1.6938,1.4815,0.27118,0.78287,1.7907,0.98036,0.19818,1.1872,1.634,0.51771,0.36994,1.4802,1.2872,0.23302,0.7063,1.5812,0.85124,0.17989,1.0646,1.446,0.44791,0.34271,1.3274,1.1338,0.20362,0.63735,1.3983,0.73719,0.16103,0.95389,1.2687,0.38542,0.30783,1.1728,0.9824,0.17357,0.57847,1.234,0.63303,0.14992,0.87155,1.13,0.3342,0.29427,1.0695,0.87288,0.15276,0.54043,1.1217,0.56133,0.13824,0.80658,1.0269,0.29755,0.27673,0.9916,0.80465,0.14,0.49671,1.0275,0.51722,0.12603,0.7217,0.9144,0.26155,0.25404,0.89544,0.71121,0.12602,0.47107,0.95158,0.46366,0.12204,0.6784,0.84424,0.24452,0.22641,0.80247,0.64876,0.11765,0.42009,0.85903,0.42706,0.11334,0.6185,0.76627,0.21864,0.21577,0.72867,0.58915,0.11374,0.39082,0.79012,0.39574,0.11327,0.58656,0.71716,0.21739,0.20194,0.72669,0.59336,0.11141,0.36286,0.73334,0.37295,0.092654,0.42772,0.88807
344,0,282.8,197.37,33.929,11.334,57.69,41.914,3.8499,14.348,32.556,15.071,1.4342,15.385,20.196,5.1858,3.2261,14.776,11.843,1.4288,5.6149,12.53,6.0844,0.87914,7.3335,9.5774,2.513,1.9189,7.9641,6.3371,0.83151,3.4398,7.349,3.4897,0.64172,4.6895,5.8924,1.5173,1.3814,5.2642,4.0649,0.55935,2.4822,5.0343,2.2993,0.51979,3.4596,4.1592,1.0382,1.1151,3.9082,2.9017,0.41287,1.9638,3.7474,1.6368,0.44715,2.7117,3.0978,0.72581,0.96408,3.0949,2.1652,0.3157,1.6679,2.9773,1.2295,0.4062,2.2628,2.4489,0.5441,0.85783,2.5438,1.6901,0.25756,1.4503,2.4391,0.94818,0.37912,1.9435,1.9963,0.41853,0.78579,2.1574,1.3536,0.22379,1.2945,2.0474,0.74759,0.36574,1.7069,1.6549,0.33159,0.73555,1.8734,1.1137,0.19971,1.1695,1.7489,0.60682,0.34767,1.5158,1.3919,0.26502,0.68642,1.6378,0.92291,0.18176,1.0838,1.5218,0.49078,0.34299,1.3741,1.1934,0.21532,0.66346,1.466,0.77383,0.17061,1.003,1.3234,0.39417,0.33532,1.2442,1.013,0.17385,0.62427,1.2888,0.63339,0.16157,0.92832,1.141,0.3117,0.33887,1.1377,0.86406,0.14655,0.6132,1.1637,0.52905,0.16102,0.88067,1.013,0.25412,0.33794,1.0555,0.75242,0.12655,0.60026,1.0712,0.46087,0.15969,0.83185,0.9122,0.21892,0.32495,0.95672,0.64854,0.10944,0.56661,0.95413,0.37971,0.16492,0.79191,0.81884,0.18141,0.33308,0.90028,0.57648,0.10177,0.52902,0.85619,0.33155,0.1583,0.72863,0.72941,0.15812,0.3231,0.82265,0.50032,0.09677,0.50884,0.76657,0.28751,0.16131,0.68298,0.65233,0.14034,0.32864,0.77575,0.45117,0.096301,0.5013,0.77074,0.27665,0.16204,0.65271,0.60776,0.12475,0.26355,0.64149,0.60494
345,0,284,197.04,33.141,11.864,58.229,41.274,3.5372,15.044,32.643,14.386,1.5506,16.01,19.901,4.6653,3.6671,15.151,11.305,1.2229,6.1977,12.559,5.5071,1.0197,7.8571,9.2846,2.0858,2.3342,8.2607,5.8432,0.68721,3.9665,7.335,2.9784,0.80906,5.1414,5.5941,1.1601,1.7809,5.4972,3.6007,0.46719,2.9664,4.9788,1.8372,0.71389,3.8595,3.8485,0.73299,1.5111,4.09,2.4566,0.3656,2.4169,3.6578,1.218,0.66447,3.0619,2.7768,0.47652,1.3585,3.2243,1.7341,0.31736,2.0959,2.8488,0.8442,0.64941,2.5714,2.1146,0.3384,1.2514,2.6296,1.274,0.29818,1.85,2.2761,0.59672,0.64572,2.2117,1.6503,0.25506,1.1766,2.2023,0.95394,0.30208,1.6694,1.8571,0.43317,0.65148,1.9358,1.3025,0.21008,1.1228,1.8779,0.72875,0.31116,1.5199,1.5332,0.3227,0.64742,1.709,1.0381,0.18283,1.0642,1.6038,0.55455,0.32734,1.4065,1.2794,0.241,0.6592,1.5266,0.83356,0.17432,1.0348,1.3951,0.42479,0.34578,1.2949,1.0607,0.18265,0.66086,1.357,0.65752,0.17022,0.9785,1.1843,0.31362,0.36329,1.1837,0.86233,0.14403,0.67033,1.2054,0.51305,0.1846,0.95048,1.0248,0.23619,0.38886,1.1025,0.71818,0.12281,0.67295,1.0842,0.40629,0.20095,0.92549,0.9028,0.18666,0.40725,1.0297,0.60884,0.11441,0.65447,0.9596,0.32186,0.20791,0.86128,0.762,0.14146,0.43144,0.94979,0.50444,0.11609,0.66395,0.87036,0.26077,0.22141,0.80474,0.65699,0.11816,0.42449,0.8638,0.4223,0.11835,0.64287,0.76558,0.20479,0.24169,0.75297,0.55507,0.10291,0.43257,0.78579,0.34852,0.13143,0.63581,0.68932,0.17136,0.25392,0.74724,0.53766,0.10017,0.44684,0.73554,0.30843,0.12196,0.53734,0.61289,0.26315
346,0,285.2,196.7,32.359,12.407,58.753,40.622,3.2483,15.747,32.699,13.703,1.7033,16.621,19.57,4.1721,4.1405,15.485,10.745,1.0688,6.7891,12.53,4.9386,1.2204,8.3521,8.936,1.7066,2.7937,8.4926,5.323,0.61908,4.4969,7.2402,2.4882,1.0541,5.5471,5.2289,0.87187,2.2283,5.6432,3.1135,0.47211,3.4442,4.8243,1.413,0.99833,4.1922,3.4647,0.5196,1.9544,4.1631,1.9967,0.43439,2.8493,3.4559,0.85596,0.9792,3.3231,2.3833,0.34108,1.7916,3.224,1.3035,0.45157,2.4823,2.5975,0.53937,0.99312,2.7666,1.7127,0.26929,1.6716,2.5676,0.87673,0.48317,2.1852,1.9852,0.35132,1.0106,2.342,1.2469,0.24923,1.5771,2.084,0.59537,0.53375,1.9549,1.5384,0.24943,1.0268,2.0036,0.90808,0.26559,1.4979,1.7066,0.41006,0.58088,1.7547,1.1933,0.19493,1.0255,1.7195,0.66111,0.29202,1.4051,1.3871,0.28129,0.62976,1.584,0.92298,0.17432,1.0352,1.476,0.47629,0.33774,1.3393,1.1374,0.20088,0.6708,1.4142,0.70041,0.1765,1.0219,1.2515,0.33265,0.37576,1.2366,0.89947,0.14786,0.69881,1.2419,0.51159,0.19955,1.005,1.0456,0.22874,0.43183,1.156,0.71561,0.12837,0.73038,1.1015,0.37789,0.23092,0.97895,0.87844,0.16281,0.48286,1.0843,0.57446,0.12742,0.74969,0.9825,0.28449,0.26198,0.92848,0.72878,0.12336,0.49917,0.96336,0.43429,0.14115,0.76193,0.84659,0.20608,0.30912,0.90177,0.6081,0.10477,0.52377,0.86787,0.34032,0.15558,0.73107,0.73044,0.15593,0.33652,0.84051,0.48902,0.098912,0.54485,0.76307,0.25595,0.17804,0.71576,0.61816,0.12067,0.3765,0.78502,0.39832,0.1094,0.5585,0.73208,0.22624,0.21593,0.7182,0.53842,0.10047,0.36754,0.66723,0.36783,0.17897
347,0,286.4,196.35,31.584,12.964,59.262,39.958,2.9836,16.456,32.723,13.024,1.8916,17.217,19.203,3.7087,4.6438,15.776,10.165,0.9678,7.3837,12.443,4.3857,1.4787,8.8121,8.5367,1.3815,3.2893,8.6558,4.7867,0.62871,5.0193,7.0669,2.0317,1.3703,5.895,4.8081,0.66192,2.7082,5.697,2.6219,0.57395,3.8954,4.5782,1.0463,1.3594,4.4408,3.028,0.40985,2.4196,4.1233,1.5503,0.61483,3.2318,3.1558,0.57692,1.3677,3.4748,1.949,0.33087,2.2259,3.094,0.91301,0.70555,2.7892,2.249,0.34685,1.4002,2.8266,1.2893,0.34487,2.0673,2.3656,0.54929,0.78815,2.4106,1.6068,0.24697,1.4202,2.3148,0.84812,0.40199,1.9225,1.8221,0.33892,0.87856,2.1001,1.1495,0.23064,1.4202,1.897,0.55058,0.4869,1.7826,1.3958,0.22693,0.94918,1.8208,0.80781,0.25369,1.3912,1.5446,0.35489,0.56475,1.6208,1.045,0.17671,1.0059,1.5667,0.55401,0.31012,1.3602,1.2375,0.23074,0.65477,1.4806,0.77602,0.1753,1.0375,1.3207,0.36657,0.37782,1.2903,0.96593,0.15754,0.7138,1.3007,0.54379,0.20089,1.0353,1.0794,0.23191,0.45528,1.2022,0.7265,0.13424,0.77987,1.1382,0.37548,0.25489,1.0271,0.87803,0.15451,0.52618,1.1059,0.54041,0.14461,0.82848,0.99468,0.25811,0.31465,1.0031,0.71608,0.11789,0.57942,0.99231,0.39605,0.16795,0.81259,0.81228,0.16773,0.37899,0.95336,0.54646,0.11134,0.63772,0.89351,0.28408,0.21096,0.80754,0.67598,0.12155,0.4181,0.8649,0.42221,0.1196,0.65599,0.77251,0.19592,0.26123,0.77898,0.53154,0.097722,0.45479,0.78976,0.31221,0.15039,0.67855,0.65491,0.14154,0.31647,0.75523,0.46854,0.10218,0.52414,0.74039,0.23445,0.16818,0.64206,0.53601,0.12944,0.4311
348,0,287.6,195.99,30.815,13.533,59.757,39.283,2.7435,17.171,32.715,12.35,2.115,17.794,18.802,3.2774,5.1742,16.023,9.5707,0.92067,7.9758,12.298,3.8546,1.7918,9.2308,8.0928,1.1154,3.8126,8.7474,4.2448,0.71589,5.5219,6.8192,1.6208,1.749,6.1747,4.3448,0.53712,3.2044,5.6571,2.1445,0.76876,4.3013,4.2511,0.75377,1.7799,4.5927,2.5614,0.40974,2.88,3.973,1.1454,0.89521,3.5385,2.7784,0.40123,1.8007,3.5053,1.5092,0.44677,2.6237,2.8463,0.59878,1.0551,2.9863,1.8386,0.28678,1.8266,2.7448,0.89286,0.55625,2.3905,2.0487,0.33362,1.1729,2.4955,1.1937,0.29858,1.8146,2.1343,0.51547,0.68918,2.1568,1.46,0.22814,1.2765,2.0792,0.76128,0.38027,1.7568,1.6366,0.30114,0.82891,1.9179,1.0117,0.2191,1.3345,1.7033,0.46557,0.48516,1.6566,1.2273,0.19595,0.93155,1.6552,0.6681,0.26897,1.3526,1.3594,0.27765,0.60904,1.5382,0.88292,0.17204,1.0268,1.4141,0.4272,0.35645,1.324,1.0459,0.17387,0.71618,1.3707,0.60334,0.19637,1.0585,1.1467,0.25388,0.45208,1.2395,0.76161,0.1374,0.80527,1.1791,0.38429,0.27056,1.0762,0.9052,0.1579,0.55774,1.1415,0.53739,0.1545,0.86581,0.9916,0.23799,0.36083,1.0616,0.70293,0.1193,0.64908,1.0314,0.37529,0.2008,0.88979,0.80995,0.15156,0.42975,0.96458,0.49774,0.12231,0.71067,0.8882,0.23589,0.2797,0.8929,0.64459,0.10903,0.5093,0.88393,0.3583,0.14957,0.72502,0.73299,0.156,0.33922,0.84738,0.48821,0.10151,0.57138,0.76861,0.23385,0.20111,0.71916,0.59693,0.10922,0.41416,0.79463,0.35124,0.12958,0.6208,0.67961,0.17926,0.27125,0.75925,0.49422,0.090524,0.45153,0.69988,0.26208,0.11495,0.78749
349,0,288.8,195.62,30.054,14.115,60.235,38.598,2.528,17.89,32.676,11.683,2.3729,18.351,18.369,2.8805,5.7286,16.222,8.9668,0.928,8.5602,12.096,3.3509,2.1557,9.6025,7.6104,0.91281,4.3549,8.7657,3.708,0.87877,5.9934,6.5027,1.2662,2.18,6.3782,3.853,0.50147,3.7,5.5248,1.6996,1.0487,4.6447,3.8576,0.54903,2.2393,4.6402,2.0894,0.51926,3.3089,3.721,0.80718,1.2574,3.7488,2.3501,0.34163,2.2457,3.4122,1.0994,0.67915,2.9506,2.5029,0.38986,1.4668,3.0544,1.4082,0.3655,2.2263,2.5304,0.56891,0.87849,2.6021,1.6566,0.25738,1.5868,2.4284,0.80314,0.49871,2.1361,1.8276,0.30019,1.0654,2.2423,1.0578,0.2818,1.6584,1.8958,0.44429,0.67036,1.9724,1.2731,0.20936,1.2219,1.8757,0.63569,0.38822,1.6514,1.4289,0.24558,0.83485,1.758,0.84541,0.224,1.299,1.4995,0.35598,0.53319,1.5744,1.0204,0.17265,0.98446,1.5166,0.5187,0.31823,1.3381,1.1607,0.20312,0.68506,1.4349,0.68281,0.18843,1.0733,1.2345,0.29459,0.43478,1.2815,0.83272,0.14108,0.80337,1.2307,0.41638,0.26667,1.1046,0.94545,0.16491,0.57889,1.1908,0.56066,0.16105,0.89824,1.0204,0.23991,0.3777,1.0855,0.69219,0.1215,0.70253,1.0634,0.35985,0.23066,0.95332,0.81957,0.14551,0.48746,1.0201,0.48442,0.13503,0.75716,0.86618,0.20625,0.32525,0.9349,0.60655,0.1079,0.60519,0.91244,0.31523,0.19668,0.80344,0.7021,0.12858,0.40545,0.86515,0.42711,0.11916,0.65892,0.77321,0.19398,0.27524,0.79941,0.5215,0.095395,0.48681,0.76674,0.28778,0.16934,0.70204,0.63135,0.12097,0.37208,0.77017,0.39494,0.10867,0.58905,0.7188,0.19358,0.23313,0.69951,0.48937,0.092523,0.33792,0.91949
350,0,289.99,195.24,29.3,14.709,60.695,37.903,2.3375,18.611,32.605,11.024,2.6645,18.886,17.906,2.5199,6.304,16.374,8.357,0.98968,9.1318,11.841,2.8802,2.5661,9.9228,7.0963,0.77673,4.9074,8.7099,3.1867,1.1139,6.4232,6.1253,0.9767,2.6515,6.4997,3.3479,0.55604,4.1778,5.3049,1.3036,1.4027,4.9113,3.4148,0.44139,2.7156,4.5809,1.637,0.73237,3.6823,3.3824,0.55656,1.6778,3.8485,1.9007,0.40243,2.669,3.2025,0.7527,1.0085,3.1785,2.0944,0.30551,1.9015,2.9866,1.0015,0.57476,2.5565,2.2072,0.35441,1.2736,2.6764,1.2383,0.33038,1.9754,2.2183,0.48944,0.8188,2.3374,1.4408,0.23541,1.4712,2.1649,0.68206,0.49078,1.9579,1.5827,0.25619,1.0467,2.0259,0.8776,0.29345,1.5858,1.6646,0.34776,0.69751,1.8296,1.0595,0.19863,1.2205,1.6709,0.4923,0.43202,1.5736,1.1939,0.19117,0.89816,1.6105,0.64431,0.26889,1.3276,1.3017,0.25423,0.62463,1.4922,0.80078,0.17576,1.0536,1.3335,0.35427,0.40514,1.3245,0.93021,0.15093,0.78519,1.2998,0.47776,0.24869,1.1177,1.0122,0.18241,0.56691,1.2293,0.5994,0.16196,0.92584,1.0733,0.25784,0.38346,1.1205,0.72002,0.12554,0.71743,1.0789,0.35441,0.2488,0.99761,0.83284,0.14265,0.53383,1.066,0.48119,0.15172,0.81995,0.89757,0.19946,0.35581,0.96064,0.575,0.11054,0.65472,0.91548,0.28141,0.24204,0.88319,0.68393,0.11706,0.48979,0.89985,0.38308,0.14121,0.71511,0.74218,0.15986,0.33768,0.85164,0.48672,0.10363,0.58965,0.77627,0.2229,0.22081,0.7362,0.56078,0.10351,0.44542,0.78479,0.32009,0.15143,0.67001,0.64084,0.13919,0.31652,0.78441,0.43767,0.099451,0.53736,0.69248,0.19895,0.1799,0.59557,0.70605
351,0,291.19,194.86,28.554,15.314,61.14,37.199,2.1721,19.335,32.502,10.376,2.9888,19.397,17.414,2.1973,6.8973,16.477,7.7454,1.1051,9.6852,11.535,2.4478,3.018,10.187,6.5581,0.70924,5.4604,8.581,2.6913,1.4162,6.8015,5.6962,0.75972,3.1507,6.5355,2.8447,0.69902,4.6216,5.0052,0.97165,1.8163,5.09,2.9423,0.43583,3.1858,4.4176,1.2281,1.0373,3.9784,2.9774,0.40914,2.1294,3.831,1.4618,0.57921,3.039,2.893,0.49703,1.4073,3.2877,1.6574,0.3535,2.3177,2.7896,0.65959,0.8926,2.7812,1.8112,0.27386,1.6951,2.6044,0.84562,0.54329,2.2874,1.8939,0.29622,1.2132,2.3892,1.0317,0.3311,1.8425,1.9372,0.39527,0.81963,2.1228,1.1956,0.23126,1.4394,1.907,0.52716,0.53665,1.8467,1.3287,0.20904,1.0799,1.8297,0.67866,0.33555,1.5512,1.4165,0.25435,0.76802,1.6854,0.81799,0.21721,1.2655,1.4512,0.33622,0.5389,1.539,0.9571,0.16899,0.9976,1.4411,0.44802,0.35396,1.3415,1.0533,0.17131,0.74948,1.382,0.56592,0.2241,1.1191,1.1065,0.216,0.53537,1.2725,0.67064,0.15366,0.91558,1.1278,0.2864,0.37682,1.1614,0.77532,0.13135,0.72479,1.1227,0.37971,0.24792,1.0116,0.84924,0.14376,0.55665,1.0976,0.48755,0.16352,0.87007,0.92746,0.19793,0.39052,1.0152,0.59048,0.11588,0.68765,0.92251,0.26154,0.26728,0.91306,0.66416,0.11246,0.55502,0.93908,0.35265,0.17737,0.79749,0.73509,0.13917,0.38749,0.86782,0.44081,0.11724,0.65797,0.78042,0.19371,0.28293,0.81411,0.51913,0.096699,0.51488,0.75851,0.26057,0.18778,0.72001,0.59647,0.11139,0.41801,0.77891,0.34006,0.12627,0.62732,0.69079,0.15808,0.29337,0.73643,0.43674,0.088723,0.44509,0.6535,0.34418
352,0,292.38,194.46,27.815,15.933,61.568,36.487,2.0324,20.059,32.369,9.7385,3.3449,19.882,16.896,1.9141,7.5049,16.531,7.1369,1.2733,10.215,11.18,2.0581,3.5059,10.391,6.0036,0.71136,6.0046,8.3815,2.2315,1.7796,7.1201,5.2254,0.6208,3.6642,6.4845,2.3587,0.92581,5.0162,4.6366,0.71618,2.2733,5.1732,2.4605,0.53261,3.6272,4.1589,0.88416,1.4173,4.1803,2.5302,0.37409,2.5828,3.6973,1.064,0.85911,3.3278,2.5077,0.35308,1.8424,3.2688,1.231,0.52947,2.6757,2.4829,0.41727,1.2858,2.8762,1.3864,0.3365,2.0932,2.3947,0.52777,0.86889,2.4814,1.499,0.25032,1.6256,2.2839,0.66212,0.57256,2.1208,1.5961,0.24499,1.2126,2.1246,0.80347,0.37412,1.7752,1.6385,0.29,0.89059,1.9516,0.93772,0.24905,1.4524,1.6518,0.3724,0.62476,1.7492,1.0558,0.18987,1.148,1.6059,0.46908,0.42713,1.5362,1.1402,0.18228,0.90572,1.557,0.58446,0.28867,1.3232,1.2006,0.214,0.68043,1.4545,0.68766,0.19572,1.1031,1.2257,0.27086,0.48771,1.3143,0.77345,0.14636,0.89092,1.2074,0.34114,0.34173,1.1705,0.84196,0.13801,0.71796,1.1836,0.42747,0.2375,1.031,0.90395,0.15732,0.54928,1.1198,0.50756,0.16343,0.89209,0.95217,0.20364,0.41168,1.0634,0.61113,0.12193,0.73208,0.96576,0.27013,0.28088,0.94084,0.66487,0.10942,0.58355,0.94532,0.33356,0.20354,0.85243,0.7377,0.12924,0.4574,0.91954,0.41758,0.13262,0.70163,0.75956,0.16828,0.32916,0.85496,0.49579,0.10482,0.60183,0.78393,0.21863,0.23752,0.75479,0.53667,0.098061,0.47486,0.77666,0.28707,0.17325,0.70425,0.6093,0.11698,0.36711,0.77838,0.38807,0.12074,0.60686,0.65568,0.1588,0.25766,0.64861,0.45891,0.16875
353,0,293.58,194.06,27.084,16.562,61.979,35.766,1.9182,20.783,32.205,9.1147,3.7316,20.339,16.353,1.6719,8.1233,16.535,6.5357,1.4931,10.717,10.781,1.7156,4.0239,10.533,5.4408,0.78308,6.5307,8.1152,1.8162,2.1964,7.3716,4.7241,0.56354,4.1779,6.3485,1.9049,1.2291,5.3484,4.2123,0.54687,2.7552,5.1576,1.9907,0.72723,4.0183,3.8177,0.62326,1.8516,4.2763,2.0676,0.45355,3.0088,3.4568,0.73509,1.2219,3.5139,2.0766,0.33249,2.2773,3.1233,0.85315,0.81719,2.9415,2.0966,0.29922,1.7133,2.8313,0.97995,0.53519,2.4209,2.0729,0.32443,1.2655,2.5322,1.087,0.35814,1.9971,2.0368,0.38748,0.92261,2.262,1.1968,0.25623,1.603,1.963,0.47591,0.6588,1.9917,1.2717,0.21239,1.2849,1.8789,0.57305,0.45935,1.7343,1.3353,0.21014,0.99965,1.7677,0.67534,0.31473,1.4772,1.3554,0.23776,0.76548,1.6371,0.76286,0.22557,1.2649,1.3765,0.2938,0.57745,1.5019,0.84547,0.17277,1.0501,1.3556,0.3581,0.41939,1.3444,0.91008,0.14972,0.84663,1.2991,0.42481,0.29518,1.1787,0.9477,0.15432,0.67105,1.2276,0.49018,0.21664,1.0398,0.9829,0.18256,0.52919,1.1639,0.56439,0.156,0.88769,0.99045,0.21918,0.40376,1.0885,0.63446,0.12595,0.7589,1.0126,0.28474,0.29405,0.99067,0.6987,0.11522,0.60134,0.97066,0.33671,0.20771,0.87177,0.73209,0.1245,0.49884,0.94951,0.40557,0.15565,0.777,0.7765,0.15614,0.36757,0.87226,0.46403,0.11193,0.64835,0.79021,0.19995,0.28408,0.82898,0.52113,0.097681,0.53967,0.75886,0.24038,0.19859,0.74077,0.57069,0.10316,0.45612,0.77748,0.30033,0.15629,0.66032,0.64199,0.13445,0.35761,0.76767,0.36586,0.10473,0.55481,0.60669,0.18895,0.34339
354,0,294.77,193.64,26.362,17.203,62.372,35.037,1.8298,21.505,32.01,8.506,4.1476,20.768,15.788,1.4717,8.7491,16.489,5.9459,1.7624,11.187,10.341,1.424,4.5658,10.611,4.8777,0.92332,7.03,7.7869,1.4535,2.6579,7.5503,4.2045,0.58938,4.6777,6.1313,1.4973,1.5992,5.6071,3.7475,0.4702,3.243,5.0435,1.5535,1.0108,4.34,3.4114,0.45925,2.3162,4.2611,1.6171,0.64256,3.3797,3.1255,0.49805,1.6412,3.5829,1.6332,0.43686,2.6756,2.8638,0.55774,1.19,3.0895,1.6688,0.31742,2.1301,2.6514,0.6371,0.84718,2.6396,1.6779,0.261,1.6822,2.4331,0.71372,0.60475,2.2747,1.6842,0.24904,1.3273,2.2438,0.80389,0.42716,1.9246,1.6661,0.27124,1.0334,2.0483,0.87626,0.30945,1.6411,1.6436,0.31049,0.79518,1.8643,0.9501,0.22858,1.3737,1.6025,0.36648,0.59836,1.6734,0.99767,0.18409,1.1428,1.5411,0.42261,0.45398,1.5142,1.0499,0.1709,0.9487,1.4791,0.4861,0.33741,1.3442,1.0772,0.17422,0.76671,1.3906,0.54552,0.24555,1.1713,1.0791,0.19051,0.60615,1.2884,0.59473,0.18419,1.0093,1.0637,0.21829,0.48929,1.2053,0.64608,0.14812,0.87678,1.0636,0.25941,0.37635,1.104,0.68526,0.12362,0.747,1.0482,0.30442,0.29417,1.0257,0.7444,0.12137,0.62186,1.0257,0.36119,0.21214,0.8964,0.76013,0.12792,0.49881,0.96111,0.40136,0.16397,0.81718,0.78597,0.15142,0.41503,0.93046,0.46158,0.12274,0.68743,0.7846,0.18239,0.31056,0.85277,0.50919,0.1034,0.6028,0.79951,0.2185,0.24621,0.77649,0.52405,0.096192,0.48426,0.77796,0.26447,0.19143,0.73255,0.57806,0.10567,0.42526,0.76065,0.33354,0.14613,0.66463,0.63621,0.12133,0.32233,0.71444,0.35731,0.089606,0.70789
355,0,295.96,193.22,25.648,17.854,62.747,34.301,1.7671,22.224,31.785,7.9138,4.5923,21.166,15.203,1.3147,9.379,16.394,5.372,2.0792,11.62,9.8642,1.1866,5.1247,10.625,4.3225,1.1299,7.4939,7.4024,1.1507,3.1541,7.6521,3.6795,0.69766,5.1502,5.8391,1.1481,2.0238,5.7831,3.2589,0.4891,3.717,4.8361,1.1683,1.3701,4.5773,2.9604,0.40071,2.7854,4.1354,1.206,0.92935,3.6717,2.7254,0.36941,2.0866,3.5298,1.2122,0.65776,3.004,2.5127,0.37119,1.6136,3.1058,1.2416,0.47002,2.4926,2.356,0.39601,1.2367,2.7237,1.2578,0.34546,2.0655,2.1972,0.42976,0.95581,2.419,1.2778,0.26763,1.7243,2.0691,0.48113,0.72944,2.1227,1.2853,0.22597,1.4297,1.9344,0.52764,0.56222,1.888,1.2934,0.20467,1.185,1.8143,0.58165,0.42347,1.6603,1.2926,0.20344,0.97123,1.6875,0.62371,0.3219,1.4592,1.2742,0.21288,0.80348,1.5824,0.67194,0.25206,1.2909,1.2617,0.23425,0.65579,1.4679,0.71034,0.19714,1.1201,1.2255,0.25939,0.52434,1.3445,0.73475,0.15767,0.96158,1.1777,0.28618,0.41895,1.2204,0.74554,0.13883,0.8414,1.1437,0.31881,0.3394,1.1256,0.77532,0.12847,0.71605,1.0964,0.34983,0.26706,1.0248,0.79132,0.12821,0.62249,1.0743,0.39905,0.20766,0.92929,0.81813,0.13918,0.50684,0.99955,0.42961,0.15933,0.81224,0.79866,0.15164,0.42812,0.96301,0.46346,0.13511,0.74239,0.81918,0.17967,0.33926,0.87939,0.49759,0.10632,0.62769,0.80031,0.2095,0.27506,0.83232,0.53467,0.098358,0.55421,0.77061,0.2281,0.2143,0.73421,0.55746,0.099524,0.48182,0.7802,0.26812,0.18503,0.70093,0.58418,0.11367,0.413,0.77746,0.32663,0.13694,0.61881,0.59378,0.12561,0.25173,0.92758
356,0,297.15,192.79,24.942,18.516,63.104,33.56,1.7305,22.939,31.531,7.3392,5.0636,21.531,14.602,1.2016,10.01,16.25,4.8184,2.4409,12.013,9.3558,1.0058,5.6941,10.572,3.7834,1.3996,7.9144,6.969,0.91366,3.6748,7.6749,3.1613,0.88569,5.5827,5.4802,0.86811,2.4895,5.8702,2.7642,0.60278,4.1583,4.544,0.85203,1.7885,4.7187,2.4876,0.45073,3.2337,3.9065,0.85855,1.296,3.8658,2.2837,0.35812,2.5257,3.3585,0.84646,0.97737,3.235,2.1005,0.31016,2.0487,2.9887,0.85705,0.74148,2.763,1.9769,0.28345,1.659,2.663,0.86352,0.5673,2.3663,1.8554,0.27347,1.3624,2.409,0.87701,0.44045,2.0524,1.7654,0.28074,1.113,2.1636,0.88704,0.34817,1.7754,1.6716,0.29231,0.92155,1.9765,0.89978,0.27756,1.5462,1.595,0.31162,0.75078,1.7936,0.91071,0.22539,1.342,1.516,0.32878,0.61538,1.6308,0.90842,0.19127,1.1763,1.4503,0.35236,0.51336,1.5014,0.91624,0.16822,1.0271,1.3816,0.37515,0.41932,1.3601,0.90606,0.15163,0.88701,1.3039,0.39255,0.33843,1.227,0.88907,0.14244,0.76571,1.2196,0.40293,0.28466,1.1249,0.88125,0.14276,0.67261,1.1648,0.42921,0.2314,1.0173,0.86841,0.14422,0.58,1.101,0.44548,0.19456,0.94336,0.87963,0.15731,0.49776,1.0512,0.4808,0.15488,0.83496,0.85251,0.16792,0.41266,0.96439,0.48074,0.13282,0.75666,0.84671,0.18235,0.36682,0.92964,0.51481,0.11385,0.66306,0.81577,0.20437,0.28742,0.84523,0.52752,0.10182,0.59305,0.80788,0.22675,0.24904,0.79331,0.52649,0.095061,0.50407,0.75539,0.25132,0.20616,0.74303,0.56075,0.099691,0.47317,0.7549,0.27849,0.16807,0.70737,0.599,0.10778,0.39935,0.73154,0.3008,0.12026,0.52801,0.79958
357,0,298.33,192.34,24.246,19.188,63.444,32.813,1.7198,23.649,31.247,6.7841,5.5603,21.863,13.985,1.1329,10.637,16.058,4.2889,2.8447,12.361,8.8211,0.88392,6.2672,10.455,3.268,1.7282,8.2845,6.4944,0.74713,4.2089,7.6183,2.6625,1.1487,5.9632,5.0651,0.66588,2.9811,5.8657,2.2812,0.80683,4.5493,4.1795,0.61842,2.2469,4.7573,2.0166,0.60667,3.6362,3.5876,0.5956,1.7197,3.9494,1.8302,0.46494,2.9268,3.0819,0.56435,1.3698,3.3493,1.6627,0.3801,2.4551,2.7496,0.55294,1.1042,2.9129,1.555,0.31191,2.0658,2.4646,0.54291,0.89881,2.546,1.4529,0.26606,1.7682,2.2463,0.54058,0.7415,2.261,1.3809,0.2352,1.5143,2.0405,0.54047,0.61607,2.0076,1.3086,0.21514,1.3175,1.8891,0.54279,0.51391,1.8018,1.2541,0.19981,1.1365,1.7428,0.54687,0.42704,1.6199,1.2019,0.18794,0.98835,1.6124,0.5422,0.36366,1.4682,1.1555,0.18372,0.87773,1.5169,0.54831,0.30859,1.334,1.113,0.18125,0.76686,1.4057,0.54206,0.25984,1.2047,1.0641,0.17788,0.66549,1.302,0.53341,0.21955,1.0871,1.0071,0.17569,0.59534,1.2207,0.52989,0.19422,1.0016,0.9771,0.18135,0.52102,1.1404,0.52732,0.16638,0.91096,0.93814,0.18247,0.47,1.0931,0.54224,0.14568,0.83781,0.92215,0.19715,0.39959,1.0136,0.53825,0.12451,0.74123,0.86616,0.1958,0.35623,0.95019,0.53973,0.11727,0.70082,0.85784,0.21305,0.30676,0.88096,0.53888,0.10231,0.60238,0.8135,0.22418,0.26197,0.83147,0.54694,0.099524,0.56011,0.78622,0.22704,0.2256,0.7436,0.53154,0.098427,0.50056,0.76705,0.25077,0.20983,0.73357,0.54257,0.099365,0.45063,0.77829,0.28297,0.16984,0.67869,0.5608,0.097921,0.34551,0.66708,0.44209
358,0,299.51,191.89,23.557,19.87,63.764,32.06,1.7352,24.352,30.934,6.2501,6.081,22.16,13.358,1.109,11.258,15.82,3.787,3.2872,12.662,8.2652,0.82207,6.8368,10.276,2.7835,2.1107,8.5981,5.9871,0.65433,4.7454,7.4834,2.1949,1.48,6.2815,4.6057,0.54755,3.4828,5.7696,1.827,1.0935,4.8746,3.7575,0.47775,2.7238,4.6912,1.5711,0.86025,3.9708,3.1968,0.43282,2.1743,3.9168,1.3955,0.6824,3.2609,2.721,0.38786,1.8034,3.3376,1.2374,0.57476,2.7956,2.411,0.35925,1.5215,2.9266,1.1357,0.4782,2.4106,2.1521,0.33478,1.2987,2.5816,1.0426,0.40851,2.1167,1.9541,0.31771,1.1256,2.3181,0.97608,0.3519,1.8667,1.7742,0.30591,0.982,2.0842,0.91302,0.31085,1.673,1.6432,0.29508,0.86462,1.8978,0.86544,0.27097,1.4933,1.5197,0.28669,0.76002,1.7368,0.82341,0.23696,1.344,1.409,0.27411,0.68267,1.5976,0.78206,0.21492,1.2377,1.3326,0.27029,0.61174,1.4795,0.74846,0.19204,1.124,1.2414,0.25866,0.54622,1.3647,0.71153,0.16931,1.017,1.1583,0.2474,0.48741,1.2559,0.66845,0.15651,0.94214,1.0885,0.23954,0.45101,1.1821,0.64599,0.14354,0.86475,1.0281,0.23363,0.40555,1.0998,0.61611,0.13287,0.81594,0.99545,0.23641,0.37021,1.0476,0.61147,0.12144,0.73862,0.94304,0.2342,0.32415,0.95492,0.57507,0.11278,0.68784,0.89125,0.23068,0.30876,0.92721,0.57259,0.1079,0.63281,0.84958,0.23293,0.25998,0.837,0.55425,0.10122,0.5776,0.8209,0.23681,0.24568,0.80341,0.53811,0.096629,0.52072,0.74968,0.23554,0.21825,0.7507,0.53475,0.099741,0.50908,0.75255,0.23981,0.19667,0.72253,0.56526,0.10151,0.45906,0.73001,0.25781,0.16688,0.59764,0.5423,0.18533
359,0,300.7,191.43,22.878,20.562,64.065,31.304,1.7768,25.048,30.594,5.7382,6.6244,22.421,12.721,1.13,11.868,15.537,3.3167,3.7647,12.914,7.6936,0.82091,7.396,10.035,2.3371,2.541,8.8499,5.4564,0.63705,5.273,7.2732,1.7698,1.8711,6.5288,4.1152,0.51669,3.9786,5.5852,1.418,1.4519,5.121,3.2958,0.43617,3.1974,4.5237,1.1736,1.1981,4.219,2.7566,0.37987,2.6314,3.7706,1.0085,0.99533,3.5034,2.303,0.33071,2.2431,3.2006,0.86112,0.8767,3.0387,2.0054,0.29505,1.951,2.8027,0.76438,0.76384,2.6537,1.7624,0.26443,1.717,2.4685,0.67859,0.68153,2.3594,1.5743,0.24112,1.535,2.2147,0.61505,0.612,2.1118,1.4098,0.22419,1.3807,1.9911,0.5586,0.56128,1.9185,1.2876,0.207,1.2567,1.8136,0.51345,0.50938,1.7407,1.1756,0.19146,1.1444,1.6642,0.47506,0.46335,1.59,1.0741,0.17638,1.0608,1.5283,0.43614,0.43688,1.487,1.0039,0.1671,0.98342,1.4176,0.40527,0.40408,1.372,0.92256,0.15323,0.91066,1.3101,0.37347,0.36996,1.2618,0.85016,0.14093,0.84155,1.2052,0.3396,0.35314,1.1814,0.78381,0.13417,0.80212,1.1349,0.31871,0.33287,1.1053,0.73271,0.12546,0.74754,1.0553,0.29272,0.32123,1.0583,0.70007,0.12007,0.7133,1.0158,0.28593,0.29487,0.98527,0.66272,0.11196,0.65263,0.93012,0.26159,0.2809,0.92866,0.61549,0.10938,0.63794,0.90372,0.25517,0.26684,0.87981,0.58959,0.10141,0.5711,0.83163,0.24585,0.2441,0.82699,0.5688,0.10023,0.55944,0.8004,0.23292,0.23294,0.75679,0.51768,0.095889,0.51746,0.75939,0.23114,0.22947,0.75414,0.51449,0.097361,0.48893,0.75411,0.24992,0.2108,0.72427,0.50817,0.090675,0.44611,0.64895,0.26724,0.26664
360,0,301.88,190.97,22.208,21.263,64.349,30.544,1.8442,25.734,30.226,5.2497,7.1884,22.646,12.077,1.1957,12.465,15.21,2.8813,4.2734,13.113,7.1121,0.88046,7.9385,9.7376,1.935,3.0122,9.0355,4.9122,0.69564,5.7805,6.9923,1.3974,2.3119,6.6984,3.6079,0.57426,4.4523,5.3189,1.0692,1.8685,5.279,2.8139,0.49551,3.6458,4.2627,0.84423,1.6024,4.3673,2.2923,0.43987,3.0625,3.5201,0.69529,1.3819,3.6368,1.8591,0.39731,2.6534,2.9499,0.56649,1.259,3.1618,1.5714,0.36668,2.349,2.5541,0.48109,1.137,2.7673,1.3413,0.34041,2.1016,2.2212,0.40886,1.0481,2.4626,1.161,0.32204,1.9081,1.9669,0.35491,0.97343,2.2088,1.0094,0.30958,1.7413,1.7452,0.3115,0.91875,2.0064,0.89338,0.29647,1.6086,1.5671,0.27458,0.86231,1.8228,0.78994,0.28365,1.4878,1.4198,0.24396,0.80951,1.6624,0.6965,0.27538,1.3941,1.2797,0.21627,0.78522,1.5518,0.62967,0.27034,1.3082,1.1676,0.19385,0.74797,1.4284,0.55711,0.26201,1.2258,1.0604,0.1719,0.70636,1.3089,0.49406,0.25488,1.1439,0.95519,0.15282,0.68543,1.2139,0.43472,0.25884,1.0958,0.88061,0.14095,0.66403,1.1325,0.39118,0.2536,1.0291,0.79893,0.12656,0.65397,1.0749,0.35767,0.25341,0.99537,0.75937,0.12036,0.62323,1.0037,0.32894,0.24061,0.92223,0.68124,0.10941,0.60057,0.93429,0.29037,0.25037,0.9004,0.64515,0.1074,0.58755,0.88708,0.27215,0.23183,0.82622,0.58991,0.10058,0.55353,0.83475,0.25432,0.23556,0.81317,0.55325,0.097117,0.5338,0.75494,0.22507,0.22035,0.76264,0.51974,0.098229,0.53595,0.74576,0.21471,0.23329,0.7316,0.51878,0.10133,0.51676,0.73508,0.20781,0.20725,0.68585,0.45333,0.092498,0.6109
361,0,303.06,190.49,21.547,21.974,64.614,29.781,1.9373,26.411,29.832,4.7856,7.7715,22.833,11.429,1.306,13.045,14.842,2.484,4.8093,13.258,6.5266,1.0001,8.4573,9.3864,1.5834,3.5172,9.152,4.3641,0.82903,6.2572,6.6472,1.0867,2.7913,6.7856,3.0986,0.71858,4.8885,4.9797,0.79292,2.3272,5.3422,2.3319,0.65311,4.0488,3.921,0.59962,2.0518,4.4075,1.8304,0.60926,3.4408,3.1815,0.47696,1.8149,3.6515,1.4227,0.58245,3.001,2.6065,0.37895,1.6875,3.1535,1.1504,0.56705,2.6751,2.2069,0.31648,1.5562,2.7385,0.93857,0.55348,2.4043,1.8715,0.26905,1.4587,2.4121,0.773,0.54855,2.1889,1.6127,0.2367,1.3776,2.1418,0.64094,0.54727,1.9997,1.3913,0.21778,1.3151,1.9196,0.53889,0.54527,1.8471,1.2107,0.20063,1.2516,1.7209,0.45181,0.54151,1.7079,1.0635,0.1878,1.1872,1.5426,0.37595,0.54442,1.5912,0.92146,0.1851,1.1589,1.4132,0.32226,0.54853,1.4851,0.80866,0.18218,1.1111,1.2745,0.26874,0.54761,1.3815,0.70414,0.17945,1.0551,1.1408,0.22479,0.54546,1.2765,0.60479,0.18317,1.0179,1.0263,0.188,0.5604,1.2051,0.5309,0.19191,0.98766,0.93404,0.16199,0.5577,1.116,0.45477,0.19915,0.96589,0.85757,0.14294,0.56764,1.0689,0.41423,0.20374,0.92801,0.78377,0.1278,0.54757,0.97896,0.35227,0.20766,0.88236,0.70146,0.11351,0.56718,0.93309,0.31402,0.22323,0.86369,0.64994,0.10601,0.53735,0.85372,0.27637,0.21839,0.81453,0.59541,0.10095,0.54594,0.82271,0.24332,0.2316,0.77375,0.51664,0.095465,0.51269,0.76243,0.22069,0.24214,0.77269,0.49077,0.099097,0.53497,0.72163,0.21527,0.24622,0.75588,0.48212,0.092588,0.50408,0.67172,0.18741,0.17751,0.90091
362,0,304.24,190,20.895,22.694,64.86,29.017,2.0562,27.077,29.412,4.3472,8.3721,22.982,10.78,1.4602,13.604,14.435,2.1277,5.3682,13.348,5.9429,1.1786,8.9462,8.9864,1.2872,4.048,9.1973,3.8225,1.0347,6.6933,6.2454,0.84531,3.2969,6.7879,2.6018,0.94533,5.2729,4.5794,0.5992,2.8109,5.308,1.8701,0.90193,4.3874,3.5148,0.45208,2.5227,4.3373,1.3976,0.87793,3.7429,2.7766,0.36813,2.2642,3.5466,1.0267,0.87172,3.258,2.1989,0.3147,2.1239,3.0146,0.78248,0.87647,2.8963,1.7974,0.28825,1.9748,2.5707,0.60162,0.8778,2.5875,1.4641,0.27759,1.8577,2.2148,0.46587,0.88751,2.3352,1.2068,0.27907,1.7591,1.9217,0.36707,0.89593,2.1099,0.99384,0.29495,1.6746,1.675,0.29473,0.90273,1.9227,0.82011,0.30759,1.5908,1.458,0.23914,0.90429,1.7517,0.68246,0.32049,1.5003,1.2616,0.19727,0.91102,1.5979,0.55358,0.35143,1.4496,1.1121,0.17399,0.91671,1.4591,0.45449,0.37402,1.3747,0.96135,0.15497,0.91185,1.3235,0.36786,0.39336,1.2882,0.82017,0.14422,0.90104,1.1877,0.2927,0.41839,1.2148,0.69635,0.1474,0.91022,1.0826,0.2392,0.44898,1.1577,0.60081,0.15136,0.89456,0.96664,0.18918,0.47482,1.102,0.51564,0.16529,0.90033,0.89543,0.16339,0.49126,1.0434,0.4467,0.17145,0.85953,0.79045,0.1335,0.49872,0.95925,0.36983,0.1924,0.86542,0.71561,0.11836,0.52896,0.91767,0.32269,0.20031,0.81454,0.63513,0.10436,0.51813,0.84562,0.27734,0.21769,0.8087,0.58108,0.098115,0.53686,0.77293,0.2224,0.22778,0.74706,0.51693,0.098143,0.54856,0.74913,0.19644,0.26236,0.75247,0.46732,0.099847,0.56104,0.72217,0.18518,0.26385,0.71826,0.41643,0.090871,0.44492,0.86914
363,0,305.41,189.51,20.253,23.423,65.087,28.252,2.2009,27.732,28.968,3.9357,8.9885,23.092,10.132,1.6575,14.141,13.992,1.8148,5.9453,13.381,5.3669,1.4139,9.3996,8.5426,1.0507,4.5963,9.1706,3.2972,1.3085,7.0796,5.7962,0.6789,3.8159,6.7055,2.132,1.2476,5.5933,4.1313,0.49492,3.301,5.1779,1.4477,1.231,4.6462,3.0638,0.40895,2.9902,4.1607,1.0184,1.2299,3.95,2.3318,0.3761,2.6982,3.3295,0.70069,1.2425,3.4037,1.7613,0.37927,2.5292,2.758,0.50276,1.2645,2.9898,1.3684,0.39942,2.3461,2.2829,0.37015,1.274,2.6283,1.0512,0.43335,2.1912,1.898,0.28336,1.2892,2.3251,0.81183,0.47531,2.0562,1.5851,0.23428,1.295,2.0522,0.62534,0.52862,1.9291,1.3201,0.2095,1.2961,1.8196,0.4784,0.57234,1.805,1.0935,0.201,1.2866,1.6086,0.37009,0.60892,1.669,0.89226,0.20765,1.2764,1.4125,0.27887,0.6678,1.573,0.73726,0.22943,1.2625,1.2382,0.217,0.70763,1.4526,0.59308,0.25421,1.2294,1.072,0.17101,0.73646,1.3203,0.46625,0.28282,1.185,0.91205,0.14256,0.76395,1.1956,0.36063,0.33,1.1591,0.78116,0.13362,0.79783,1.0973,0.28515,0.36411,1.1056,0.65243,0.13048,0.8183,0.99458,0.22125,0.41331,1.0795,0.5657,0.13982,0.82849,0.90671,0.17801,0.43558,1.0004,0.46438,0.1515,0.81214,0.78561,0.1383,0.47922,0.96194,0.38312,0.18108,0.83014,0.71481,0.11813,0.49287,0.87879,0.31753,0.19094,0.79359,0.62513,0.10418,0.52173,0.83516,0.2637,0.22438,0.78659,0.53197,0.094954,0.52062,0.74239,0.21781,0.24888,0.77363,0.48424,0.10202,0.57053,0.70565,0.18148,0.26995,0.77734,0.44481,0.10222,0.57154,0.66015,0.14835,0.25031,0.65099,0.54417
364,0,306.59,189.01,19.62,24.161,65.296,27.485,2.371,28.373,28.499,3.552,9.6183,23.162,9.4899,1.8971,14.65,13.516,1.5475,6.5356,13.358,4.8041,1.7032,9.8117,8.0611,0.8772,5.1535,9.0723,2.7974,1.645,7.4078,5.3096,0.5915,4.3349,6.5405,1.7025,1.6159,5.8394,3.6508,0.4838,3.7793,4.957,1.0825,1.6258,4.8133,2.5896,0.47235,3.4296,3.8874,0.7148,1.6442,4.049,1.8758,0.50031,3.0867,3.0161,0.4692,1.6658,3.4264,1.3302,0.56712,2.8672,2.4073,0.3379,1.6931,2.9463,0.96497,0.63795,2.6292,1.908,0.27141,1.6938,2.5215,0.68595,0.71583,2.4138,1.5057,0.25153,1.6948,2.1599,0.48854,0.79434,2.2208,1.1879,0.26516,1.6751,1.8369,0.35288,0.87522,2.0299,0.92423,0.30025,1.6454,1.5592,0.25808,0.93749,1.8465,0.71,0.34623,1.5984,1.3131,0.20287,0.98102,1.6503,0.53044,0.40427,1.5421,1.0858,0.17411,1.0441,1.4933,0.39938,0.47201,1.4801,0.89106,0.1712,1.0756,1.3194,0.29229,0.53291,1.3911,0.71474,0.18345,1.0849,1.1396,0.21076,0.58816,1.2882,0.557,0.21393,1.081,0.96836,0.15807,0.659,1.2009,0.43128,0.26061,1.0833,0.8339,0.13136,0.70142,1.0915,0.32314,0.30695,1.0612,0.69692,0.12255,0.76054,1.0126,0.25219,0.35594,1.0344,0.59223,0.12558,0.77307,0.89057,0.18698,0.39585,0.9644,0.46437,0.14586,0.7999,0.79741,0.1423,0.46275,0.93534,0.3856,0.16922,0.79111,0.6874,0.11458,0.47712,0.85538,0.30642,0.1977,0.79714,0.60624,0.1011,0.5298,0.79552,0.23146,0.23065,0.74985,0.50227,0.098639,0.55427,0.73813,0.19125,0.28427,0.77081,0.43333,0.10325,0.58196,0.71072,0.16279,0.30533,0.74583,0.38121,0.1074,0.52131,0.6081,0.22668
365,0,307.76,188.5,18.997,24.906,65.484,26.717,2.5664,29.001,28.008,3.1971,10.26,23.192,8.8541,2.1778,15.13,13.01,1.3281,7.1349,13.279,4.2603,2.0435,10.177,7.5483,0.76925,5.7112,8.9043,2.3325,2.0377,7.6708,4.7967,0.58524,4.8405,6.2975,1.3258,2.0392,6.0032,3.1545,0.56624,4.2276,4.6541,0.78974,2.0691,4.8808,2.1155,0.6391,3.8179,3.5323,0.50415,2.096,4.034,1.438,0.7324,3.4026,2.6291,0.34967,2.1086,3.324,0.94176,0.86197,3.1078,1.9949,0.30366,2.1199,2.7703,0.62932,0.97813,2.7924,1.4891,0.31704,2.0865,2.2803,0.41519,1.0878,2.4955,1.0927,0.37496,2.0448,1.8647,0.28675,1.1857,2.2261,0.79602,0.45455,1.9702,1.5024,0.22605,1.2702,1.9581,0.56436,0.54893,1.8796,1.1956,0.20596,1.3239,1.7062,0.39409,0.64137,1.7664,0.93606,0.22177,1.3439,1.4491,0.27012,0.7352,1.6363,0.7075,0.26857,1.3731,1.2336,0.19811,0.82891,1.503,0.52575,0.3316,1.3596,1.0184,0.15905,0.89682,1.3415,0.37659,0.40073,1.3131,0.81242,0.14882,0.94478,1.1709,0.26102,0.47858,1.2421,0.62574,0.1725,0.99603,1.0177,0.18444,0.56456,1.1784,0.48635,0.20985,1.0067,0.85912,0.13581,0.63312,1.0845,0.35693,0.26912,1.0299,0.73408,0.11893,0.6971,0.99839,0.27096,0.31832,0.99578,0.59216,0.11679,0.72514,0.86632,0.18602,0.38804,0.95975,0.47284,0.14268,0.7864,0.77772,0.1417,0.44264,0.89868,0.36785,0.16276,0.76805,0.66104,0.11121,0.49232,0.84821,0.28633,0.21156,0.79052,0.55693,0.096611,0.52664,0.74016,0.21222,0.25243,0.77377,0.47028,0.10614,0.59506,0.69888,0.16109,0.29802,0.77232,0.41797,0.11886,0.618,0.63396,0.12841,0.3304,0.65894,0.35526,0.21117
366,0,308.93,187.99,18.383,25.66,65.652,25.951,2.7867,29.613,27.493,2.8718,10.911,23.183,8.2279,2.4981,15.578,12.476,1.1581,7.7384,13.145,3.7408,2.431,10.492,7.0108,0.7285,6.2604,8.6691,1.9112,2.4788,7.8633,4.269,0.66029,5.3198,5.9829,1.0129,2.5044,6.0793,2.6593,0.73929,4.6288,4.2813,0.58166,2.5414,4.8459,1.6642,0.90078,4.1346,3.1149,0.39856,2.5583,3.906,1.0467,1.0567,3.6239,2.1965,0.35105,2.5366,3.1049,0.62826,1.2383,3.2293,1.5591,0.4033,2.5029,2.4797,0.3966,1.3833,2.8175,1.0742,0.50164,2.4044,1.9351,0.27364,1.5002,2.4252,0.71637,0.63599,2.2882,1.4838,0.23753,1.5877,2.0714,0.47441,0.77036,2.1289,1.1082,0.26798,1.6399,1.727,0.31065,0.90602,1.9509,0.80465,0.33313,1.6475,1.4151,0.21722,1.0183,1.7509,0.56816,0.42222,1.607,1.1166,0.17884,1.113,1.5339,0.38141,0.53582,1.5612,0.86923,0.19293,1.193,1.3242,0.25579,0.64753,1.4684,0.64814,0.23765,1.2228,1.0976,0.1758,0.74573,1.3385,0.45864,0.30354,1.2177,0.87829,0.13972,0.83173,1.1824,0.30754,0.39793,1.1994,0.68765,0.14752,0.91225,1.0408,0.21137,0.48481,1.1384,0.51764,0.17982,0.95116,0.8767,0.1436,0.58718,1.0839,0.38799,0.23566,0.9824,0.73982,0.11754,0.65022,0.97949,0.27355,0.29397,0.94877,0.57534,0.11557,0.71957,0.8618,0.18759,0.38394,0.9486,0.45744,0.13983,0.76035,0.74482,0.13272,0.42957,0.86572,0.34417,0.1753,0.78106,0.63861,0.10519,0.51517,0.81518,0.24781,0.22834,0.75875,0.4989,0.096352,0.55899,0.73435,0.18349,0.29761,0.7817,0.41374,0.11441,0.60278,0.68015,0.14874,0.35058,0.76849,0.33395,0.12551,0.6179,0.53891,0.12292,0.51129
367,0,310.11,187.46,17.78,26.421,65.801,25.186,3.0315,30.211,26.958,2.577,11.57,23.135,7.6141,2.8566,15.992,11.918,1.0386,8.3408,12.956,3.2508,2.8614,10.753,6.4559,0.75551,6.7925,8.3707,1.541,2.9599,7.9815,3.7383,0.81483,5.7604,5.6056,0.77281,2.9974,6.0654,2.1818,0.99663,4.9675,3.8537,0.46687,3.0219,4.71,1.2574,1.2442,4.3629,2.6582,0.40408,3.0035,3.6728,0.72746,1.4515,3.7352,1.7496,0.47322,2.9163,2.7869,0.41588,1.6637,3.2208,1.1399,0.62735,2.8043,2.1038,0.29119,1.8097,2.7017,0.71076,0.80338,2.6089,1.529,0.27942,1.8989,2.2125,0.42895,0.99739,2.3893,1.0742,0.34839,1.9368,1.7817,0.27632,1.159,2.1236,0.72438,0.471,1.9156,1.3807,0.21269,1.3004,1.8447,0.46758,0.6125,1.8381,1.0379,0.21941,1.3899,1.5558,0.29781,0.75515,1.7046,0.73742,0.28025,1.4377,1.2625,0.1971,0.90116,1.5551,0.50586,0.38545,1.455,0.99837,0.16502,1.019,1.3669,0.32988,0.50199,1.4007,0.7432,0.18249,1.0959,1.1522,0.20798,0.6173,1.3035,0.52283,0.24055,1.1336,0.92606,0.14353,0.74094,1.1837,0.35165,0.33668,1.1511,0.7317,0.13307,0.83043,1.0352,0.2277,0.43409,1.1072,0.53979,0.16288,0.91664,0.895,0.1531,0.54127,1.0606,0.3975,0.21551,0.93858,0.7333,0.11456,0.61733,0.93744,0.2619,0.29483,0.94159,0.56561,0.11701,0.71624,0.84745,0.17812,0.38102,0.91563,0.43086,0.13839,0.73537,0.70371,0.12269,0.45414,0.86093,0.31733,0.19313,0.79168,0.58555,0.097493,0.52794,0.75119,0.21054,0.24414,0.77893,0.46696,0.10645,0.61167,0.69241,0.1492,0.33196,0.76255,0.38335,0.13271,0.6583,0.6261,0.10895,0.37503,0.71275,0.2698,0.12255,0.84858
368,0,311.28,186.92,17.187,27.19,65.93,24.424,3.3006,30.792,26.403,2.3136,12.235,23.049,7.0148,3.2514,16.37,11.34,0.97031,8.9375,12.714,2.7952,3.3298,10.956,5.8909,0.84977,7.2991,8.0144,1.2287,3.4715,8.0226,3.2164,1.0451,6.1513,5.1757,0.61244,3.503,5.962,1.7385,1.329,5.2311,3.3878,0.4501,3.4895,4.4792,0.91472,1.6519,4.4906,2.1874,0.52042,3.405,3.3488,0.50071,1.89,3.7287,1.3211,0.70694,3.2182,2.3957,0.32243,2.1015,3.0833,0.77596,0.95458,2.9946,1.681,0.32413,2.2114,2.4579,0.44039,1.1866,2.6751,1.1125,0.43183,2.2311,1.8862,0.27043,1.4076,2.3334,0.69763,0.6022,2.178,1.404,0.23475,1.5545,1.9554,0.41924,0.7982,2.0457,0.9854,0.28962,1.6536,1.5829,0.25445,0.98468,1.8544,0.65814,0.4002,1.6706,1.2267,0.18984,1.139,1.6122,0.40814,0.54796,1.6233,0.89503,0.20513,1.2623,1.3564,0.24883,0.71875,1.5361,0.62518,0.28171,1.3286,1.0877,0.16774,0.86417,1.3705,0.40014,0.39428,1.3269,0.82131,0.15236,0.97322,1.1698,0.24101,0.52419,1.2646,0.57602,0.20061,1.0594,0.95544,0.15301,0.67017,1.1764,0.38869,0.28683,1.0885,0.74517,0.1257,0.77723,1.0259,0.23889,0.40511,1.0916,0.55976,0.15067,0.87574,0.89035,0.15524,0.51159,1.0246,0.39455,0.20493,0.90217,0.6978,0.10952,0.61763,0.92098,0.25085,0.3046,0.93328,0.54653,0.1173,0.71011,0.80754,0.16332,0.38094,0.87429,0.39231,0.14903,0.75383,0.67581,0.11261,0.4873,0.84042,0.27023,0.21753,0.77096,0.50961,0.095675,0.54135,0.74061,0.18244,0.30099,0.79556,0.39982,0.12215,0.63361,0.64367,0.13254,0.3836,0.77705,0.31462,0.15651,0.65603,0.5303,0.094486,0.354,0.91043
369,0,312.45,186.37,16.605,27.964,66.039,23.664,3.5937,31.355,25.83,2.0822,12.904,22.924,6.4326,3.6803,16.709,10.744,0.95379,9.5235,12.423,2.3786,3.831,11.1,5.323,1.0098,7.7723,7.606,0.97983,4.0035,7.9857,2.7152,1.3456,6.4823,4.7049,0.5364,4.006,5.7723,1.3444,1.7245,5.4096,2.9025,0.53203,3.9235,4.1644,0.65261,2.1034,4.5111,1.7283,0.74092,3.7388,2.9542,0.38113,2.3428,3.6047,0.94176,1.0346,3.4188,1.9627,0.35569,2.5137,2.8291,0.50101,1.3538,3.055,1.2541,0.4921,2.5448,2.1134,0.29408,1.6061,2.5952,0.73753,0.71132,2.4532,1.4904,0.26288,1.8082,2.1286,0.41056,0.95987,2.2729,0.99939,0.35663,1.8896,1.6534,0.24711,1.1901,2.0061,0.61623,0.52648,1.8952,1.2187,0.20959,1.3706,1.6926,0.35981,0.71868,1.7953,0.84124,0.27021,1.4796,1.3529,0.21252,0.91248,1.6207,0.53063,0.40326,1.5184,1.0216,0.17274,1.0944,1.4121,0.3186,0.56963,1.4784,0.72058,0.21475,1.2037,1.1422,0.18642,0.73722,1.3566,0.46518,0.31213,1.2388,0.86723,0.14114,0.88,1.1728,0.27297,0.45548,1.2213,0.61065,0.17638,1.0037,0.977,0.16445,0.60326,1.141,0.4029,0.25946,1.0455,0.74645,0.12141,0.74995,1.024,0.24906,0.38198,1.064,0.56182,0.14317,0.84477,0.86094,0.15206,0.49367,0.98576,0.36841,0.20744,0.89272,0.67013,0.10867,0.63522,0.90022,0.235,0.31347,0.91539,0.50645,0.11822,0.69884,0.75292,0.14344,0.40504,0.86606,0.35585,0.17006,0.7767,0.62595,0.10069,0.51907,0.77535,0.21707,0.242,0.75841,0.474,0.10525,0.6125,0.70133,0.14177,0.35466,0.76958,0.3456,0.13944,0.68732,0.60462,0.10456,0.43506,0.71978,0.23378,0.17078,0.60607,0.63989
370,0,313.61,185.81,16.033,28.746,66.128,22.907,3.9107,31.9,25.239,1.8833,13.574,22.761,5.8706,4.1416,17.007,10.137,0.98922,10.094,12.083,2.0053,4.3597,11.182,4.7598,1.2335,8.2048,7.1524,0.79894,4.5455,7.8717,2.2461,1.709,6.7451,4.206,0.54697,4.4908,5.5025,1.0131,2.1689,5.4962,2.4172,0.70924,4.3051,3.7801,0.48371,2.576,4.4236,1.3062,1.053,3.9849,2.5135,0.37643,2.7796,3.372,0.63921,1.4314,3.5025,1.523,0.51286,2.8647,2.4807,0.34044,1.7868,2.9796,0.86644,0.77751,2.774,1.7063,0.28857,2.0125,2.3788,0.4511,1.0822,2.5358,1.0788,0.4074,2.1419,1.8048,0.25619,1.3663,2.2069,0.63327,0.62174,2.1075,1.2701,0.23862,1.5752,1.8042,0.34359,0.87708,1.9771,0.82606,0.34223,1.6883,1.3881,0.20895,1.1028,1.7355,0.49019,0.51962,1.6936,0.9915,0.20025,1.2792,1.4306,0.26751,0.73717,1.5978,0.64591,0.29961,1.4016,1.1201,0.17225,0.93916,1.421,0.38368,0.45549,1.4075,0.793,0.17542,1.0915,1.1746,0.21225,0.62858,1.3149,0.51031,0.26152,1.1692,0.8944,0.13863,0.80409,1.1597,0.29421,0.41184,1.1928,0.64031,0.15885,0.93957,0.96378,0.16709,0.56594,1.1109,0.40401,0.24481,1.0261,0.7478,0.12124,0.72748,1.0074,0.24911,0.36771,1.0339,0.5377,0.14097,0.81791,0.82023,0.13976,0.49835,0.95692,0.3395,0.2255,0.90583,0.63754,0.10867,0.64194,0.86481,0.20816,0.32513,0.88035,0.453,0.1264,0.71458,0.71281,0.12593,0.44894,0.85356,0.30399,0.20162,0.77851,0.53772,0.09507,0.53749,0.72755,0.18719,0.29655,0.79293,0.40473,0.12795,0.65587,0.62717,0.11765,0.39813,0.7849,0.28958,0.17835,0.70057,0.50984,0.088485,0.42941,0.64923,0.28858
371,0,314.78,185.25,15.472,29.535,66.196,22.154,4.2511,32.426,24.633,1.7173,14.244,22.561,5.3309,4.6329,17.263,9.5202,1.0763,10.644,11.699,1.679,4.9102,11.2,4.2091,1.5175,8.5903,6.6616,0.68944,5.0868,7.6827,1.8195,2.1265,6.9332,3.6926,0.64384,4.9427,5.1613,0.75592,2.6462,5.4876,1.9512,0.97429,4.6173,3.3442,0.41607,3.0458,4.2325,0.94442,1.4387,4.1287,2.0541,0.48683,3.1708,3.0466,0.43523,1.8678,3.4625,1.1121,0.7808,3.1241,2.0693,0.30911,2.2121,2.7758,0.55739,1.1504,2.8743,1.2819,0.42439,2.3579,2.052,0.28887,1.4968,2.468,0.70711,0.68398,2.3612,1.4095,0.25766,1.7589,1.9903,0.36508,0.98617,2.1712,0.87207,0.39536,1.8834,1.4775,0.21955,1.2732,1.8832,0.48489,0.62474,1.8701,1.0068,0.23905,1.4657,1.5047,0.2562,0.87815,1.7288,0.61816,0.37436,1.553,1.1032,0.17649,1.1153,1.4782,0.33641,0.59257,1.5497,0.74769,0.23092,1.2755,1.1744,0.18539,0.81131,1.4079,0.44089,0.37094,1.3331,0.84542,0.15385,0.98573,1.1733,0.23392,0.55591,1.2788,0.53972,0.2271,1.1041,0.90004,0.13904,0.75906,1.1557,0.31409,0.37448,1.144,0.63802,0.14712,0.9009,0.94225,0.1641,0.54857,1.0962,0.40201,0.24156,1.0086,0.73574,0.11807,0.70817,0.976,0.23281,0.36744,0.99469,0.50015,0.14408,0.81198,0.77217,0.12738,0.53047,0.9503,0.3084,0.24675,0.89386,0.59097,0.10658,0.64776,0.80477,0.17627,0.35276,0.86471,0.40058,0.14781,0.75122,0.66261,0.1083,0.49932,0.80349,0.2361,0.23573,0.75612,0.47256,0.10414,0.60583,0.69854,0.14461,0.36953,0.77863,0.32437,0.15057,0.69002,0.59312,0.10314,0.47191,0.72032,0.21201,0.22446,0.63658,0.44435,0.17988
372,0,315.95,184.67,14.921,30.33,66.244,21.405,4.6145,32.931,24.011,1.5847,14.911,22.322,4.8158,5.1517,17.475,8.8991,1.2145,11.17,11.273,1.403,5.4766,11.156,3.678,1.8579,8.9225,6.1415,0.6534,5.6168,7.4229,1.445,2.5884,7.0416,3.1787,0.82419,5.3478,4.7594,0.58156,3.1392,5.3842,1.523,1.3161,4.8465,2.8765,0.45298,3.4891,3.9478,0.66294,1.8759,4.1615,1.6046,0.70523,3.4903,2.6514,0.34458,2.3109,3.3019,0.76295,1.137,3.2695,1.6316,0.40993,2.5894,2.4637,0.35845,1.5717,2.8349,0.88738,0.68598,2.6016,1.6544,0.27098,1.9019,2.2588,0.42556,1.0541,2.4347,1.0004,0.4147,2.077,1.657,0.23824,1.3894,2.0699,0.52864,0.68947,2.0584,1.0869,0.26784,1.6376,1.632,0.26485,0.99848,1.8774,0.63168,0.44347,1.7254,1.1564,0.19442,1.2597,1.5764,0.32623,0.69062,1.6628,0.72521,0.28206,1.4339,1.1932,0.1812,0.96669,1.4951,0.40676,0.47684,1.4744,0.81664,0.18945,1.1658,1.2046,0.20506,0.70587,1.3777,0.48586,0.31105,1.2527,0.86662,0.14262,0.91128,1.166,0.2493,0.50296,1.2332,0.5498,0.21037,1.0699,0.9085,0.14159,0.71547,1.1244,0.31278,0.35225,1.1068,0.61991,0.14269,0.88383,0.92549,0.16067,0.54872,1.08,0.39097,0.23823,0.98171,0.70266,0.1142,0.70531,0.92425,0.20843,0.37887,0.96472,0.44804,0.16112,0.8385,0.74134,0.11734,0.5625,0.90898,0.26995,0.2676,0.87378,0.52251,0.10885,0.66849,0.75212,0.14651,0.40609,0.8623,0.34093,0.18119,0.77549,0.57543,0.096604,0.53232,0.7306,0.19047,0.28967,0.7893,0.40444,0.1305,0.67004,0.62222,0.11196,0.41674,0.76843,0.27546,0.20553,0.72999,0.47686,0.089941,0.52024,0.60512,0.1779,0.41375
373,0,317.11,184.09,14.381,31.132,66.273,20.661,5.0005,33.414,23.375,1.4859,15.575,22.047,4.3275,5.6955,17.641,8.2777,1.4028,11.667,10.81,1.1799,6.0523,11.049,3.1734,2.2497,9.1956,5.6013,0.69144,6.1251,7.0979,1.1311,3.0834,7.0673,2.6781,1.0828,5.6938,4.31,0.49607,3.63,5.1899,1.1494,1.7203,4.9826,2.3982,0.59261,3.8834,3.5844,0.47718,2.3396,4.0815,1.1931,1.0176,3.7166,2.2142,0.37387,2.7272,3.0335,0.50387,1.5518,3.2883,1.2068,0.63356,2.8829,2.0739,0.28982,1.9972,2.6599,0.56667,1.0434,2.7148,1.2344,0.3997,2.2455,1.9356,0.27233,1.4663,2.3518,0.63751,0.70374,2.2719,1.2598,0.27325,1.7646,1.8208,0.29954,1.0686,2.0686,0.70529,0.47927,1.8994,1.2735,0.21063,1.3857,1.7088,0.34396,0.77696,1.823,0.77105,0.31951,1.5727,1.2738,0.18868,1.0686,1.5801,0.39662,0.55594,1.6054,0.82245,0.22456,1.3136,1.2537,0.19987,0.83495,1.4737,0.46101,0.39469,1.403,0.86539,0.16536,1.0651,1.2098,0.22373,0.62706,1.3315,0.50929,0.27093,1.191,0.87484,0.13818,0.85529,1.1387,0.25407,0.47822,1.2117,0.55816,0.19869,1.0301,0.88958,0.13695,0.68727,1.0867,0.29777,0.3501,1.0862,0.59876,0.14532,0.88608,0.90483,0.15367,0.54577,1.0415,0.36247,0.24722,0.96625,0.64631,0.11178,0.70839,0.86708,0.17672,0.42063,0.96262,0.40724,0.18323,0.85755,0.67767,0.10818,0.58626,0.85442,0.2213,0.29609,0.85875,0.4543,0.12742,0.71919,0.70318,0.11959,0.47009,0.82758,0.26341,0.22379,0.76013,0.48033,0.099231,0.59898,0.70223,0.14507,0.37388,0.78518,0.31488,0.16573,0.69342,0.56713,0.10277,0.50826,0.72832,0.18371,0.25183,0.71148,0.36362,0.092337,0.77313
374,0,318.27,183.5,13.852,31.938,66.283,19.925,5.4084,33.875,22.725,1.4214,16.232,21.736,3.8681,6.2617,17.762,7.6596,1.6399,12.131,10.314,1.0119,6.6309,10.881,2.7023,2.6873,9.4059,5.0498,0.80292,6.6016,6.7146,0.88485,3.5996,7.0099,2.2044,1.4122,5.9701,3.8276,0.50243,4.1013,4.9121,0.84562,2.1699,5.0197,1.9316,0.82823,4.2086,3.1617,0.39731,2.8031,3.8932,0.84505,1.4036,3.8343,1.7653,0.52095,3.0854,2.6781,0.3557,1.9906,3.179,0.8329,0.95932,3.0644,1.6449,0.35849,2.3825,2.3684,0.35546,1.4556,2.684,0.84305,0.65897,2.4836,1.5413,0.26825,1.8634,2.1246,0.37401,1.0814,2.3134,0.86159,0.46447,2.0497,1.466,0.22462,1.4652,1.9119,0.40374,0.81354,2.0076,0.87905,0.33318,1.7057,1.4001,0.2061,1.1656,1.7364,0.43743,0.60201,1.7419,0.89496,0.23987,1.4119,1.3262,0.20434,0.92435,1.5828,0.46957,0.45409,1.5328,0.89674,0.18927,1.1959,1.2737,0.22,0.73508,1.4452,0.50304,0.33521,1.3249,0.8881,0.15216,0.98788,1.1934,0.23431,0.57025,1.2877,0.51908,0.25041,1.1425,0.85926,0.13529,0.83009,1.1241,0.25629,0.4605,1.1785,0.54546,0.19108,0.99666,0.85009,0.12955,0.68596,1.0566,0.27846,0.36369,1.0816,0.57372,0.14805,0.87761,0.85551,0.14046,0.55872,1.0048,0.31775,0.26542,0.94211,0.57625,0.11896,0.75036,0.82755,0.15316,0.46522,0.94644,0.34713,0.20955,0.85518,0.60248,0.10141,0.61194,0.7941,0.17614,0.35656,0.867,0.38683,0.1578,0.76537,0.61733,0.098862,0.52238,0.74665,0.19675,0.26919,0.79073,0.41325,0.12731,0.67904,0.6213,0.10875,0.44115,0.74906,0.25613,0.22236,0.75049,0.46843,0.0981,0.55449,0.62732,0.13019,0.26492,0.9257
375,0,319.43,182.9,13.334,32.75,66.272,19.196,5.8377,34.314,22.064,1.3912,16.882,21.391,3.4397,6.8477,17.835,7.0486,1.924,12.559,9.7887,0.90077,7.2062,10.654,2.2708,3.1643,9.5503,4.4964,0.98586,7.037,6.281,0.71176,4.1247,6.8708,1.7708,1.803,6.1683,3.3278,0.60043,4.536,4.5613,0.62365,2.6462,4.9562,1.4983,1.1485,4.4484,2.7018,0.42775,3.2398,3.6081,0.58213,1.8383,3.8356,1.3361,0.77508,3.3587,2.2633,0.33036,2.4166,2.9508,0.54323,1.3572,3.1165,1.2188,0.55742,2.6872,1.9916,0.27716,1.8756,2.513,0.52768,1.0164,2.5858,1.1277,0.41394,2.1903,1.7854,0.24844,1.491,2.1951,0.52512,0.78087,2.1974,1.0658,0.31692,1.8088,1.6169,0.23837,1.2069,1.9411,0.52733,0.60757,1.892,1.0168,0.24795,1.5234,1.4853,0.23254,0.97542,1.7266,0.53276,0.46701,1.6332,0.9672,0.19919,1.288,1.3723,0.2332,0.8044,1.5607,0.52963,0.37819,1.4494,0.93655,0.16969,1.101,1.2788,0.23816,0.65718,1.3962,0.52495,0.29646,1.2634,0.88904,0.14403,0.92726,1.1641,0.23748,0.54161,1.2493,0.50871,0.2426,1.1181,0.84443,0.13356,0.81225,1.0944,0.2474,0.45045,1.1368,0.50832,0.1954,0.98769,0.80934,0.1237,0.70579,1.0354,0.25768,0.37699,1.0579,0.52352,0.15738,0.87725,0.79958,0.124,0.58151,0.94488,0.26259,0.30899,0.95252,0.51531,0.13529,0.78813,0.7733,0.12756,0.50867,0.89951,0.28374,0.24245,0.84372,0.5186,0.10906,0.67451,0.74566,0.13804,0.42849,0.85282,0.29893,0.20405,0.7686,0.50223,0.096803,0.56895,0.71535,0.15035,0.36569,0.80057,0.31167,0.17286,0.71018,0.53709,0.097994,0.53222,0.72366,0.17613,0.2953,0.73,0.34303,0.1153,0.53806,0.73073
376,0,320.58,182.29,12.828,33.567,66.241,18.474,6.288,34.729,21.393,1.3952,17.521,21.012,3.0437,7.4505,17.862,6.4485,2.2531,12.947,9.2396,0.84755,7.7717,10.37,1.8843,3.6741,9.6261,3.9502,1.2368,7.4229,5.8063,0.61567,4.6463,6.6534,1.389,2.244,6.2821,2.8267,0.78672,4.9182,4.1508,0.49235,3.1293,4.7947,1.1181,1.5378,4.591,2.2292,0.56681,3.6244,3.2431,0.42072,2.2935,3.7203,0.95648,1.1178,3.5264,1.8215,0.42985,2.7942,2.6235,0.36369,1.7904,3.0344,0.83754,0.86639,2.8792,1.5704,0.3405,2.255,2.2219,0.32655,1.4274,2.5388,0.74927,0.68968,2.4014,1.3825,0.27923,1.871,1.9353,0.30357,1.1713,2.183,0.68833,0.56041,2.0384,1.2375,0.24006,1.5845,1.7127,0.28841,0.97801,1.906,0.6404,0.46043,1.7709,1.1264,0.20371,1.3518,1.5306,0.27589,0.81334,1.6761,0.59613,0.38257,1.5489,1.0316,0.17938,1.1758,1.3892,0.26072,0.70993,1.5179,0.56704,0.32605,1.3746,0.95793,0.15884,1.0224,1.2543,0.24709,0.60532,1.354,0.52983,0.27198,1.2068,0.8676,0.1398,0.89646,1.1325,0.23009,0.5315,1.221,0.49198,0.24309,1.0995,0.81536,0.12987,0.79632,1.0427,0.2221,0.46378,1.1094,0.46567,0.21127,0.99933,0.77119,0.11996,0.72055,0.99106,0.22376,0.404,1.0275,0.46482,0.17445,0.87956,0.71495,0.10972,0.6343,0.9058,0.21536,0.36476,0.95141,0.44696,0.15845,0.81314,0.69038,0.10791,0.55045,0.83547,0.21965,0.29926,0.86015,0.44045,0.13366,0.73756,0.66888,0.10616,0.50119,0.77793,0.2119,0.25691,0.76691,0.43167,0.12108,0.67057,0.64067,0.1081,0.45465,0.75,0.23491,0.22613,0.76801,0.45097,0.10536,0.60262,0.623,0.11287,0.33201,0.66317,0.36836
377,0,321.73,181.68,12.332,34.388,66.189,17.76,6.7589,35.12,20.713,1.4334,18.148,20.602,2.6819,8.0673,17.841,5.8634,2.6248,13.292,8.6712,0.85279,8.321,10.034,1.5481,4.2094,9.6322,3.4206,1.5512,7.7519,5.3003,0.59872,5.1518,6.3634,1.0691,2.7224,6.3078,2.3407,1.0549,5.2345,3.6958,0.45689,3.599,4.5424,0.80844,1.9775,4.6288,1.7686,0.80687,3.9352,2.8198,0.37086,2.7397,3.4963,0.65309,1.5243,3.5759,1.3872,0.64618,3.0919,2.2256,0.31036,2.2191,2.8257,0.53882,1.2541,2.9386,1.1502,0.53851,2.5507,1.845,0.26412,1.8408,2.3487,0.45602,1.0583,2.4673,0.97343,0.46198,2.1644,1.5739,0.23196,1.5727,2.009,0.39765,0.91279,2.113,0.8427,0.40856,1.8745,1.367,0.20984,1.3691,1.7448,0.3509,0.79752,1.8533,0.74096,0.35765,1.6426,1.2009,0.18739,1.1924,1.5298,0.30936,0.70605,1.6367,0.65426,0.3232,1.4625,1.0678,0.16941,1.0849,1.3805,0.28007,0.63967,1.4681,0.58756,0.29147,1.3073,0.94798,0.15165,0.96911,1.227,0.24745,0.57037,1.3032,0.51218,0.26416,1.1744,0.83901,0.13708,0.88234,1.0955,0.21699,0.53756,1.1963,0.46543,0.246,1.0704,0.75803,0.12602,0.80665,0.99208,0.194,0.4976,1.0965,0.42356,0.23169,0.99886,0.71233,0.11721,0.74619,0.92663,0.18716,0.44059,0.98932,0.38527,0.207,0.90219,0.63822,0.10977,0.70071,0.85358,0.17255,0.42005,0.92712,0.36377,0.19057,0.82039,0.59275,0.10061,0.61586,0.78442,0.16584,0.37692,0.86311,0.34701,0.18071,0.76998,0.54337,0.095345,0.55448,0.71002,0.16108,0.3488,0.79921,0.32788,0.17603,0.72298,0.52754,0.095371,0.53209,0.72846,0.16713,0.31731,0.75056,0.32803,0.14271,0.5843,0.52655,0.17324
378,0,322.88,181.05,11.848,35.214,66.117,17.055,7.25,35.486,20.025,1.5057,18.762,20.161,2.3559,8.6949,17.773,5.2968,3.0365,13.591,8.0887,0.91644,8.8483,9.6494,1.2667,4.7624,9.5685,2.9166,1.9232,8.0175,4.7736,0.66128,5.6289,6.0082,0.81996,3.2243,6.2446,1.8854,1.3957,5.4734,3.2137,0.51869,4.0355,4.2103,0.58365,2.4463,4.5599,1.3442,1.1347,4.1541,2.3638,0.43565,3.1482,3.1786,0.44713,1.9651,3.5036,0.99424,0.96188,3.2849,1.7913,0.38802,2.6037,2.5104,0.35203,1.6813,2.8592,0.77633,0.84919,2.7285,1.4267,0.34795,2.205,2.0398,0.28667,1.4699,2.379,0.61658,0.77001,2.3269,1.1667,0.32163,1.9199,1.7043,0.24321,1.3129,2.0192,0.50428,0.71246,2.0215,0.9713,0.30733,1.7013,1.4417,0.2098,1.1861,1.7525,0.41603,0.65888,1.7792,0.81662,0.28901,1.5096,1.2312,0.1814,1.0841,1.5277,0.34384,0.62454,1.5831,0.68979,0.28274,1.3906,1.079,0.16488,1.0113,1.3513,0.28908,0.59204,1.4154,0.58259,0.27201,1.2586,0.92824,0.14547,0.92798,1.18,0.23445,0.56214,1.2654,0.48678,0.26771,1.1499,0.7944,0.13682,0.88968,1.06,0.20047,0.5435,1.1472,0.41476,0.26528,1.0605,0.69263,0.12759,0.84051,0.94838,0.16987,0.53526,1.0663,0.36948,0.26121,0.99792,0.63014,0.12149,0.77227,0.84805,0.14667,0.49741,0.95391,0.31033,0.26281,0.93689,0.5554,0.12256,0.74602,0.7773,0.13212,0.47712,0.87262,0.27889,0.24234,0.84105,0.49996,0.11495,0.69514,0.71486,0.12098,0.4682,0.81105,0.24066,0.24075,0.76181,0.44218,0.11482,0.65412,0.64907,0.11402,0.46026,0.7577,0.22704,0.23523,0.75733,0.44731,0.11646,0.62758,0.6094,0.10623,0.40617,0.64423,0.25246,0.3237
379,0,324.03,180.42,11.376,36.042,66.026,16.359,7.7604,35.828,19.332,1.6119,19.359,19.691,2.067,9.33,17.658,4.7523,3.485,13.842,7.4977,1.0379,9.3478,9.2206,1.0438,5.3248,9.4361,2.4468,2.3462,8.2144,4.2373,0.80191,6.0663,5.5968,0.64844,3.7353,6.0947,1.4758,1.7976,5.6262,2.7229,0.67528,4.4206,3.8129,0.45409,2.9215,4.3882,0.97853,1.5322,4.2687,1.9022,0.61101,3.4925,2.7886,0.35292,2.4082,3.3151,0.67311,1.3514,3.3572,1.3581,0.58974,2.9086,2.1184,0.2955,2.1045,2.6492,0.48915,1.238,2.7682,1.0164,0.56782,2.4746,1.6516,0.26357,1.8686,2.1487,0.36295,1.1582,2.3344,0.77623,0.55839,2.1568,1.3192,0.2513,1.6912,1.774,0.28391,1.0951,1.9975,0.6028,0.56148,1.9071,1.0598,0.24702,1.5417,1.4906,0.22523,1.0379,1.7295,0.47014,0.55588,1.6856,0.85659,0.24549,1.4167,1.2513,0.18561,0.99912,1.5029,0.36487,0.56725,1.5352,0.70563,0.2573,1.3234,1.0616,0.1602,0.96055,1.3102,0.2837,0.56613,1.3709,0.56565,0.26131,1.2116,0.8837,0.14111,0.91746,1.1334,0.21756,0.56871,1.2235,0.4443,0.28574,1.1471,0.75042,0.13849,0.88811,0.99168,0.17229,0.57435,1.1041,0.35586,0.299,1.0697,0.62958,0.13956,0.87385,0.88743,0.14438,0.57846,1.0223,0.30134,0.30454,0.98225,0.53644,0.13715,0.81094,0.75875,0.1188,0.58165,0.92835,0.24213,0.32836,0.92903,0.46004,0.14613,0.77881,0.6724,0.10507,0.54823,0.81994,0.20459,0.32359,0.86224,0.39922,0.15513,0.75782,0.59388,0.096588,0.53796,0.72023,0.17031,0.32908,0.7963,0.33969,0.17145,0.72982,0.53035,0.097561,0.53732,0.71152,0.16437,0.34235,0.76657,0.30298,0.15419,0.66796,0.45787,0.090033,0.67877
380,0,325.17,179.79,10.916,36.874,65.914,15.674,8.289,36.143,18.634,1.752,19.939,19.195,1.8165,9.9696,17.498,4.2335,3.9672,14.041,6.9037,1.2159,9.8139,8.7529,0.88219,5.8887,9.237,2.0193,2.8124,8.3387,3.7027,1.0174,6.4535,5.1401,0.55922,4.2405,5.8628,1.125,2.2471,5.6871,2.2423,0.92043,4.7381,3.3679,0.42569,3.3802,4.1223,0.69082,1.9776,4.2725,1.4626,0.88599,3.7503,2.3525,0.37694,2.8215,3.0245,0.44888,1.7834,3.3025,0.9637,0.89746,3.1056,1.6874,0.37473,2.4806,2.3305,0.31969,1.6615,2.6651,0.66254,0.89694,2.6157,1.2342,0.3898,2.2004,1.8085,0.24883,1.5695,2.1856,0.46286,0.90483,2.2448,0.91779,0.42051,1.9818,1.4208,0.22179,1.4852,1.8069,0.33323,0.92161,1.9444,0.67868,0.4546,1.7872,1.1257,0.21164,1.4072,1.5052,0.24472,0.92261,1.6767,0.50127,0.48494,1.6159,0.88197,0.22308,1.3422,1.2449,0.18726,0.93889,1.4751,0.37459,0.52857,1.4772,0.69231,0.24299,1.2743,1.0274,0.15411,0.9312,1.2661,0.26997,0.55242,1.3158,0.52648,0.26801,1.1914,0.83059,0.13965,0.91723,1.0725,0.19229,0.60022,1.1986,0.40354,0.30712,1.1243,0.67494,0.14306,0.90781,0.91668,0.14457,0.62411,1.0712,0.30064,0.34814,1.0725,0.55597,0.15639,0.89864,0.80595,0.1213,0.63431,0.9521,0.23252,0.36209,0.96412,0.43239,0.17853,0.87271,0.68037,0.10851,0.66062,0.85272,0.17943,0.39653,0.89712,0.35302,0.18813,0.81004,0.56714,0.10369,0.64505,0.75949,0.14296,0.42499,0.83708,0.27957,0.21905,0.762,0.46156,0.10446,0.63664,0.66322,0.11758,0.45419,0.76565,0.22745,0.24656,0.74876,0.43341,0.12085,0.64992,0.61358,0.099949,0.42956,0.69406,0.19366,0.18674,0.91031
381,0,326.31,179.15,10.467,37.709,65.783,14.999,8.8355,36.432,17.933,1.9254,20.499,18.673,1.6055,10.611,17.292,3.7437,4.4795,14.19,6.3115,1.4487,10.242,8.2518,0.78422,6.4457,8.9743,1.6412,3.3134,8.3878,3.1809,1.303,6.7812,4.6497,0.55471,4.725,5.5557,0.84444,2.7286,5.6543,1.7898,1.2444,4.9747,2.8948,0.49969,3.8006,3.7755,0.49626,2.4463,4.1651,1.0712,1.2435,3.9049,1.8996,0.51739,3.1751,2.6533,0.33898,2.2231,3.1253,0.64192,1.2838,3.1764,1.2584,0.58194,2.7714,1.9366,0.28624,2.0724,2.431,0.40673,1.2954,2.6108,0.8411,0.64872,2.4205,1.4056,0.2905,1.9438,1.9029,0.27478,1.3061,2.1699,0.56656,0.72211,2.1342,1.0224,0.32916,1.8099,1.4862,0.2152,1.3161,1.8056,0.37746,0.7884,1.8693,0.73865,0.37831,1.6813,1.159,0.19451,1.2994,1.4848,0.25583,0.83758,1.6289,0.51926,0.446,1.5578,0.88262,0.20848,1.288,1.2285,0.18707,0.89428,1.4242,0.36239,0.51028,1.4288,0.6624,0.23833,1.2396,0.9815,0.14777,0.91203,1.2015,0.24341,0.56637,1.2771,0.47694,0.28439,1.1711,0.75943,0.14431,0.94612,1.0217,0.17166,0.63131,1.1455,0.34188,0.34052,1.1088,0.58776,0.1608,0.94359,0.84439,0.12716,0.6893,1.0285,0.24547,0.39908,1.0498,0.46668,0.18908,0.92702,0.69887,0.10989,0.69144,0.86721,0.16834,0.45373,0.95932,0.34518,0.23755,0.91067,0.56574,0.1158,0.72034,0.75432,0.12698,0.47201,0.84971,0.25664,0.26755,0.85333,0.45995,0.13027,0.73503,0.6479,0.10129,0.51627,0.74326,0.18376,0.29545,0.79754,0.35989,0.15988,0.735,0.53875,0.09749,0.55081,0.69272,0.15795,0.35365,0.77429,0.30169,0.17829,0.68867,0.46126,0.089956,0.45434,0.80564
382,0,327.45,178.5,10.03,38.547,65.632,14.335,9.3991,36.695,17.231,2.1317,21.038,18.129,1.4347,11.25,17.042,3.2858,5.0182,14.284,5.7267,1.7337,10.627,7.723,0.7511,6.9877,8.6525,1.319,3.8403,8.3609,2.683,1.6522,7.0415,4.138,0.63504,5.1748,5.1832,0.64304,3.2259,5.5288,1.3826,1.6344,5.1203,2.4143,0.67251,4.1625,3.3653,0.40501,2.9128,3.9525,0.75159,1.6614,3.9465,1.4602,0.76443,3.4434,2.2295,0.35192,2.6351,2.8405,0.42064,1.7143,3.1143,0.87241,0.89686,2.9472,1.5088,0.39241,2.4253,2.0929,0.27906,1.715,2.4604,0.52265,1.0062,2.4991,0.99593,0.48204,2.2264,1.5287,0.24089,1.6988,1.9442,0.32384,1.1049,2.1219,0.64984,0.5864,2.0088,1.0967,0.27173,1.6664,1.5191,0.21872,1.1775,1.7701,0.41531,0.68759,1.7972,0.77258,0.33159,1.5939,1.1579,0.18275,1.212,1.4524,0.26091,0.79318,1.5857,0.51916,0.4224,1.5115,0.86929,0.20042,1.2407,1.181,0.17792,0.87454,1.3727,0.33876,0.50728,1.3835,0.61819,0.24309,1.2084,0.91143,0.14151,0.92151,1.141,0.21252,0.59372,1.2268,0.414,0.32059,1.1759,0.6931,0.15663,0.96674,0.94216,0.14507,0.67292,1.0828,0.27423,0.39656,1.1009,0.50183,0.19641,0.98904,0.76449,0.11843,0.74375,0.95055,0.18894,0.46724,1.0195,0.36539,0.23846,0.93487,0.57683,0.12303,0.77931,0.78904,0.12859,0.54887,0.92151,0.25057,0.30996,0.90681,0.4444,0.14455,0.76553,0.64029,0.10188,0.58228,0.80197,0.17642,0.37034,0.86038,0.32908,0.19137,0.76552,0.49585,0.099231,0.5956,0.68619,0.12555,0.43303,0.78803,0.23352,0.24703,0.75841,0.41615,0.11748,0.66384,0.60843,0.10172,0.46926,0.70211,0.17787,0.23973,0.64906,0.46184
383,0,328.59,177.84,9.6044,39.389,65.461,13.683,9.9797,36.93,16.529,2.3704,21.553,17.563,1.3048,11.885,16.75,2.8629,5.5793,14.325,5.1547,2.0684,10.965,7.173,0.78327,7.5074,8.2764,1.0579,4.3833,8.2585,2.2194,2.0571,7.228,3.6179,0.79802,5.5774,4.7566,0.52726,3.7219,5.3152,1.0359,2.0746,5.1693,1.9476,0.93618,4.4482,2.9125,0.42187,3.3511,3.6471,0.52284,2.1135,3.8723,1.0642,1.1009,3.607,1.7852,0.48673,2.9859,2.4719,0.31903,2.1503,2.9253,0.5661,1.2885,2.9905,1.0919,0.62674,2.681,1.6895,0.29456,2.1047,2.1834,0.31968,1.4153,2.4255,0.63646,0.79615,2.3759,1.1192,0.36642,2.0209,1.6041,0.22978,1.504,1.9474,0.3693,0.94674,2.0451,0.71226,0.49185,1.903,1.1431,0.23549,1.5395,1.5112,0.2272,1.0695,1.7281,0.43682,0.62307,1.734,0.77763,0.30056,1.5109,1.133,0.17658,1.1693,1.4181,0.25797,0.76691,1.5436,0.50555,0.41066,1.4604,0.82468,0.19822,1.2165,1.1249,0.16609,0.86855,1.3127,0.30523,0.52151,1.3328,0.55356,0.25917,1.1969,0.83642,0.14204,0.94331,1.0615,0.17918,0.64708,1.1918,0.35487,0.36503,1.1642,0.606,0.17464,0.98609,0.84191,0.12553,0.73783,1.0189,0.21376,0.47351,1.0944,0.41705,0.24133,1.0078,0.65434,0.12365,0.80267,0.8602,0.13978,0.54475,0.95149,0.26311,0.32319,0.9601,0.46519,0.16368,0.84919,0.68609,0.10755,0.63693,0.83464,0.17115,0.39383,0.87112,0.32419,0.20915,0.82886,0.52715,0.11036,0.69088,0.70993,0.11455,0.48327,0.77985,0.2071,0.27232,0.77302,0.38941,0.145,0.71963,0.57037,0.097804,0.5534,0.69725,0.15026,0.34578,0.78684,0.29515,0.18699,0.71777,0.45789,0.097324,0.50729,0.59375,0.19531
384,0,329.73,177.17,9.1916,40.232,65.27,13.043,10.577,37.137,15.828,2.6409,22.044,16.978,1.2167,12.511,16.416,2.478,6.1593,14.311,4.6007,2.4496,11.252,6.6083,0.88024,7.9976,7.8518,0.86237,4.9322,8.0827,1.7999,2.509,7.336,3.1027,1.0392,5.9211,4.2888,0.50095,4.1996,5.021,0.76306,2.5475,5.1193,1.5153,1.2787,4.6437,2.4397,0.54597,3.7368,3.2664,0.39866,2.5718,3.6869,0.73812,1.5034,3.654,1.3538,0.73301,3.2473,2.0503,0.34592,2.5527,2.6271,0.36867,1.7182,2.8968,0.72957,0.96387,2.811,1.267,0.45142,2.4172,1.8144,0.25834,1.822,2.2099,0.37727,1.188,2.3706,0.73587,0.6321,2.222,1.2047,0.30009,1.8516,1.6404,0.23072,1.3446,1.9117,0.40625,0.8327,1.9783,0.75416,0.42425,1.7972,1.1489,0.21599,1.4377,1.4901,0.23094,0.99896,1.6855,0.43907,0.57921,1.6569,0.75502,0.28893,1.4711,1.1017,0.17337,1.1421,1.3744,0.24646,0.75354,1.4847,0.46784,0.41668,1.4242,0.76747,0.20277,1.1979,1.0519,0.15373,0.88259,1.2397,0.26128,0.55185,1.2868,0.48205,0.29348,1.1928,0.74259,0.15224,0.98667,0.98668,0.15336,0.70542,1.1355,0.28871,0.41698,1.1346,0.49955,0.21252,1.0195,0.73775,0.12334,0.81897,0.95162,0.16571,0.54977,1.0511,0.32026,0.30623,1.0108,0.53784,0.14937,0.85392,0.73166,0.10972,0.65021,0.88758,0.18421,0.42896,0.95195,0.35231,0.22756,0.88644,0.55071,0.11427,0.70879,0.71769,0.11648,0.50464,0.8358,0.222,0.30877,0.8618,0.39282,0.16199,0.76057,0.54851,0.095632,0.57055,0.69049,0.1389,0.40308,0.79144,0.25723,0.24192,0.76536,0.41805,0.11741,0.65001,0.61773,0.10407,0.4832,0.70615,0.17219,0.29177,0.65124,0.33869,0.25072
385,0,330.86,176.5,8.7912,41.076,65.06,12.416,11.188,37.317,15.129,2.9428,22.509,16.376,1.1707,13.127,16.044,2.1335,6.7536,14.243,4.0694,2.8735,11.485,6.0359,1.0407,8.4511,7.3851,0.73579,5.4773,7.8369,1.4331,2.9973,7.3634,2.6058,1.3521,6.1962,3.7942,0.56506,4.6425,4.6571,0.57433,3.0346,4.9725,1.1362,1.6844,4.7397,1.9707,0.77071,4.0488,2.8323,0.38637,3.008,3.4026,0.50375,1.9439,3.5808,0.96754,1.0716,3.398,1.611,0.499,2.8855,2.247,0.299,2.1435,2.6756,0.45971,1.3673,2.8009,0.8736,0.73112,2.6145,1.3993,0.34651,2.1727,1.8813,0.25454,1.6018,2.2112,0.43635,0.99689,2.2699,0.81073,0.52323,2.0887,1.2545,0.25881,1.7074,1.6337,0.23721,1.2279,1.8776,0.43141,0.74576,1.896,0.76184,0.3842,1.7088,1.1378,0.2034,1.369,1.4602,0.22681,0.94787,1.6119,0.41867,0.56767,1.6157,0.72504,0.28949,1.4392,1.0539,0.16989,1.1242,1.3062,0.22335,0.76291,1.4296,0.41948,0.43626,1.3819,0.69218,0.21742,1.196,0.96312,0.14325,0.9088,1.1567,0.21608,0.60707,1.2416,0.40014,0.3445,1.1966,0.64819,0.17587,1.0285,0.89366,0.13362,0.76116,1.0497,0.21674,0.49377,1.1055,0.39513,0.27558,1.0588,0.63352,0.14048,0.88221,0.85075,0.12776,0.6374,0.97696,0.23219,0.38881,0.98935,0.40253,0.20643,0.91035,0.60527,0.11675,0.76151,0.79337,0.1301,0.53433,0.89789,0.23985,0.31103,0.87986,0.4086,0.15832,0.78514,0.59826,0.10109,0.63072,0.76041,0.13928,0.43711,0.81755,0.24495,0.24567,0.76582,0.4117,0.13033,0.69641,0.59119,0.10066,0.54875,0.70912,0.15204,0.34492,0.77335,0.30064,0.19948,0.73299,0.44458,0.098091,0.58754,0.54195,0.11595,0.57499
386,0,331.98,175.82,8.4025,41.922,64.83,11.803,11.814,37.467,14.433,3.2754,22.947,15.76,1.167,13.729,15.635,1.8312,7.3575,14.121,3.5655,3.3352,11.66,5.4635,1.2627,8.8612,6.8834,0.68027,6.0089,7.5259,1.1268,3.5111,7.3095,2.1397,1.7283,6.3943,3.2879,0.71753,5.0355,4.2365,0.4769,3.5165,4.735,0.82689,2.1345,4.7317,1.5293,1.0841,4.2702,2.3697,0.48665,3.3946,3.0378,0.37671,2.3914,3.3928,0.65552,1.4759,3.4259,1.1907,0.76491,3.1192,1.8199,0.36372,2.5228,2.3493,0.31062,1.7937,2.6516,0.55445,1.1006,2.6726,0.99006,0.57294,2.4211,1.4839,0.28534,1.9783,1.9209,0.26571,1.4046,2.1569,0.486,0.86209,2.1751,0.857,0.44861,1.9691,1.2627,0.23728,1.6005,1.621,0.2406,1.1333,1.8148,0.43389,0.69466,1.8217,0.75264,0.36082,1.6442,1.1132,0.19397,1.3127,1.3877,0.21297,0.93761,1.5635,0.39352,0.57318,1.5721,0.67703,0.29887,1.4095,0.98033,0.16842,1.1254,1.2309,0.19682,0.78761,1.3572,0.35929,0.47371,1.3485,0.60443,0.24338,1.1949,0.85642,0.14238,0.95855,1.0702,0.17399,0.67643,1.1886,0.32063,0.41275,1.1924,0.54618,0.21085,1.0497,0.77048,0.12652,0.8351,0.95398,0.15911,0.59482,1.0724,0.30239,0.35455,1.0647,0.5129,0.18014,0.93709,0.71973,0.11363,0.72299,0.87357,0.15447,0.49656,0.94944,0.28257,0.30395,0.95716,0.47196,0.15919,0.83274,0.66389,0.10423,0.63184,0.79325,0.15184,0.4212,0.85762,0.28148,0.24938,0.84745,0.45948,0.13356,0.73829,0.61192,0.096601,0.5435,0.70878,0.15221,0.37037,0.79378,0.27838,0.22695,0.76888,0.43076,0.11977,0.64222,0.61156,0.10616,0.49907,0.71941,0.16238,0.30152,0.72039,0.27811,0.12829,0.86786
387,0,333.11,175.13,8.0269,42.77,64.581,11.203,12.454,37.589,13.744,3.6375,23.357,15.13,1.2056,14.313,15.19,1.5736,7.9672,13.947,3.0938,3.8308,11.776,4.8976,1.5432,9.2223,6.3548,0.69677,6.5168,7.1558,0.88762,4.0391,7.1759,1.7163,2.1574,6.5093,2.7855,0.95336,5.3654,3.7743,0.47445,3.9736,4.4167,0.60095,2.6084,4.6197,1.1379,1.4698,4.3888,1.905,0.69357,3.7076,2.6155,0.36557,2.8147,3.1036,0.4413,1.9146,3.3289,0.82449,1.1207,3.2331,1.3855,0.55669,2.8186,1.9511,0.29785,2.197,2.3798,0.3461,1.5163,2.5845,0.63776,0.90867,2.5347,1.0719,0.46539,2.264,1.5422,0.24955,1.7925,1.9011,0.28294,1.2605,2.096,0.51684,0.76637,2.0823,0.86785,0.40647,1.8777,1.2592,0.2206,1.5062,1.5708,0.23617,1.0784,1.7505,0.42361,0.66612,1.7584,0.72964,0.34872,1.5806,1.0425,0.1923,1.2992,1.3289,0.19985,0.94375,1.5023,0.35492,0.59485,1.5223,0.60851,0.32047,1.3876,0.89336,0.17354,1.138,1.1326,0.16949,0.83151,1.2851,0.29519,0.52438,1.3019,0.50137,0.28977,1.2087,0.74742,0.15655,1.0106,0.96607,0.14377,0.76157,1.1252,0.24782,0.48556,1.1507,0.42662,0.27137,1.0737,0.63835,0.14543,0.92249,0.85268,0.12721,0.69737,1.0017,0.21672,0.44934,1.0422,0.38074,0.24839,0.96324,0.57277,0.13093,0.81031,0.74428,0.11293,0.63226,0.89573,0.18727,0.42125,0.933,0.33518,0.23181,0.86559,0.50655,0.12003,0.72614,0.67215,0.10589,0.5626,0.80501,0.17501,0.3802,0.84454,0.29629,0.21447,0.7637,0.44305,0.11265,0.67162,0.61839,0.10228,0.53462,0.72353,0.15858,0.34818,0.76047,0.30119,0.20029,0.74502,0.45432,0.10703,0.6027,0.57151,0.09762,0.36417,0.86015
388,0,334.23,174.43,7.6636,43.619,64.314,10.618,13.107,37.683,13.061,4.0281,23.737,14.489,1.2861,14.878,14.713,1.3622,8.5784,13.722,2.6586,4.3551,11.833,4.3447,1.8785,9.529,5.8079,0.7851,6.9918,6.7342,0.7204,4.5697,6.9653,1.3464,2.6276,6.5386,2.302,1.2649,5.6208,3.2873,0.56709,4.388,4.0309,0.46823,3.0842,4.4094,0.81614,1.9073,4.3978,1.4651,0.99472,3.9277,2.1635,0.47107,3.1842,2.734,0.34084,2.3534,3.1146,0.54289,1.5354,3.2166,0.98383,0.85948,3.0018,1.5213,0.4227,2.5336,2.0158,0.2723,1.9291,2.3608,0.38621,1.3106,2.4982,0.7009,0.7698,2.4181,1.1304,0.39031,2.1008,1.543,0.23453,1.6525,1.8647,0.29312,1.1555,2.0261,0.52283,0.7126,2.0057,0.86465,0.37548,1.7869,1.2161,0.21163,1.4506,1.5115,0.22653,1.0473,1.6845,0.40333,0.65241,1.6834,0.66575,0.362,1.5549,0.97604,0.19811,1.2956,1.25,0.18255,0.96887,1.428,0.30626,0.63145,1.465,0.52718,0.35737,1.3687,0.7851,0.18927,1.1637,1.0287,0.14876,0.88158,1.1895,0.22799,0.60072,1.2584,0.40306,0.35495,1.2087,0.62254,0.19301,1.0715,0.85647,0.1314,0.83378,1.0177,0.17776,0.5832,1.0956,0.31117,0.3607,1.0957,0.51037,0.19736,0.99172,0.72617,0.11928,0.79088,0.89569,0.14662,0.56135,0.97399,0.25869,0.34543,0.96398,0.4164,0.19805,0.90238,0.61501,0.1162,0.75149,0.77145,0.12301,0.53954,0.8584,0.21052,0.33448,0.86554,0.35641,0.1934,0.82058,0.53351,0.11143,0.70043,0.67788,0.10478,0.51014,0.73946,0.17183,0.32355,0.79901,0.30849,0.20346,0.77615,0.4495,0.11589,0.64824,0.60072,0.10423,0.50277,0.72549,0.16798,0.32729,0.73506,0.27414,0.16299,0.60862,0.55896
389,0,335.35,173.73,7.3129,44.469,64.027,10.049,13.772,37.748,12.386,4.4464,24.086,13.84,1.4082,15.421,14.207,1.1981,9.1864,13.447,2.2638,4.9029,11.829,3.8117,2.2643,9.7765,5.2509,0.94375,7.4254,6.269,0.62862,5.0907,6.6828,1.0396,3.1261,6.4814,1.8525,1.6421,5.7929,2.7929,0.75133,4.7431,3.5937,0.43458,3.5399,4.1109,0.58009,2.3736,4.2969,1.075,1.372,4.0411,1.711,0.68614,3.474,2.311,0.36169,2.7582,2.8006,0.36942,1.9735,3.0713,0.65192,1.2432,3.0545,1.1038,0.67214,2.7672,1.6,0.34148,2.2905,2.029,0.26686,1.7273,2.3164,0.42132,1.1564,2.4186,0.7459,0.66693,2.2818,1.1388,0.34868,1.973,1.5206,0.2248,1.5467,1.8106,0.29188,1.0973,1.9594,0.5158,0.6738,1.9169,0.82581,0.3656,1.7288,1.1588,0.20695,1.4148,1.44,0.21423,1.0293,1.595,0.35528,0.67724,1.6358,0.60192,0.38877,1.5287,0.88831,0.21081,1.3086,1.1553,0.16751,1.003,1.333,0.2523,0.68723,1.4018,0.43426,0.41174,1.3524,0.67186,0.21887,1.1819,0.90005,0.14143,0.95387,1.088,0.17567,0.68826,1.1886,0.30237,0.44738,1.2084,0.50409,0.24877,1.0984,0.71163,0.13947,0.91532,0.89042,0.13076,0.69944,1.0285,0.21786,0.47713,1.0855,0.38231,0.27224,1.0214,0.57719,0.14627,0.87802,0.74913,0.11076,0.67396,0.86756,0.16019,0.48696,0.95043,0.28732,0.303,0.94233,0.4508,0.16369,0.82718,0.61505,0.10205,0.65089,0.7446,0.12761,0.4831,0.84185,0.22583,0.31463,0.86197,0.36054,0.17947,0.76193,0.48909,0.1026,0.62188,0.65303,0.10857,0.5016,0.75709,0.16944,0.33767,0.77145,0.29666,0.18691,0.75559,0.45719,0.10883,0.63032,0.58136,0.094253,0.41484,0.63897,0.2424
390,0,336.47,173.02,6.9749,45.32,63.723,9.4954,14.449,37.784,11.721,4.8915,24.403,13.185,1.5716,15.938,13.674,1.0825,9.787,13.125,1.9129,5.4689,11.764,3.3051,2.6955,9.9614,4.6924,1.1699,7.8099,5.7694,0.61422,5.5902,6.3352,0.80383,3.6391,6.3392,1.4505,2.0727,5.876,2.3087,1.0202,5.0246,3.1236,0.50148,3.9546,3.7386,0.44163,2.844,4.0916,0.75721,1.8029,4.0406,1.2873,0.99627,3.6641,1.8653,0.50235,3.0974,2.412,0.31859,2.397,2.8101,0.42048,1.6713,2.9714,0.74081,1.0201,2.8725,1.1786,0.54567,2.5577,1.629,0.29465,2.1053,2.0133,0.27097,1.5714,2.2653,0.4451,1.0379,2.3079,0.75236,0.60691,2.1687,1.1222,0.32393,1.8705,1.4752,0.21802,1.4872,1.7479,0.28219,1.0548,1.8694,0.48291,0.66465,1.8512,0.77217,0.3694,1.6821,1.0836,0.20866,1.385,1.338,0.19167,1.0547,1.5201,0.30914,0.71855,1.5766,0.52216,0.43144,1.512,0.78769,0.23547,1.3175,1.0338,0.15867,1.0534,1.2259,0.20067,0.75911,1.3304,0.34335,0.47987,1.3136,0.54301,0.27491,1.2114,0.76502,0.15677,1.0205,0.95862,0.14011,0.79838,1.1131,0.22275,0.54767,1.1599,0.37255,0.32948,1.1114,0.55612,0.18427,0.99557,0.75405,0.12244,0.82379,0.93024,0.15011,0.59458,1.0169,0.25986,0.37987,1.0218,0.41553,0.21345,0.92652,0.57749,0.12738,0.80648,0.74717,0.11381,0.63166,0.87386,0.17489,0.43093,0.9076,0.29565,0.25323,0.85625,0.44571,0.1431,0.77344,0.6115,0.10059,0.63895,0.74748,0.12555,0.46514,0.78106,0.20219,0.28829,0.7771,0.34753,0.17653,0.75944,0.49279,0.11091,0.64205,0.6157,0.10264,0.47927,0.74304,0.17114,0.32805,0.75066,0.2776,0.19295,0.62572,0.4276,0.20067
391,0,337.58,172.3,6.6498,46.17,63.401,8.958,15.136,37.791,11.067,5.3621,24.687,12.526,1.7756,16.427,13.117,1.0162,10.376,12.759,1.6091,6.0476,11.639,2.8311,3.1663,10.081,4.1414,1.46,8.1382,5.2452,0.67751,6.0571,5.9307,0.64512,4.1533,6.1163,1.1084,2.5427,5.8672,1.8521,1.3636,5.2211,2.6402,0.66601,4.3092,3.3105,0.40769,3.2937,3.7932,0.52989,2.2617,3.9263,0.91948,1.3806,3.741,1.4291,0.75224,3.3446,1.9801,0.39456,2.7693,2.4564,0.31088,2.103,2.7605,0.46922,1.4302,2.8382,0.79857,0.86151,2.6991,1.2095,0.4661,2.396,1.629,0.27025,1.9572,1.98,0.27205,1.4474,2.1752,0.44498,0.9675,2.2073,0.73703,0.57329,2.0693,1.0811,0.31514,1.8081,1.4123,0.21035,1.441,1.6541,0.26027,1.044,1.7907,0.43891,0.67644,1.7863,0.70094,0.38813,1.6309,0.9776,0.2174,1.3947,1.239,0.17816,1.0953,1.4255,0.25761,0.77932,1.5179,0.43746,0.4891,1.4755,0.66357,0.27687,1.3339,0.90067,0.16472,1.1099,1.1056,0.16167,0.83602,1.2275,0.25344,0.57707,1.2729,0.4172,0.35403,1.2161,0.6139,0.20402,1.0964,0.82679,0.13593,0.8952,0.99047,0.15575,0.65971,1.0792,0.25211,0.44583,1.1039,0.40887,0.27221,1.0605,0.60615,0.15123,0.91545,0.77999,0.11624,0.71877,0.91265,0.16144,0.50811,0.95706,0.26358,0.33734,0.96501,0.41597,0.20106,0.89797,0.58921,0.11905,0.75274,0.72847,0.11029,0.56338,0.81231,0.17221,0.39224,0.86247,0.29151,0.24685,0.85166,0.43996,0.14561,0.74994,0.55326,0.095826,0.58691,0.66923,0.12113,0.45902,0.77156,0.19601,0.32159,0.77939,0.31007,0.18107,0.7344,0.47593,0.11369,0.63499,0.58289,0.092798,0.48248,0.60535,0.16707,0.47199
392,0,338.69,171.57,6.3374,47.019,63.06,8.4371,15.833,37.769,10.425,5.8571,24.937,11.867,2.0192,16.886,12.54,0.99956,10.948,12.351,1.355,6.6325,11.455,2.3953,3.6705,10.134,3.6068,1.8091,8.4042,4.7063,0.8172,6.481,5.4793,0.56759,4.6544,5.8187,0.83671,3.0371,5.7666,1.44,1.7685,5.3251,2.1638,0.92099,4.5872,2.8473,0.47996,3.6991,3.4182,0.40608,2.7208,3.7056,0.63158,1.8134,3.6992,1.0341,1.0925,3.4806,1.54,0.59096,3.0582,2.0417,0.3332,2.4971,2.4427,0.31659,1.8592,2.6678,0.50209,1.2528,2.6983,0.82119,0.75979,2.5619,1.2141,0.41936,2.2601,1.6034,0.25206,1.834,1.9038,0.26514,1.372,2.0825,0.43056,0.9295,2.1075,0.70004,0.56511,1.9988,1.0182,0.31462,1.7537,1.3159,0.20519,1.4212,1.5609,0.23442,1.0572,1.7026,0.38388,0.70869,1.7055,0.60561,0.42583,1.6072,0.86811,0.24498,1.4138,1.1185,0.17138,1.1518,1.3245,0.21175,0.84952,1.4271,0.34161,0.56814,1.4353,0.53605,0.33879,1.3415,0.75779,0.19247,1.1567,0.95572,0.14097,0.93186,1.1143,0.18235,0.68826,1.1953,0.29719,0.46732,1.2145,0.47332,0.28179,1.1367,0.66656,0.16051,0.97698,0.83381,0.12337,0.78898,0.97126,0.16447,0.59182,1.0665,0.28072,0.38512,1.0648,0.43782,0.22438,0.97639,0.61133,0.13031,0.82638,0.74791,0.10965,0.66561,0.86745,0.15789,0.49551,0.93658,0.26717,0.31877,0.92204,0.40629,0.18077,0.82612,0.54871,0.11003,0.70363,0.68828,0.10675,0.56076,0.79989,0.16272,0.4062,0.8226,0.24927,0.25029,0.76998,0.38161,0.1507,0.73334,0.52824,0.10559,0.63019,0.63708,0.10773,0.46624,0.73681,0.18216,0.33424,0.76297,0.27401,0.19083,0.7042,0.37228,0.094204,0.80569
393,0,339.8,170.83,6.0377,47.867,62.699,7.9334,16.539,37.718,9.7967,6.3753,25.153,11.208,2.3014,17.312,11.945,1.0326,11.5,11.904,1.153,7.2179,11.215,2.0029,4.2015,10.119,3.0967,2.2113,8.6034,4.1635,1.0304,6.8523,4.9918,0.57318,5.129,5.4552,0.64383,3.5398,5.5778,1.0869,2.2194,5.3326,1.7144,1.2553,4.7759,2.3715,0.65484,4.039,2.9873,0.39289,3.153,3.392,0.44233,2.2655,3.542,0.70892,1.4978,3.4946,1.1272,0.89149,3.2386,1.6033,0.48541,2.8158,2.0496,0.29848,2.2624,2.3801,0.32212,1.6746,2.5554,0.51136,1.139,2.5818,0.8232,0.6981,2.4378,1.1896,0.38807,2.1396,1.5354,0.24108,1.7549,1.8148,0.25486,1.3306,1.9784,0.40119,0.92128,2.0229,0.64228,0.57429,1.9293,0.92496,0.32933,1.7145,1.2125,0.20497,1.4239,1.4508,0.20859,1.0917,1.5904,0.31681,0.76293,1.6359,0.50746,0.49118,1.5848,0.74315,0.28851,1.4388,0.98992,0.17963,1.2046,1.1877,0.17155,0.93726,1.3241,0.25549,0.66304,1.373,0.41068,0.4247,1.3244,0.59946,0.24806,1.203,0.79749,0.15359,1.0251,0.96648,0.13967,0.81935,1.1022,0.2056,0.59634,1.1647,0.33449,0.38465,1.134,0.49074,0.23125,1.0477,0.66262,0.14223,0.92026,0.83869,0.12221,0.72935,0.96325,0.17414,0.52541,1.0108,0.28577,0.33974,0.98637,0.41999,0.20578,0.91759,0.57232,0.12962,0.81633,0.72354,0.11011,0.64695,0.82995,0.15075,0.46045,0.86665,0.24287,0.30138,0.86307,0.37198,0.18705,0.81924,0.5208,0.11721,0.71622,0.6292,0.096843,0.5484,0.69735,0.1365,0.41324,0.78308,0.22329,0.29436,0.78586,0.33184,0.17623,0.71941,0.48443,0.1123,0.64257,0.60088,0.094798,0.48527,0.65989,0.13697,0.27459,0.89409
394,0,340.92,170.09,5.7509,48.713,62.322,7.4477,17.253,37.639,9.1833,6.9152,25.333,10.553,2.621,17.705,11.336,1.1152,12.029,11.423,1.0049,7.7981,10.921,1.6589,4.7522,10.036,2.6189,2.6598,8.7317,3.6276,1.3125,7.1627,4.4798,0.66167,5.564,5.036,0.53559,4.0345,5.3074,0.80561,2.6993,5.2431,1.3107,1.6542,4.8667,1.9058,0.92354,4.2952,2.5243,0.49107,3.5325,3.0048,0.36394,2.7065,3.2803,0.47724,1.9376,3.3855,0.77498,1.271,3.295,1.1804,0.75347,3.0289,1.6196,0.41673,2.5975,2.0059,0.27868,2.0786,2.287,0.31761,1.5566,2.4534,0.508,1.0688,2.4657,0.79737,0.6602,2.3183,1.127,0.37661,2.054,1.4485,0.23978,1.7069,1.705,0.23906,1.3173,1.8757,0.35772,0.93764,1.9322,0.56274,0.6064,1.8602,0.8228,0.35727,1.6919,1.0903,0.21727,1.4433,1.314,0.18474,1.1412,1.4733,0.25426,0.84916,1.5604,0.40623,0.57509,1.5557,0.61475,0.35099,1.4441,0.83272,0.20803,1.2634,1.0371,0.15385,1.026,1.1933,0.1874,0.77459,1.2776,0.29137,0.53413,1.2862,0.44604,0.34237,1.2291,0.62297,0.20654,1.1122,0.80739,0.13946,0.94157,0.9667,0.14418,0.72565,1.0579,0.21141,0.52422,1.097,0.32943,0.35315,1.0922,0.49333,0.21261,1.0037,0.66479,0.13046,0.8556,0.80324,0.11756,0.67145,0.89683,0.16295,0.49565,0.94408,0.25664,0.34831,0.96672,0.39112,0.21671,0.89491,0.53574,0.12794,0.76524,0.65795,0.10057,0.61602,0.76085,0.13367,0.47585,0.83868,0.21484,0.33663,0.84832,0.31315,0.21015,0.7642,0.42467,0.12341,0.70386,0.56903,0.099752,0.61046,0.66226,0.11392,0.45896,0.72881,0.19036,0.3259,0.77302,0.28953,0.20245,0.71564,0.38912,0.1114,0.54337,0.65775
395,0,342.03,169.34,5.4769,49.558,61.928,6.9799,17.974,37.53,8.5859,7.4752,25.477,9.9048,2.9768,18.061,10.716,1.2469,12.529,10.91,0.91208,8.3674,10.576,1.3672,5.3151,9.888,2.1809,3.147,8.7866,3.1091,1.6576,7.4054,3.9555,0.83074,5.9475,4.5735,0.5152,4.505,4.9647,0.60631,3.1901,5.0603,0.96964,2.1,4.8555,1.4724,1.2725,4.4542,2.0543,0.69491,3.8366,2.5683,0.40141,3.1067,2.9321,0.35576,2.3788,3.1623,0.51165,1.6978,3.2227,0.81062,1.1126,3.1164,1.1948,0.65931,2.8294,1.5856,0.37659,2.4188,1.9247,0.2634,1.9601,2.1931,0.31011,1.4815,2.34,0.48267,1.0288,2.3433,0.74161,0.65041,2.2211,1.0445,0.38798,1.9929,1.336,0.24327,1.6794,1.5855,0.22005,1.3323,1.7615,0.30453,0.97756,1.8269,0.47806,0.65687,1.7992,0.7059,0.40785,1.6776,0.94538,0.24299,1.4625,1.1625,0.17669,1.2207,1.3475,0.20354,0.94803,1.4679,0.31162,0.67349,1.4934,0.47458,0.43927,1.4398,0.66984,0.26546,1.3029,0.8653,0.16728,1.1158,1.0334,0.1462,0.89103,1.1494,0.19702,0.674,1.2183,0.30496,0.47013,1.2227,0.45582,0.30361,1.1659,0.63085,0.18154,1.0274,0.78416,0.12729,0.86249,0.91287,0.13504,0.69241,1.0212,0.20665,0.50515,1.0648,0.32764,0.3302,1.0354,0.46788,0.20049,0.93822,0.60886,0.12547,0.80955,0.72938,0.10974,0.68122,0.85434,0.14584,0.51986,0.90503,0.22869,0.35249,0.89474,0.33883,0.21739,0.83987,0.46729,0.13904,0.77013,0.60528,0.10184,0.66191,0.7057,0.10901,0.50421,0.73424,0.16053,0.35254,0.7957,0.2601,0.25619,0.79963,0.35982,0.16196,0.72196,0.48654,0.1029,0.64084,0.61341,0.099294,0.50277,0.67793,0.13415,0.31838,0.65584,0.31306
396,0,343.13,168.59,5.2162,50.401,61.517,6.5305,18.701,37.394,8.0058,8.0542,25.586,9.2647,3.3671,18.379,10.09,1.4268,12.997,10.371,0.87535,8.9199,10.185,1.1314,5.883,9.6754,1.7897,3.6645,8.7674,2.6178,2.0586,7.5748,3.4315,1.0761,6.2692,4.0811,0.58336,4.9364,4.5609,0.49616,3.673,4.7914,0.7054,2.5732,4.7425,1.0925,1.6841,4.5078,1.6032,0.99274,4.0466,2.1096,0.55227,3.439,2.5218,0.35328,2.788,2.8421,0.35854,2.1361,3.0279,0.52699,1.5297,3.0697,0.81726,1.0016,2.9339,1.1645,0.60497,2.656,1.5115,0.35531,2.2993,1.834,0.25569,1.8801,2.0784,0.29057,1.44,2.2107,0.43839,1.0192,2.2294,0.66985,0.67441,2.139,0.93697,0.41305,1.9401,1.2077,0.25623,1.6797,1.4521,0.20399,1.3639,1.6217,0.25467,1.0361,1.7212,0.38814,0.73463,1.7373,0.57673,0.47688,1.6434,0.7855,0.29563,1.5039,1.0057,0.19278,1.2992,1.2014,0.1715,1.0486,1.3372,0.22661,0.79089,1.4087,0.34457,0.55252,1.3985,0.50363,0.35748,1.3252,0.68132,0.21799,1.1838,0.84513,0.14765,1.0172,0.99693,0.14222,0.82147,1.1045,0.19727,0.62716,1.171,0.3066,0.42982,1.1518,0.43961,0.278,1.0848,0.58445,0.17461,0.99145,0.74294,0.12492,0.84869,0.88038,0.13057,0.66619,0.96708,0.18925,0.48822,0.98952,0.28681,0.32921,0.96369,0.40061,0.21974,0.92641,0.54802,0.14011,0.82906,0.67079,0.10628,0.67811,0.76371,0.12169,0.5145,0.82073,0.18439,0.3843,0.86302,0.28486,0.26313,0.85707,0.39287,0.16848,0.75853,0.48131,0.10686,0.64691,0.61697,0.10001,0.56811,0.70968,0.12412,0.4366,0.74736,0.19534,0.29601,0.78861,0.30116,0.19495,0.73258,0.40541,0.12335,0.57123,0.50995,0.17441
397,0,344.24,167.83,4.9687,51.241,61.088,6.1,19.433,37.229,7.4439,8.6509,25.658,8.635,3.7904,18.657,9.4596,1.6538,13.43,9.8097,0.89507,9.4502,9.75,0.95448,6.4484,9.4017,1.4513,4.2039,8.6748,2.1636,2.507,7.6669,2.9204,1.3917,6.5202,3.5728,0.73796,5.3149,4.11,0.47912,4.1297,4.4469,0.52915,3.0532,4.533,0.78427,2.1374,4.4532,1.1958,1.3674,4.1503,1.6571,0.80669,3.6812,2.0783,0.47002,3.1346,2.4498,0.32796,2.5495,2.7274,0.3549,1.9661,2.8932,0.52417,1.4088,2.9,0.78804,0.93845,2.7628,1.0961,0.58216,2.532,1.4224,0.35191,2.2105,1.7168,0.24852,1.8335,1.9407,0.26398,1.4247,2.0772,0.38667,1.0504,2.1197,0.57894,0.71748,2.0507,0.81391,0.45925,1.9106,1.0671,0.28213,1.6833,1.2891,0.20215,1.4091,1.476,0.21185,1.1192,1.6076,0.30011,0.827,1.637,0.4421,0.57907,1.6209,0.63053,0.37712,1.5269,0.83482,0.23653,1.3617,1.0241,0.16721,1.1498,1.1804,0.16948,0.918,1.2798,0.23467,0.69046,1.3272,0.35055,0.48001,1.3015,0.49052,0.3173,1.236,0.65407,0.20111,1.1151,0.80725,0.14198,0.97018,0.95459,0.13824,0.77713,1.0417,0.18409,0.5926,1.0849,0.27049,0.42874,1.1015,0.39735,0.28995,1.0656,0.547,0.17812,0.95807,0.68769,0.12084,0.82026,0.79628,0.11471,0.65639,0.8677,0.1526,0.52075,0.93511,0.2358,0.37738,0.94996,0.34115,0.24714,0.89283,0.45825,0.15103,0.79191,0.57154,0.10671,0.69882,0.68914,0.10506,0.58299,0.78034,0.13933,0.4476,0.78237,0.1969,0.30463,0.77899,0.30719,0.21512,0.78719,0.41282,0.14654,0.71264,0.514,0.098694,0.6067,0.64312,0.1051,0.49273,0.69049,0.13944,0.36687,0.64188,0.2384,0.36763
398,0,345.34,167.07,4.7342,52.078,60.642,5.6888,20.169,37.037,6.9015,9.2635,25.693,8.0182,4.245,18.894,8.8294,1.9264,13.825,9.2309,0.97108,9.9532,9.2776,0.83844,7.0037,9.0707,1.171,4.7559,8.5101,1.7553,2.9936,7.6796,2.4344,1.7692,6.6939,3.0634,0.97424,5.6278,3.6274,0.55576,4.5434,4.0404,0.4483,3.5188,4.2369,0.56242,2.6094,4.293,0.85454,1.7973,4.1419,1.2392,1.1482,3.8171,1.6324,0.6975,3.3928,2.0159,0.4224,2.9032,2.3471,0.30977,2.3817,2.6037,0.34439,1.8396,2.7313,0.49693,1.34,2.7271,0.72721,0.91631,2.6289,1.011,0.58609,2.4282,1.3056,0.36253,2.1516,1.5738,0.24529,1.8029,1.7891,0.24184,1.4522,1.9386,0.32563,1.1011,1.9907,0.47931,0.78963,1.979,0.68465,0.52276,1.8679,0.90116,0.33219,1.6915,1.1199,0.21864,1.4692,1.32,0.18458,1.2041,1.4449,0.22313,0.95063,1.5396,0.32682,0.70404,1.5649,0.47639,0.48723,1.517,0.65123,0.31517,1.4004,0.82942,0.20283,1.2382,0.98773,0.15241,1.0479,1.1211,0.16233,0.83471,1.1995,0.22171,0.63988,1.2438,0.32748,0.45777,1.2295,0.45582,0.31369,1.1842,0.61159,0.20087,1.0667,0.7477,0.13642,0.92301,0.86288,0.12294,0.7729,0.96805,0.15856,0.61754,1.0439,0.23927,0.44527,1.0491,0.34922,0.30034,1.0115,0.46757,0.19093,0.91781,0.57784,0.13226,0.83237,0.70205,0.10958,0.71017,0.8066,0.1258,0.56058,0.85693,0.17937,0.40715,0.86312,0.26182,0.28757,0.86393,0.37079,0.19378,0.83171,0.48741,0.13131,0.73941,0.5579,0.09623,0.60259,0.6466,0.10839,0.51469,0.7389,0.14795,0.40867,0.76368,0.21521,0.27726,0.77257,0.32835,0.19402,0.73388,0.41343,0.11585,0.64737,0.46656,0.087885,0.71569
399,0,346.43,166.29,4.5128,52.912,60.179,5.2972,20.909,36.817,6.3795,9.891,25.691,7.4165,4.7287,19.088,8.2029,2.2428,14.178,8.6392,1.1028,10.423,8.7731,0.78477,7.5418,8.6871,0.95323,5.3112,8.2764,1.4008,3.5078,7.6128,1.9854,2.1992,6.7854,2.5678,1.2851,5.865,3.1296,0.72327,4.8981,3.5882,0.46622,3.9495,3.8677,0.43791,3.0766,4.0358,0.59825,2.2576,4.0214,0.88187,1.5547,3.8374,1.2153,1.0191,3.543,1.5742,0.63423,3.1679,1.9198,0.39563,2.7381,2.2288,0.29567,2.2501,2.4455,0.32266,1.7647,2.5533,0.44841,1.3172,2.5779,0.65277,0.92734,2.5038,0.90213,0.61643,2.3478,1.1648,0.3852,2.0941,1.412,0.25948,1.8114,1.6269,0.22211,1.494,1.7713,0.26783,1.183,1.8711,0.38269,0.87583,1.8787,0.54216,0.61596,1.8194,0.73529,0.40696,1.7006,0.94529,0.25908,1.5121,1.117,0.18652,1.3101,1.2823,0.17963,1.0804,1.4023,0.23189,0.84831,1.4672,0.33481,0.62376,1.462,0.47071,0.43351,1.4049,0.62269,0.28554,1.3029,0.78125,0.18563,1.15,0.91665,0.14192,0.98954,1.0374,0.14847,0.8076,1.1171,0.19792,0.6393,1.1768,0.29261,0.4667,1.1677,0.40436,0.31884,1.1138,0.52467,0.21305,1.0382,0.65751,0.14688,0.94055,0.79489,0.11837,0.79047,0.89049,0.1357,0.62888,0.95541,0.18899,0.47186,0.96226,0.26393,0.35162,0.96766,0.36867,0.24697,0.9319,0.48919,0.16167,0.84489,0.59383,0.11051,0.71944,0.68021,0.10244,0.60249,0.7649,0.13178,0.48806,0.83073,0.1909,0.37491,0.82747,0.25344,0.2553,0.77276,0.35206,0.17588,0.76251,0.46163,0.12827,0.69749,0.54787,0.098565,0.58142,0.6536,0.11301,0.49118,0.70901,0.14428,0.3559,0.71418,0.20357,0.19495,0.89763
400,0,347.52,165.51,4.3045,53.743,59.698,4.9254,21.651,36.57,5.8791,10.531,25.652,6.8322,5.2394,19.24,7.5836,2.6012,14.489,8.0389,1.2888,10.856,8.242,0.79419,8.0558,8.2562,0.80134,5.8602,7.9781,1.1072,4.0391,7.4678,1.584,2.6704,6.7922,2.1001,1.6609,6.0191,2.6337,0.97574,5.1801,3.1085,0.58213,4.3266,3.442,0.41673,3.5153,3.6953,0.44104,2.7224,3.796,0.60735,1.9998,3.741,0.85613,1.4118,3.5736,1.1591,0.94631,3.3214,1.4824,0.60469,3.0021,1.8043,0.38277,2.5988,2.0725,0.28403,2.1654,2.2613,0.29262,1.7362,2.3857,0.39363,1.3307,2.427,0.56247,0.97405,2.3936,0.77535,0.6622,2.2522,1.0069,0.43671,2.0672,1.2389,0.28672,1.8244,1.4333,0.21969,1.5625,1.6088,0.22266,1.2679,1.7132,0.28998,0.99057,1.764,0.41081,0.73247,1.7576,0.57521,0.505,1.6726,0.73832,0.34192,1.5606,0.91956,0.23013,1.399,1.0863,0.17349,1.2113,1.2273,0.17318,0.99541,1.3151,0.22162,0.78477,1.3617,0.31021,0.58743,1.365,0.43032,0.41184,1.3085,0.55988,0.2817,1.23,0.69866,0.18895,1.108,0.82444,0.14176,0.98005,0.95107,0.13755,0.81755,1.0344,0.16881,0.64668,1.0751,0.23152,0.49715,1.0946,0.32399,0.36814,1.0942,0.44705,0.24766,1.0306,0.56733,0.16311,0.92545,0.68326,0.11772,0.79691,0.76409,0.10963,0.68075,0.8455,0.13715,0.56355,0.90485,0.19708,0.42585,0.91708,0.27477,0.29674,0.88003,0.3662,0.20171,0.83483,0.47052,0.14013,0.77874,0.58074,0.10607,0.69154,0.64647,0.097104,0.55351,0.6849,0.12308,0.45701,0.7632,0.17625,0.36955,0.77836,0.2422,0.26072,0.75661,0.35024,0.18104,0.74049,0.43984,0.11889,0.64721,0.50751,0.09017,0.4619,0.74634
401,0,348.61,164.73,4.1095,54.573,59.202,4.5734,22.395,36.296,5.4015,11.183,25.577,6.267,5.7751,19.347,6.9747,2.9991,14.753,7.4351,1.5275,11.247,7.6894,0.86654,8.5384,7.7845,0.71773,6.3938,7.6208,0.88021,4.5763,7.2482,1.2397,3.1709,6.7145,1.6734,2.0901,6.085,2.1567,1.3042,5.3787,2.6204,0.79113,4.6333,2.9798,0.49981,3.9032,3.2895,0.39147,3.1647,3.4796,0.43251,2.4549,3.5342,0.58002,1.847,3.4826,0.8029,1.3335,3.3509,1.0728,0.91828,3.1495,1.3704,0.59705,2.8503,1.6512,0.38519,2.4974,1.8842,0.27813,2.1226,2.0761,0.26686,1.7432,2.208,0.33384,1.3844,2.2819,0.46385,1.0337,2.2521,0.63904,0.74415,2.176,0.84202,0.50798,2.0324,1.0397,0.34403,1.8542,1.2441,0.23711,1.6174,1.4065,0.19922,1.373,1.5378,0.22138,1.1186,1.6266,0.30024,0.86087,1.6449,0.4072,0.64824,1.6347,0.55099,0.4641,1.5692,0.70845,0.31841,1.4672,0.8708,0.21658,1.3125,1.0068,0.16361,1.1397,1.1232,0.15771,0.95259,1.212,0.19497,0.75808,1.2513,0.26415,0.58732,1.2674,0.36161,0.43271,1.2363,0.47281,0.31086,1.1906,0.60464,0.21441,1.0972,0.72722,0.14884,0.96772,0.82526,0.12325,0.83783,0.91442,0.13311,0.71082,1.0001,0.18014,0.55949,1.0385,0.25306,0.41649,1.0269,0.34663,0.29392,0.98035,0.43783,0.2052,0.92457,0.53922,0.14807,0.86489,0.64572,0.11389,0.75021,0.73074,0.10722,0.61532,0.78231,0.13231,0.49194,0.82477,0.18558,0.38999,0.85934,0.26125,0.29465,0.84898,0.33072,0.20596,0.7651,0.40626,0.13673,0.73231,0.51626,0.11021,0.67764,0.58561,0.097289,0.56759,0.65638,0.11865,0.47454,0.72722,0.16005,0.35937,0.73182,0.21223,0.22877,0.64592,0.40169
402,0,349.69,163.93,3.928,55.398,58.691,4.2423,23.14,35.994,4.9478,11.845,25.465,5.7233,6.3336,19.411,6.3795,3.4341,14.969,6.8327,1.8167,11.593,7.1215,1.0009,8.9834,7.2794,0.70377,6.9033,7.2102,0.72443,5.1083,6.9589,0.96082,3.6879,6.5544,1.3004,2.5596,6.0603,1.7149,1.6966,5.4866,2.1433,1.0846,4.8561,2.5025,0.68317,4.2212,2.8395,0.45222,3.5591,3.0909,0.3682,2.8905,3.2308,0.40621,2.2929,3.2769,0.53358,1.7646,3.2541,0.72636,1.3084,3.1668,0.96872,0.9175,2.9789,1.2259,0.61517,2.724,1.4654,0.40661,2.4292,1.6876,0.28871,2.1104,1.8764,0.24808,1.789,2.0292,0.27706,1.4423,2.094,0.36814,1.1308,2.1192,0.50518,0.84655,2.08,0.66391,0.61714,2.0014,0.84949,0.42313,1.8519,1.024,0.28956,1.6785,1.1919,0.21077,1.4744,1.3394,0.18781,1.2378,1.4359,0.20955,1.0245,1.5124,0.27778,0.81604,1.5425,0.37824,0.62392,1.539,0.50655,0.45162,1.4746,0.63627,0.31567,1.3803,0.77005,0.21758,1.2534,0.89813,0.16015,1.0975,0.99948,0.14127,0.9414,1.087,0.15983,0.78194,1.1402,0.20771,0.63418,1.1811,0.28738,0.48947,1.1811,0.38473,0.35354,1.133,0.48169,0.25139,1.0703,0.58617,0.17974,1.0024,0.70638,0.13226,0.89064,0.80994,0.11645,0.75809,0.8774,0.1332,0.61801,0.91739,0.17213,0.49464,0.93853,0.23241,0.39495,0.96602,0.31548,0.29185,0.92841,0.40583,0.20001,0.85654,0.49125,0.13598,0.77558,0.57926,0.10822,0.70572,0.67263,0.10174,0.61991,0.73178,0.11445,0.49828,0.72983,0.15007,0.38258,0.78688,0.21642,0.3164,0.80472,0.2758,0.23194,0.76508,0.36461,0.15454,0.74322,0.46287,0.11226,0.65496,0.53467,0.092766,0.4946,0.57968,0.1792
403,0,350.77,163.13,3.7597,56.218,58.164,3.9325,23.883,35.666,4.5188,12.515,25.317,5.2028,6.9122,19.43,5.8011,3.903,15.135,6.2369,2.1539,11.89,6.5446,1.1957,9.3848,6.7479,0.7597,7.3802,6.754,0.64283,5.6234,6.6061,0.75425,4.2082,6.3157,0.99182,3.055,5.9461,1.3232,2.1388,5.4998,1.6964,1.4502,4.9851,2.0317,0.95789,4.4532,2.3691,0.61994,3.8832,2.6528,0.41845,3.2781,2.8512,0.34675,2.717,2.9719,0.37205,2.2048,3.0389,0.47299,1.7401,3.0525,0.63761,1.3127,2.9717,0.84084,0.94908,2.8201,1.0526,0.66297,2.619,1.2688,0.45636,2.3839,1.4772,0.31722,2.1302,1.6724,0.24306,1.8252,1.8028,0.23808,1.5327,1.9066,0.28694,1.2421,1.9584,0.37585,0.98698,1.9754,0.50379,0.74297,1.9223,0.64673,0.54146,1.8396,0.8045,0.38149,1.7161,0.96459,0.26556,1.5419,1.0987,0.19659,1.3713,1.2266,0.17491,1.1876,1.3264,0.1914,0.99984,1.4052,0.24587,0.80529,1.4307,0.32254,0.6281,1.4264,0.42155,0.4692,1.3848,0.53496,0.33846,1.3054,0.64684,0.2377,1.208,0.75922,0.17332,1.0963,0.85876,0.13889,0.97606,0.95569,0.13659,0.8422,1.032,0.16159,0.6892,1.0659,0.20611,0.55473,1.082,0.27062,0.44075,1.0961,0.36263,0.32823,1.0678,0.46597,0.23093,1.0023,0.55917,0.16197,0.90705,0.644,0.12072,0.80845,0.71436,0.10895,0.72797,0.80487,0.11927,0.61893,0.84719,0.15129,0.49268,0.86166,0.20036,0.3748,0.85954,0.26713,0.29218,0.86533,0.35118,0.21687,0.84576,0.42582,0.1581,0.75487,0.47435,0.11226,0.6707,0.57793,0.10016,0.63066,0.64843,0.10049,0.53567,0.68953,0.12519,0.42781,0.75784,0.17505,0.33743,0.74667,0.23037,0.25619,0.6479,0.32342,0.28433
404,0,351.85,162.33,3.6047,57.034,57.622,3.6439,24.627,35.312,4.1155,13.192,25.134,4.7075,7.5087,19.403,5.2432,4.403,15.251,5.6524,2.5359,12.135,5.9652,1.4484,9.7373,6.1976,0.88456,7.8159,6.2609,0.63692,6.111,6.198,0.62495,4.7186,6.0051,0.7566,3.561,5.7465,0.995,2.6151,5.4174,1.2975,1.8728,5.015,1.5891,1.3107,4.5874,1.9031,0.88538,4.1183,2.1918,0.58022,3.5927,2.4212,0.40585,3.0888,2.5903,0.3309,2.6186,2.7234,0.3346,2.1749,2.8167,0.40865,1.7436,2.8296,0.53654,1.3508,2.7747,0.69328,1.0169,2.6691,0.87186,0.74838,2.5274,1.0646,0.53171,2.3591,1.2638,0.36702,2.1234,1.4245,0.2699,1.883,1.5743,0.22525,1.6244,1.69,0.22917,1.3831,1.781,0.27583,1.1316,1.814,0.35487,0.90027,1.8203,0.46314,0.69418,1.7867,0.5922,0.51442,1.6971,0.71934,0.3717,1.5968,0.85438,0.2705,1.4749,0.98254,0.2021,1.3352,1.1059,0.16849,1.1676,1.1945,0.16663,0.99864,1.2625,0.19567,0.82604,1.3005,0.25153,0.66561,1.3058,0.32471,0.51696,1.2846,0.41191,0.3969,1.2494,0.50687,0.29491,1.1928,0.61041,0.2176,1.1178,0.71619,0.1586,1.0023,0.79743,0.12826,0.88869,0.86741,0.12235,0.78645,0.94485,0.14432,0.6668,0.99816,0.18909,0.53516,1.0164,0.24742,0.41689,0.99801,0.31638,0.31345,0.96292,0.385,0.24297,0.94497,0.48038,0.17904,0.88938,0.55825,0.13069,0.79475,0.62734,0.10304,0.68809,0.68672,0.10308,0.6094,0.75666,0.12341,0.52409,0.80836,0.15549,0.42926,0.78336,0.19211,0.32168,0.77827,0.26868,0.25929,0.80259,0.33448,0.20187,0.75938,0.40353,0.13817,0.70783,0.50587,0.1116,0.63966,0.55414,0.088436,0.55657,0.55008,0.11007,0.62256
405,0,352.93,161.52,3.463,57.846,57.066,3.3765,25.368,34.933,3.7386,13.874,24.915,4.2393,8.1208,19.332,4.7092,4.9313,15.315,5.0837,2.9593,12.326,5.39,1.756,10.037,5.6361,1.0764,8.2029,5.7397,0.70681,6.5611,5.7434,0.57598,5.2059,5.6313,0.60148,4.0622,5.4674,0.74157,3.1083,5.2426,0.96251,2.3345,4.944,1.1954,1.7246,4.6167,1.4659,1.2339,4.2509,1.7354,0.84338,3.8141,1.9695,0.57935,3.3815,2.1611,0.41344,2.9726,2.3336,0.32316,2.574,2.4814,0.30365,2.1677,2.5666,0.34489,1.7771,2.593,0.42846,1.4265,2.5729,0.54643,1.1274,2.5221,0.69433,0.8618,2.443,0.86336,0.63036,2.2911,1.0189,0.45841,2.1236,1.1788,0.33089,1.9254,1.3236,0.25114,1.7302,1.4564,0.21101,1.51,1.5496,0.21039,1.2881,1.6251,0.24514,1.0766,1.6697,0.31169,0.87344,1.6645,0.39438,0.68953,1.6415,0.49601,0.53821,1.5975,0.60883,0.40726,1.5309,0.73105,0.29817,1.4258,0.84075,0.21875,1.3061,0.94329,0.16877,1.1655,1.0302,0.14847,1.0235,1.0984,0.1531,0.87339,1.1417,0.18065,0.74211,1.1796,0.22801,0.61119,1.1932,0.29251,0.49542,1.1953,0.37441,0.3772,1.1494,0.45222,0.28478,1.094,0.53028,0.21404,1.045,0.62467,0.16285,0.97303,0.71817,0.12616,0.86594,0.7927,0.11376,0.75578,0.83959,0.12165,0.63883,0.86757,0.1456,0.55423,0.91423,0.19178,0.45768,0.93329,0.2453,0.35722,0.90952,0.30777,0.26393,0.86494,0.37478,0.19988,0.83923,0.45609,0.15114,0.80284,0.53477,0.11932,0.7267,0.56247,0.096749,0.61816,0.62213,0.10066,0.56846,0.69519,0.11548,0.49747,0.71959,0.14395,0.39261,0.75834,0.20234,0.32716,0.75658,0.2461,0.2348,0.72535,0.28947,0.13358,0.88466
406,0,354,160.7,3.3348,58.652,56.497,3.1307,26.106,34.53,3.3889,14.558,24.661,3.8001,8.7452,19.217,4.2019,5.4837,15.328,4.5356,3.4203,12.459,4.8257,2.1152,10.278,5.0715,1.3322,8.5351,5.2,0.85125,6.964,5.2525,0.60851,5.6577,5.2045,0.53105,4.5433,5.1176,0.57156,3.6005,4.9823,0.70477,2.8164,4.7755,0.86851,2.1796,4.5399,1.0805,1.6461,4.273,1.311,1.1915,3.928,1.5267,0.85515,3.5737,1.7163,0.61327,3.2383,1.9021,0.43957,2.9016,2.0774,0.33261,2.5434,2.2096,0.28594,2.1819,2.2954,0.28848,1.8437,2.3426,0.33308,1.5448,2.3689,0.41671,1.2617,2.3702,0.52955,0.99356,2.3022,0.64997,0.77314,2.2148,0.78707,0.58549,2.0914,0.9258,0.4376,1.9618,1.0647,0.32226,1.8009,1.1842,0.24399,1.621,1.2972,0.1998,1.4405,1.3927,0.19055,1.2548,1.4525,0.20653,1.0676,1.4936,0.248,0.90465,1.5212,0.31159,0.74742,1.5295,0.39323,0.5953,1.5,0.48123,0.4621,1.4498,0.57496,0.34988,1.3708,0.66845,0.26234,1.2829,0.75935,0.19595,1.1722,0.83433,0.15568,1.0722,0.91511,0.13597,0.95678,0.97712,0.13748,0.8499,1.0405,0.15861,0.71878,1.0633,0.19051,0.60197,1.0724,0.23368,0.50077,1.088,0.29672,0.40857,1.0886,0.37442,0.31055,1.0456,0.45285,0.23166,0.98971,0.52122,0.17114,0.90855,0.57833,0.13796,0.856,0.65446,0.11612,0.78198,0.72314,0.10729,0.68513,0.76244,0.11312,0.57589,0.7864,0.13598,0.49089,0.82194,0.17484,0.41466,0.85301,0.2236,0.34403,0.82985,0.25781,0.26034,0.77499,0.32292,0.20516,0.78381,0.39402,0.16752,0.74704,0.44899,0.12575,0.67565,0.53667,0.10633,0.63596,0.58671,0.092401,0.54001,0.6117,0.10156,0.37235,0.82984
407,0,355.07,159.88,3.2203,59.452,55.913,2.907,26.841,34.104,3.067,15.243,24.374,3.3912,9.3797,19.058,3.7243,6.0571,15.289,4.0125,3.9147,12.536,4.2776,2.5215,10.459,4.5124,1.6482,8.8072,4.6514,1.0674,7.3114,4.7369,0.72186,6.0626,4.7355,0.54728,4.9896,4.7092,0.49068,4.0739,4.6465,0.53451,3.2979,4.5169,0.62362,2.6538,4.3611,0.76741,2.0996,4.1838,0.94361,1.6029,3.927,1.1222,1.2139,3.6514,1.2895,0.91479,3.3942,1.4651,0.67378,3.1285,1.6422,0.4928,2.834,1.7947,0.36579,2.5216,1.9146,0.28931,2.2192,2.0059,0.25839,1.9468,2.0879,0.26934,1.6756,2.1509,0.31139,1.4021,2.1553,0.37606,1.163,2.1416,0.46572,0.94478,2.0931,0.56912,0.75384,2.0337,0.68235,0.58749,1.9451,0.79358,0.44852,1.8265,0.90928,0.33733,1.7019,1.0209,0.25797,1.5652,1.114,0.20365,1.4078,1.1922,0.17716,1.2692,1.2674,0.17553,1.1239,1.3313,0.194,0.96907,1.367,0.22985,0.81837,1.3828,0.28006,0.67778,1.3713,0.3417,0.5527,1.3503,0.41289,0.43737,1.3005,0.48043,0.34681,1.2566,0.56212,0.26843,1.1887,0.63536,0.21137,1.1277,0.72164,0.16477,1.0292,0.78331,0.13376,0.93066,0.8344,0.12094,0.84195,0.89395,0.12618,0.75605,0.95374,0.14693,0.64465,0.97778,0.18144,0.53621,0.98839,0.22231,0.43649,0.96651,0.26448,0.36663,0.96717,0.32349,0.29989,0.95043,0.39088,0.23186,0.90333,0.44933,0.17129,0.83138,0.50546,0.13272,0.77581,0.56957,0.11073,0.72681,0.63854,0.10075,0.6648,0.6625,0.097522,0.559,0.67208,0.11214,0.50073,0.73548,0.13914,0.44872,0.7477,0.16951,0.36412,0.75055,0.22988,0.2998,0.77185,0.27756,0.22767,0.73376,0.31737,0.15623,0.60884,0.50742
408,0,356.14,159.05,3.1192,60.245,55.315,2.7056,27.572,33.654,2.7735,15.929,24.054,3.014,10.022,18.856,3.2789,6.6483,15.197,3.5185,4.4381,12.553,3.7519,2.9696,10.577,3.9664,2.0195,9.014,4.104,1.3509,7.5961,4.2079,0.91331,6.41,4.2374,0.6496,5.3876,4.2552,0.50173,4.5113,4.2475,0.45852,3.7587,4.1796,0.47203,3.1247,4.0889,0.54304,2.5695,3.9883,0.65515,2.0521,3.8112,0.78345,1.6305,3.6093,0.91285,1.2946,3.4278,1.0591,1.0057,3.2342,1.216,0.76905,3.0104,1.3642,0.57614,2.7593,1.4932,0.43092,2.5086,1.6038,0.33181,2.2822,1.7159,0.27225,2.0463,1.8162,0.24092,1.7947,1.8729,0.24043,1.5652,1.9157,0.26945,1.3465,1.9299,0.31857,1.141,1.9323,0.38381,0.95389,1.9134,0.45908,0.78061,1.8602,0.54718,0.62665,1.8007,0.64165,0.49781,1.7285,0.73351,0.3866,1.622,0.81686,0.3026,1.5317,0.90694,0.23948,1.4275,0.99458,0.19329,1.3053,1.0677,0.16614,1.173,1.1268,0.15666,1.0416,1.1667,0.16401,0.91633,1.2013,0.18612,0.78743,1.2096,0.21607,0.67957,1.2222,0.26247,0.57143,1.2109,0.31148,0.4827,1.2087,0.37849,0.39035,1.1681,0.43761,0.3084,1.1161,0.49359,0.24659,1.0701,0.55947,0.19882,1.0281,0.63818,0.15469,0.95157,0.69878,0.12602,0.85985,0.75244,0.11174,0.76586,0.77928,0.10973,0.69612,0.82119,0.12184,0.63052,0.8584,0.14539,0.5396,0.87151,0.17375,0.44389,0.86043,0.21105,0.36723,0.85859,0.25761,0.30886,0.86583,0.31331,0.25548,0.84634,0.34863,0.20172,0.7665,0.38829,0.15274,0.75662,0.46168,0.13354,0.73295,0.49901,0.11003,0.66171,0.55475,0.097263,0.61787,0.61779,0.097499,0.53347,0.64451,0.10562,0.40438,0.62803,0.21576
409,0,357.2,158.21,3.0314,61.033,54.705,2.5265,28.297,33.182,2.5089,16.612,23.701,2.6702,10.67,18.611,2.8683,7.253,15.055,3.0577,4.9856,12.513,3.2546,3.4545,10.63,3.4412,2.44,9.152,3.5679,1.6964,7.8121,3.6769,1.1782,6.6914,3.724,0.83513,5.7254,3.7695,0.60436,4.8972,3.8007,0.47991,4.1796,3.7782,0.42067,3.5693,3.7371,0.41917,3.0297,3.6978,0.46301,2.5112,3.5881,0.53304,2.0758,3.4502,0.61452,1.723,3.3361,0.71801,1.4066,3.2093,0.83804,1.1349,3.0555,0.96189,0.89494,2.8697,1.0779,0.69712,2.678,1.185,0.54427,2.5079,1.3021,0.42511,2.3222,1.414,0.32852,2.1123,1.4981,0.26446,1.9145,1.5746,0.23158,1.7206,1.6309,0.21967,1.5269,1.6771,0.22729,1.3486,1.7122,0.25025,1.1699,1.7146,0.2911,1.0025,1.7137,0.3443,0.85265,1.7045,0.40579,0.70886,1.6542,0.46673,0.59058,1.62,0.54046,0.48525,1.5703,0.61868,0.39133,1.5012,0.6954,0.31022,1.4118,0.76571,0.24574,1.3181,0.82751,0.19742,1.224,0.88959,0.16219,1.1159,0.93374,0.14285,1.0243,0.98258,0.13674,0.92138,1.0142,0.1416,0.83581,1.0577,0.16159,0.73507,1.0729,0.18442,0.63338,1.0709,0.21252,0.54989,1.0734,0.25067,0.47808,1.0859,0.305,0.3938,1.0684,0.35832,0.31687,1.0242,0.41325,0.25189,0.97102,0.45524,0.20463,0.93125,0.50559,0.17178,0.9049,0.5629,0.14096,0.83463,0.61024,0.11486,0.75144,0.64364,0.10121,0.67988,0.68242,0.10286,0.63008,0.73288,0.11105,0.57551,0.75554,0.12083,0.49226,0.72571,0.14063,0.4136,0.77278,0.17832,0.38186,0.79143,0.20302,0.31913,0.77194,0.25175,0.25121,0.78936,0.3066,0.20251,0.74191,0.35119,0.16608,0.62186,0.41252,0.22667
410,0,358.26,157.37,2.9572,61.815,54.081,2.3696,29.015,32.689,2.2738,17.292,23.318,2.3607,11.319,18.326,2.4948,7.867,14.863,2.6341,5.5525,12.414,2.7908,3.9702,10.618,2.9448,2.9033,9.219,3.0529,2.0971,7.9548,3.1562,1.5101,6.8994,3.2092,1.0985,5.9924,3.2683,0.7951,5.2177,3.3228,0.59787,4.5431,3.3305,0.472,3.966,3.3236,0.40226,3.4548,3.3288,0.37862,2.9515,3.2721,0.38787,2.5189,3.1858,0.41717,2.1667,3.1267,0.47037,1.8416,3.0563,0.54341,1.5556,2.9647,0.62849,1.2888,2.8409,0.71502,1.0573,2.7073,0.80015,0.86924,2.5949,0.90105,0.70725,2.4646,1.0018,0.56139,2.3072,1.089,0.4443,2.1542,1.1751,0.35849,2.0021,1.2495,0.29036,1.8394,1.3167,0.24331,1.6929,1.3824,0.2105,1.5336,1.4214,0.19771,1.3798,1.4612,0.19899,1.2373,1.4994,0.21276,1.0883,1.4963,0.23449,0.96347,1.5097,0.27059,0.84279,1.5106,0.31477,0.72863,1.4967,0.36603,0.61657,1.4579,0.41767,0.51775,1.4138,0.47035,0.43031,1.3666,0.52768,0.34998,1.3004,0.5773,0.28897,1.2464,0.63251,0.2356,1.1755,0.67974,0.19704,1.1201,0.73992,0.16622,1.0455,0.78651,0.13977,0.95796,0.81642,0.12526,0.88419,0.8503,0.12081,0.82334,0.8999,0.12632,0.73914,0.93316,0.1393,0.65031,0.93897,0.16002,0.56353,0.93484,0.18156,0.49362,0.93262,0.20959,0.44316,0.9545,0.24768,0.3803,0.92931,0.28746,0.31103,0.89138,0.3253,0.24985,0.85791,0.36844,0.21293,0.84852,0.42244,0.17707,0.82861,0.45887,0.14813,0.75133,0.46759,0.11853,0.69324,0.53661,0.10869,0.6866,0.57708,0.09988,0.62554,0.60361,0.094879,0.56198,0.66791,0.10614,0.5009,0.67019,0.11352,0.44502,0.61204,0.15815,0.53149
411,0,359.32,156.52,2.8965,62.59,53.444,2.2353,29.725,32.174,2.0689,17.966,22.905,2.0869,11.968,18.001,2.1606,8.487,14.622,2.251,6.1339,12.258,2.3659,4.5103,10.541,2.4842,3.4022,9.2142,2.5681,2.545,8.021,2.6578,1.9013,7.0286,2.707,1.4322,6.1802,2.7679,1.0674,5.4616,2.8321,0.80775,4.834,2.856,0.62365,4.2957,2.8691,0.49317,3.8213,2.9027,0.40701,3.3456,2.8836,0.35767,2.9286,2.8349,0.33568,2.5911,2.8165,0.33687,2.2733,2.7888,0.35927,1.991,2.7473,0.39781,1.7166,2.6757,0.44472,1.4702,2.5931,0.4961,1.2661,2.5319,0.56576,1.0805,2.4539,0.63848,0.90539,2.3502,0.70865,0.75164,2.2455,0.78338,0.6287,2.1422,0.85339,0.51779,2.0204,0.91956,0.42877,1.9182,0.99124,0.34816,1.7943,1.0442,0.28777,1.6731,1.1013,0.24008,1.5591,1.1633,0.20279,1.4284,1.1892,0.18163,1.3206,1.2314,0.17285,1.2103,1.2661,0.17257,1.104,1.2932,0.18199,0.98836,1.2966,0.19649,0.8822,1.2963,0.21789,0.78124,1.2934,0.2463,0.68067,1.2722,0.2753,0.59841,1.2593,0.31076,0.51941,1.2303,0.34621,0.4545,1.2144,0.39313,0.39043,1.1834,0.43834,0.32416,1.1316,0.47239,0.27342,1.0878,0.51022,0.2344,1.0608,0.56498,0.19452,1.0099,0.61759,0.15943,0.94505,0.65104,0.13389,0.87071,0.67803,0.1165,0.80753,0.69946,0.11071,0.77136,0.74898,0.10855,0.71284,0.76352,0.11076,0.63457,0.77173,0.11713,0.55682,0.78025,0.13255,0.51139,0.81062,0.15505,0.46401,0.83097,0.17399,0.41017,0.78478,0.18752,0.33894,0.77542,0.23267,0.30774,0.80509,0.2624,0.27313,0.77795,0.29607,0.21532,0.7672,0.35713,0.18902,0.73328,0.38127,0.142,0.69305,0.38408,0.096276,0.84973
412,0,360.37,155.67,2.8496,63.357,52.794,2.124,30.425,31.638,1.8947,18.634,22.465,1.8498,12.613,17.639,1.8676,9.1085,14.334,1.9114,6.7243,12.047,1.9846,5.0684,10.399,2.0661,3.9287,9.1379,2.1224,3.0313,8.0093,2.1927,2.3423,7.076,2.231,1.8265,6.2829,2.2845,1.4119,5.6201,2.347,1.1011,5.04,2.3755,0.8686,4.5426,2.3967,0.68708,4.1094,2.4439,0.54651,3.6691,2.4476,0.4445,3.2764,2.4231,0.37611,2.9629,2.4304,0.3286,2.6645,2.4306,0.30251,2.3996,2.4244,0.29328,2.1336,2.3921,0.29711,1.8883,2.3486,0.30983,1.6854,2.327,0.34042,1.4941,2.2916,0.37599,1.3102,2.2347,0.41565,1.138,2.1738,0.46442,0.99633,2.1162,0.51314,0.86046,2.036,0.56148,0.74757,1.9794,0.61823,0.63467,1.8965,0.66482,0.54131,1.8162,0.71726,0.45792,1.741,0.77844,0.37839,1.6424,0.81274,0.32212,1.5658,0.86136,0.27453,1.483,0.90734,0.23405,1.4045,0.953,0.2005,1.3079,0.97973,0.17454,1.2177,1.0054,0.15698,1.1275,1.0303,0.14707,1.0331,1.0416,0.14204,0.95237,1.0579,0.14487,0.87417,1.0633,0.15167,0.80578,1.0786,0.16729,0.73588,1.0876,0.18556,0.65328,1.0736,0.20087,0.58644,1.0622,0.21985,0.53502,1.0709,0.25208,0.4743,1.0642,0.28914,0.40804,1.0409,0.31894,0.3494,1.0001,0.34723,0.29762,0.96253,0.37001,0.2682,0.95717,0.41463,0.23204,0.92942,0.44265,0.19375,0.87481,0.47139,0.15752,0.81557,0.49971,0.13687,0.79063,0.54319,0.12074,0.76595,0.58075,0.10986,0.71256,0.56771,0.097471,0.63315,0.59673,0.098365,0.61853,0.64297,0.1006,0.5819,0.65147,0.10393,0.51238,0.69338,0.12215,0.48368,0.69794,0.12832,0.41151,0.68839,0.14387,0.28275,0.88895
413,0,361.43,154.81,2.8161,64.117,52.132,2.0356,31.117,31.082,1.7513,19.293,21.997,1.6499,13.253,17.24,1.6173,9.7278,14.002,1.6178,7.3181,11.782,1.6512,5.6377,10.195,1.6965,4.4749,8.9906,1.7243,3.5468,7.9203,1.7714,2.8222,7.0398,1.7944,2.2702,6.2975,1.8338,1.8168,5.6872,1.886,1.4662,5.1523,1.9106,1.1957,4.6947,1.9303,0.97382,4.3034,1.9784,0.78875,3.9018,1.9924,0.64249,3.538,1.9805,0.53534,3.2534,1.9998,0.44625,2.9814,2.0137,0.37836,2.7425,2.0276,0.32552,2.496,2.0205,0.28853,2.2639,2.0028,0.2639,2.0746,2.0065,0.25474,1.8924,2.0005,0.25177,1.7167,1.9781,0.255,1.5421,1.9508,0.27104,1.399,1.9289,0.28912,1.2559,1.8835,0.31071,1.1376,1.8645,0.33918,1.0104,1.8187,0.36546,0.9021,1.7765,0.39764,0.80119,1.7393,0.43909,0.69569,1.676,0.46451,0.6188,1.6331,0.50127,0.54714,1.5835,0.53865,0.48103,1.54,0.58023,0.41586,1.4744,0.60932,0.35896,1.4127,0.63951,0.30859,1.3482,0.67084,0.26582,1.2781,0.69468,0.22786,1.2148,0.72073,0.20058,1.1574,0.74245,0.17654,1.1033,0.7704,0.16002,1.051,0.80068,0.14225,0.97652,0.81107,0.12967,0.915,0.81993,0.12156,0.87334,0.84866,0.12074,0.82102,0.87389,0.12185,0.75174,0.88588,0.12538,0.68632,0.87876,0.13142,0.62009,0.86799,0.13948,0.58765,0.88788,0.15661,0.54142,0.89391,0.17084,0.48295,0.87551,0.18791,0.41953,0.85208,0.20716,0.37837,0.85648,0.23416,0.34403,0.86608,0.25975,0.31333,0.83106,0.26275,0.26562,0.77604,0.29529,0.23875,0.79613,0.32932,0.2218,0.77542,0.34981,0.18628,0.7377,0.40291,0.16365,0.73624,0.42559,0.13313,0.68362,0.43534,0.10845,0.54742,0.61111
414,0,362.48,153.95,2.7959,64.868,51.458,1.9699,31.801,30.509,1.6389,19.941,21.503,1.488,13.884,16.808,1.4112,10.342,13.627,1.3727,7.9099,11.467,1.3694,6.2111,9.9318,1.3807,5.0321,8.7748,1.381,4.0816,7.7558,1.4032,3.3298,6.9211,1.409,2.7503,6.224,1.43,2.2685,5.66,1.4666,1.8884,5.1662,1.4815,1.5899,4.7448,1.493,1.3383,4.3925,1.533,1.1192,4.0291,1.5474,0.9383,3.6954,1.539,0.80143,3.44,1.5593,0.68011,3.1964,1.5754,0.57992,2.9868,1.5962,0.4913,2.766,1.601,0.41991,2.5541,1.5966,0.3639,2.3854,1.6116,0.32005,2.2214,1.6208,0.2836,2.0652,1.6191,0.25151,1.9003,1.6125,0.2354,1.7684,1.6129,0.22127,1.6322,1.5913,0.21506,1.5228,1.5966,0.21104,1.3971,1.5776,0.21108,1.2903,1.5633,0.2162,1.1891,1.5545,0.22841,1.0755,1.5207,0.23482,0.99322,1.5045,0.2498,0.91442,1.4829,0.26677,0.84076,1.4697,0.28867,0.76123,1.435,0.30443,0.68939,1.4021,0.32231,0.6206,1.3661,0.34281,0.55972,1.3255,0.36074,0.50037,1.2849,0.37944,0.45588,1.2553,0.39878,0.41039,1.222,0.42126,0.37442,1.1975,0.45017,0.32789,1.1459,0.46554,0.29215,1.1022,0.47814,0.2635,1.0812,0.50594,0.23782,1.0555,0.53855,0.20447,1.0061,0.56409,0.17681,0.95686,0.575,0.15377,0.8972,0.57927,0.14435,0.8774,0.60554,0.13329,0.84435,0.62861,0.12074,0.79219,0.63632,0.10759,0.7288,0.64164,0.10165,0.69077,0.66333,0.1006,0.66653,0.69234,0.10105,0.63505,0.67795,0.09822,0.56461,0.65839,0.10402,0.54432,0.70055,0.11402,0.52847,0.69653,0.1202,0.47478,0.70296,0.14137,0.44634,0.72909,0.15273,0.3917,0.71774,0.16021,0.30986,0.64903,0.27432
415,0,363.52,153.08,2.7893,65.611,50.774,1.9269,32.474,29.919,1.558,20.577,20.985,1.3647,14.504,16.342,1.2503,10.945,13.212,1.1782,8.4944,11.104,1.1423,6.782,9.6122,1.1232,5.5916,8.4944,1.0985,4.625,7.5188,1.0966,3.8532,6.7232,1.0849,3.2529,6.0644,1.0864,2.7515,5.5398,1.1049,2.3511,5.0813,1.107,2.0329,4.6907,1.107,1.7612,4.3714,1.1334,1.5182,4.0431,1.1415,1.3122,3.7373,1.1307,1.1544,3.508,1.1445,1.0107,3.291,1.1547,0.8886,3.1094,1.1726,0.7739,2.9152,1.1791,0.67669,2.7255,1.1779,0.59772,2.5788,1.1929,0.52786,2.4365,1.2053,0.46705,2.3045,1.2113,0.40588,2.1561,1.2134,0.36347,2.0415,1.223,0.32171,1.9207,1.2138,0.29285,1.8281,1.2288,0.26007,1.7146,1.2242,0.23529,1.6199,1.2247,0.2149,1.5303,1.2308,0.19809,1.423,1.2158,0.18328,1.3464,1.2144,0.17592,1.2737,1.21,0.17049,1.2071,1.2147,0.16729,1.1292,1.2021,0.16303,1.0577,1.1896,0.16097,0.98572,1.1748,0.16256,0.9227,1.1581,0.16404,0.85654,1.1355,0.16715,0.80984,1.1284,0.17246,0.75645,1.112,0.18008,0.7178,1.111,0.19214,0.65878,1.0839,0.19753,0.6119,1.0588,0.20196,0.57607,1.0553,0.21513,0.54352,1.0564,0.23359,0.49335,1.0344,0.2505,0.44491,1.0102,0.26024,0.40141,0.96867,0.26524,0.38168,0.96371,0.28149,0.35901,0.9526,0.30033,0.32402,0.92245,0.31267,0.28311,0.87937,0.32598,0.25474,0.85917,0.34529,0.23625,0.85919,0.36957,0.2197,0.83892,0.36667,0.19719,0.76809,0.37006,0.17094,0.77644,0.40701,0.16871,0.77396,0.40918,0.15104,0.73038,0.43693,0.12964,0.72908,0.46838,0.11617,0.67745,0.48348,0.10909,0.56604,0.49492,0.19334
416,0,364.57,152.21,2.7965,66.347,50.081,1.907,33.135,29.312,1.5088,21.199,20.444,1.2807,15.109,15.848,1.1358,11.535,12.761,1.0359,9.0664,10.697,0.97233,7.3434,9.2409,0.9277,6.1449,8.1543,0.88185,5.1665,7.2144,0.85837,4.3796,6.4514,0.83106,3.7637,5.8233,0.81401,3.249,5.3314,0.81452,2.8357,4.9014,0.8036,2.5044,4.5347,0.7917,2.2205,4.2415,0.80225,1.9618,3.943,0.80077,1.7389,3.6606,0.78504,1.5677,3.452,0.78878,1.4102,3.2571,0.78937,1.2759,3.0984,0.79852,1.1446,2.9281,0.80028,1.0303,2.7585,0.79589,0.93688,2.6308,0.80401,0.85079,2.5086,0.81178,0.77591,2.3997,0.81605,0.6943,2.2692,0.81832,0.634,2.1721,0.82695,0.57252,2.0689,0.82146,0.52919,1.9942,0.83437,0.47633,1.8969,0.8337,0.43283,1.8179,0.83728,0.39406,1.7447,0.84588,0.35552,1.6515,0.83908,0.32328,1.585,0.84107,0.29989,1.5245,0.84233,0.2778,1.4718,0.85172,0.2534,1.4055,0.84935,0.23071,1.3433,0.8457,0.21018,1.2784,0.84135,0.19418,1.2236,0.83729,0.17788,1.1616,0.82414,0.16676,1.1224,0.8275,0.15573,1.0715,0.81936,0.14962,1.0416,0.8296,0.14152,0.9856,0.81874,0.13148,0.93847,0.80545,0.12492,0.906,0.80848,0.12253,0.88196,0.82321,0.11858,0.83539,0.82143,0.11556,0.78211,0.8164,0.11216,0.73277,0.79319,0.10971,0.71079,0.79485,0.11228,0.69526,0.79895,0.11536,0.65129,0.78995,0.11516,0.5988,0.77104,0.11747,0.56221,0.76773,0.12342,0.54589,0.78511,0.12965,0.52947,0.77531,0.12791,0.48545,0.7219,0.13163,0.44456,0.75385,0.14692,0.45005,0.76078,0.14664,0.4172,0.74124,0.16211,0.37775,0.77077,0.17868,0.34725,0.74001,0.18804,0.3278,0.64589,0.2258,0.44516
417,0,365.61,151.33,2.8173,67.073,49.378,1.9102,33.783,28.69,1.4912,21.807,19.882,1.2362,15.698,15.325,1.0684,12.106,12.277,0.94687,9.6211,10.249,0.86145,7.888,8.8229,0.79713,6.6832,7.76,0.73522,5.6952,6.8493,0.69393,4.8963,6.1122,0.65454,4.268,5.5083,0.62172,3.7441,5.0419,0.60643,3.3228,4.6338,0.58469,2.9829,4.2842,0.56308,2.6916,4.0101,0.55866,2.4234,3.7347,0.54747,2.1898,3.4708,0.52726,2.0102,3.2766,0.52094,1.8454,3.0976,0.5119,1.7061,2.955,0.51077,1.5657,2.803,0.50536,1.4412,2.6495,0.49575,1.3401,2.5347,0.4951,1.2463,2.428,0.49517,1.166,2.337,0.49282,1.0724,2.2214,0.49121,1.0021,2.1381,0.49364,0.92902,2.0498,0.48727,0.87894,1.9884,0.49198,0.81578,1.9059,0.48892,0.7608,1.8403,0.48872,0.71233,1.7816,0.4924,0.66219,1.7037,0.48641,0.61845,1.6459,0.485,0.58754,1.5966,0.48465,0.55758,1.5569,0.48962,0.52069,1.504,0.48838,0.4856,1.4528,0.48496,0.45331,1.3979,0.48226,0.42648,1.3539,0.48071,0.39718,1.2999,0.47046,0.37857,1.2697,0.47371,0.35538,1.225,0.46713,0.3428,1.2058,0.47661,0.32092,1.1609,0.47185,0.29799,1.1183,0.46309,0.28432,1.0915,0.46346,0.27473,1.0806,0.47668,0.25378,1.0492,0.48167,0.23262,1.0029,0.48373,0.21419,0.95854,0.4724,0.20367,0.93681,0.4721,0.20056,0.93565,0.4789,0.19012,0.89426,0.48001,0.17235,0.84689,0.476,0.15631,0.81487,0.47948,0.15195,0.81199,0.49689,0.14502,0.80554,0.491,0.1385,0.74702,0.46122,0.12553,0.71354,0.49423,0.12545,0.73416,0.49956,0.12215,0.70042,0.4985,0.10836,0.6763,0.53585,0.10951,0.64493,0.52445,0.093085,0.62098,0.47738,0.086632,0.79917
418,0,366.64,150.45,2.8516,67.79,48.667,1.9365,34.418,28.055,1.5053,22.398,19.3,1.2314,16.268,14.779,1.0483,12.657,11.762,0.91197,10.153,9.7663,0.81097,8.4097,8.3635,0.73331,7.198,7.3181,0.66125,6.2007,6.431,0.60695,5.3907,5.7146,0.56004,4.7512,5.1291,0.51571,4.2201,4.6814,0.48842,3.7931,4.2895,0.45989,3.446,3.9516,0.43264,3.1497,3.6899,0.41663,2.8754,3.4316,0.39794,2.6344,3.1814,0.37594,2.4488,2.9954,0.36262,2.2799,2.8261,0.34717,2.1393,2.6927,0.33767,1.9946,2.5533,0.32609,1.864,2.4107,0.31277,1.7586,2.3024,0.30571,1.6621,2.2055,0.29934,1.5817,2.1253,0.29023,1.4819,2.0205,0.28487,1.4066,1.9452,0.28101,1.3278,1.8669,0.27348,1.2754,1.8118,0.26983,1.2093,1.7398,0.26306,1.148,1.6822,0.25771,1.0962,1.6322,0.25527,1.043,1.5668,0.24761,0.99221,1.5129,0.2422,0.95983,1.4698,0.23894,0.92869,1.4372,0.23725,0.88741,1.3941,0.23345,0.84565,1.3504,0.22743,0.80805,1.3032,0.223,0.77685,1.2666,0.21915,0.74026,1.2193,0.21038,0.72003,1.1936,0.20927,0.68995,1.1534,0.20336,0.67715,1.1393,0.20708,0.65044,1.1056,0.20217,0.61979,1.0668,0.1951,0.60306,1.0419,0.19163,0.5951,1.0381,0.19579,0.56843,1.0216,0.19756,0.53798,0.98561,0.19768,0.5086,0.94981,0.19178,0.49211,0.92583,0.18906,0.4928,0.93255,0.19131,0.47755,0.89846,0.19205,0.4469,0.86421,0.19062,0.4162,0.84077,0.19264,0.41103,0.84759,0.19935,0.40465,0.84749,0.19453,0.39037,0.78595,0.18329,0.35658,0.76991,0.20035,0.35967,0.79478,0.20047,0.35577,0.76842,0.20324,0.32053,0.77312,0.2248,0.32018,0.75038,0.21982,0.283,0.72664,0.21267,0.20341,0.92836
419,0,367.68,149.57,2.8995,68.498,47.946,1.9858,35.04,27.407,1.5511,22.97,18.7,1.2661,16.815,14.21,1.0757,13.182,11.222,0.9314,10.659,9.2525,0.82141,8.9025,7.8685,0.73715,7.6814,6.8363,0.66125,6.6734,5.9686,0.59946,5.8515,5.2681,0.55011,5.199,4.6975,0.49948,4.6608,4.263,0.46491,4.2278,3.8831,0.43472,3.8725,3.5529,0.40697,3.5707,3.2983,0.38415,3.2907,3.0526,0.36179,3.043,2.8125,0.34201,2.8504,2.63,0.32657,2.6774,2.4661,0.30982,2.5356,2.3366,0.29623,2.3874,2.2052,0.28179,2.2515,2.0695,0.26841,2.1414,1.9631,0.26013,2.0436,1.8712,0.2515,1.9637,1.7958,0.23865,1.8596,1.6984,0.23275,1.7805,1.6263,0.22603,1.6979,1.5535,0.21986,1.6431,1.4989,0.21216,1.5768,1.4331,0.20407,1.5102,1.3786,0.19651,1.4572,1.3318,0.19141,1.4047,1.2748,0.1835,1.3476,1.2213,0.17806,1.3146,1.1796,0.17521,1.2837,1.1481,0.17047,1.2416,1.11,0.16515,1.1952,1.0694,0.15868,1.1544,1.0268,0.15415,1.1208,0.99332,0.14852,1.0793,0.95046,0.14393,1.0581,0.92406,0.1405,1.0231,0.88625,0.13886,1.0102,0.87079,0.13933,0.98344,0.84452,0.1331,0.94766,0.80821,0.12926,0.92698,0.78146,0.12801,0.92244,0.77604,0.12562,0.89771,0.76706,0.12165,0.86557,0.73996,0.11752,0.82914,0.71154,0.11344,0.80618,0.68426,0.11541,0.81175,0.68784,0.11479,0.7968,0.66125,0.11125,0.75997,0.63935,0.10469,0.72216,0.62222,0.10425,0.72055,0.62767,0.10389,0.72205,0.62483,0.10332,0.69656,0.57312,0.098407,0.64815,0.57002,0.10166,0.66517,0.58356,0.10394,0.65791,0.56532,0.09989,0.62122,0.58645,0.10277,0.62889,0.57199,0.093226,0.58999,0.55036,0.090897,0.46885,0.71397
420,0,368.71,148.68,2.961,69.197,47.216,2.058,35.646,26.745,1.6283,23.522,18.085,1.3403,17.339,13.622,1.1502,13.679,10.66,1.0049,11.132,8.713,0.89253,9.36,7.345,0.80859,8.1257,6.3231,0.73527,7.104,5.4713,0.67161,6.2675,4.7846,0.62506,5.5986,4.2263,0.57347,5.0512,3.8025,0.53687,4.6097,3.4317,0.51024,4.2426,3.1069,0.48732,3.9327,2.857,0.46302,3.6446,2.6211,0.44132,3.388,2.3897,0.42794,3.1847,2.2093,0.41576,3.0048,2.0489,0.40323,2.8585,1.9206,0.39054,2.7043,1.7947,0.37726,2.5607,1.6651,0.36784,2.4419,1.5592,0.36421,2.3404,1.4704,0.35835,2.2576,1.3966,0.34582,2.1475,1.3057,0.34326,2.062,1.2353,0.33821,1.9733,1.1667,0.33638,1.9116,1.1109,0.33054,1.8435,1.0495,0.32451,1.769,0.99679,0.319,1.712,0.95113,0.31619,1.6587,0.90065,0.31037,1.5925,0.84805,0.30978,1.5544,0.80713,0.31159,1.5198,0.77477,0.30933,1.475,0.73997,0.3051,1.4219,0.70185,0.30156,1.3752,0.66375,0.29981,1.3364,0.63254,0.29476,1.2881,0.59482,0.29672,1.2609,0.56785,0.29508,1.2189,0.53425,0.30058,1.2,0.51654,0.30305,1.1719,0.49557,0.29619,1.1296,0.46419,0.29692,1.0994,0.43772,0.30419,1.092,0.42819,0.30235,1.0692,0.4207,0.29475,1.0374,0.401,0.28785,0.99481,0.37981,0.28259,0.96195,0.35533,0.29522,0.96397,0.35175,0.29683,0.9471,0.33353,0.2895,0.90779,0.32026,0.27527,0.8683,0.30802,0.27494,0.86533,0.30671,0.27842,0.86935,0.29929,0.28423,0.83011,0.268,0.27087,0.77717,0.26848,0.27536,0.80111,0.2688,0.28774,0.7832,0.25775,0.27392,0.75902,0.27389,0.27389,0.76965,0.26481,0.25574,0.74259,0.24968,0.22212,0.64051,0.35366
421,0,369.74,147.78,3.0362,69.887,46.478,2.153,36.237,26.073,1.737,24.054,17.456,1.4537,17.837,13.017,1.2717,14.145,10.078,1.1318,11.569,8.1531,1.0236,9.7766,6.7998,0.94664,8.5242,5.7867,0.88197,7.4837,4.9498,0.82182,6.6286,4.2763,0.78288,5.9384,3.73,0.73526,5.3777,3.3161,0.70162,4.9234,2.954,0.68317,4.5396,2.6352,0.66966,4.2164,2.3904,0.64866,3.916,2.1638,0.63136,3.6462,1.9427,0.62756,3.4266,1.7661,0.6231,3.2347,1.6104,0.61913,3.0782,1.4845,0.61141,2.9134,1.3652,0.60231,2.757,1.2439,0.5994,2.6237,1.1411,0.60471,2.5135,1.0574,0.60507,2.4213,0.98634,0.59574,2.3013,0.90414,0.59853,2.2044,0.83867,0.59809,2.105,0.77694,0.60136,2.0299,0.72322,0.60145,1.9551,0.66891,0.59883,1.8681,0.6213,0.5975,1.8016,0.57979,0.59971,1.7428,0.53771,0.59596,1.6633,0.49192,0.60187,1.6134,0.45659,0.60932,1.5684,0.42755,0.61219,1.5162,0.39929,0.60918,1.4525,0.36812,0.60853,1.3956,0.33898,0.60905,1.347,0.31455,0.60424,1.2889,0.28705,0.61015,1.2493,0.26606,0.61101,1.1974,0.24315,0.62049,1.1654,0.22987,0.62638,1.1317,0.21626,0.61686,1.0811,0.19656,0.61806,1.0371,0.17923,0.63267,1.0183,0.17191,0.63457,0.99335,0.16599,0.62401,0.96004,0.15524,0.61373,0.91205,0.14405,0.6014,0.86824,0.13387,0.6207,0.85701,0.13072,0.62432,0.83392,0.12364,0.61199,0.7942,0.11688,0.5888,0.75617,0.11197,0.58718,0.74474,0.11027,0.59909,0.74077,0.10718,0.60461,0.69207,0.098973,0.57015,0.64493,0.098443,0.58599,0.66028,0.10128,0.60429,0.62994,0.09804,0.58111,0.61869,0.099446,0.59233,0.6213,0.095659,0.56494,0.60563,0.093423,0.48821,0.56224,0.18007
422,0,370.76,146.88,3.1251,70.565,45.731,2.2709,36.812,25.39,1.8769,24.563,16.814,1.606,18.306,12.399,1.4396,14.577,9.4827,1.3112,11.967,7.5786,1.2132,10.147,6.2399,1.1493,8.8712,5.236,1.0988,7.8051,4.4151,1.0467,6.9261,3.7564,1.0193,6.2088,3.2238,0.97966,5.6294,2.8213,0.95284,5.1566,2.4701,0.94594,4.7496,2.1607,0.94478,4.4067,1.9238,0.93034,4.0886,1.7092,0.91963,3.8002,1.5026,0.92642,3.558,1.3346,0.93183,3.3478,1.1884,0.93826,3.1742,1.0697,0.93708,2.9934,0.96154,0.93269,2.8188,0.85388,0.93569,2.665,0.76081,0.95085,2.5399,0.6881,0.95749,2.4314,0.62497,0.95091,2.2974,0.55748,0.95736,2.1839,0.50379,0.96058,2.0699,0.45509,0.96538,1.9755,0.41148,0.971,1.8888,0.37041,0.96881,1.7862,0.33541,0.96914,1.7053,0.30526,0.97389,1.6363,0.27676,0.96762,1.5415,0.24707,0.97565,1.4754,0.226,0.98364,1.4153,0.20885,0.98806,1.3525,0.19379,0.98125,1.2773,0.17731,0.97737,1.2088,0.16417,0.97374,1.1487,0.15421,0.96343,1.0812,0.14364,0.96379,1.0276,0.1382,0.96124,0.96738,0.13334,0.96418,0.92111,0.13477,0.96753,0.88088,0.13274,0.94853,0.82442,0.13116,0.93947,0.76991,0.13264,0.95024,0.73848,0.13773,0.95058,0.70963,0.13806,0.93261,0.67542,0.13791,0.91347,0.62765,0.13873,0.88544,0.57989,0.1511,0.89675,0.55567,0.16045,0.89372,0.52844,0.16506,0.87111,0.49307,0.16296,0.83662,0.46122,0.16719,0.82616,0.44257,0.17636,0.83809,0.42862,0.1879,0.82939,0.38471,0.19258,0.76961,0.35262,0.19143,0.79118,0.35365,0.2145,0.79907,0.32252,0.21735,0.76694,0.31755,0.21051,0.78667,0.31165,0.21108,0.74976,0.30032,0.22142,0.64902,0.30563,0.3504
423,0,371.77,145.97,3.2274,71.234,44.976,2.4117,37.369,24.697,2.0478,25.049,16.163,1.7966,18.745,11.77,1.6528,14.97,8.8776,1.5416,12.321,6.9949,1.4591,10.467,5.673,1.4139,9.1608,4.6804,1.382,8.0617,3.8781,1.3411,7.1531,3.2379,1.3279,6.4019,2.7232,1.2987,5.7976,2.3358,1.2811,5.2999,2.0003,1.2872,4.8629,1.7062,1.2987,4.494,1.483,1.2919,4.1519,1.2858,1.2874,3.8396,1.1001,1.3028,3.5692,0.94862,1.317,3.3345,0.81963,1.332,3.1377,0.71595,1.3354,2.9358,0.62604,1.3325,2.7393,0.53962,1.3369,2.5608,0.46596,1.3581,2.4161,0.41264,1.3667,2.2866,0.36551,1.3581,2.136,0.32052,1.3617,2.004,0.28748,1.3626,1.874,0.25978,1.3606,1.7589,0.23652,1.3656,1.6581,0.21612,1.3557,1.541,0.20247,1.3499,1.4455,0.19225,1.3489,1.3653,0.18307,1.3308,1.2586,0.17827,1.3304,1.1782,0.1798,1.3279,1.1049,0.18319,1.324,1.034,0.18732,1.3036,0.95256,0.19177,1.2854,0.87802,0.19943,1.2665,0.81194,0.20939,1.2406,0.7425,0.2189,1.2218,0.6826,0.23508,1.205,0.62262,0.25014,1.1872,0.57137,0.27237,1.1769,0.53082,0.28272,1.1395,0.47879,0.29879,1.1078,0.42718,0.32083,1.0991,0.3933,0.34302,1.0871,0.36658,0.35176,1.055,0.33833,0.35857,1.0199,0.30216,0.3669,0.97041,0.26572,0.3969,0.95791,0.24287,0.4228,0.93754,0.22281,0.43138,0.90013,0.20038,0.42817,0.85372,0.18201,0.43581,0.82752,0.16882,0.45857,0.8256,0.15706,0.48288,0.7936,0.13584,0.47859,0.7182,0.12376,0.47568,0.73068,0.12296,0.51842,0.71543,0.11069,0.51786,0.6775,0.10736,0.51336,0.69119,0.10725,0.5103,0.64821,0.097068,0.51963,0.55942,0.10422,0.70651
424,0,372.78,145.07,3.343,71.89,44.216,2.5756,37.909,23.997,2.2493,25.51,15.504,2.0247,19.152,11.134,1.9098,15.324,8.2672,1.8209,12.628,6.4083,1.7587,10.733,5.1063,1.7363,9.3879,4.1297,1.7264,8.2489,3.3502,1.6985,7.3039,2.7343,1.7002,6.5123,2.2435,1.6822,5.8763,1.8772,1.6743,5.3474,1.5642,1.6916,4.8741,1.2939,1.7135,4.4735,1.0925,1.7128,4.1023,0.91975,1.711,3.7616,0.76337,1.7293,3.459,0.63827,1.7476,3.196,0.53595,1.7653,2.9721,0.45697,1.7673,2.7467,0.39384,1.7588,2.5274,0.33719,1.7557,2.3233,0.29337,1.7744,2.1583,0.2683,1.7756,2.0074,0.24598,1.7562,1.8421,0.23055,1.7462,1.6947,0.22648,1.7343,1.5524,0.22651,1.7131,1.4214,0.23238,1.7065,1.3101,0.23812,1.6773,1.1857,0.25191,1.6534,1.0821,0.26744,1.6349,0.99612,0.27999,1.593,0.8882,0.3037,1.5704,0.80351,0.33091,1.5441,0.72736,0.35816,1.5193,0.65814,0.38197,1.4742,0.58293,0.40673,1.43,0.51504,0.43266,1.3851,0.45633,0.46021,1.3342,0.39886,0.48447,1.285,0.34862,0.51852,1.2445,0.30367,0.54508,1.1956,0.26541,0.58318,1.1624,0.23759,0.59868,1.1022,0.20473,0.62076,1.0429,0.17469,0.65156,1.0054,0.15659,0.68301,0.97375,0.14387,0.69379,0.92541,0.13205,0.6959,0.87381,0.11912,0.69823,0.80721,0.1097,0.7256,0.76751,0.10852,0.75676,0.72863,0.10904,0.75307,0.68044,0.10668,0.73794,0.62873,0.10645,0.73485,0.59033,0.11371,0.75862,0.57051,0.12118,0.77804,0.52359,0.12987,0.74248,0.4549,0.13339,0.7316,0.45167,0.15032,0.77105,0.42053,0.16673,0.75301,0.38689,0.16392,0.75235,0.3872,0.18378,0.73327,0.34922,0.17591,0.72151,0.30027,0.14056,0.92059
425,0,373.79,144.16,3.4722,72.538,43.449,2.7617,38.429,23.289,2.481,25.945,14.838,2.2896,19.525,10.494,2.2095,15.636,7.6556,2.1471,12.885,5.8246,2.1086,10.942,4.5472,2.112,9.5493,3.5926,2.1253,8.364,2.8426,2.1111,7.3743,2.2585,2.126,6.5375,1.7992,2.1178,5.8626,1.4618,2.1169,5.2975,1.1804,2.1416,4.7831,0.94363,2.1687,4.3459,0.77354,2.1688,3.9433,0.63387,2.1629,3.5719,0.51603,2.1754,3.2355,0.42774,2.1889,2.9437,0.36173,2.1992,2.6927,0.31751,2.1899,2.4456,0.28938,2.1655,2.2064,0.26985,2.1431,1.9817,0.26455,2.1461,1.8006,0.2746,2.1275,1.6337,0.28387,2.0851,1.4611,0.3018,2.0483,1.3071,0.33124,2.0109,1.162,0.3614,1.9575,1.0271,0.39995,1.9257,0.91555,0.43182,1.8654,0.79723,0.4727,1.8112,0.69891,0.51306,1.7631,0.6192,0.54324,1.6874,0.52632,0.59019,1.6311,0.45405,0.63708,1.5706,0.39191,0.68225,1.5151,0.33961,0.71729,1.439,0.28712,0.75183,1.3631,0.24259,0.78357,1.288,0.20823,0.81599,1.2101,0.17842,0.83983,1.1293,0.15616,0.87644,1.0639,0.1407,0.8962,0.9859,0.13361,0.93289,0.93025,0.13175,0.93805,0.8535,0.12933,0.94551,0.77577,0.13452,0.96265,0.71587,0.1475,0.98458,0.66899,0.158,0.98292,0.61342,0.16864,0.96396,0.55677,0.18166,0.94337,0.49031,0.20314,0.94266,0.43958,0.23412,0.95701,0.39701,0.25854,0.92559,0.35333,0.27292,0.88826,0.31148,0.28517,0.86112,0.27769,0.31544,0.86538,0.25411,0.34678,0.85942,0.21736,0.37117,0.78665,0.17898,0.3741,0.76132,0.17203,0.41439,0.7712,0.1516,0.44526,0.72998,0.13573,0.43998,0.72546,0.13397,0.47499,0.6862,0.11503,0.4673,0.64657,0.10576,0.37995,0.79604
426,0,374.81,143.24,3.6151,73.173,42.676,2.9699,38.932,22.575,2.7425,26.354,14.169,2.5902,19.864,9.8516,2.55,15.904,7.0476,2.5175,13.09,5.2495,2.5048,11.09,4.0031,2.5354,9.6426,3.0785,2.5718,8.4036,2.366,2.5693,7.3633,1.8227,2.594,6.4758,1.404,2.591,5.7575,1.1047,2.5926,5.1519,0.86464,2.6172,4.5941,0.67226,2.6408,4.1187,0.54355,2.6338,3.6838,0.44583,2.614,3.2829,0.37529,2.6084,2.9159,0.33347,2.6052,2.5989,0.31213,2.5954,2.3251,0.31081,2.5621,2.0627,0.3236,2.5089,1.8121,0.34527,2.4527,1.5775,0.38313,2.4254,1.3902,0.43077,2.3735,1.2187,0.47363,2.2956,1.0516,0.52299,2.2195,0.90529,0.58389,2.1446,0.77239,0.63986,2.0482,0.6513,0.70679,1.9796,0.55482,0.75709,1.8799,0.46014,0.81611,1.7875,0.38449,0.87138,1.7025,0.32704,0.90705,1.59,0.26695,0.96186,1.4963,0.22582,1.0125,1.3999,0.19596,1.0598,1.3129,0.17584,1.089,1.2094,0.16036,1.1143,1.107,0.15294,1.1318,1.0091,0.1558,1.1486,0.91352,0.16334,1.1507,0.81433,0.18051,1.167,0.73574,0.20019,1.1579,0.64634,0.23215,1.17,0.58263,0.26039,1.1478,0.50746,0.28745,1.1205,0.43384,0.32597,1.1016,0.37417,0.37062,1.0936,0.3303,0.40152,1.0659,0.28655,0.42813,1.0155,0.24533,0.45457,0.96209,0.20298,0.49146,0.91927,0.17099,0.54338,0.90091,0.14854,0.57736,0.83899,0.12937,0.5907,0.78046,0.11314,0.59777,0.72854,0.10459,0.63357,0.70416,0.10101,0.67218,0.66777,0.099719,0.68081,0.57793,0.099222,0.66163,0.5418,0.11005,0.70704,0.51866,0.12498,0.72018,0.46744,0.13189,0.70501,0.45557,0.14746,0.72996,0.41016,0.15066,0.71364,0.3619,0.15177,0.60327,0.44627
427,0,375.81,142.32,3.7715,73.796,41.899,3.2,39.415,21.857,3.0332,26.734,13.498,2.9257,20.166,9.2116,2.9296,16.127,6.4477,2.929,13.24,4.6891,2.9432,11.177,3.481,3.0008,9.6663,2.5961,3.0577,8.3667,1.9304,3.0629,7.2715,1.4378,3.0914,6.3287,1.0701,3.0869,5.5649,0.81868,3.0833,4.9164,0.63039,3.098,4.3152,0.49286,3.106,3.8037,0.41502,3.0809,3.3395,0.36728,3.0349,2.9141,0.35105,2.997,2.5244,0.36281,2.9628,2.1907,0.39134,2.9184,1.9035,0.43745,2.8473,1.6366,0.49292,2.7518,1.3881,0.55473,2.6484,1.1594,0.63425,2.5763,0.98125,0.71574,2.4791,0.82216,0.78759,2.3558,0.67684,0.85931,2.2322,0.55609,0.94163,2.1122,0.45277,1.0112,1.9683,0.36544,1.093,1.8577,0.30114,1.1463,1.7178,0.2474,1.206,1.5876,0.2115,1.2582,1.4675,0.19128,1.2807,1.3254,0.17753,1.3205,1.2022,0.18157,1.3521,1.0806,0.19643,1.3794,0.97333,0.21695,1.3815,0.85801,0.24346,1.3754,0.74688,0.27644,1.3576,0.64584,0.3176,1.3381,0.5532,0.35927,1.2993,0.461,0.41226,1.2753,0.39158,0.45778,1.2217,0.31964,0.51894,1.1918,0.27218,0.56624,1.133,0.22255,0.60576,1.0632,0.18003,0.65631,1.0004,0.14984,0.71362,0.95459,0.13253,0.74689,0.89864,0.12036,0.76948,0.82203,0.11293,0.78376,0.74379,0.11117,0.80578,0.66921,0.12291,0.84867,0.62283,0.1374,0.8649,0.54851,0.1526,0.85317,0.4853,0.16571,0.83374,0.4273,0.19001,0.84683,0.38818,0.21987,0.86376,0.3421,0.25713,0.82904,0.2728,0.27584,0.77613,0.24284,0.31416,0.79777,0.21461,0.36208,0.76835,0.18089,0.37842,0.73741,0.1706,0.41627,0.72901,0.14477,0.42461,0.69703,0.12211,0.39728,0.60741,0.1927
428,0,376.81,141.39,3.9408,74.409,41.119,3.4521,39.879,21.137,3.3522,27.085,12.826,3.2949,20.429,8.5769,3.3461,16.301,5.8602,3.3784,13.335,4.1492,3.4189,11.203,2.9878,3.5012,9.62,2.1534,3.5741,8.2547,1.5451,3.581,7.1006,1.1136,3.6045,6.101,0.80762,3.5895,5.2909,0.6141,3.5703,4.6001,0.48737,3.5624,3.9595,0.41401,3.5412,3.4174,0.39519,3.4847,2.931,0.40318,3.3985,2.4901,0.44497,3.313,2.0901,0.51347,3.2329,1.7529,0.59258,3.1388,1.4668,0.68537,3.0169,1.2109,0.77967,2.8678,0.98157,0.87416,2.7071,0.77837,0.98648,2.5797,0.62771,1.0911,2.4296,0.50035,1.1798,2.2569,0.39438,1.2579,2.0839,0.31736,1.3437,1.9192,0.26003,1.4076,1.7328,0.22409,1.4831,1.5842,0.20626,1.5184,1.4136,0.20514,1.5557,1.2568,0.21978,1.5823,1.1148,0.24504,1.5707,0.96108,0.28122,1.5711,0.82786,0.33333,1.561,0.70361,0.39324,1.5467,0.59827,0.4504,1.5036,0.49577,0.50983,1.4496,0.40249,0.57144,1.383,0.32529,0.63618,1.3157,0.26146,0.69327,1.2294,0.20529,0.76109,1.1585,0.16994,0.80842,1.0613,0.14287,0.8717,0.98904,0.13495,0.91333,0.90034,0.12908,0.93676,0.80066,0.13535,0.96574,0.70857,0.15438,1.0038,0.63836,0.17767,1.0132,0.56964,0.20399,1.0072,0.48984,0.2334,0.98341,0.4132,0.26792,0.96193,0.34082,0.32408,0.96472,0.29338,0.37054,0.94036,0.23891,0.40795,0.88945,0.19698,0.43416,0.83429,0.1624,0.47498,0.80694,0.13931,0.52636,0.7839,0.11902,0.57412,0.70606,0.099804,0.57505,0.63,0.095415,0.62519,0.61496,0.10135,0.67217,0.55065,0.1057,0.67095,0.51,0.11123,0.71127,0.47309,0.12043,0.69675,0.43201,0.14189,0.62089,0.38899,0.26718
429,0,377.82,140.47,4.1232,75.01,40.334,3.7259,40.323,20.414,3.6991,27.405,12.157,3.6965,20.653,7.9507,3.7971,16.427,5.2895,3.8624,13.375,3.6347,3.927,11.164,2.5304,4.0293,9.5046,1.758,4.1117,8.0693,1.2181,4.112,6.8547,0.85852,4.1194,5.7993,0.62438,4.0822,4.945,0.49838,4.035,4.2161,0.44154,3.9899,3.5435,0.43947,3.9245,2.98,0.4852,3.822,2.4825,0.55132,3.6811,2.0397,0.65053,3.5335,1.6457,0.77373,3.3938,1.3222,0.8985,3.2371,1.0552,1.031,3.0544,0.829,1.1539,2.8444,0.63786,1.2671,2.622,0.48055,1.3959,2.4349,0.37618,1.5059,2.2321,0.29909,1.5928,2.0137,0.24777,1.6557,1.7987,0.22865,1.7219,1.599,0.22856,1.7571,1.3854,0.25427,1.8012,1.2134,0.28948,1.7961,1.0319,0.34249,1.788,0.87003,0.40743,1.7673,0.72932,0.47514,1.7047,0.58988,0.5511,1.6477,0.47433,0.63939,1.5807,0.37628,0.72945,1.5125,0.30039,0.80483,1.4176,0.23731,0.87386,1.3127,0.18846,0.93819,1.1994,0.15951,0.99844,1.0896,0.14541,1.041,0.96743,0.14562,1.091,0.86261,0.15998,1.1092,0.74295,0.19021,1.14,0.64941,0.2312,1.1471,0.55487,0.26994,1.1268,0.4563,0.32114,1.1047,0.36912,0.38567,1.0951,0.30623,0.44237,1.0612,0.25349,0.49248,1.0119,0.20187,0.53956,0.94079,0.15916,0.58256,0.86853,0.12871,0.65395,0.82106,0.11477,0.70318,0.75632,0.10711,0.73106,0.67587,0.10539,0.73972,0.59916,0.11404,0.76331,0.54163,0.13235,0.80291,0.48995,0.16062,0.81817,0.40304,0.18843,0.77033,0.33495,0.21355,0.80046,0.30264,0.26936,0.80586,0.24377,0.30389,0.76711,0.21289,0.3276,0.78075,0.18254,0.35812,0.72853,0.15311,0.40381,0.62067,0.14675,0.59987
430,0,378.82,139.53,4.3188,75.599,39.544,4.0211,40.744,19.689,4.0733,27.696,11.491,4.129,20.837,7.3358,4.2801,16.505,4.7392,4.3766,13.357,3.1507,4.4615,11.063,2.115,4.5775,9.3221,1.4167,4.661,7.8139,0.95633,4.6436,6.5398,0.67914,4.6223,5.4324,0.52603,4.5492,4.5386,0.47568,4.4597,3.7797,0.49483,4.3619,3.0865,0.56799,4.2365,2.5143,0.67998,4.0736,2.0208,0.80242,3.8644,1.5931,0.95334,3.6424,1.2247,1.1233,3.4323,0.9345,1.2826,3.2047,0.70692,1.4413,2.956,0.52962,1.5762,2.6843,0.39523,1.6885,2.403,0.30207,1.8113,2.1608,0.25978,1.9039,1.9142,0.24716,1.966,1.6628,0.25957,1.9898,1.423,0.30466,2.0119,1.2073,0.36396,1.996,0.99088,0.4502,1.9855,0.81916,0.53388,1.9216,0.65375,0.6296,1.8514,0.51467,0.73116,1.7698,0.4035,0.82524,1.6492,0.30636,0.91711,1.5298,0.23682,1.0157,1.4057,0.19184,1.1077,1.2868,0.1691,1.1719,1.1501,0.16445,1.2184,1.0095,0.17601,1.2525,0.87002,0.20643,1.2756,0.74149,0.24763,1.2728,0.6126,0.30502,1.2733,0.5049,0.36564,1.2372,0.39866,0.44165,1.2093,0.3199,0.51863,1.1636,0.25262,0.58077,1.0879,0.19219,0.64881,1.0061,0.14842,0.72892,0.94175,0.12745,0.78988,0.86577,0.11792,0.83094,0.78108,0.11674,0.86079,0.68004,0.12671,0.87307,0.5805,0.15866,0.91474,0.50495,0.19671,0.92873,0.42853,0.23684,0.91394,0.35151,0.27085,0.87906,0.28653,0.31513,0.85658,0.23535,0.37198,0.85319,0.19303,0.43685,0.81017,0.14463,0.47224,0.71377,0.11665,0.50586,0.70323,0.10715,0.58488,0.65565,0.097074,0.61291,0.58731,0.094618,0.63691,0.5653,0.10742,0.65116,0.4921,0.10725,0.67383,0.39675,0.10018,0.88603
431,0,379.82,138.6,4.5279,76.175,38.75,4.3376,41.143,18.965,4.4741,27.955,10.832,4.5906,20.98,6.7354,4.7924,16.532,4.2132,4.9166,13.284,2.702,5.0162,10.9,1.747,5.1383,9.075,1.1352,5.2114,7.4939,0.76528,5.1638,6.1637,0.58007,5.0995,5.0108,0.51574,4.9754,4.0857,0.54683,4.8284,3.3084,0.64509,4.662,2.6095,0.79353,4.4613,2.0449,0.96877,4.2248,1.5734,1.1407,3.9366,1.1805,1.3321,3.6318,0.85885,1.535,3.3455,0.62214,1.7117,3.0444,0.45404,1.8771,2.7316,0.34311,2.0025,2.4046,0.28065,2.0903,2.076,0.26445,2.1809,1.7925,0.29386,2.2312,1.5199,0.35205,2.245,1.2568,0.42802,2.2074,1.0175,0.5328,2.1645,0.81232,0.64209,2.0807,0.6227,0.77449,1.9999,0.48014,0.88978,1.8687,0.35949,1.0041,1.7317,0.27114,1.1162,1.589,0.21556,1.2096,1.4179,0.18267,1.2843,1.2485,0.17929,1.359,1.085,0.20286,1.4183,0.93609,0.24381,1.4395,0.78429,0.30031,1.4326,0.63914,0.36927,1.4082,0.50805,0.4496,1.3693,0.39709,0.53059,1.3024,0.2992,0.62226,1.237,0.22705,0.70432,1.1405,0.17086,0.79154,1.0503,0.14302,0.87116,0.95542,0.13002,0.9194,0.83795,0.13243,0.96209,0.71765,0.1546,1.0136,0.62089,0.19312,1.0406,0.52913,0.23478,1.0377,0.44022,0.28119,1.0181,0.3484,0.33428,0.97144,0.26644,0.41309,0.95006,0.20822,0.48892,0.90699,0.16314,0.54542,0.83886,0.12753,0.5844,0.75949,0.10674,0.62864,0.69071,0.10096,0.68966,0.64148,0.10644,0.74727,0.55599,0.12238,0.73862,0.44819,0.14212,0.74632,0.40938,0.18289,0.79657,0.34234,0.23001,0.77909,0.28045,0.25413,0.77798,0.24879,0.31228,0.74491,0.19469,0.33513,0.71062,0.15151,0.29001,0.86185
432,0,380.81,137.66,4.7507,76.739,37.953,4.6747,41.521,18.241,4.9003,28.182,10.18,5.08,21.082,6.1523,5.3313,16.51,3.7154,5.4783,13.154,2.2933,5.5854,10.678,1.4312,5.7037,8.7671,0.91814,5.7531,7.1156,0.64901,5.6613,5.735,0.56379,5.5379,4.5466,0.59383,5.3471,3.6021,0.70931,5.1271,2.8208,0.88604,4.8771,2.1346,1.1051,4.5878,1.5967,1.3358,4.267,1.1671,1.5451,3.8929,0.82951,1.7604,3.5024,0.57557,1.9765,3.1404,0.41121,2.1488,2.7706,0.31983,2.2969,2.4032,0.28843,2.388,2.0356,0.30684,2.4263,1.6796,0.37217,2.4584,1.3773,0.47395,2.4437,1.1041,0.59882,2.3889,0.85672,0.72724,2.2743,0.64761,0.87522,2.1539,0.48259,1.0135,1.9959,0.34942,1.1654,1.8415,0.26375,1.2847,1.6485,0.21155,1.3847,1.4556,0.19452,1.4738,1.2677,0.21063,1.5341,1.0687,0.25023,1.5573,0.87822,0.31722,1.575,0.70814,0.40626,1.5712,0.56392,0.5021,1.5258,0.43394,0.60197,1.4475,0.32288,0.70392,1.3524,0.23797,0.80401,1.2463,0.18067,0.89062,1.1187,0.1457,0.97555,0.99611,0.13907,1.0401,0.85824,0.15362,1.0928,0.73061,0.19521,1.1341,0.61515,0.24246,1.1308,0.49294,0.30512,1.1114,0.37872,0.38464,1.0982,0.29392,0.46968,1.065,0.22758,0.54192,1.0018,0.17469,0.60461,0.92375,0.13292,0.66326,0.8207,0.11005,0.74122,0.73873,0.11095,0.81201,0.65147,0.12695,0.83651,0.5542,0.14967,0.8396,0.46057,0.18083,0.84111,0.37989,0.23176,0.86218,0.31804,0.29248,0.86661,0.2422,0.35271,0.78799,0.17468,0.39181,0.74912,0.14816,0.47043,0.73587,0.11789,0.53478,0.66605,0.10061,0.55791,0.63167,0.10129,0.62062,0.55792,0.096924,0.63544,0.48142,0.10691,0.54249,0.54836
433,0,381.81,136.72,4.9866,77.289,37.155,5.0324,41.876,17.52,5.3514,28.377,9.5388,5.5951,21.141,5.5892,5.8934,16.438,3.2497,6.0571,12.971,1.9286,6.1626,10.399,1.1717,6.2655,8.4029,0.76939,6.2764,6.6863,0.60998,6.1248,5.264,0.63067,5.9257,4.0529,0.75777,5.6523,3.1042,0.95727,5.3442,2.3364,1.2075,4.9978,1.6833,1.4877,4.6097,1.1933,1.7608,4.1977,0.82626,1.9905,3.7362,0.56382,2.2083,3.2639,0.39612,2.4137,2.8335,0.31936,2.556,2.4078,0.3167,2.6606,2.0031,0.37121,2.6924,1.6171,0.47096,2.658,1.2605,0.61212,2.6092,0.96848,0.7763,2.5124,0.72463,0.95236,2.3764,0.52269,1.1111,2.1801,0.3733,1.2752,1.9817,0.27549,1.4122,1.7569,0.22191,1.5485,1.5414,0.21306,1.6383,1.3069,0.24132,1.6889,1.0841,0.30216,1.7213,0.88129,0.38991,1.7191,0.68871,0.49184,1.6651,0.5169,0.61344,1.6043,0.38061,0.7441,1.522,0.28011,0.86641,1.4042,0.20806,0.97398,1.2583,0.16415,1.0686,1.104,0.15267,1.1458,0.95015,0.17031,1.1957,0.79035,0.21024,1.2292,0.64456,0.27582,1.2381,0.50569,0.35404,1.219,0.38652,0.45388,1.1921,0.2943,0.53935,1.1183,0.2128,0.62905,1.0256,0.15308,0.72567,0.94073,0.12533,0.81596,0.85053,0.11889,0.87642,0.74246,0.1288,0.90897,0.6303,0.15504,0.92559,0.50811,0.20293,0.94848,0.40759,0.27224,0.96767,0.32095,0.3425,0.92486,0.24317,0.40345,0.86846,0.18123,0.45892,0.80801,0.13783,0.53666,0.7683,0.11261,0.61771,0.70834,0.099128,0.66486,0.58334,0.10032,0.67463,0.5121,0.12344,0.74323,0.45114,0.1628,0.76391,0.36655,0.19676,0.75187,0.32154,0.2484,0.76696,0.2526,0.28453,0.74274,0.19129,0.3039,0.62785,0.23344
434,0,382.8,135.77,5.2354,77.825,36.354,5.4108,42.208,16.803,5.8262,28.538,8.9091,6.1336,21.158,5.0491,6.4757,16.317,2.8193,6.6481,12.735,1.6117,6.7416,10.066,0.97192,6.8153,7.9883,0.69149,6.7719,6.2142,0.64902,6.5437,4.7623,0.77904,6.2525,3.5441,1.0026,5.8808,2.6088,1.2817,5.4718,1.8744,1.5959,5.0187,1.2765,1.9229,4.5254,0.85597,2.2206,4.0209,0.57116,2.4492,3.4768,0.40119,2.6445,2.9334,0.334,2.8124,2.4495,0.35429,2.8981,1.9884,0.44495,2.9334,1.5706,0.58305,2.8836,1.1943,0.75478,2.7591,0.86784,0.95512,2.6147,0.61833,1.161,2.4279,0.43429,1.3622,2.2094,0.30485,1.5206,1.9394,0.23903,1.6666,1.6772,0.22704,1.7672,1.4073,0.26397,1.8506,1.158,0.33829,1.8785,0.91482,0.44249,1.8507,0.69966,0.56976,1.8018,0.52092,0.71043,1.7194,0.37303,0.84596,1.5799,0.26016,0.98802,1.439,0.19401,1.1201,1.285,0.16843,1.2273,1.112,0.17688,1.2986,0.92586,0.21486,1.3418,0.74718,0.28154,1.3555,0.58611,0.36973,1.3337,0.43949,0.46851,1.2857,0.31949,0.58328,1.2186,0.22659,0.68911,1.1168,0.16474,0.80709,1.0196,0.13578,0.88666,0.88756,0.12759,0.95178,0.74561,0.14976,1.0105,0.61942,0.19995,1.0554,0.50784,0.2598,1.0611,0.39881,0.32749,1.0266,0.30136,0.40223,0.97125,0.21448,0.49074,0.91209,0.15506,0.59429,0.86029,0.12087,0.67418,0.75419,0.10593,0.7236,0.65201,0.10739,0.75368,0.55189,0.13094,0.80352,0.47402,0.17105,0.84856,0.38723,0.23189,0.82738,0.27801,0.28132,0.77417,0.21838,0.35443,0.78629,0.16912,0.44085,0.73132,0.12641,0.48896,0.67379,0.1096,0.56444,0.62533,0.09416,0.59318,0.56209,0.099715,0.56483,0.46873,0.20522
435,0,383.78,134.83,5.497,78.349,35.551,5.8093,42.517,16.09,6.3239,28.666,8.2935,6.6942,21.133,4.5349,7.0748,16.148,2.4274,7.247,12.448,1.3458,7.3158,9.6847,0.83457,7.3453,7.53,0.68578,7.23,5.7089,0.76534,6.9088,4.2418,1.0052,6.509,3.035,1.3207,6.0255,2.133,1.6709,5.5052,1.4533,2.0351,4.9387,0.93309,2.3897,4.3392,0.60242,2.6896,3.7469,0.41702,2.8926,3.1313,0.35254,3.0384,2.5349,0.39386,3.1415,2.0194,0.51307,3.1456,1.5499,0.69271,3.0894,1.1485,0.90239,2.9418,0.81274,1.1268,2.7177,0.54803,1.3596,2.474,0.37184,1.5774,2.2016,0.27345,1.7697,1.9124,0.23604,1.8927,1.5902,0.2665,1.9842,1.2921,0.34575,2.0154,1.0109,0.46782,2.0142,0.76603,0.61452,1.9566,0.55378,0.77228,1.8349,0.38747,0.93675,1.6965,0.2715,1.0953,1.5349,0.20044,1.2225,1.3238,0.17597,1.3401,1.1244,0.20057,1.4274,0.92887,0.26192,1.4766,0.73869,0.35009,1.4732,0.55725,0.45846,1.4328,0.40249,0.58027,1.36,0.28347,0.70701,1.2543,0.19683,0.82283,1.1234,0.14783,0.93987,0.98934,0.13476,1.02,0.82924,0.1599,1.1021,0.69223,0.21031,1.1276,0.54417,0.27702,1.1215,0.40502,0.37028,1.0995,0.29387,0.48018,1.066,0.21404,0.57644,0.99789,0.15545,0.66273,0.89287,0.12021,0.73497,0.7742,0.10946,0.80496,0.65364,0.13262,0.88163,0.55577,0.17559,0.91334,0.43312,0.23066,0.9017,0.33265,0.28828,0.86657,0.24706,0.36383,0.84676,0.18604,0.45182,0.81926,0.13636,0.54316,0.71974,0.10071,0.58047,0.61423,0.094903,0.66074,0.56563,0.11438,0.72826,0.46339,0.14266,0.73485,0.38896,0.17483,0.77974,0.31764,0.22007,0.75227,0.25314,0.28881,0.65397,0.20998,0.4902
436,0,384.76,133.87,5.7716,78.86,34.748,6.2271,42.802,15.383,6.8437,28.761,7.6937,7.2749,21.066,4.0489,7.6877,15.931,2.0766,7.8488,12.113,1.1333,7.8791,9.258,0.76137,7.8481,7.0349,0.75232,7.6426,5.1802,0.95644,7.212,3.7149,1.3033,6.6885,2.5404,1.7025,6.0818,1.6932,2.1109,5.4429,1.09,2.5067,4.7615,0.66878,2.8655,4.0607,0.446,3.1421,3.3912,0.37304,3.293,2.7221,0.42111,3.3627,2.0971,0.57121,3.3754,1.578,0.78245,3.2771,1.1312,1.0371,3.1136,0.77831,1.2967,2.8608,0.51376,1.5456,2.5386,0.33872,1.7764,2.2048,0.26061,1.9705,1.8643,0.26455,2.1169,1.5289,0.32663,2.1701,1.1877,0.45128,2.1755,0.89193,0.61099,2.1123,0.63966,0.79541,2.0082,0.44182,0.98669,1.8565,0.29889,1.1606,1.645,0.21669,1.3202,1.4297,0.19175,1.4519,1.2108,0.214,1.5255,0.96317,0.28657,1.575,0.74692,0.39841,1.5784,0.55694,0.53312,1.5393,0.39823,0.67391,1.4426,0.27101,0.81532,1.3113,0.18664,0.94623,1.1576,0.14968,1.0604,0.9867,0.15284,1.1392,0.8046,0.19665,1.2045,0.64257,0.26762,1.2097,0.47718,0.37403,1.2111,0.35385,0.48479,1.1534,0.24524,0.59185,1.0585,0.16615,0.70792,0.94912,0.12578,0.82493,0.84225,0.12088,0.903,0.72036,0.14312,0.95229,0.58126,0.18775,0.96541,0.44715,0.25371,0.96152,0.32636,0.35385,0.95989,0.24113,0.45109,0.90963,0.166,0.53694,0.82182,0.12066,0.60349,0.7217,0.10089,0.6763,0.63636,0.10667,0.75551,0.55092,0.13794,0.80468,0.42179,0.18437,0.77117,0.31721,0.23707,0.80343,0.25517,0.33061,0.79385,0.17777,0.40194,0.73074,0.13559,0.46221,0.7107,0.10873,0.52063,0.6224,0.089272,0.58973,0.49084,0.086406,0.82699
437,0,385.74,132.92,6.0591,79.356,33.945,6.6641,43.064,14.683,7.3846,28.82,7.1116,7.8737,20.957,3.5936,8.311,15.668,1.7697,8.4483,11.733,0.97652,8.4254,8.7917,0.75324,8.3162,6.5109,0.88997,8.0023,4.6385,1.2182,7.4465,3.1943,1.6657,6.786,2.0743,2.1362,6.0476,1.3042,2.5857,5.2875,0.79877,2.9909,4.495,0.49581,3.3274,3.7039,0.39502,3.5533,2.9743,0.44184,3.6258,2.2758,0.60232,3.5947,1.652,0.85281,3.4958,1.1608,1.1399,3.2814,0.76991,1.4463,3.0038,0.49634,1.726,2.6491,0.32958,1.9646,2.2424,0.26456,2.155,1.8407,0.29884,2.2883,1.4618,0.4089,2.3542,1.1149,0.56302,2.3098,0.7954,0.76344,2.2088,0.5445,0.97662,2.041,0.36126,1.1856,1.8337,0.24857,1.3807,1.5987,0.20307,1.5249,1.3223,0.22507,1.6334,1.0631,0.30045,1.6948,0.82658,0.4103,1.6778,0.59167,0.56265,1.6291,0.41014,0.73222,1.53,0.27707,0.90209,1.3965,0.19461,1.0476,1.2164,0.15923,1.1686,1.0176,0.17269,1.2537,0.81901,0.23224,1.3024,0.62889,0.324,1.298,0.45181,0.44695,1.2724,0.3177,0.57095,1.1797,0.20857,0.71573,1.0871,0.15299,0.83699,0.95247,0.12767,0.92603,0.79238,0.14275,0.99936,0.63312,0.19857,1.0607,0.49836,0.27639,1.0686,0.37565,0.36848,1.0388,0.26342,0.46633,0.96351,0.17697,0.56382,0.86875,0.1242,0.68619,0.78172,0.10967,0.77618,0.66543,0.12271,0.82762,0.53597,0.15567,0.84303,0.4167,0.21272,0.85339,0.31866,0.29158,0.8664,0.2362,0.39092,0.82468,0.15446,0.4663,0.70902,0.11033,0.53489,0.67124,0.099641,0.64564,0.58492,0.10652,0.69134,0.48015,0.1254,0.72905,0.41624,0.17815,0.7344,0.31742,0.21576,0.7336,0.22292,0.20932,0.9061
438,0,386.72,131.97,6.3597,79.838,33.142,7.1198,43.3,13.992,7.9451,28.845,6.5487,8.4884,20.805,3.1709,8.9407,15.362,1.5088,9.0409,11.312,0.87688,8.9484,8.2917,0.81029,8.7428,5.9662,1.0964,8.3025,4.0946,1.5453,7.6068,2.6923,2.0832,6.7991,1.6502,2.6087,5.924,0.97942,3.0783,5.045,0.59141,3.4674,4.1509,0.42214,3.7534,3.2868,0.45214,3.9005,2.5202,0.6193,3.87,1.8213,0.88399,3.7179,1.2318,1.2175,3.4933,0.80166,1.5557,3.158,0.49836,1.8825,2.7706,0.33045,2.1467,2.3288,0.28013,2.3374,1.8631,0.33428,2.4497,1.4271,0.4816,2.4891,1.0486,0.68647,2.4476,0.73139,0.90984,2.2903,0.47535,1.1525,2.0785,0.3089,1.3791,1.8139,0.22633,1.5657,1.5238,0.22392,1.7179,1.2356,0.28618,1.7879,0.93671,0.41066,1.8053,0.68126,0.57206,1.7654,0.47621,0.74029,1.6406,0.30575,0.93122,1.4879,0.20661,1.1087,1.2959,0.1705,1.26,1.0913,0.19009,1.355,0.86614,0.25796,1.4027,0.6495,0.36538,1.397,0.46256,0.50187,1.3457,0.31212,0.64655,1.2393,0.20063,0.80117,1.1166,0.14528,0.92093,0.94244,0.1363,1.0393,0.78381,0.1778,1.1101,0.61547,0.24546,1.1246,0.44838,0.34583,1.1037,0.30633,0.476,1.0688,0.20956,0.60005,0.98641,0.14657,0.71057,0.87519,0.11433,0.80067,0.73037,0.11786,0.86033,0.58109,0.16694,0.93031,0.45524,0.24222,0.94888,0.33432,0.33067,0.91552,0.23024,0.41461,0.84744,0.15681,0.50633,0.77324,0.11457,0.6107,0.70569,0.10101,0.71176,0.58848,0.11604,0.73515,0.44119,0.15178,0.75815,0.36726,0.22181,0.80859,0.2695,0.30753,0.77336,0.19064,0.3668,0.74998,0.14742,0.46581,0.67546,0.10473,0.52107,0.59186,0.092553,0.46601,0.65466
439,0,387.69,131.01,6.6733,80.307,32.34,7.5936,43.512,13.309,8.5244,28.835,6.0067,9.1166,20.613,2.7828,9.5732,15.013,1.2956,9.6217,10.852,0.83538,9.4424,7.7637,0.9318,9.1215,5.4094,1.3683,8.5377,3.5591,1.9309,7.6894,2.2212,2.545,6.7273,1.2804,3.1053,5.7152,0.7299,3.5713,4.7241,0.47606,3.9165,3.744,0.45115,4.1229,2.8303,0.61432,4.1645,2.0548,0.89476,4.0105,1.3879,1.2471,3.724,0.86696,1.6378,3.3682,0.52957,1.9952,2.9175,0.3408,2.3056,2.4361,0.29698,2.5161,1.9336,0.37081,2.6224,1.4439,0.53963,2.6246,1.0155,0.78537,2.5464,0.68045,1.0587,2.3838,0.43444,1.3149,2.1148,0.27809,1.5555,1.8062,0.22515,1.7484,1.4717,0.25946,1.865,1.1378,0.37266,1.9313,0.84111,0.53096,1.8937,0.57189,0.73237,1.7971,0.37234,0.94265,1.647,0.24551,1.1215,1.4232,0.17957,1.2948,1.1895,0.19223,1.4224,0.943,0.26829,1.5013,0.71503,0.3861,1.5005,0.50259,0.53548,1.441,0.32951,0.69959,1.3265,0.21285,0.86285,1.1746,0.15259,1.0004,0.98499,0.14764,1.1212,0.79879,0.19459,1.1747,0.59608,0.29067,1.2067,0.43235,0.41741,1.1825,0.29452,0.54487,1.0954,0.18817,0.67851,0.97047,0.12889,0.82024,0.84521,0.123,0.92449,0.69962,0.15453,0.98573,0.55039,0.21605,1.0044,0.39757,0.30352,0.97158,0.26698,0.42928,0.93982,0.17851,0.55746,0.86188,0.12446,0.65753,0.74408,0.10359,0.72697,0.61384,0.11681,0.78181,0.49101,0.1659,0.83979,0.38752,0.24237,0.86763,0.26927,0.33513,0.78938,0.17042,0.40986,0.73433,0.12859,0.52562,0.68967,0.10123,0.61756,0.58075,0.1019,0.65802,0.50732,0.13338,0.72396,0.39512,0.17087,0.73538,0.29124,0.21781,0.62284,0.30336
440,0,388.66,130.05,6.9992,80.763,31.539,8.0858,43.699,12.636,9.1214,28.791,5.4872,9.7561,20.381,2.4312,10.205,14.624,1.1319,10.186,10.359,0.85242,9.9018,7.2142,1.1162,9.4473,4.849,1.7009,8.7039,3.0424,2.3671,7.6922,1.7923,3.0395,6.5724,0.97556,3.6108,5.4281,0.56407,4.0468,4.3372,0.45734,4.3192,3.2922,0.5815,4.4177,2.3577,0.87291,4.3311,1.6049,1.2518,4.0388,1.0035,1.6672,3.6125,0.58386,2.0821,3.13,0.36651,2.4216,2.5806,0.31131,2.6764,2.0323,0.3992,2.7964,1.505,0.59184,2.7879,1.033,0.85636,2.6585,0.65731,1.1711,2.4527,0.40757,1.4738,2.1721,0.26753,1.7175,1.8103,0.23478,1.9075,1.4371,0.30747,2.0204,1.0752,0.45462,2.0276,0.74912,0.6658,1.9784,0.49551,0.88645,1.8198,0.30703,1.1189,1.6107,0.20764,1.3249,1.368,0.19103,1.4588,1.0812,0.24588,1.5572,0.81424,0.37098,1.5856,0.57165,0.54222,1.5547,0.38084,0.72274,1.4388,0.24085,0.90251,1.2709,0.16406,1.0623,1.0665,0.15705,1.1869,0.8508,0.20881,1.2537,0.63129,0.31317,1.2822,0.44467,0.4458,1.2287,0.28394,0.60674,1.1465,0.18467,0.76662,1.0219,0.13448,0.88894,0.85197,0.13402,0.9821,0.66401,0.18766,1.0603,0.50235,0.2827,1.0821,0.3583,0.39529,1.0462,0.241,0.51266,0.9639,0.15292,0.62778,0.83324,0.11031,0.75581,0.70907,0.11948,0.86183,0.56917,0.16776,0.89537,0.42364,0.23839,0.88703,0.2977,0.32355,0.85165,0.20085,0.43689,0.81786,0.13786,0.55884,0.74548,0.10127,0.6493,0.5883,0.10157,0.6871,0.48188,0.14148,0.77166,0.38361,0.21541,0.78474,0.27158,0.28728,0.75571,0.20596,0.38586,0.73041,0.13693,0.45784,0.66909,0.10053,0.48553,0.53733,0.1764
441,0,389.63,129.08,7.3382,81.199,30.739,8.5961,43.862,11.974,9.735,28.714,4.9922,10.404,20.11,2.1181,10.834,14.197,1.0187,10.73,9.8368,0.92786,10.322,6.6501,1.3613,9.7151,4.2935,2.0886,8.7976,2.5545,2.8445,7.6155,1.4158,3.5542,6.3383,0.7445,4.1098,5.0722,0.48765,4.4879,3.8989,0.53614,4.6581,2.8155,0.80714,4.624,1.8927,1.2143,4.3914,1.1963,1.6696,3.9524,0.69299,2.1159,3.3912,0.40311,2.5166,2.7977,0.32563,2.7994,2.1766,0.41253,2.9608,1.5977,0.62712,2.9591,1.0876,0.9194,2.8153,0.67739,1.2469,2.5475,0.3973,1.589,2.2204,0.26691,1.8743,1.8425,0.25519,2.0573,1.4235,0.35228,2.1513,1.0323,0.54195,2.1476,0.69489,0.77631,2.0229,0.43191,1.0462,1.8495,0.26913,1.2786,1.5819,0.19947,1.4843,1.2884,0.22522,1.6288,0.99519,0.32606,1.668,0.70157,0.48744,1.6491,0.46329,0.69377,1.5528,0.28764,0.91297,1.4045,0.18916,1.0973,1.1888,0.16383,1.2411,0.94796,0.20822,1.3307,0.70647,0.31473,1.3586,0.49121,0.46018,1.3121,0.31205,0.63351,1.2214,0.19452,0.79781,1.061,0.13526,0.95168,0.88441,0.1479,1.0723,0.69995,0.20775,1.1203,0.5072,0.31145,1.1116,0.33257,0.45374,1.077,0.2127,0.60703,0.99152,0.14103,0.74135,0.85932,0.11524,0.84102,0.70163,0.13444,0.90513,0.52546,0.20279,0.95312,0.37643,0.31422,0.96835,0.25266,0.437,0.89296,0.16043,0.54694,0.78932,0.10942,0.63768,0.66852,0.10243,0.73929,0.5602,0.13401,0.82313,0.43396,0.20804,0.8253,0.28271,0.28663,0.77144,0.19585,0.39606,0.76599,0.13411,0.52014,0.67326,0.099584,0.59317,0.5784,0.10051,0.6896,0.47977,0.12511,0.71432,0.38069,0.19015,0.65367,0.28736,0.39349
442,0,390.61,128.11,7.6901,81.617,29.94,9.1233,44.001,11.325,10.364,28.604,4.523,11.058,19.801,1.845,11.456,13.734,0.95696,11.25,9.2892,1.061,10.698,6.0781,1.6637,9.9211,3.7521,2.525,8.8172,2.105,3.3528,7.4613,1.1008,4.0759,6.0316,0.59383,4.5871,4.6586,0.50328,4.8785,3.4257,0.70929,4.9194,2.3351,1.1176,4.7319,1.4589,1.6206,4.3418,0.85224,2.1229,3.7567,0.47657,2.5629,3.0756,0.33788,2.9087,2.3973,0.41031,3.0972,1.7401,0.63544,3.1325,1.1733,0.95817,2.9877,0.72536,1.3181,2.7014,0.41783,1.6655,2.3048,0.26784,1.9858,1.8802,0.27749,2.2044,1.4422,0.3993,2.2834,1.014,0.61208,2.2474,0.65907,0.88877,2.1078,0.3985,1.1658,1.8519,0.24655,1.4396,1.5706,0.20798,1.6259,1.2305,0.27242,1.7477,0.90308,0.42099,1.783,0.61823,0.61754,1.6966,0.38098,0.84159,1.5462,0.23122,1.0719,1.3331,0.17199,1.2731,1.0949,0.19763,1.3952,0.82835,0.29591,1.4422,0.57793,0.44728,1.4139,0.37033,0.63084,1.317,0.22572,0.81457,1.1537,0.14825,0.98562,0.9624,0.14751,1.1091,0.74009,0.2116,1.1805,0.53226,0.33799,1.2004,0.35981,0.48143,1.133,0.221,0.63711,1.0052,0.13637,0.79672,0.86188,0.12211,0.9305,0.69964,0.16153,1.0092,0.52552,0.24146,1.0203,0.36395,0.35249,0.97703,0.22628,0.49028,0.9043,0.14132,0.64465,0.81154,0.10903,0.76288,0.65174,0.12383,0.82824,0.49826,0.17415,0.84768,0.35697,0.26351,0.8627,0.24795,0.3787,0.8456,0.15907,0.51142,0.73245,0.10152,0.58523,0.59837,0.09709,0.6938,0.51302,0.13987,0.77026,0.37375,0.20608,0.76616,0.27409,0.28027,0.7856,0.18767,0.3696,0.71562,0.12556,0.47975,0.57037,0.10019,0.75943
443,0,391.56,127.14,8.0541,82.026,29.146,9.6664,44.11,10.689,11.006,28.459,4.0813,11.718,19.455,1.6134,12.065,13.241,0.94703,11.739,8.723,1.2504,11.025,5.5053,2.0193,10.063,3.2333,3.0027,8.7627,1.7029,3.8818,7.2321,0.85488,4.5907,5.6613,0.52792,5.0287,4.2004,0.61029,5.2035,2.9359,0.9697,5.0928,1.8718,1.4988,4.7359,1.078,2.0704,4.1845,0.59247,2.584,3.4649,0.36818,2.9785,2.6877,0.39281,3.2293,1.9594,0.61371,3.2894,1.3091,0.96008,3.1756,0.80009,1.3596,2.8798,0.45614,1.7449,2.4594,0.28391,2.0629,1.9597,0.28494,2.3106,1.4766,0.43785,2.4179,1.028,0.67876,2.3611,0.64523,0.97318,2.1801,0.37926,1.289,1.9082,0.23872,1.5523,1.5469,0.22824,1.7695,1.1971,0.32442,1.8563,0.84039,0.51002,1.8512,0.54156,0.74974,1.751,0.32754,0.99412,1.5376,0.20107,1.2165,1.2753,0.18066,1.4016,0.98765,0.25779,1.5182,0.7171,0.4037,1.5252,0.46982,0.59535,1.4409,0.2821,0.80168,1.2837,0.17366,0.99477,1.0773,0.15004,1.1421,0.8378,0.20176,1.2345,0.60628,0.32227,1.255,0.39662,0.48135,1.197,0.24007,0.67286,1.0942,0.15304,0.83205,0.92118,0.12625,0.95761,0.71404,0.17009,1.0484,0.52186,0.27609,1.0883,0.35707,0.40904,1.0566,0.22425,0.55107,0.95193,0.13916,0.6839,0.80263,0.10859,0.80457,0.63808,0.14481,0.91003,0.48796,0.22757,0.94058,0.32506,0.3373,0.89912,0.20556,0.44868,0.81216,0.12886,0.57326,0.72116,0.1006,0.69799,0.61023,0.12045,0.7888,0.43989,0.18012,0.77129,0.3003,0.26174,0.80271,0.21225,0.3961,0.76484,0.12949,0.50357,0.66263,0.097064,0.59345,0.59204,0.10503,0.65742,0.46036,0.12987,0.71057,0.31116,0.14533,0.93504
444,0,392.51,126.17,8.4305,82.423,28.353,10.226,44.194,10.067,11.661,28.28,3.6683,12.379,19.075,1.4242,12.661,12.719,0.98881,12.194,8.1428,1.4941,11.3,4.9387,2.4233,10.139,2.7452,3.514,8.6347,1.356,4.4202,6.9338,0.68404,5.086,5.2371,0.54862,5.4206,3.7124,0.80515,5.4518,2.4479,1.3069,5.1706,1.4463,1.9332,4.6356,0.76927,2.54,3.9288,0.43191,3.0255,3.0949,0.37481,3.3346,2.2546,0.56388,3.4545,1.5183,0.91947,3.3601,0.92102,1.3576,3.0862,0.51355,1.7921,2.6459,0.30818,2.1537,2.1159,0.29096,2.3923,1.5542,0.44633,2.5215,1.0629,0.72632,2.4851,0.65954,1.0528,2.2789,0.37387,1.3785,1.9605,0.23924,1.6746,1.5834,0.24398,1.8653,1.1644,0.38041,1.9718,0.80355,0.59472,1.9218,0.49428,0.86073,1.7716,0.28585,1.1358,1.5404,0.19297,1.3636,1.2307,0.20757,1.5148,0.90858,0.32524,1.5924,0.61345,0.52069,1.5773,0.38304,0.74561,1.4477,0.22475,0.96748,1.238,0.15715,1.1534,0.98459,0.18404,1.2793,0.72464,0.29137,1.3227,0.48207,0.4522,1.2845,0.29208,0.64969,1.1766,0.17083,0.83282,0.99451,0.13244,1.0076,0.80106,0.17169,1.1013,0.58175,0.26697,1.1224,0.37677,0.41714,1.0855,0.2259,0.59695,0.99996,0.14085,0.75394,0.85873,0.11716,0.87584,0.67347,0.15244,0.94162,0.48161,0.24042,0.96158,0.31258,0.38505,0.94947,0.19618,0.53461,0.85829,0.12095,0.66338,0.71365,0.10372,0.75017,0.55508,0.13945,0.81865,0.41327,0.22159,0.86506,0.28588,0.3464,0.83653,0.16459,0.45932,0.70402,0.10509,0.56259,0.63769,0.10076,0.69881,0.50819,0.13878,0.74819,0.36872,0.19532,0.77534,0.2739,0.30258,0.73826,0.17233,0.39031,0.67666,0.11007,0.38094,0.75824
445,0,393.46,125.19,8.8183,82.805,27.564,10.801,44.253,9.4612,12.328,28.068,3.2855,13.039,18.662,1.2783,13.238,12.172,1.082,12.611,7.553,1.7894,11.521,4.385,2.8706,10.148,2.2951,4.05,8.4353,1.0713,4.9568,6.5729,0.59236,5.549,4.7705,0.65535,5.7507,3.2109,1.0813,5.6149,1.9801,1.7075,5.1495,1.0771,2.4007,4.4363,0.54813,3.0047,3.5883,0.37978,3.421,2.6694,0.49597,3.6069,1.8064,0.83858,3.5668,1.1084,1.3028,3.3037,0.60912,1.7925,2.8723,0.34106,2.2131,2.3099,0.29691,2.5003,1.7092,0.43816,2.6148,1.1374,0.73193,2.5916,0.69368,1.1039,2.3967,0.38912,1.4666,2.0492,0.24165,1.764,1.6239,0.26222,1.9801,1.19,0.41335,2.0478,0.77584,0.67408,2.0068,0.46827,0.96396,1.8089,0.26566,1.2485,1.5266,0.1937,1.4902,1.2008,0.24675,1.6355,0.85269,0.39879,1.6588,0.54279,0.62594,1.5917,0.31514,0.88582,1.433,0.19125,1.1207,1.1864,0.16921,1.2945,0.89866,0.24392,1.3853,0.61758,0.39799,1.3851,0.38405,0.59881,1.29,0.21886,0.805,1.1162,0.1421,1.0002,0.90549,0.15461,1.1204,0.65788,0.25532,1.1973,0.44918,0.40753,1.1675,0.2701,0.57793,1.0537,0.15417,0.7579,0.88971,0.12096,0.92305,0.71046,0.1625,1.0155,0.52036,0.26158,1.0392,0.33834,0.39635,0.98024,0.19726,0.54555,0.86939,0.12052,0.71803,0.73879,0.11545,0.83932,0.56785,0.16918,0.89215,0.39249,0.25968,0.87785,0.2495,0.38136,0.83074,0.15324,0.52604,0.76141,0.10519,0.67298,0.61959,0.11059,0.72981,0.43414,0.16193,0.76729,0.32732,0.26638,0.80712,0.20664,0.39386,0.73931,0.12777,0.48669,0.6724,0.10244,0.61014,0.54202,0.10401,0.67686,0.40809,0.14897,0.59261,0.39506
446,0,394.4,124.22,9.2182,83.173,26.78,11.391,44.287,8.8717,13.005,27.823,2.9335,13.696,18.217,1.1765,13.793,11.602,1.2261,12.988,6.9597,2.1337,11.685,3.8507,3.3552,10.089,1.8902,4.6015,8.1683,0.854,5.48,6.1573,0.58198,5.9678,4.274,0.845,6.0092,2.7122,1.4294,5.6868,1.5503,2.1557,5.0304,0.78018,2.8796,4.1474,0.42577,3.4403,3.1816,0.4391,3.7473,2.2148,0.72389,3.7771,1.3745,1.1971,3.558,0.76168,1.7327,3.1249,0.40036,2.2258,2.5538,0.29901,2.581,1.9058,0.42359,2.7474,1.2844,0.70876,2.7042,0.75992,1.1061,2.5119,0.41759,1.5197,2.1649,0.25541,1.8597,1.7065,0.26899,2.0691,1.225,0.44435,2.1535,0.79624,0.71672,2.0666,0.45347,1.0533,1.8677,0.2579,1.3569,1.5408,0.20307,1.5893,1.1701,0.2859,1.7309,0.81198,0.47599,1.7432,0.49777,0.72598,1.6114,0.27466,1.0018,1.3998,0.17604,1.2494,1.1271,0.19819,1.4165,0.82119,0.32041,1.473,0.53195,0.51404,1.4203,0.30656,0.74204,1.275,0.17627,0.96157,1.0559,0.14609,1.1268,0.79424,0.21493,1.2351,0.55033,0.35462,1.2249,0.32846,0.55645,1.1598,0.19301,0.7557,1.0006,0.12889,0.91492,0.78403,0.15222,1.0273,0.55714,0.25916,1.0902,0.36741,0.41057,1.0572,0.22094,0.57997,0.95249,0.1309,0.73517,0.77783,0.11191,0.84753,0.58177,0.1759,0.94375,0.40611,0.29529,0.95231,0.25179,0.43899,0.87664,0.14462,0.57097,0.74639,0.1011,0.68968,0.60137,0.12174,0.8003,0.46047,0.19815,0.86309,0.29733,0.31779,0.78883,0.16608,0.42706,0.71788,0.11394,0.57847,0.63492,0.10283,0.68731,0.48416,0.13919,0.72754,0.37138,0.22344,0.76278,0.23901,0.31492,0.73583,0.14493,0.39286,0.58756,0.17867
447,0,395.34,123.24,9.6305,83.524,25.999,11.996,44.293,8.2995,13.69,27.546,2.6135,14.348,17.742,1.1193,14.325,11.014,1.4202,13.321,6.3678,2.5239,11.789,3.3419,3.8708,9.9628,1.5366,5.1591,7.8387,0.70853,5.9793,5.6962,0.65326,6.3321,3.7609,1.1121,6.1873,2.232,1.8374,5.6651,1.1749,2.6337,4.818,0.56888,3.3483,3.7827,0.40835,3.8236,2.7313,0.60648,3.9845,1.7593,1.0438,3.8339,0.98914,1.6133,3.4286,0.50529,2.1744,2.8386,0.31303,2.6188,2.1601,0.3915,2.8597,1.4748,0.67497,2.8687,0.88898,1.0719,2.6501,0.46763,1.5224,2.2926,0.2712,1.9173,1.8224,0.27756,2.1744,1.3024,0.45172,2.2456,0.82843,0.75548,2.1655,0.47059,1.1002,1.9182,0.25727,1.4459,1.5817,0.21434,1.6936,1.1735,0.31983,1.8091,0.7815,0.54178,1.8024,0.46566,0.82582,1.6605,0.25466,1.106,1.3849,0.17516,1.3516,1.0695,0.23504,1.5079,0.74865,0.40199,1.5442,0.46378,0.63148,1.4468,0.25597,0.87914,1.2471,0.15688,1.0979,0.98768,0.17513,1.2487,0.70655,0.29095,1.2958,0.44246,0.48231,1.2612,0.25408,0.68925,1.1033,0.14484,0.90739,0.91157,0.14507,1.0612,0.67603,0.22284,1.1218,0.44008,0.37176,1.0954,0.25067,0.57189,1.0142,0.1456,0.75691,0.85684,0.11922,0.90141,0.6626,0.16544,0.97984,0.44875,0.27438,0.97148,0.26743,0.44606,0.92713,0.1534,0.62546,0.80329,0.10888,0.75871,0.62665,0.13136,0.83254,0.44364,0.20956,0.85482,0.28816,0.34071,0.85134,0.1761,0.49814,0.77884,0.10626,0.63252,0.5921,0.10282,0.69781,0.45228,0.16434,0.79122,0.31911,0.28033,0.78097,0.19199,0.39337,0.71662,0.12675,0.53338,0.62932,0.092707,0.62042,0.51518,0.12217,0.62185,0.37088,0.31245
448,0,396.27,122.26,10.056,83.858,25.224,12.615,44.273,7.7459,14.382,27.238,2.3265,14.992,17.238,1.1072,14.83,10.412,1.6629,13.608,5.7824,2.9558,11.833,2.8646,4.4101,9.771,1.2402,5.7135,7.4528,0.63783,6.4443,5.1999,0.80435,6.6317,3.2458,1.449,6.2807,1.7857,2.2913,5.5501,0.86795,3.1224,4.521,0.45242,3.7846,3.3604,0.4968,4.134,2.2624,0.87231,4.1193,1.3313,1.4348,3.7741,0.6771,2.0572,3.1882,0.35923,2.5926,2.4682,0.35461,2.9363,1.7276,0.60952,3.0218,1.0606,1.0247,2.8505,0.56683,1.4859,2.4588,0.29588,1.9285,1.9619,0.27384,2.2426,1.4169,0.45253,2.3647,0.8979,0.76185,2.2655,0.49837,1.144,2.0141,0.26969,1.4956,1.63,0.22381,1.7768,1.2045,0.34637,1.9056,0.78321,0.59115,1.8599,0.4468,0.90344,1.688,0.24333,1.2121,1.4073,0.18402,1.4418,1.0379,0.27058,1.5809,0.69144,0.47568,1.5873,0.4072,0.74269,1.4651,0.22319,1.0056,1.2236,0.15946,1.2197,0.92283,0.21916,1.3431,0.62338,0.38102,1.3564,0.36994,0.59962,1.2478,0.19594,0.84006,1.0682,0.13576,1.0219,0.80552,0.18427,1.1583,0.55979,0.3265,1.1879,0.34044,0.50897,1.1024,0.18373,0.70785,0.92907,0.1205,0.90374,0.73355,0.15804,1.0226,0.51944,0.26922,1.0534,0.3271,0.42313,0.994,0.17873,0.59191,0.84572,0.11049,0.77101,0.67804,0.13391,0.90322,0.48481,0.229,0.92492,0.30303,0.3614,0.87216,0.17114,0.50156,0.76416,0.10667,0.65799,0.64332,0.11023,0.78982,0.48125,0.18654,0.82142,0.28713,0.29215,0.76688,0.17572,0.43947,0.73699,0.11105,0.59642,0.59866,0.10245,0.67969,0.46302,0.14541,0.76768,0.32462,0.23017,0.75296,0.21017,0.36033,0.62922,0.13959,0.67684
449,0,397.2,121.28,10.493,84.176,24.455,13.246,44.228,7.2115,15.08,26.899,2.0732,15.626,16.709,1.1401,15.304,9.8002,1.9524,13.847,5.2089,3.4249,11.817,2.4251,4.9661,9.5168,1.0056,6.2554,7.0176,0.64334,6.8648,4.6798,1.0317,6.8596,2.7424,1.8461,6.2862,1.3878,2.7754,5.346,0.64121,3.6022,4.152,0.43588,4.1688,2.9006,0.68674,4.3555,1.8008,1.2215,4.143,0.95731,1.8716,3.6012,0.46023,2.4965,2.8549,0.33484,2.9534,2.0452,0.52148,3.15,1.2962,0.9323,3.0512,0.70523,1.4362,2.6949,0.35371,1.9034,2.1527,0.26545,2.2738,1.5621,0.42514,2.4516,1.0045,0.75539,2.4024,0.5536,1.1517,2.1254,0.28812,1.5454,1.7249,0.22853,1.8323,1.2541,0.35929,1.983,0.80961,0.62772,1.9496,0.45114,0.95939,1.7309,0.24004,1.289,1.4144,0.19733,1.542,1.0459,0.30343,1.648,0.66063,0.53567,1.6279,0.36938,0.83068,1.4651,0.20184,1.1198,1.2031,0.17306,1.3263,0.87419,0.27361,1.4244,0.55542,0.47236,1.3933,0.30941,0.72088,1.2456,0.16942,0.95709,1.0012,0.14937,1.1486,0.73239,0.24291,1.217,0.45505,0.43014,1.2024,0.2567,0.65763,1.0794,0.14541,0.85635,0.86578,0.13562,1.0001,0.60887,0.23043,1.0898,0.38935,0.39834,1.0703,0.22159,0.59142,0.95431,0.12853,0.76204,0.76987,0.12004,0.88301,0.54308,0.20294,0.95828,0.34586,0.35957,0.95783,0.19495,0.53664,0.83175,0.11394,0.68501,0.66381,0.11027,0.78047,0.47928,0.18168,0.85292,0.32251,0.30968,0.8638,0.18643,0.47909,0.74448,0.10247,0.59058,0.58124,0.10196,0.72475,0.45836,0.17647,0.79689,0.28828,0.28912,0.76103,0.17867,0.41144,0.72632,0.11077,0.53167,0.59601,0.090943,0.64719,0.40791,0.10338,0.93347
450,0,398.13,120.29,10.941,84.479,23.693,13.891,44.157,6.6975,15.782,26.531,1.8545,16.248,16.157,1.2177,15.746,9.1812,2.2863,14.034,4.6527,3.9265,11.739,2.0288,5.5317,9.2042,0.83627,6.7752,6.5409,0.72492,7.2319,4.1481,1.3299,7.0102,2.2641,2.2916,6.2032,1.0516,3.2732,5.0606,0.5033,4.0539,3.727,0.51997,4.4836,2.4251,0.96854,4.4763,1.3715,1.634,4.0539,0.66096,2.3259,3.3267,0.3538,2.8993,2.4542,0.43403,3.2277,1.605,0.79938,3.2411,0.9058,1.3292,2.945,0.44481,1.8665,2.4187,0.27341,2.2766,1.7677,0.38006,2.5153,1.1444,0.70506,2.516,0.64239,1.143,2.2821,0.32115,1.561,1.8477,0.23172,1.8931,1.347,0.35438,2.0505,0.85902,0.63852,2.0252,0.47381,1.0025,1.8167,0.2462,1.3463,1.4501,0.20692,1.6113,1.0447,0.33848,1.7365,0.6647,0.5831,1.6721,0.35091,0.90043,1.4799,0.19171,1.2009,1.1762,0.19225,1.4221,0.83705,0.32876,1.4941,0.50923,0.56179,1.4264,0.26724,0.83096,1.2313,0.1555,1.0742,0.95679,0.17855,1.2303,0.64932,0.32072,1.2877,0.38694,0.53253,1.1947,0.19705,0.77912,1.0209,0.13349,0.99319,0.78425,0.17901,1.106,0.52167,0.31837,1.1091,0.28953,0.52649,1.0377,0.15476,0.74383,0.87541,0.11922,0.91483,0.6573,0.17498,0.99559,0.43245,0.30576,0.98123,0.23875,0.49073,0.89687,0.12991,0.69345,0.75577,0.11395,0.83837,0.53856,0.181,0.89166,0.34463,0.30142,0.85849,0.19429,0.46137,0.79009,0.11432,0.63294,0.66692,0.10846,0.76936,0.45871,0.17664,0.77178,0.28311,0.28794,0.79754,0.17499,0.46319,0.72052,0.10209,0.59885,0.56987,0.10133,0.70003,0.44483,0.17159,0.73508,0.28718,0.26363,0.7264,0.15805,0.29456,0.84709
451,0,399.05,119.31,11.402,84.765,22.938,14.546,44.06,6.2046,16.485,26.134,1.671,16.856,15.584,1.3396,16.153,8.5596,2.6623,14.169,4.119,4.4556,11.603,1.6805,6.0995,8.8371,0.73489,7.2644,6.0313,0.88095,7.5381,3.6163,1.6918,7.0792,1.824,2.7728,6.0344,0.78773,3.7678,4.7043,0.45944,4.4597,3.2636,0.70098,4.7143,1.9568,1.328,4.4901,0.99831,2.0859,3.8575,0.46055,2.7682,2.9692,0.3652,3.2364,2.0161,0.64906,3.3933,1.1842,1.1643,3.2012,0.59243,1.7624,2.7136,0.30574,2.2703,2.0515,0.33486,2.5629,1.3493,0.62575,2.6227,0.76249,1.0767,2.4272,0.38119,1.56,2.0217,0.2355,1.9269,1.4762,0.33833,2.1296,0.94467,0.62545,2.1114,0.51674,1.0096,1.8954,0.26274,1.3962,1.5338,0.21105,1.6698,1.0786,0.35486,1.7976,0.66408,0.63359,1.7488,0.35698,0.95325,1.508,0.18904,1.2684,1.1768,0.20724,1.4827,0.80296,0.38139,1.5605,0.47665,0.64274,1.4567,0.24416,0.93139,1.2248,0.15413,1.1737,0.91265,0.21543,1.3153,0.594,0.39414,1.3175,0.32511,0.64421,1.203,0.16852,0.88831,0.96425,0.13836,1.0846,0.69103,0.2436,1.1861,0.43362,0.42615,1.1437,0.22975,0.64599,0.98294,0.1254,0.86358,0.77311,0.14782,1.0183,0.5387,0.26587,1.0679,0.3219,0.44117,0.99524,0.16959,0.63109,0.83051,0.10865,0.80552,0.62304,0.15981,0.93302,0.42122,0.29214,0.9444,0.23192,0.46103,0.84689,0.12474,0.61719,0.68312,0.10323,0.75325,0.51315,0.16503,0.85047,0.34053,0.30382,0.84446,0.17608,0.45403,0.69852,0.10057,0.58993,0.60118,0.11036,0.74289,0.42888,0.19142,0.77753,0.26467,0.29569,0.76745,0.16318,0.45455,0.66352,0.097078,0.57611,0.5271,0.10552,0.53901,0.49885
452,0,399.97,118.32,11.874,85.035,22.19,15.214,43.937,5.7329,17.19,25.709,1.5236,17.446,14.991,1.5055,16.521,7.9393,3.0777,14.252,3.6124,5.0071,11.408,1.3844,6.6618,8.4212,0.70315,7.7154,5.4979,1.1084,7.7766,3.0964,2.1088,7.0649,1.4342,3.276,5.7852,0.60477,4.2424,4.2893,0.51127,4.8034,2.7812,0.97117,4.8498,1.5184,1.7472,4.3962,0.70164,2.5515,3.5656,0.36848,3.1702,2.5527,0.4936,3.4831,1.5734,0.96317,3.4368,0.81801,1.5845,3.0338,0.385,2.1903,2.3799,0.30217,2.6055,1.6332,0.53126,2.7294,0.94694,0.97277,2.5828,0.46536,1.4911,2.1972,0.25718,1.9469,1.6592,0.30952,2.1929,1.0695,0.59067,2.2156,0.58622,0.99453,2.0041,0.28953,1.4033,1.6183,0.21745,1.7302,1.1588,0.35299,1.8609,0.69678,0.65102,1.8055,0.36043,1.0132,1.5758,0.19808,1.3213,1.1975,0.21701,1.5421,0.80041,0.41174,1.5973,0.45158,0.71441,1.494,0.23025,1.019,1.2257,0.1629,1.2635,0.88565,0.25367,1.3846,0.54718,0.46828,1.3585,0.28822,0.73718,1.1863,0.15135,0.99552,0.92762,0.16366,1.1671,0.61962,0.30319,1.2181,0.35355,0.53942,1.1516,0.18369,0.77531,0.95215,0.12557,0.96427,0.6818,0.19571,1.0764,0.4277,0.372,1.0818,0.23396,0.58475,0.9696,0.12812,0.7824,0.7612,0.12776,0.91246,0.51701,0.228,0.96296,0.29912,0.41765,0.93287,0.15975,0.61887,0.78807,0.10679,0.77392,0.57972,0.1489,0.84726,0.3725,0.26794,0.8565,0.21453,0.43902,0.80773,0.11904,0.63066,0.64927,0.1062,0.72663,0.42641,0.17302,0.7747,0.28882,0.31558,0.79282,0.15638,0.48383,0.67873,0.098175,0.59915,0.55676,0.12115,0.71619,0.37918,0.19224,0.75198,0.22757,0.29772,0.61436,0.20803
453,0,400.89,117.33,12.357,85.29,21.448,15.893,43.788,5.2833,17.895,25.258,1.4128,18.017,14.383,1.7145,16.851,7.3242,3.5298,14.28,3.1376,5.5757,11.157,1.144,7.211,7.9627,0.74154,8.1203,4.9504,1.403,7.9424,2.6002,2.5708,6.9679,1.1052,3.7865,5.4631,0.50853,4.6808,3.8307,0.65675,5.0714,2.2999,1.3187,4.8841,1.1311,2.2047,4.1993,0.49783,3.004,3.1953,0.39044,3.5056,2.1052,0.72998,3.6216,1.1594,1.3519,3.3545,0.53713,2.0239,2.7539,0.30272,2.5724,1.9768,0.43449,2.8369,1.209,0.8408,2.757,0.608,1.3789,2.4005,0.29107,1.8935,1.8571,0.2877,2.2484,1.2476,0.53211,2.318,0.69179,0.94796,2.1367,0.33252,1.3974,1.7477,0.21877,1.7463,1.2467,0.34676,1.9379,0.76775,0.64248,1.8792,0.38748,1.0297,1.6334,0.20388,1.3878,1.2592,0.22699,1.5953,0.81949,0.42754,1.6489,0.45201,0.74911,1.5125,0.22215,1.0948,1.2422,0.17183,1.3425,0.87286,0.29114,1.4513,0.51984,0.5327,1.3921,0.26045,0.8257,1.1885,0.14973,1.0818,0.88549,0.1938,1.2397,0.5688,0.37438,1.2569,0.30138,0.62322,1.1233,0.15242,0.89299,0.90462,0.14573,1.0688,0.61886,0.2575,1.1234,0.34926,0.46631,1.0605,0.17301,0.71445,0.90192,0.11863,0.9088,0.67196,0.18005,1.0131,0.42218,0.33029,0.99102,0.21985,0.52777,0.87079,0.11724,0.74887,0.69302,0.13193,0.89114,0.4676,0.24277,0.91823,0.264,0.4011,0.8384,0.13566,0.57617,0.70005,0.10192,0.74374,0.53503,0.16143,0.85173,0.32695,0.30082,0.78999,0.1615,0.44484,0.69952,0.10421,0.62903,0.57322,0.12214,0.7418,0.38345,0.20833,0.75779,0.24594,0.3541,0.73145,0.12914,0.48922,0.63543,0.095535,0.5609,0.45227,0.24298
454,0,401.8,116.34,12.852,85.528,20.715,16.583,43.613,4.8568,18.598,24.782,1.3387,18.568,13.76,1.9654,17.139,6.7178,4.0148,14.254,2.6987,6.1553,10.852,0.96226,7.7399,7.4682,0.84941,8.4718,4.3991,1.7586,8.0322,2.1389,3.0668,6.7905,0.84584,4.2897,5.0779,0.5021,5.068,3.3449,0.8904,5.2528,1.8397,1.7282,4.8155,0.81346,2.6775,3.91,0.39811,3.4175,2.7691,0.52509,3.7527,1.6567,1.0578,3.642,0.80523,1.7848,3.1531,0.36513,2.4444,2.3866,0.35323,2.8723,1.5439,0.68929,2.9401,0.82483,1.2291,2.6427,0.3724,1.7949,2.0986,0.26192,2.2309,1.4529,0.46849,2.4216,0.84718,0.86979,2.2828,0.40291,1.3524,1.9061,0.22663,1.764,1.3878,0.31737,1.9746,0.8516,0.62554,1.9781,0.44034,1.0193,1.7209,0.21782,1.407,1.32,0.23061,1.6695,0.87498,0.43669,1.707,0.47036,0.76605,1.5607,0.22563,1.1268,1.2522,0.18009,1.4123,0.87935,0.31901,1.5145,0.50804,0.58839,1.4341,0.24716,0.89849,1.1939,0.15096,1.1627,0.86573,0.22858,1.3017,0.5271,0.43642,1.283,0.26655,0.71727,1.1215,0.13935,0.96584,0.84004,0.17348,1.1513,0.55369,0.33664,1.1741,0.29647,0.56434,1.0486,0.14382,0.80631,0.82367,0.13551,1.0027,0.57037,0.25235,1.0682,0.33276,0.44982,1.0078,0.1648,0.66422,0.82243,0.10873,0.83443,0.58301,0.18529,0.95504,0.35907,0.35493,0.93965,0.18452,0.55334,0.80103,0.10532,0.71522,0.59659,0.13193,0.81812,0.39153,0.25371,0.86504,0.22604,0.43718,0.80657,0.11397,0.61551,0.59667,0.10427,0.708,0.42237,0.19173,0.8036,0.25891,0.35377,0.75571,0.13378,0.50404,0.63888,0.097493,0.66297,0.48722,0.13065,0.72763,0.32963,0.24917,0.65725,0.20031,0.57149
455,0,402.7,115.35,13.357,85.751,19.991,17.281,43.414,4.4539,19.3,24.282,1.3017,19.095,13.126,2.2571,17.384,6.1246,4.5292,14.175,2.2995,6.7398,10.497,0.84131,8.2417,6.9446,1.0251,8.7642,3.8537,2.1681,8.0444,1.723,3.585,6.5371,0.66343,4.771,4.6416,0.5857,5.3907,2.8497,1.2035,5.3403,1.42,2.1817,4.6473,0.58105,3.1419,3.5435,0.40798,3.7681,2.3125,0.76397,3.8957,1.2377,1.4542,3.5427,0.53764,2.2283,2.8492,0.31631,2.8098,1.9646,0.5318,3.0613,1.1239,1.0407,2.9043,0.5221,1.653,2.3994,0.26795,2.1702,1.7148,0.38162,2.4588,1.0394,0.7743,2.4418,0.51663,1.2718,2.0928,0.24839,1.7386,1.562,0.28656,2.0307,0.98853,0.56748,2.0456,0.50813,0.99949,1.8427,0.24321,1.405,1.4197,0.22459,1.6994,0.93651,0.43453,1.7919,0.51542,0.77583,1.6284,0.23897,1.1447,1.301,0.18235,1.4411,0.88897,0.33741,1.5748,0.51265,0.62773,1.4822,0.24461,0.96063,1.2175,0.15675,1.2293,0.85694,0.25636,1.3614,0.50484,0.49635,1.3164,0.24464,0.78738,1.1086,0.13891,1.0567,0.8153,0.19959,1.1892,0.48752,0.40778,1.2026,0.25288,0.67149,1.0437,0.13266,0.9038,0.77505,0.16341,1.0513,0.48207,0.3339,1.0917,0.25629,0.56602,0.97968,0.13199,0.7926,0.7694,0.13088,0.94353,0.50193,0.24714,0.97053,0.26821,0.46308,0.91268,0.13383,0.69194,0.7342,0.11707,0.84094,0.49785,0.20693,0.88445,0.28286,0.36356,0.82921,0.1432,0.56447,0.71766,0.10019,0.74828,0.52795,0.16647,0.81683,0.29161,0.29793,0.76103,0.15732,0.48336,0.70163,0.10018,0.66506,0.51438,0.1345,0.74034,0.34195,0.23666,0.78419,0.19359,0.38221,0.6987,0.10557,0.55145,0.49975,0.087304,0.88914
456,0,403.6,114.36,13.875,85.958,19.276,17.989,43.189,4.0755,19.996,23.759,1.3016,19.597,12.485,2.5883,17.584,5.5484,5.0696,14.042,1.944,7.3239,10.097,0.78266,8.7096,6.3993,1.266,8.9923,3.3247,2.6238,7.9788,1.3617,4.1131,6.2139,0.56282,5.2163,4.1676,0.75661,5.638,2.3629,1.584,5.3308,1.0584,2.6593,4.3871,0.44504,3.5743,3.1195,0.52685,4.0357,1.8529,1.0921,3.9256,0.87602,1.8914,3.331,0.37662,2.6478,2.4669,0.39469,3.0883,1.5256,0.82194,3.1213,0.75808,1.4529,2.7333,0.33347,2.0654,2.0548,0.3069,2.4594,1.2969,0.63484,2.547,0.67269,1.1627,2.3061,0.30445,1.6778,1.7775,0.25267,2.0439,1.1615,0.50211,2.1511,0.6209,0.92359,1.9462,0.28176,1.3957,1.5586,0.21653,1.7197,1.0393,0.40621,1.8418,0.56951,0.76862,1.7261,0.26683,1.1613,1.3792,0.18418,1.465,0.93829,0.33381,1.6058,0.52462,0.64931,1.5352,0.25037,1.0053,1.2555,0.16447,1.2901,0.87126,0.27813,1.415,0.49527,0.54039,1.3525,0.23395,0.85639,1.1206,0.14336,1.114,0.78369,0.2357,1.2582,0.46147,0.45738,1.2007,0.21398,0.75543,1.0247,0.13416,1.0013,0.73652,0.20241,1.1184,0.43147,0.39859,1.0828,0.20326,0.66961,0.93647,0.1198,0.89738,0.68965,0.17607,1.0244,0.4276,0.33911,1.0126,0.21036,0.55598,0.85737,0.11071,0.78609,0.64708,0.15412,0.93591,0.40252,0.30763,0.92264,0.20377,0.50261,0.79735,0.10597,0.6744,0.60191,0.12594,0.81817,0.40518,0.24681,0.87133,0.2181,0.44569,0.7556,0.1034,0.59571,0.56333,0.10918,0.75162,0.40349,0.22338,0.80556,0.21378,0.38512,0.72139,0.11541,0.54563,0.61446,0.103,0.6648,0.42766,0.16201,0.73231,0.23079,0.21538,0.90219
457,0,404.5,113.36,14.403,86.149,18.57,18.705,42.938,3.7221,20.687,23.215,1.3386,20.073,11.837,2.9571,17.739,4.9926,5.6322,13.856,1.6351,7.9018,9.6542,0.78698,9.1379,5.8399,1.5683,9.1523,2.8216,3.1171,7.8362,1.0629,4.6378,5.8295,0.5468,5.6127,3.6703,1.0093,5.8018,1.9018,2.0177,5.2241,0.77005,3.1399,4.0471,0.41197,3.953,2.6599,0.7481,4.205,1.4177,1.4891,3.8399,0.59602,2.3387,3.0225,0.33422,3.0107,2.037,0.59368,3.256,1.1088,1.1969,3.0463,0.48234,1.8839,2.4451,0.27927,2.4204,1.6485,0.48465,2.6277,0.89695,0.98905,2.4841,0.40246,1.58,2.0336,0.24174,2.0266,1.3854,0.41514,2.2187,0.77105,0.83669,2.104,0.35045,1.3207,1.6952,0.21563,1.737,1.1826,0.36575,1.898,0.66068,0.72324,1.803,0.30198,1.1559,1.4875,0.18891,1.4988,1.0213,0.3199,1.6439,0.56865,0.63909,1.5752,0.26105,1.0269,1.3049,0.16993,1.338,0.90402,0.29255,1.4724,0.50697,0.57162,1.394,0.23116,0.90529,1.139,0.14929,1.1788,0.78568,0.26097,1.2927,0.43294,0.51919,1.2419,0.20225,0.80752,0.99553,0.13433,1.0682,0.69468,0.24963,1.1793,0.39122,0.4739,1.1086,0.17948,0.73719,0.88546,0.12395,0.97575,0.61541,0.23049,1.0752,0.34992,0.44147,1.0208,0.1682,0.67482,0.83276,0.11217,0.85869,0.5605,0.20281,0.96298,0.31741,0.40775,0.93678,0.15092,0.63621,0.74655,0.10808,0.79991,0.51129,0.18342,0.8552,0.29082,0.35172,0.83841,0.14726,0.56178,0.71803,0.10191,0.74657,0.47735,0.17307,0.77192,0.26625,0.31513,0.78709,0.14423,0.53041,0.66227,0.09804,0.68019,0.46302,0.14877,0.76347,0.2987,0.29332,0.73286,0.15193,0.44948,0.63016,0.093427,0.46772,0.60044
458,0,405.39,112.37,14.943,86.322,17.874,19.43,42.663,3.3941,21.371,22.65,1.4126,20.52,11.188,3.3619,17.846,4.4611,6.2125,13.62,1.3755,8.4673,9.1747,0.85413,9.5205,5.2746,1.9272,9.2415,2.3534,3.6381,7.6198,0.83357,5.1467,5.3938,0.61578,5.9494,3.1646,1.3356,5.8761,1.4832,2.4881,5.0248,0.56707,3.6021,3.6428,0.48337,4.2587,2.1892,1.0595,4.2664,1.0328,1.9305,3.6443,0.41655,2.765,2.6392,0.41365,3.2884,1.5946,0.89669,3.2984,0.75156,1.622,2.844,0.32391,2.2902,2.0699,0.36543,2.6786,1.2271,0.78029,2.6545,0.56482,1.3988,2.2782,0.26519,1.968,1.6636,0.33764,2.2661,0.97676,0.71015,2.2352,0.45539,1.2336,1.8979,0.22536,1.6867,1.3391,0.32231,1.9569,0.78938,0.66055,1.9027,0.36406,1.1069,1.5915,0.19441,1.5069,1.1323,0.30034,1.7054,0.64438,0.6116,1.635,0.28984,1.0159,1.3581,0.17191,1.3625,0.95086,0.29509,1.5261,0.53488,0.58894,1.45,0.24162,0.94113,1.1731,0.15389,1.2254,0.79566,0.28095,1.3472,0.43479,0.55368,1.2558,0.19121,0.87888,1.0143,0.14165,1.1071,0.65875,0.28193,1.2128,0.3552,0.54873,1.1262,0.16364,0.82299,0.87884,0.13758,1.0176,0.55483,0.28296,1.1002,0.28995,0.5318,1.0076,0.13829,0.78747,0.78349,0.13231,0.95311,0.50451,0.26279,0.98221,0.25161,0.49069,0.88893,0.12153,0.74083,0.69415,0.13575,0.89615,0.42459,0.27243,0.90534,0.21462,0.46339,0.78441,0.10761,0.66521,0.6111,0.12523,0.82141,0.39837,0.26348,0.84851,0.18822,0.44835,0.69308,0.097063,0.61606,0.56209,0.12836,0.77665,0.35056,0.26131,0.77767,0.17917,0.41421,0.70611,0.10581,0.60079,0.52715,0.11317,0.7138,0.3364,0.21172,0.61494,0.25979
459,0,406.29,111.37,15.494,86.477,17.188,20.163,42.365,3.0921,22.046,22.067,1.5234,20.938,10.538,3.8009,17.907,3.9573,6.8066,13.334,1.1677,9.015,8.6641,0.98334,9.8527,4.7118,2.3372,9.2589,1.9286,4.1765,7.334,0.6789,5.6279,4.918,0.76791,6.2165,2.666,1.7248,5.8583,1.122,2.9774,4.7405,0.458,4.0257,3.1929,0.65578,4.4762,1.732,1.4441,4.2164,0.72119,2.3888,3.3517,0.34974,3.1404,2.209,0.609,3.4593,1.1753,1.2785,3.2117,0.4858,2.0579,2.5335,0.29848,2.6303,1.647,0.58271,2.811,0.83893,1.159,2.5366,0.34193,1.8114,1.9566,0.2795,2.2728,1.2486,0.5781,2.3604,0.61448,1.0913,2.0903,0.26672,1.6255,1.5684,0.26791,1.9551,0.94408,0.58156,2.0125,0.45737,1.0412,1.7327,0.21252,1.4739,1.2542,0.27128,1.7407,0.74429,0.57445,1.7307,0.34261,0.98504,1.4405,0.17555,1.3627,1.014,0.2821,1.5608,0.57558,0.58883,1.5132,0.26087,0.96141,1.23,0.16059,1.2657,0.8259,0.28959,1.3907,0.44224,0.58214,1.3007,0.19652,0.91265,1.0172,0.15133,1.1745,0.66536,0.30401,1.2339,0.32977,0.59471,1.1272,0.15315,0.9003,0.86559,0.1565,1.0899,0.53562,0.32552,1.1061,0.25081,0.60229,0.98109,0.12404,0.8699,0.72948,0.16542,1.0306,0.43998,0.33933,1.0209,0.21056,0.57738,0.85597,0.10943,0.80587,0.60774,0.17713,0.95108,0.35709,0.3664,0.92415,0.1615,0.59118,0.75018,0.10252,0.75932,0.50964,0.17695,0.85069,0.29425,0.35475,0.84121,0.1419,0.58526,0.67693,0.10256,0.72296,0.41898,0.18519,0.77955,0.25224,0.36858,0.76602,0.12108,0.57114,0.59756,0.10507,0.68964,0.42198,0.2,0.76081,0.22643,0.34526,0.72109,0.11343,0.47888,0.52347,0.19592
460,0,407.18,110.38,16.055,86.617,16.513,20.901,42.042,2.8167,22.71,21.466,1.6706,21.325,9.8912,4.2718,17.921,3.4842,7.4103,13.003,1.0135,9.5392,8.1276,1.1731,10.13,4.1592,2.7918,9.2037,1.5551,4.7218,6.985,0.6024,6.0697,4.4143,0.99902,6.406,2.1899,2.1646,5.7491,0.83118,3.4669,4.3827,0.44746,4.3925,2.7182,0.92106,4.5947,1.3124,1.8808,4.0578,0.50141,2.8352,2.9806,0.40016,3.4389,1.763,0.90548,3.5101,0.8131,1.7072,3.0035,0.33533,2.4647,2.1442,0.40853,2.8698,1.2208,0.90767,2.8031,0.5284,1.5763,2.2881,0.25604,2.1742,1.5618,0.44357,2.4522,0.84795,0.92793,2.2951,0.35441,1.4983,1.8076,0.23638,1.9455,1.1727,0.47067,2.0766,0.58375,0.94401,1.8929,0.25273,1.43,1.4234,0.23825,1.7447,0.8657,0.51525,1.8032,0.41471,0.94549,1.5685,0.1913,1.3451,1.111,0.256,1.5861,0.63751,0.56093,1.5653,0.28788,0.96452,1.3031,0.16579,1.2941,0.88198,0.2901,1.4393,0.46776,0.59235,1.3445,0.20232,0.94588,1.0562,0.15822,1.2042,0.66718,0.32863,1.2908,0.3334,0.62412,1.1359,0.1448,0.94111,0.84815,0.17607,1.15,0.51345,0.37306,1.1524,0.23829,0.65474,0.96033,0.12038,0.92521,0.67757,0.20124,1.0724,0.38462,0.41702,1.0419,0.17475,0.67672,0.84088,0.11464,0.87831,0.55217,0.21621,0.96369,0.28601,0.45107,0.91096,0.13263,0.69954,0.70252,0.12472,0.85915,0.43541,0.24866,0.87428,0.21571,0.45155,0.78057,0.10811,0.67456,0.607,0.13274,0.83367,0.35753,0.28391,0.791,0.15713,0.46318,0.67904,0.099407,0.67564,0.50695,0.15819,0.77596,0.28761,0.30214,0.7446,0.15105,0.50078,0.63575,0.092118,0.64477,0.46457,0.16064,0.65344,0.27645,0.46576
461,0,408.07,109.38,16.628,86.741,15.848,21.647,41.695,2.5683,23.363,20.85,1.8537,21.679,9.2491,4.7723,17.887,3.0447,8.0193,12.628,0.91427,10.034,7.5713,1.4211,10.348,3.6249,3.2838,9.0771,1.2396,5.2632,6.5801,0.60578,6.461,3.8953,1.3028,6.5127,1.7507,2.6407,5.5519,0.62135,3.9378,3.9659,0.53585,4.6867,2.2405,1.2665,4.6082,0.95248,2.3456,3.7996,0.38663,3.242,2.5551,0.56434,3.6394,1.3336,1.2806,3.437,0.53717,2.147,2.6916,0.3135,2.8048,1.7134,0.64314,2.9844,0.83566,1.3052,2.6558,0.33096,1.9832,1.939,0.31774,2.4404,1.1455,0.73519,2.4808,0.51879,1.3358,2.0797,0.23677,1.8668,1.4329,0.36946,2.1392,0.77991,0.79756,2.0291,0.32543,1.3406,1.6211,0.2163,1.7479,1.0391,0.43574,1.8603,0.51218,0.87113,1.6799,0.22124,1.3243,1.2583,0.22822,1.6001,0.73186,0.5099,1.6256,0.33191,0.93048,1.3746,0.17129,1.3114,0.95885,0.2788,1.4836,0.51593,0.58856,1.405,0.21785,0.95977,1.1025,0.15982,1.2431,0.70173,0.33399,1.3196,0.33833,0.65522,1.1819,0.14989,0.97341,0.85318,0.18044,1.1753,0.49448,0.41428,1.188,0.22659,0.7156,0.98157,0.12498,0.97016,0.65003,0.2265,1.0932,0.34059,0.48264,1.0362,0.15114,0.76127,0.81556,0.13023,0.96126,0.51198,0.27037,0.99574,0.24441,0.5103,0.87154,0.1145,0.77905,0.64498,0.15859,0.92817,0.37057,0.33796,0.90384,0.16594,0.55674,0.73178,0.10037,0.74435,0.50315,0.18228,0.85991,0.28521,0.37732,0.82859,0.12448,0.59798,0.60143,0.10591,0.71824,0.39216,0.22307,0.80747,0.20576,0.43207,0.70948,0.10217,0.60715,0.53319,0.12219,0.75158,0.33315,0.24095,0.74934,0.17156,0.43599,0.57766,0.098269,0.8163
462,0,408.95,108.39,17.211,86.848,15.195,22.398,41.326,2.3474,24.004,20.219,2.0721,21.999,8.6152,5.2999,17.806,2.6421,8.6291,12.212,0.87102,10.496,7.0015,1.7246,10.504,3.1168,3.8058,8.8812,0.98769,5.7899,6.128,0.68903,6.793,3.3745,1.6712,6.5331,1.3619,3.1376,5.2737,0.50021,4.3729,3.5067,0.71949,4.8948,1.7817,1.6754,4.5158,0.67098,2.8125,3.4567,0.38373,3.5838,2.103,0.83118,3.728,0.95209,1.7063,3.2456,0.36974,2.5611,2.3029,0.42218,3.0463,1.2821,0.97913,2.9623,0.53197,1.7323,2.3853,0.26921,2.3313,1.532,0.5193,2.5758,0.76275,1.1149,2.3548,0.30823,1.7419,1.747,0.27976,2.1383,1.0269,0.64382,2.1739,0.45843,1.1904,1.8215,0.21728,1.6956,1.2507,0.35539,1.9302,0.65967,0.76293,1.7958,0.27191,1.2583,1.3995,0.20944,1.6199,0.87653,0.44412,1.6851,0.40171,0.87005,1.4709,0.18113,1.2874,1.0432,0.25957,1.5271,0.58395,0.56537,1.471,0.24773,0.95986,1.1742,0.15936,1.2675,0.74807,0.32943,1.3682,0.36557,0.6594,1.2159,0.155,1.0055,0.89081,0.18753,1.2111,0.50127,0.42183,1.1991,0.21723,0.76458,0.99818,0.13273,1.0296,0.65606,0.24826,1.1238,0.32322,0.51778,1.0244,0.13754,0.82683,0.77962,0.14969,1.0181,0.47145,0.3303,1.0381,0.21538,0.59098,0.8635,0.10857,0.82151,0.58369,0.195,0.96468,0.31451,0.41912,0.91017,0.13705,0.66577,0.69649,0.1172,0.82389,0.42675,0.24114,0.85613,0.20922,0.46533,0.78052,0.1044,0.7,0.57365,0.14875,0.81185,0.29645,0.30425,0.75508,0.14078,0.52678,0.66016,0.10231,0.72245,0.42559,0.19362,0.76754,0.23232,0.35958,0.73837,0.11315,0.54325,0.56726,0.10211,0.69351,0.32026,0.15076,0.92348
463,0,409.83,107.39,17.805,86.936,14.554,23.154,40.936,2.1543,24.63,19.575,2.3252,22.284,7.9923,5.8517,17.678,2.2785,9.2347,11.758,0.88402,10.919,6.424,2.0796,10.597,2.6422,4.3497,8.6192,0.80425,6.2919,5.6379,0.85031,7.0576,2.8649,2.094,6.467,1.0356,3.6394,4.924,0.47198,4.7554,3.0234,0.9907,5.0076,1.363,2.128,4.3221,0.48291,3.256,3.0488,0.49276,3.8393,1.6536,1.1828,3.6984,0.64589,2.1505,2.9509,0.32433,2.9148,1.8712,0.6517,3.1672,0.89147,1.3833,2.8056,0.34161,2.1429,2.0217,0.35023,2.5796,1.1164,0.83553,2.5632,0.46414,1.5313,2.0919,0.24627,2.087,1.3469,0.47676,2.2704,0.65521,1.0139,2.0437,0.26417,1.5795,1.4914,0.2794,1.9414,0.85352,0.64229,1.9397,0.36412,1.1503,1.5652,0.19802,1.5892,1.0266,0.38215,1.7613,0.51632,0.78512,1.5784,0.20608,1.2413,1.1635,0.22654,1.5319,0.66526,0.52707,1.548,0.29095,0.93793,1.2601,0.16223,1.2846,0.82221,0.31166,1.4116,0.40294,0.65174,1.2765,0.169,1.0152,0.93177,0.1865,1.2448,0.53102,0.43145,1.2417,0.22375,0.76886,1.0023,0.13467,1.0754,0.66373,0.27355,1.1733,0.32486,0.55085,1.0433,0.13563,0.85328,0.75244,0.1693,1.0605,0.43348,0.38095,1.053,0.19205,0.66749,0.8655,0.11439,0.89775,0.55635,0.22222,0.96984,0.2687,0.48002,0.89658,0.12004,0.75422,0.65677,0.14882,0.89969,0.37066,0.32091,0.87431,0.16213,0.54309,0.71083,0.10087,0.76055,0.49225,0.19293,0.86907,0.25384,0.41262,0.76694,0.10463,0.60189,0.54554,0.11926,0.77355,0.34985,0.27898,0.79579,0.15502,0.48717,0.65047,0.093485,0.66248,0.47262,0.16485,0.736,0.25813,0.31829,0.70302,0.11369,0.38599,0.68819
464,0,410.71,106.39,18.409,87.007,13.926,23.913,40.523,1.9893,25.24,18.92,2.6122,22.532,7.3828,6.4249,17.503,1.9565,9.8318,11.271,0.95321,11.3,5.8454,2.4818,10.625,2.2081,4.907,8.2954,0.69261,6.7595,5.1206,1.086,7.2483,2.3797,2.5594,6.3163,0.78162,4.1297,4.5149,0.53759,5.0707,2.535,1.3381,5.0202,1.0036,2.6024,4.0371,0.39817,3.6518,2.5993,0.70716,3.9928,1.2358,1.5954,3.5527,0.43725,2.5797,2.5757,0.40465,3.1785,1.434,0.98162,3.1564,0.57884,1.8159,2.5305,0.28458,2.4926,1.6057,0.56484,2.6992,0.74232,1.2269,2.4042,0.28888,1.9279,1.7285,0.34169,2.3205,0.93942,0.79732,2.2423,0.3779,1.4184,1.7706,0.23081,1.8953,1.0992,0.50021,2.0313,0.50711,1.0198,1.7746,0.21385,1.5156,1.2185,0.30683,1.789,0.64723,0.69879,1.7146,0.26582,1.166,1.3073,0.19574,1.5254,0.78618,0.45571,1.5958,0.34846,0.89629,1.3678,0.16778,1.2826,0.91661,0.28652,1.4583,0.46424,0.62405,1.3432,0.18588,1.0142,1.0008,0.18292,1.2708,0.57316,0.42097,1.281,0.24281,0.78501,1.053,0.13359,1.0777,0.66787,0.28197,1.2126,0.33121,0.58639,1.082,0.13937,0.89245,0.7665,0.17663,1.0707,0.41049,0.42027,1.066,0.17436,0.72531,0.84787,0.12549,0.96072,0.53733,0.2645,1.0198,0.24751,0.5204,0.86958,0.11094,0.80092,0.61552,0.17965,0.9581,0.32546,0.39862,0.89085,0.13598,0.64454,0.67486,0.11397,0.80285,0.40743,0.25263,0.86274,0.19764,0.4879,0.76322,0.10116,0.72264,0.49657,0.16989,0.77327,0.25008,0.34439,0.7709,0.12116,0.59519,0.59317,0.11766,0.74217,0.35286,0.23276,0.77487,0.18086,0.4435,0.65162,0.092804,0.62897,0.45611,0.14444,0.59036,0.32713
465,0,411.58,105.4,19.023,87.063,13.31,24.675,40.088,1.8528,25.834,18.255,2.9322,22.744,6.7893,7.0171,17.284,1.6782,10.417,10.755,1.0781,11.635,5.272,2.9265,10.587,1.8204,5.4687,7.9157,0.65465,7.1833,4.5867,1.3906,7.3604,1.9315,3.0552,6.0853,0.60754,4.5926,4.0603,0.69467,5.307,2.0608,1.747,4.9318,0.72023,3.0759,3.6752,0.42119,3.9781,2.134,1.0142,4.0349,0.8764,2.0411,3.3011,0.34134,2.962,2.1493,0.6042,3.3304,1.0289,1.3825,3.015,0.3741,2.2345,2.1648,0.36693,2.7438,1.1833,0.88867,2.6757,0.45519,1.6447,2.1193,0.26014,2.251,1.3153,0.58095,2.4081,0.58578,1.1921,2.058,0.23983,1.7903,1.4013,0.36422,2.0816,0.71606,0.83861,1.948,0.27896,1.4128,1.4684,0.24009,1.7812,0.83098,0.57418,1.8124,0.34906,1.0849,1.4911,0.18647,1.4915,0.94064,0.37341,1.647,0.44072,0.80574,1.4609,0.18303,1.2601,1.0396,0.25146,1.4936,0.54724,0.58127,1.4249,0.21746,0.99257,1.0853,0.17137,1.29,0.63893,0.40235,1.3325,0.2735,0.76968,1.1006,0.13856,1.108,0.72103,0.26748,1.2203,0.33617,0.5963,1.1167,0.14648,0.93214,0.79668,0.18446,1.1145,0.42339,0.42661,1.0648,0.16615,0.76575,0.84032,0.13444,1.0049,0.5099,0.30697,1.0526,0.23189,0.58303,0.889,0.11109,0.83262,0.5787,0.2029,0.96753,0.28996,0.45714,0.90553,0.12206,0.72959,0.64477,0.14342,0.8775,0.35667,0.31411,0.84562,0.15227,0.56019,0.70068,0.1037,0.77967,0.45842,0.22631,0.85141,0.20124,0.44324,0.68853,0.09483,0.64221,0.52079,0.15448,0.79909,0.27746,0.34401,0.74938,0.12124,0.53372,0.60177,0.11187,0.70929,0.36346,0.21604,0.75908,0.17352,0.38463,0.57809,0.17434
466,0,412.45,104.4,19.647,87.1,12.707,25.44,39.634,1.7449,26.41,17.582,3.2842,22.917,6.2144,7.6257,17.02,1.4453,10.985,10.213,1.2574,11.921,4.71,3.4081,10.485,1.485,6.0264,7.4862,0.69103,7.555,4.0475,1.7575,7.3917,1.5316,3.568,5.7805,0.51873,5.0133,3.5755,0.93757,5.4553,1.6203,2.2007,4.7464,0.52594,3.5257,3.2545,0.55077,4.2171,1.6795,1.3954,3.9629,0.59896,2.4902,2.961,0.36497,3.2682,1.7051,0.90695,3.3578,0.69084,1.8185,2.7558,0.29669,2.5979,1.7455,0.58001,2.8694,0.80161,1.2847,2.5119,0.28984,2.0369,1.7448,0.38181,2.4568,0.90958,0.92988,2.3372,0.33918,1.6003,1.7468,0.26338,2.0678,0.99828,0.64127,2.1054,0.41185,1.2316,1.7076,0.2136,1.7429,1.0835,0.43732,1.8908,0.4867,0.94079,1.6542,0.20099,1.4496,1.1442,0.29775,1.6804,0.57203,0.69307,1.5739,0.22036,1.1806,1.1651,0.21621,1.5129,0.66045,0.51699,1.5067,0.26689,0.95322,1.1952,0.16254,1.2946,0.72521,0.3643,1.3827,0.31953,0.74811,1.1775,0.1444,1.1005,0.77263,0.25903,1.2726,0.37891,0.5706,1.1378,0.1466,0.94359,0.82902,0.19074,1.157,0.44622,0.43971,1.1138,0.17548,0.76621,0.83843,0.13922,1.034,0.49728,0.33403,1.0752,0.21604,0.64031,0.89379,0.11526,0.89455,0.57826,0.22406,0.9804,0.2654,0.49096,0.88107,0.11528,0.78415,0.62882,0.17298,0.9336,0.31801,0.38821,0.86823,0.12924,0.62928,0.64267,0.11885,0.81201,0.38705,0.27652,0.8609,0.17336,0.53842,0.70441,0.10011,0.7197,0.41187,0.19854,0.78259,0.21839,0.42377,0.72826,0.10258,0.65033,0.50285,0.14744,0.74461,0.28945,0.32438,0.73357,0.12208,0.51987,0.59331,0.10759,0.61701,0.36024,0.3676
467,0,413.31,103.41,20.281,87.119,12.118,26.206,39.159,1.6657,26.968,16.904,3.6671,23.051,5.6599,8.2474,16.714,1.2592,11.532,9.6495,1.4894,12.155,4.1657,3.9209,10.32,1.2064,6.5714,7.0141,0.80107,7.8675,3.5142,2.1783,7.3414,1.1903,4.0837,5.4107,0.51791,5.3777,3.0774,1.2575,5.51,1.2308,2.68,4.4722,0.42966,3.9299,2.7962,0.78013,4.3556,1.2619,1.828,3.7809,0.42143,2.9123,2.5566,0.50638,3.4754,1.2776,1.2885,3.258,0.44913,2.2504,2.4028,0.3539,2.8702,1.3154,0.90142,2.8559,0.50304,1.7077,2.227,0.2663,2.3545,1.329,0.63787,2.5176,0.56793,1.3388,2.118,0.23672,1.959,1.3581,0.44486,2.205,0.63007,1.0137,1.9624,0.24207,1.6059,1.3556,0.32374,1.9445,0.69832,0.76457,1.8211,0.26021,1.3254,1.3503,0.23717,1.7071,0.75748,0.57235,1.6856,0.29525,1.0717,1.3255,0.18447,1.4774,0.79113,0.43857,1.5815,0.34218,0.88455,1.318,0.16276,1.2847,0.84329,0.31745,1.4297,0.38481,0.69827,1.26,0.15593,1.0953,0.86294,0.23399,1.2883,0.42319,0.55719,1.2136,0.16412,0.91899,0.86431,0.17878,1.1757,0.47408,0.4446,1.1608,0.18875,0.78844,0.89082,0.13945,1.0334,0.50119,0.34291,1.0917,0.20955,0.67131,0.90002,0.12004,0.94885,0.56959,0.25097,1.0276,0.26077,0.52266,0.87953,0.11091,0.80654,0.59272,0.19626,0.96231,0.29804,0.44682,0.88235,0.11858,0.71281,0.62276,0.1422,0.84977,0.33063,0.32985,0.83483,0.14002,0.59472,0.67398,0.1125,0.81103,0.38958,0.26825,0.7921,0.15287,0.48188,0.65721,0.099759,0.71697,0.43915,0.20895,0.78779,0.20489,0.40988,0.68906,0.10166,0.63693,0.49544,0.13722,0.73796,0.2786,0.31735,0.63168,0.13486,0.72516
468,0,414.16,102.41,20.925,87.123,11.542,26.974,38.663,1.6153,27.506,16.22,4.08,23.147,5.1288,8.8791,16.367,1.1211,12.055,9.0692,1.7719,12.333,3.6453,4.4586,10.093,0.98871,7.095,6.5075,0.98291,8.1146,2.9979,2.6434,7.2102,0.91626,4.5882,4.9865,0.60512,5.6744,2.583,1.6432,5.469,0.90791,3.1645,4.1214,0.43582,4.2692,2.3234,1.0971,4.3858,0.90509,2.2861,3.5007,0.35518,3.2789,2.1162,0.75534,3.5684,0.9001,1.718,3.0396,0.32473,2.6399,1.9888,0.54023,3.0244,0.91825,1.2974,2.7045,0.32078,2.1089,1.8548,0.38737,2.5577,0.92501,0.99441,2.4251,0.33779,1.7493,1.7827,0.29368,2.2129,0.95304,0.75482,2.1793,0.3592,1.4167,1.6779,0.23771,1.8919,0.95931,0.58788,1.9773,0.39109,1.1538,1.5868,0.20049,1.6426,0.96939,0.44924,1.7966,0.42365,0.94299,1.5059,0.18067,1.4108,0.96759,0.34264,1.6146,0.44348,0.7867,1.446,0.1786,1.2436,0.98516,0.26718,1.4707,0.48229,0.63154,1.3527,0.17915,1.0584,0.96488,0.20622,1.3185,0.50408,0.50882,1.2623,0.18646,0.91668,0.95443,0.1629,1.1707,0.51314,0.41912,1.1938,0.20542,0.79681,0.94203,0.14043,1.071,0.54893,0.33218,1.1008,0.21614,0.67721,0.91035,0.12204,0.97437,0.56989,0.27211,1.0692,0.254,0.56522,0.90888,0.11333,0.83824,0.58776,0.2047,0.96492,0.27353,0.4844,0.88362,0.11615,0.77355,0.60805,0.1734,0.90847,0.30083,0.38696,0.82892,0.11949,0.64152,0.61299,0.13133,0.83459,0.35171,0.31933,0.84647,0.13785,0.58088,0.60624,0.10775,0.72811,0.36281,0.25777,0.80296,0.16207,0.51077,0.64475,0.10017,0.69112,0.41361,0.19697,0.78282,0.19969,0.39528,0.67938,0.094008,0.61565,0.41538,0.10688,0.91394
469,0,415.01,101.42,21.578,87.11,10.981,27.742,38.148,1.5937,28.023,15.533,4.5215,23.204,4.6232,9.5173,15.982,1.0321,12.549,8.4769,2.1025,12.454,3.1543,5.0148,9.8081,0.83503,7.5884,5.9751,1.2332,8.2914,2.5095,3.1422,7.0012,0.71657,5.0677,4.5206,0.7777,5.8943,2.1089,2.0807,5.3334,0.66439,3.6338,3.7096,0.54415,4.5274,1.8599,1.485,4.3064,0.6295,2.7423,3.1395,0.40443,3.5652,1.6703,1.0937,3.5398,0.60208,2.1605,2.721,0.32843,2.9522,1.552,0.83786,3.0455,0.59451,1.7267,2.4317,0.27521,2.4422,1.4392,0.63826,2.6215,0.58472,1.4043,2.1919,0.25101,2.1029,1.3802,0.50136,2.323,0.59553,1.1431,1.9946,0.23163,1.7803,1.3026,0.39952,2.0363,0.59417,0.95451,1.835,0.22436,1.5242,1.2378,0.32034,1.8224,0.59757,0.78836,1.6971,0.2229,1.3189,1.186,0.25747,1.6225,0.59489,0.65221,1.5545,0.21946,1.1614,1.1458,0.21798,1.4865,0.60983,0.5476,1.4525,0.22827,1.002,1.0894,0.17771,1.3207,0.60036,0.45248,1.3374,0.23252,0.86637,1.0323,0.15341,1.1974,0.5978,0.37552,1.2232,0.22959,0.76659,0.99006,0.13933,1.093,0.59795,0.32324,1.1578,0.24697,0.66284,0.9363,0.12107,0.97809,0.58,0.27872,1.0887,0.25535,0.59261,0.93749,0.11656,0.88706,0.60399,0.21796,0.99282,0.27164,0.49255,0.87331,0.11267,0.80713,0.59583,0.19486,0.95001,0.28332,0.44746,0.84957,0.11188,0.70244,0.58054,0.15134,0.84157,0.29918,0.36706,0.82762,0.12293,0.64528,0.61907,0.13408,0.8061,0.30139,0.3108,0.74886,0.12691,0.56957,0.61392,0.11758,0.76529,0.33759,0.27459,0.7581,0.14852,0.49475,0.63768,0.10064,0.67171,0.39537,0.20331,0.73636,0.16364,0.30172,0.7622
470,0,415.86,100.42,22.24,87.08,10.435,28.51,37.615,1.6012,28.518,14.846,4.9903,23.221,4.145,10.159,15.56,0.99256,13.01,7.8776,2.4782,12.518,2.6983,5.5828,9.4683,0.74759,8.0444,5.4257,1.5474,8.3941,2.0594,3.6639,6.7199,0.5962,5.5091,4.0264,1.0304,6.0301,1.6712,2.5543,5.1082,0.51007,4.0686,3.2547,0.74976,4.692,1.429,1.9234,4.1215,0.45091,3.1695,2.7197,0.56596,3.7521,1.2499,1.4971,3.3916,0.40687,2.5804,2.3289,0.45989,3.1594,1.1326,1.2184,2.9316,0.37696,2.1443,2.0671,0.3715,2.6697,1.0291,0.98862,2.538,0.35171,1.8136,1.8497,0.3197,2.3492,0.96954,0.82854,2.2724,0.34193,1.5468,1.6816,0.26896,2.0413,0.90345,0.69808,2.0122,0.32985,1.3522,1.5458,0.2321,1.7987,0.84812,0.59374,1.8247,0.31899,1.1762,1.4321,0.20349,1.6079,0.80581,0.50612,1.6517,0.30606,1.0298,1.3137,0.18176,1.4561,0.76782,0.44865,1.5402,0.30678,0.91682,1.236,0.16299,1.3077,0.72759,0.38101,1.3953,0.29379,0.80724,1.1452,0.14788,1.1736,0.68525,0.33676,1.29,0.28481,0.7165,1.0551,0.13102,1.0751,0.65148,0.30458,1.2032,0.28168,0.65472,1.0095,0.12507,0.97588,0.61832,0.2619,1.0981,0.26478,0.60068,0.95595,0.11881,0.91371,0.62353,0.23102,1.0414,0.28066,0.51632,0.8994,0.11172,0.80796,0.58532,0.20549,0.97093,0.27351,0.4859,0.86651,0.1124,0.76646,0.57384,0.17898,0.88101,0.26997,0.40458,0.79379,0.10908,0.6833,0.57884,0.14995,0.85646,0.29375,0.38124,0.77699,0.10608,0.60836,0.52827,0.13216,0.79201,0.29885,0.34103,0.76782,0.11577,0.58497,0.55536,0.11567,0.74339,0.32534,0.28337,0.72628,0.13479,0.5101,0.57167,0.10352,0.54209,0.40958
471,0,416.71,99.42,22.913,87.033,9.9045,29.277,37.064,1.6377,28.99,14.16,5.4849,23.198,3.6963,10.802,15.104,1.0029,13.437,7.2762,2.8958,12.523,2.2822,6.1558,9.0785,0.7277,8.4563,4.8683,1.9197,8.4208,1.6572,4.1966,6.3727,0.55818,5.9006,3.518,1.3556,6.0774,1.2849,3.0467,4.8026,0.45109,4.4509,2.7769,1.0433,4.7547,1.0526,2.3894,3.8415,0.37956,3.5421,2.2678,0.82938,3.8275,0.88437,1.9363,3.1352,0.3296,2.9439,1.8955,0.70776,3.2428,0.76929,1.6458,2.6935,0.28765,2.5064,1.6498,0.59898,2.7654,0.67275,1.3961,2.3173,0.25592,2.1683,1.4445,0.53441,2.4527,0.61083,1.2261,2.0685,0.23248,1.9006,1.2923,0.46481,2.1539,0.5516,1.0791,1.8239,0.21673,1.7035,1.1673,0.41281,1.9202,0.50065,0.96138,1.649,0.19665,1.5234,1.0639,0.37015,1.7393,0.46029,0.86332,1.4909,0.17739,1.3736,0.95815,0.34093,1.5868,0.42158,0.80245,1.3887,0.16861,1.2599,0.88954,0.30746,1.4485,0.38736,0.72031,1.2562,0.15228,1.1445,0.81115,0.2812,1.3161,0.35237,0.66612,1.1581,0.13934,1.0488,0.7347,0.25823,1.2148,0.3223,0.6298,1.079,0.13402,0.98509,0.69371,0.23981,1.1239,0.29858,0.57034,0.97854,0.12136,0.92598,0.64381,0.23091,1.0675,0.29362,0.53586,0.94433,0.11659,0.84216,0.61045,0.1995,0.96815,0.26966,0.49722,0.87761,0.11227,0.81061,0.57495,0.20275,0.92754,0.25841,0.45863,0.80516,0.10392,0.7086,0.53085,0.17327,0.86034,0.26292,0.41369,0.80132,0.10642,0.69817,0.51503,0.16687,0.77505,0.23503,0.375,0.75136,0.10623,0.65446,0.51635,0.15945,0.77676,0.25089,0.34277,0.73267,0.11206,0.59026,0.51159,0.12597,0.74322,0.26856,0.28883,0.6093,0.17904
472,0,417.54,98.423,23.594,86.969,9.3886,30.043,36.496,1.7032,29.438,13.476,6.0039,23.135,3.2792,11.443,14.616,1.063,13.826,6.6772,3.3512,12.471,1.9104,6.7267,8.6439,0.77567,8.8172,4.3128,2.3433,8.3716,1.311,4.7284,5.9682,0.60354,6.2315,3.0098,1.7432,6.0343,0.96333,3.5402,4.4285,0.48982,4.7646,2.2967,1.4112,4.7124,0.74973,2.8583,3.4815,0.41954,3.8378,1.8116,1.1777,3.7858,0.59923,2.3792,2.7897,0.37632,3.2217,1.4573,1.0507,3.195,0.49558,2.079,2.3546,0.33566,2.7752,1.2248,0.93237,2.7181,0.41225,1.8114,1.9867,0.30967,2.4219,1.0313,0.86535,2.3988,0.35673,1.6344,1.7428,0.28451,2.1472,0.89136,0.78598,2.0987,0.30964,1.4731,1.5065,0.27637,1.94,0.77475,0.72977,1.8635,0.26895,1.3435,1.3344,0.2582,1.7497,0.67925,0.68294,1.6808,0.23564,1.2381,1.1819,0.243,1.5909,0.58559,0.65256,1.5162,0.20753,1.175,1.0772,0.23755,1.4702,0.52267,0.61525,1.3784,0.18186,1.0807,0.95141,0.22524,1.3444,0.4558,0.58355,1.2408,0.15959,1.015,0.85326,0.21898,1.2389,0.39265,0.55848,1.1271,0.14295,0.97437,0.77476,0.22073,1.1652,0.35505,0.53791,1.0375,0.12945,0.89719,0.67785,0.22112,1.0908,0.31138,0.5338,0.97325,0.12287,0.86744,0.64864,0.2021,1.0139,0.28897,0.48494,0.8805,0.1111,0.81523,0.58306,0.21003,0.96955,0.25656,0.49766,0.82823,0.10631,0.76901,0.52486,0.19295,0.85868,0.23167,0.44756,0.77506,0.10171,0.72693,0.51927,0.19318,0.8523,0.21456,0.4384,0.68451,0.093722,0.66806,0.47922,0.18831,0.80821,0.21304,0.43334,0.69269,0.096971,0.64001,0.4715,0.17931,0.75702,0.21412,0.37651,0.69643,0.097924,0.55182,0.4424,0.28029
473,0,418.38,97.426,24.285,86.886,8.8883,30.806,35.911,1.7977,29.861,12.795,6.546,23.034,2.8955,12.077,14.099,1.1725,14.173,6.0855,3.8406,12.36,1.5871,7.2887,8.1704,0.89083,9.1214,3.7686,2.8107,8.2473,1.0284,5.2472,5.516,0.73114,6.493,2.5164,2.1814,5.9022,0.71756,4.0172,3.9995,0.62473,4.9964,1.8353,1.8363,4.5676,0.5355,3.3056,3.0613,0.56854,4.0387,1.3794,1.5881,3.6298,0.41442,2.7935,2.3814,0.54337,3.3913,1.0511,1.4589,3.0206,0.33674,2.4769,1.9486,0.51615,2.9224,0.83792,1.3346,2.5334,0.27823,2.184,1.5875,0.50592,2.5408,0.66605,1.2665,2.1951,0.24433,1.9921,1.3457,0.48978,2.2468,0.54509,1.1779,1.8856,0.22067,1.8084,1.1192,0.49743,2.0157,0.44647,1.1186,1.6402,0.20215,1.6573,0.9505,0.48966,1.8029,0.36861,1.0668,1.4468,0.18798,1.5349,0.80478,0.48554,1.6232,0.2983,1.0295,1.2646,0.18773,1.4566,0.6994,0.4925,1.4823,0.25153,0.98737,1.1202,0.1796,1.3405,0.58561,0.48716,1.336,0.20749,0.94416,0.97558,0.17988,1.2496,0.49423,0.49217,1.2103,0.16851,0.90747,0.84857,0.19001,1.1893,0.42411,0.50335,1.1138,0.14849,0.88112,0.75699,0.19165,1.0843,0.34335,0.51455,1.0122,0.12831,0.87083,0.6805,0.20174,1.0479,0.31514,0.49022,0.93599,0.1164,0.80491,0.59577,0.20254,0.97097,0.26391,0.50761,0.86517,0.10921,0.81175,0.53166,0.21557,0.9083,0.22445,0.47793,0.75376,0.099704,0.74322,0.48667,0.20864,0.86712,0.21277,0.49106,0.73058,0.098556,0.71713,0.40543,0.21274,0.78476,0.18817,0.48056,0.67976,0.10178,0.71491,0.4016,0.2212,0.75883,0.18071,0.46955,0.64023,0.092483,0.66673,0.41082,0.21241,0.65482,0.19322,0.61845
474,0,419.22,96.428,24.983,86.785,8.4041,31.567,35.308,1.9211,30.257,12.12,7.1092,22.894,2.5469,12.703,13.555,1.3306,14.477,5.506,4.3598,12.193,1.316,7.8352,7.664,1.0715,9.364,3.2451,3.3135,8.0502,0.81522,5.7412,5.0273,0.93779,6.6783,2.0521,2.6568,5.6851,0.55588,4.4605,3.5321,0.85049,5.1364,1.4132,2.2991,4.3269,0.42073,3.7075,2.6043,0.81803,4.1331,0.99799,2.0339,3.3699,0.34288,3.1493,1.9408,0.81764,3.4389,0.7108,1.8973,2.7353,0.30759,2.8015,1.5152,0.81079,2.9325,0.53131,1.7609,2.2321,0.2865,2.4684,1.17,0.81953,2.5091,0.39821,1.682,1.8711,0.28997,2.2453,0.93839,0.81593,2.1835,0.31085,1.5739,1.5515,0.3006,2.0241,0.73422,0.83779,1.9156,0.24794,1.5001,1.2968,0.31441,1.8345,0.58236,0.83859,1.6705,0.20531,1.4294,1.0945,0.32911,1.6781,0.45767,0.84079,1.4618,0.17519,1.3664,0.90361,0.36789,1.5641,0.36887,0.85558,1.2928,0.16195,1.3042,0.75867,0.38141,1.4119,0.28457,0.84649,1.1224,0.15591,1.2309,0.61919,0.40551,1.2796,0.22123,0.85081,0.97426,0.15362,1.1606,0.49659,0.44346,1.1814,0.18087,0.85609,0.85427,0.1686,1.1102,0.41442,0.4554,1.0413,0.1392,0.85592,0.72942,0.18799,1.0678,0.34249,0.48843,0.98027,0.12507,0.82243,0.65182,0.19031,0.97651,0.27879,0.49065,0.87206,0.11151,0.82455,0.56168,0.22452,0.94759,0.22644,0.51614,0.78593,0.10172,0.76928,0.46445,0.22451,0.85668,0.19574,0.50874,0.73473,0.10174,0.78393,0.42244,0.25321,0.79408,0.14924,0.50135,0.6347,0.10551,0.75266,0.37151,0.2718,0.77527,0.14252,0.52093,0.59987,0.106,0.73512,0.34038,0.25234,0.74218,0.13961,0.50984,0.50516,0.087898,0.88256
475,0,420.06,95.429,25.688,86.667,7.9369,32.323,34.689,2.0732,30.627,11.453,7.6912,22.716,2.2345,13.318,12.989,1.5363,14.734,4.9434,4.9035,11.97,1.0999,8.3596,7.1315,1.3152,9.5419,2.7507,3.8426,7.7839,0.67603,6.199,4.5138,1.2181,6.7819,1.6303,3.1547,5.3906,0.48369,4.8541,3.0436,1.1579,5.1785,1.0491,2.7784,4.0022,0.41126,4.0429,2.1351,1.1535,4.1152,0.69139,2.4863,3.0239,0.38952,3.4212,1.5012,1.1779,3.3608,0.46487,2.3279,2.3639,0.41084,3.0217,1.0975,1.1897,2.8042,0.33812,2.1639,1.8491,0.43616,2.6302,0.78593,1.2102,2.3312,0.26394,2.054,1.4728,0.48694,2.3558,0.58349,1.2113,1.9672,0.22747,1.9067,1.1545,0.53518,2.0804,0.42332,1.2325,1.6593,0.21876,1.7965,0.90466,0.58184,1.8368,0.31159,1.2259,1.3833,0.22777,1.6839,0.71044,0.62364,1.6314,0.23053,1.2148,1.1502,0.25001,1.5691,0.53601,0.69591,1.4656,0.1848,1.216,0.96016,0.28243,1.4637,0.41179,0.72031,1.2705,0.15189,1.1776,0.77916,0.31976,1.3383,0.30456,0.75107,1.0933,0.14081,1.1528,0.62583,0.35387,1.2129,0.2191,0.79521,0.95426,0.15184,1.1219,0.50367,0.40622,1.1188,0.17116,0.7947,0.78911,0.16564,1.0757,0.38513,0.45984,1.0232,0.13602,0.8312,0.7009,0.18177,1.0159,0.31975,0.4691,0.90168,0.11296,0.80676,0.5773,0.21712,0.96873,0.2454,0.531,0.81967,0.10669,0.81469,0.48147,0.23767,0.87306,0.18569,0.52074,0.71003,0.10427,0.79143,0.42375,0.26569,0.85937,0.15394,0.56404,0.61152,0.10994,0.73899,0.33394,0.29579,0.79015,0.12892,0.58606,0.56557,0.12797,0.74791,0.29602,0.31028,0.7496,0.1155,0.55472,0.53703,0.12352,0.72483,0.23768,0.22179,0.83365
476,0,420.88,94.43,26.403,86.535,7.4859,33.074,34.056,2.2534,30.969,10.795,8.2903,22.5,1.9595,13.918,12.403,1.788,14.944,4.4023,5.4668,11.694,0.9414,8.8556,6.5795,1.6182,9.6521,2.2937,4.3884,7.4536,0.61378,6.6106,3.9873,1.5646,6.8008,1.2636,3.6604,5.0283,0.50356,5.1836,2.5527,1.5347,5.1216,0.75895,3.2524,3.6095,0.50779,4.2939,1.6798,1.5557,3.9861,0.47855,2.9159,2.6151,0.55098,3.5894,1.0957,1.596,3.1632,0.33388,2.7138,1.9396,0.63704,3.1164,0.73654,1.6142,2.5512,0.27927,2.4986,1.4282,0.7096,2.6501,0.48318,1.6278,2.0306,0.28146,2.331,1.0568,0.80625,2.3075,0.33559,1.6135,1.6327,0.30867,2.1199,0.76358,0.88263,1.9672,0.24452,1.6064,1.2967,0.36477,1.9475,0.54569,0.94779,1.6636,0.19812,1.5641,1.0078,0.43081,1.769,0.38853,0.99807,1.4067,0.18229,1.5088,0.7723,0.50232,1.581,0.2663,1.0767,1.1901,0.20249,1.4635,0.58777,0.57491,1.4144,0.1932,1.0835,0.96378,0.23319,1.3648,0.42841,0.63991,1.2269,0.14893,1.086,0.7625,0.28429,1.2784,0.30521,0.68756,1.0428,0.13262,1.0952,0.60618,0.34986,1.1826,0.22003,0.75252,0.90286,0.14168,1.0477,0.44951,0.40965,1.0646,0.15284,0.80518,0.76015,0.16907,1.0484,0.35968,0.45429,0.96415,0.12478,0.7953,0.62322,0.19406,0.96566,0.26149,0.51766,0.85276,0.11041,0.83814,0.50828,0.24835,0.91932,0.19294,0.54314,0.72011,0.10511,0.78652,0.40427,0.27567,0.85811,0.15505,0.58673,0.66274,0.12213,0.80053,0.3064,0.31727,0.74392,0.1152,0.61053,0.56353,0.14494,0.79155,0.25619,0.36998,0.71412,0.10129,0.62036,0.50038,0.15874,0.73631,0.23088,0.37754,0.66508,0.093803,0.473,0.5134
477,0,421.69,93.436,27.126,86.385,7.0514,33.821,33.411,2.4615,31.284,10.148,8.9054,22.248,1.7232,14.499,11.801,2.0844,15.105,3.8874,6.045,11.368,0.84212,9.3172,6.0152,1.9761,9.6927,1.8816,4.9403,7.0658,0.62979,6.9672,3.4605,1.9686,6.7348,0.96224,4.1583,4.6097,0.61487,5.4373,2.0781,1.9659,4.9677,0.55522,3.6988,3.1673,0.70557,4.4479,1.2634,2.0018,3.7534,0.37262,3.295,2.1708,0.81596,3.6414,0.75443,2.0395,2.8621,0.32877,3.0212,1.5008,0.96545,3.0767,0.46778,2.0412,2.2003,0.36128,2.7279,1.0176,1.0746,2.5257,0.29964,2.0188,1.647,0.44845,2.4746,0.68259,1.2012,2.1074,0.23291,1.959,1.2345,0.541,2.1773,0.4468,1.2811,1.7053,0.23102,1.8882,0.89857,0.65689,1.9226,0.29416,1.3344,1.3527,0.26693,1.7768,0.63033,0.76669,1.6645,0.20746,1.3589,1.0613,0.32554,1.645,0.43002,0.86292,1.3988,0.17144,1.3999,0.81913,0.41681,1.5226,0.29171,0.94687,1.1724,0.17461,1.3503,0.596,0.50046,1.3427,0.19479,1.0009,0.9378,0.21005,1.2836,0.41424,0.59572,1.178,0.14099,1.0184,0.72083,0.27343,1.2155,0.28764,0.68801,1.0113,0.13134,1.0491,0.56246,0.33962,1.0939,0.1867,0.75163,0.82804,0.1493,1.0479,0.4144,0.42458,1.0247,0.13994,0.79435,0.69565,0.17559,0.9847,0.30039,0.47498,0.87436,0.11138,0.83325,0.54673,0.23983,0.95496,0.20947,0.56117,0.76279,0.10791,0.8173,0.41224,0.27678,0.84084,0.14939,0.59079,0.66186,0.11948,0.83452,0.33657,0.35055,0.78743,0.10746,0.61434,0.51225,0.14777,0.80424,0.25129,0.40659,0.72297,0.098544,0.67005,0.44747,0.17867,0.77406,0.20027,0.43257,0.63935,0.091981,0.67725,0.3841,0.2032,0.61325,0.2192
478,0,422.5,92.443,27.858,86.221,6.6337,34.562,32.754,2.6972,31.571,9.5141,9.5349,21.957,1.5272,15.06,11.186,2.4236,15.214,3.4023,6.6326,10.995,0.80309,9.738,5.4468,2.384,9.6633,1.5212,5.4884,6.6279,0.72359,7.2607,2.9466,2.4202,6.5856,0.73479,4.633,4.148,0.81371,5.6064,1.6381,2.4349,4.7237,0.44693,4.0973,2.6962,0.99425,4.4959,0.90919,2.4661,3.4317,0.38014,3.5993,1.7211,1.1662,3.5737,0.50303,2.4735,2.4817,0.45001,3.2238,1.0863,1.3655,2.9063,0.31771,2.4275,1.7877,0.57521,2.8263,0.66451,1.4885,2.2716,0.25825,2.3334,1.2309,0.74238,2.4647,0.40376,1.6142,1.7855,0.29128,2.1934,0.83706,0.88604,2.0688,0.25926,1.6598,1.3425,0.38536,2.0242,0.54246,1.0371,1.7268,0.20237,1.6597,0.97154,0.50271,1.8158,0.33815,1.1565,1.3954,0.21151,1.616,0.68288,0.62314,1.5873,0.21559,1.2329,1.0732,0.27862,1.5716,0.46202,0.76342,1.3747,0.16427,1.2806,0.81534,0.36217,1.4314,0.29169,0.86176,1.1188,0.16133,1.272,0.5772,0.46517,1.2688,0.1824,0.95353,0.89143,0.19905,1.2113,0.38028,0.58221,1.1048,0.13659,1.0178,0.68422,0.27757,1.1602,0.25584,0.67165,0.91118,0.12779,1.024,0.4836,0.37625,1.0643,0.1644,0.769,0.77255,0.15966,1.0171,0.3581,0.44389,0.93047,0.11756,0.79326,0.58634,0.21599,0.97459,0.23637,0.55414,0.80891,0.11102,0.84642,0.4456,0.28204,0.87961,0.15447,0.58494,0.64689,0.1205,0.83087,0.34036,0.3422,0.83109,0.1175,0.67168,0.53423,0.16388,0.77612,0.22112,0.40674,0.72571,0.09951,0.70563,0.43567,0.22058,0.78198,0.16891,0.46391,0.64165,0.1052,0.7014,0.34827,0.24214,0.75704,0.13303,0.46643,0.51524,0.22494
479,0,423.31,91.452,28.599,86.041,6.2329,35.298,32.085,2.9603,31.83,8.8935,10.177,21.632,1.3719,15.598,10.561,2.8034,15.272,2.951,7.2243,10.58,0.82484,10.113,4.8815,2.836,9.564,1.219,6.0229,6.1486,0.89313,7.4839,2.4577,2.9077,6.3574,0.58792,5.07,3.6583,1.0933,5.6842,1.2493,2.9227,4.3995,0.439,4.4291,2.2195,1.3594,4.4358,0.63629,2.9221,3.0395,0.50056,3.8092,1.2959,1.5772,3.391,0.36065,2.8644,2.0527,0.68755,3.3038,0.73326,1.8003,2.6216,0.30106,2.7337,1.3568,0.89787,2.7827,0.40919,1.9022,1.9188,0.36406,2.5309,0.83699,1.1234,2.3027,0.2599,1.9847,1.3901,0.50161,2.2795,0.50463,1.2865,1.8132,0.23346,1.9511,0.94475,0.67877,1.9885,0.29771,1.4296,1.4,0.28942,1.8545,0.60257,0.85324,1.6724,0.19859,1.5084,1.0262,0.39964,1.7053,0.36795,0.99788,1.3508,0.18681,1.5106,0.69526,0.55738,1.5422,0.22418,1.1382,1.0653,0.24505,1.4704,0.45819,0.69454,1.3,0.15365,1.1928,0.77135,0.33979,1.3556,0.27716,0.8194,1.0473,0.15585,1.2182,0.53202,0.456,1.1875,0.16202,0.92922,0.81013,0.21841,1.1946,0.34662,0.59279,1.0346,0.12527,0.98156,0.58655,0.30126,1.093,0.20248,0.71944,0.84592,0.1394,1.0221,0.42588,0.40822,1.0016,0.13729,0.78024,0.66326,0.17901,0.96472,0.27014,0.51367,0.85677,0.11013,0.86025,0.49087,0.2746,0.92282,0.17162,0.60231,0.68902,0.11845,0.82212,0.33663,0.33726,0.82898,0.11966,0.665,0.57892,0.16455,0.84995,0.22885,0.4334,0.68009,0.09356,0.69212,0.43611,0.22802,0.80389,0.1606,0.52288,0.61402,0.10947,0.71867,0.33497,0.29615,0.73368,0.11612,0.55002,0.54635,0.13653,0.64552,0.26796,0.52941
480,0,424.11,90.462,29.347,85.843,5.8498,36.028,31.405,3.2504,32.059,8.2886,10.829,21.272,1.2579,16.11,9.9301,3.2213,15.278,2.5373,7.8147,10.125,0.90713,10.439,4.3268,3.3254,9.3966,0.98021,6.5338,5.6376,1.1348,7.6323,2.0053,3.4183,6.0564,0.5259,5.4559,3.1565,1.4441,5.6679,0.92623,3.4097,4.0086,0.5319,4.6791,1.7603,1.7826,4.2709,0.45969,3.3437,2.6003,0.72637,3.9105,0.92399,2.0201,3.1064,0.33809,3.1815,1.61,1.0216,3.2545,0.47359,2.2297,2.2498,0.41952,2.9287,0.95318,1.2945,2.6022,0.28091,2.2668,1.5104,0.60391,2.5862,0.51712,1.54,2.0113,0.27146,2.2584,0.98079,0.83155,2.2039,0.2909,1.6759,1.454,0.37388,2.1033,0.58453,1.0566,1.7879,0.2121,1.7563,1.0085,0.53729,1.8776,0.32577,1.2408,1.3788,0.2439,1.7397,0.64556,0.72582,1.6044,0.19662,1.3525,0.99823,0.35153,1.6198,0.37077,0.92836,1.3203,0.17595,1.4286,0.68907,0.5089,1.4563,0.21606,1.063,1,0.22851,1.3797,0.42202,0.6668,1.2216,0.1476,1.1408,0.7031,0.34473,1.2867,0.24209,0.80847,0.95694,0.15629,1.1686,0.45725,0.49775,1.141,0.14864,0.93484,0.7301,0.23127,1.1237,0.27483,0.62326,0.92495,0.12447,1.0063,0.50405,0.3524,1.0513,0.16848,0.75223,0.75632,0.15486,0.99713,0.3339,0.44959,0.89021,0.111,0.82825,0.55052,0.24459,0.97024,0.19844,0.59741,0.74167,0.11727,0.86037,0.37106,0.32807,0.82878,0.12115,0.65045,0.58632,0.15488,0.8587,0.25894,0.44356,0.75461,0.097886,0.71394,0.39906,0.22738,0.78329,0.16149,0.5357,0.62292,0.11883,0.75975,0.30394,0.31857,0.72969,0.11302,0.60995,0.50154,0.14465,0.74593,0.23195,0.39186,0.57874,0.095956,0.85483
481,0,424.91,89.474,30.103,85.628,5.4845,36.75,30.716,3.5668,32.258,7.7008,11.488,20.879,1.1856,16.594,9.2966,3.6747,15.233,2.1647,8.3983,9.6357,1.049,10.71,3.7901,3.8449,9.1639,0.80877,7.0117,5.105,1.4436,7.7026,1.6003,3.9391,5.6903,0.55053,5.779,2.659,1.8541,5.5587,0.68118,3.8766,3.5674,0.72151,4.836,1.3409,2.2426,4.0098,0.38914,3.7064,2.1406,1.0435,3.8968,0.63032,2.464,2.741,0.43698,3.4003,1.1892,1.4241,3.0798,0.33045,2.6141,1.8262,0.66138,2.9926,0.61905,1.7223,2.3047,0.29444,2.5394,1.0958,0.94783,2.492,0.31354,1.9355,1.6308,0.43675,2.395,0.61895,1.2301,1.9785,0.23039,1.9897,1.0521,0.65603,2.0893,0.32743,1.4484,1.4607,0.3024,1.952,0.63203,0.89445,1.7239,0.20121,1.5795,1.0016,0.46368,1.7958,0.34482,1.1102,1.3383,0.21251,1.5948,0.6228,0.66543,1.5305,0.19053,1.2859,0.97009,0.33169,1.5474,0.36095,0.87373,1.2428,0.16698,1.347,0.63124,0.49104,1.3581,0.19277,1.0263,0.91833,0.23614,1.3095,0.36632,0.67653,1.1321,0.1365,1.1146,0.61355,0.3653,1.1997,0.19683,0.8537,0.88054,0.17835,1.1494,0.3861,0.52459,1.0311,0.12477,0.93814,0.60212,0.28829,1.0924,0.2131,0.69342,0.84136,0.13673,1.007,0.41446,0.40133,0.97366,0.12825,0.7746,0.61288,0.20221,0.97335,0.23965,0.55822,0.81663,0.11322,0.8765,0.41813,0.31772,0.88837,0.135,0.64395,0.60046,0.14702,0.84463,0.27155,0.42124,0.78578,0.10082,0.75202,0.45557,0.23861,0.79523,0.14574,0.52052,0.60979,0.11625,0.78013,0.30696,0.34367,0.73888,0.10621,0.62306,0.48764,0.16328,0.77882,0.20485,0.40905,0.65815,0.092567,0.67134,0.32666,0.15521,0.90168
482,0,425.71,88.488,30.867,85.397,5.1374,37.463,30.016,3.9086,32.426,7.1318,12.154,20.456,1.1553,17.047,8.6644,4.1607,15.136,1.836,8.9702,9.1177,1.2489,10.924,3.2788,4.3873,8.8689,0.70758,7.4484,4.5613,1.813,7.6926,1.2525,4.457,5.2695,0.66117,6.0295,2.182,2.3096,5.3603,0.52349,4.3048,3.0941,0.9994,4.8924,0.98159,2.7164,3.6665,0.42856,3.9896,1.6878,1.4321,3.7692,0.4345,2.8775,2.3209,0.6498,3.5037,0.82422,1.8613,2.7949,0.31652,2.9178,1.3915,1.0028,2.9191,0.38931,2.135,1.9235,0.4483,2.6881,0.72503,1.353,2.2601,0.25314,2.2568,1.214,0.73214,2.3746,0.35882,1.6359,1.6388,0.33285,2.1759,0.67542,1.0308,1.9116,0.22029,1.7811,1.069,0.55104,1.9777,0.34726,1.2867,1.426,0.25593,1.7944,0.62592,0.80725,1.6632,0.19632,1.4587,0.97368,0.41158,1.6618,0.32383,1.0439,1.2672,0.20508,1.5282,0.59304,0.64549,1.4591,0.18136,1.2261,0.89746,0.32688,1.4536,0.31636,0.85253,1.1357,0.16374,1.2904,0.55531,0.51046,1.2629,0.16428,1.0238,0.81498,0.25714,1.2516,0.29739,0.70232,1.0095,0.13994,1.1324,0.52731,0.42247,1.1396,0.15999,0.86896,0.74737,0.20795,1.0936,0.28292,0.61253,0.9345,0.12148,0.98634,0.50218,0.34749,1.0356,0.16182,0.74108,0.72302,0.16232,0.96833,0.29318,0.49045,0.86295,0.11051,0.86078,0.49374,0.2881,0.93643,0.15797,0.64414,0.6681,0.13618,0.85599,0.29086,0.39658,0.78636,0.10347,0.73149,0.49795,0.21812,0.86602,0.1723,0.54669,0.61636,0.11201,0.74882,0.30571,0.33596,0.76863,0.10763,0.65408,0.47743,0.18306,0.77067,0.19516,0.4433,0.65901,0.099024,0.67935,0.36352,0.25185,0.72538,0.11669,0.39172,0.62753
483,0,426.5,87.503,31.639,85.15,4.8084,38.165,29.308,4.2758,32.564,6.5826,12.825,20.002,1.1674,17.466,8.037,4.6765,14.988,1.5541,9.5251,8.575,1.5046,11.078,2.7994,4.9452,8.5162,0.67834,7.836,4.0169,2.2355,7.6026,0.97017,4.9582,4.8053,0.85463,6.1995,1.7406,2.7947,5.0801,0.45926,4.6773,2.6088,1.3534,4.8455,0.69964,3.1799,3.259,0.57583,4.1774,1.2686,1.8681,3.5357,0.34974,3.2319,1.8766,0.96039,3.4838,0.54469,2.297,2.4245,0.43301,3.113,0.98684,1.41,2.7156,0.28798,2.4881,1.5008,0.72487,2.6956,0.44331,1.769,1.9206,0.34386,2.4603,0.81885,1.1156,2.2002,0.2394,1.9863,1.2383,0.58167,2.2035,0.38806,1.4327,1.6019,0.28271,1.9928,0.68758,0.90953,1.8285,0.21227,1.6326,1.0472,0.47806,1.8378,0.3368,1.1955,1.3733,0.2357,1.6857,0.6014,0.74311,1.5363,0.18038,1.3847,0.90227,0.41036,1.5863,0.29853,1.0248,1.19,0.20523,1.4566,0.52957,0.64441,1.3479,0.16018,1.1908,0.78883,0.34513,1.3653,0.26345,0.8699,1.0184,0.17338,1.253,0.45877,0.55607,1.1645,0.13731,1.0278,0.67787,0.31081,1.2133,0.23624,0.77257,0.9097,0.15512,1.1043,0.40587,0.4846,1.0144,0.12393,0.93614,0.61192,0.27593,1.0799,0.21138,0.68911,0.82289,0.13565,0.98696,0.38485,0.4168,0.92014,0.116,0.80712,0.5624,0.2405,0.96864,0.19976,0.61429,0.73952,0.1266,0.88648,0.3428,0.37382,0.82311,0.10819,0.69991,0.51567,0.19903,0.86758,0.19956,0.5265,0.70294,0.11272,0.79339,0.31143,0.32347,0.73734,0.10629,0.64959,0.51014,0.18385,0.80028,0.18768,0.4715,0.63913,0.097064,0.71668,0.35265,0.27488,0.72048,0.12046,0.56898,0.50566,0.13807,0.59081,0.28528
484,0,427.29,86.518,32.417,84.887,4.4977,38.858,28.592,4.6679,32.669,6.0549,13.498,19.521,1.2217,17.85,7.4177,5.2183,14.79,1.321,10.058,8.0135,1.8134,11.171,2.3581,5.5101,8.1121,0.7216,8.167,3.4825,2.7018,7.4352,0.76,5.4303,4.3106,1.1253,6.2843,1.3491,3.2933,4.7275,0.49092,4.9787,2.1319,1.768,4.6979,0.50846,3.6098,2.8084,0.82284,4.2587,0.90846,2.3243,3.2119,0.38185,3.5028,1.4404,1.3456,3.3419,0.37317,2.6946,2.0007,0.66959,3.1817,0.65093,1.8433,2.4027,0.32576,2.7436,1.0836,1.0925,2.5603,0.28473,2.1437,1.517,0.57376,2.5183,0.50039,1.5325,1.8973,0.27869,2.2275,0.84042,0.93675,2.0679,0.23887,1.7923,1.2151,0.50339,2.044,0.38921,1.3081,1.5339,0.2546,1.8602,0.66793,0.81942,1.7,0.19961,1.5386,0.99452,0.45363,1.7358,0.31443,1.1226,1.2507,0.23053,1.5962,0.53577,0.74898,1.4435,0.17205,1.3577,0.8209,0.42519,1.4934,0.25547,1.0173,1.0645,0.21467,1.3915,0.43673,0.67352,1.2247,0.14808,1.1828,0.66687,0.39023,1.2764,0.20232,0.91488,0.88807,0.1985,1.2068,0.34413,0.63649,1.0614,0.13505,1.0728,0.56356,0.37361,1.1217,0.16727,0.82287,0.73859,0.20302,1.0984,0.28703,0.59773,0.92559,0.12115,0.98042,0.48304,0.35027,1.0038,0.14757,0.7482,0.6574,0.18377,0.96654,0.24991,0.55181,0.81645,0.11515,0.88905,0.40958,0.34407,0.88904,0.12408,0.69172,0.56695,0.17532,0.85055,0.21865,0.49179,0.73373,0.10245,0.80459,0.38108,0.32057,0.79582,0.10904,0.62003,0.495,0.16605,0.81231,0.2085,0.47494,0.66471,0.10481,0.73505,0.33739,0.27577,0.75228,0.12081,0.58089,0.49696,0.1422,0.763,0.20853,0.37102,0.57148,0.1895
485,0,428.07,85.534,33.202,84.608,4.2057,39.541,27.869,5.0844,32.743,5.5498,14.17,19.012,1.318,18.197,6.81,5.7827,14.543,1.1387,10.564,7.4385,2.1719,11.202,1.9608,6.0739,7.6626,0.83661,8.4358,2.9685,3.2022,7.1941,0.6271,5.8615,3.7983,1.4653,6.2811,1.0199,3.788,4.3153,0.61733,5.1971,1.6836,2.2249,4.4565,0.41732,3.9843,2.3386,1.156,4.2285,0.62878,2.7721,2.8185,0.52861,3.6712,1.044,1.7767,3.089,0.32355,3.0207,1.5604,1.0052,3.1176,0.41579,2.2599,2.0122,0.49874,2.8739,0.71835,1.5092,2.2983,0.26862,2.4304,1.1009,0.91252,2.4229,0.30285,1.9233,1.5103,0.47071,2.3224,0.50781,1.3407,1.7919,0.25309,2.047,0.82011,0.84214,1.9252,0.23077,1.669,1.1524,0.46571,1.9221,0.36883,1.2058,1.4117,0.24537,1.7574,0.61595,0.79771,1.5967,0.18444,1.4535,0.8793,0.46102,1.6215,0.26835,1.1263,1.1405,0.25038,1.546,0.4627,0.77404,1.325,0.16203,1.3255,0.69598,0.46174,1.3866,0.2005,1.0341,0.91844,0.25087,1.3344,0.33929,0.73284,1.0851,0.14574,1.1917,0.53333,0.45598,1.1653,0.14861,0.97823,0.7421,0.26822,1.1895,0.2574,0.71537,0.91284,0.14381,1.0613,0.39975,0.48138,1.0186,0.12339,0.92287,0.60311,0.27877,1.0669,0.19838,0.68903,0.7823,0.14346,0.96961,0.33032,0.45746,0.87519,0.11062,0.85788,0.49647,0.29181,0.94172,0.15392,0.6722,0.65003,0.15447,0.88074,0.25812,0.44696,0.74609,0.099684,0.77829,0.42416,0.27544,0.85282,0.13414,0.64344,0.55219,0.16095,0.77709,0.20722,0.4391,0.69695,0.10168,0.74911,0.35646,0.29595,0.75747,0.1155,0.58186,0.51991,0.16103,0.75345,0.20289,0.40988,0.66184,0.099853,0.60509,0.35128,0.42763
486,0,428.85,84.552,33.992,84.315,3.9325,40.213,27.14,5.5241,32.786,5.0686,14.84,18.479,1.4557,18.505,6.2176,6.3662,14.251,1.0086,11.039,6.8556,2.5758,11.169,1.6125,6.6284,7.1742,1.0213,8.6371,2.4849,3.7261,6.8846,0.57457,6.2406,3.2825,1.8649,6.1897,0.76387,4.2618,3.8585,0.83367,5.3241,1.2824,2.704,4.132,0.43072,4.2846,1.8743,1.5571,4.0888,0.44613,3.1835,2.3811,0.78002,3.7252,0.7162,2.2209,2.7449,0.39977,3.2483,1.1415,1.41,2.9263,0.3038,2.6185,1.5838,0.78881,2.8646,0.44587,1.927,1.9405,0.39695,2.5935,0.72596,1.3156,2.1871,0.25358,2.2322,1.0961,0.78662,2.2563,0.29289,1.7279,1.4211,0.42828,2.1522,0.48726,1.2372,1.6585,0.24253,1.9218,0.76034,0.80271,1.8054,0.21348,1.5534,1.0368,0.46372,1.8014,0.32678,1.1853,1.3025,0.24379,1.6514,0.51841,0.81081,1.4537,0.17349,1.4366,0.76359,0.51088,1.5341,0.22316,1.1452,1.0038,0.27893,1.4699,0.36314,0.81929,1.1778,0.16139,1.3008,0.5551,0.53474,1.2693,0.15771,1.0717,0.75231,0.31108,1.2769,0.24294,0.80472,0.92043,0.17346,1.1904,0.39369,0.57749,1.0708,0.12927,1.0239,0.57464,0.34652,1.0859,0.16193,0.82257,0.73635,0.20343,1.0856,0.27922,0.60184,0.90298,0.12162,0.96788,0.44432,0.37491,0.95599,0.12591,0.77884,0.58672,0.22717,0.97519,0.20278,0.62117,0.73964,0.1332,0.90246,0.32306,0.4144,0.81636,0.10218,0.74017,0.45768,0.24045,0.85936,0.15643,0.59551,0.63668,0.14133,0.84454,0.24313,0.42807,0.67579,0.094282,0.71441,0.39361,0.27416,0.78791,0.1234,0.60572,0.5203,0.15747,0.75907,0.216,0.4389,0.64395,0.093722,0.68891,0.35526,0.27734,0.62908,0.13034,0.78062
487,0,429.62,83.573,34.791,84.004,3.6781,40.874,26.406,5.9866,32.796,4.6126,15.506,17.924,1.6343,18.774,5.6436,6.9648,13.914,0.93188,11.478,6.2712,3.021,11.073,1.3182,7.1659,6.6552,1.2726,8.7676,2.0416,4.2629,6.5138,0.60365,6.5577,2.7775,2.3127,6.0131,0.5893,4.6987,3.3735,1.1318,5.3544,0.9451,3.1842,3.7397,0.54805,4.4958,1.44,2.004,3.8477,0.3714,3.5332,1.9277,1.1191,3.6611,0.48052,2.6449,2.3363,0.59557,3.3582,0.78011,1.8475,2.6255,0.32563,2.884,1.1612,1.1657,2.7169,0.29651,2.2983,1.5293,0.65425,2.6124,0.4401,1.7299,1.8429,0.35946,2.415,0.71501,1.1789,2.0393,0.2297,2.0357,1.017,0.7346,2.0897,0.27591,1.6167,1.2936,0.42224,2.0172,0.43587,1.1971,1.5342,0.23484,1.7868,0.65824,0.80525,1.6602,0.19517,1.5233,0.92513,0.47756,1.6658,0.26195,1.1874,1.1379,0.27726,1.593,0.42022,0.87803,1.3254,0.17421,1.4253,0.62961,0.56917,1.4041,0.17492,1.1685,0.83557,0.33288,1.3806,0.26376,0.89731,1.011,0.18986,1.2789,0.40577,0.63384,1.1368,0.13372,1.1024,0.57365,0.40818,1.1822,0.16718,0.92721,0.76947,0.23695,1.1579,0.26425,0.67999,0.8851,0.14008,1.0593,0.39198,0.48691,1.0028,0.12123,0.92125,0.57537,0.29398,1.0352,0.17586,0.71306,0.71507,0.16099,0.96179,0.27022,0.53057,0.83343,0.11358,0.90104,0.40831,0.3604,0.88835,0.1186,0.73477,0.54101,0.20274,0.85773,0.18151,0.54414,0.67872,0.11855,0.83543,0.31129,0.39766,0.77635,0.098062,0.71007,0.39291,0.24298,0.77916,0.13918,0.59021,0.56045,0.15267,0.78228,0.21809,0.4287,0.65919,0.097506,0.71723,0.34693,0.2641,0.73472,0.11504,0.58288,0.42154,0.10913,0.92475
488,0,430.39,82.598,35.597,83.676,3.4426,41.523,25.668,6.4711,32.776,4.1829,16.167,17.348,1.853,19,5.0912,7.5749,13.535,0.90904,11.877,5.6906,3.5025,10.916,1.0818,7.6787,6.1136,1.5861,8.8249,1.647,4.8009,6.0901,0.71367,6.8048,2.2967,2.7954,5.7569,0.50189,5.0842,2.8779,1.5007,5.2864,0.68592,3.6442,3.2975,0.76358,4.6072,1.0588,2.4722,3.5191,0.40907,3.7996,1.4876,1.5232,3.4828,0.35422,3.0167,1.8955,0.89519,3.3412,0.50758,2.2786,2.2435,0.47925,3.0305,0.78725,1.5898,2.447,0.28689,2.5805,1.1132,1.0094,2.485,0.28006,2.1008,1.4369,0.60579,2.446,0.42282,1.5885,1.7048,0.32823,2.2147,0.64635,1.12,1.8703,0.22367,1.9116,0.89845,0.73559,1.9367,0.2436,1.5685,1.1651,0.42833,1.8554,0.35982,1.1926,1.3666,0.25201,1.7307,0.55692,0.82727,1.4931,0.17634,1.4912,0.75911,0.55115,1.5522,0.20816,1.2455,0.98156,0.3306,1.5288,0.31899,0.9411,1.1494,0.19303,1.3934,0.47584,0.6561,1.2457,0.14799,1.208,0.65434,0.42381,1.2759,0.17868,0.98832,0.82664,0.24959,1.2276,0.2685,0.75407,0.95717,0.16068,1.164,0.41962,0.53171,1.056,0.12559,0.98727,0.55474,0.34474,1.0755,0.15656,0.83121,0.71697,0.21082,1.0698,0.25778,0.62291,0.85449,0.12466,0.96948,0.38282,0.41567,0.90042,0.11109,0.84121,0.5177,0.28299,0.95959,0.15353,0.69261,0.63888,0.16835,0.90722,0.23601,0.49288,0.72075,0.10521,0.80214,0.36177,0.33711,0.82485,0.10995,0.71728,0.48864,0.22483,0.7955,0.14242,0.53987,0.58324,0.13233,0.80097,0.24799,0.42037,0.68228,0.099171,0.70447,0.36589,0.26441,0.75831,0.11787,0.56547,0.50754,0.15433,0.74366,0.16954,0.30652,0.72925
489,0,431.15,81.625,36.41,83.333,3.2265,42.158,24.927,6.977,32.724,3.7805,16.82,16.755,2.1109,19.183,4.5635,8.1927,13.117,0.9403,12.232,5.1197,4.0151,10.7,0.90615,8.1597,5.5577,1.9568,8.8081,1.3088,5.3291,5.6227,0.90204,6.9757,1.8533,3.2995,5.4289,0.50436,5.4046,2.3894,1.926,5.1233,0.51565,4.0638,2.8255,1.0668,4.613,0.75059,2.9361,3.1216,0.55686,3.9658,1.0895,1.9649,3.2031,0.34642,3.3083,1.4567,1.2746,3.199,0.3475,2.6649,1.8151,0.74995,3.0432,0.49991,2.0169,2.0836,0.41806,2.7411,0.74123,1.4194,2.2272,0.2664,2.3792,1.0239,0.95836,2.3206,0.26233,1.9537,1.3043,0.57271,2.2357,0.37077,1.5188,1.5322,0.33973,2.0683,0.54684,1.1228,1.696,0.22194,1.8415,0.77489,0.75287,1.7443,0.20773,1.5383,0.98835,0.48393,1.7574,0.28813,1.2055,1.1773,0.28371,1.6416,0.41959,0.91991,1.3252,0.18781,1.5065,0.60408,0.64542,1.4239,0.16858,1.277,0.78748,0.41162,1.419,0.22028,1.0199,0.94296,0.24882,1.3546,0.33019,0.77242,1.0637,0.15819,1.2363,0.46933,0.54389,1.129,0.13128,1.0657,0.61132,0.37702,1.184,0.17688,0.88045,0.76489,0.2228,1.1236,0.25244,0.67693,0.86309,0.14703,1.063,0.37366,0.50178,0.96981,0.11862,0.93194,0.5238,0.31891,1.0011,0.1468,0.74444,0.63033,0.2024,0.97504,0.21725,0.6083,0.76083,0.13361,0.92102,0.3126,0.44033,0.81943,0.10198,0.77944,0.42126,0.28053,0.83701,0.12903,0.65835,0.5713,0.17742,0.86817,0.19284,0.52937,0.62039,0.11418,0.75782,0.27822,0.37875,0.74028,0.09926,0.71098,0.3871,0.26116,0.75633,0.12445,0.57564,0.52746,0.15404,0.7357,0.20609,0.43859,0.61589,0.10023,0.54325,0.37125
490,0,431.91,80.653,37.227,82.976,3.0297,42.78,24.185,7.5033,32.64,3.4067,17.464,16.145,2.4068,19.323,4.0632,8.8144,12.663,1.0254,12.542,4.5643,4.5531,10.426,0.79375,8.6017,4.9963,2.3786,8.7172,1.0335,5.8366,5.1222,1.1642,7.0658,1.4593,3.8104,5.0388,0.59669,5.6491,1.9256,2.3916,4.8716,0.44148,4.4247,2.3457,1.4431,4.513,0.53172,3.3702,2.6782,0.80596,4.0214,0.7591,2.4145,2.842,0.45764,3.4983,1.054,1.7033,2.9427,0.31365,2.9717,1.3798,1.1119,2.921,0.32835,2.4021,1.6661,0.67532,2.762,0.4572,1.8344,1.8708,0.4009,2.5285,0.66005,1.3682,2.0567,0.25705,2.22,0.89966,0.92462,2.0954,0.23593,1.8638,1.1343,0.6035,2.0579,0.30433,1.5104,1.3418,0.37534,1.9602,0.44475,1.1395,1.4775,0.23568,1.7638,0.61291,0.83633,1.5971,0.18463,1.5176,0.79892,0.55617,1.599,0.21085,1.2823,0.97561,0.36496,1.5855,0.30425,1.0241,1.1424,0.22516,1.4704,0.43483,0.75916,1.2363,0.15538,1.2991,0.57819,0.53034,1.2838,0.1574,1.1057,0.72261,0.35204,1.2809,0.20641,0.89825,0.84699,0.21862,1.2121,0.29223,0.72267,0.97808,0.14922,1.1257,0.41782,0.51063,1.0247,0.12235,0.97591,0.52641,0.36823,1.0657,0.14795,0.84384,0.67351,0.23175,1.0551,0.22297,0.65161,0.79036,0.14023,0.95947,0.30784,0.49078,0.85256,0.11219,0.8921,0.4268,0.36081,0.90204,0.11703,0.75961,0.52849,0.22718,0.87172,0.16068,0.58801,0.62486,0.1423,0.85658,0.25471,0.46536,0.74097,0.10623,0.78564,0.31612,0.3296,0.73,0.10002,0.68609,0.45576,0.23272,0.79068,0.13651,0.5713,0.54116,0.13688,0.76816,0.22157,0.42435,0.62694,0.094618,0.7161,0.31389,0.27519,0.60419,0.18101
491,0,432.67,79.683,38.051,82.605,2.8526,43.389,23.441,8.0493,32.524,3.0622,18.095,15.52,2.7399,19.419,3.5937,9.4354,12.175,1.1638,12.803,4.0302,5.1104,10.099,0.74608,8.9981,4.4375,2.8439,8.5536,0.82655,6.3121,4.5994,1.4938,7.0726,1.1253,4.3131,4.5985,0.7759,5.8092,1.5033,2.8799,4.5413,0.46658,4.7115,1.8803,1.8746,4.3119,0.41362,3.7501,2.2142,1.1412,3.9634,0.51781,2.8421,2.4243,0.67991,3.5718,0.71853,2.1463,2.5944,0.40903,3.1718,0.97795,1.5307,2.6757,0.29003,2.705,1.2397,1.0302,2.6405,0.29461,2.2039,1.4604,0.66625,2.5293,0.39443,1.7784,1.6919,0.40775,2.3475,0.55314,1.3287,1.8165,0.26416,2.0959,0.74591,0.96816,1.8824,0.21616,1.824,0.94337,0.6733,1.9007,0.24339,1.5061,1.113,0.43747,1.8185,0.32693,1.2264,1.2883,0.27177,1.6859,0.4543,0.92303,1.3744,0.18918,1.5385,0.60112,0.68913,1.4593,0.17071,1.3527,0.77071,0.47109,1.4602,0.20508,1.1218,0.90658,0.30313,1.3977,0.2789,0.8926,1.0215,0.1993,1.2998,0.38167,0.68589,1.1047,0.14185,1.1702,0.49663,0.49426,1.1315,0.13605,1.048,0.63679,0.34889,1.1569,0.1736,0.85545,0.73724,0.2264,1.097,0.23041,0.71035,0.83779,0.15492,1.0603,0.33609,0.53735,0.92613,0.11558,0.9395,0.45477,0.3669,0.93791,0.11954,0.80748,0.54636,0.2655,0.96212,0.16259,0.69382,0.64765,0.17659,0.92088,0.22364,0.52916,0.70832,0.11418,0.8186,0.31142,0.39232,0.79263,0.099706,0.7672,0.42786,0.29249,0.80362,0.11052,0.62552,0.4778,0.18644,0.81457,0.17181,0.54184,0.59523,0.13411,0.7756,0.23731,0.39284,0.67911,0.10137,0.69587,0.33369,0.27083,0.74115,0.10763,0.53598,0.43408,0.33465
492,0,433.41,78.717,38.88,82.216,2.6953,43.983,22.695,8.6141,32.377,2.7479,18.712,14.884,3.1084,19.471,3.1573,10.052,11.658,1.3542,13.011,3.5226,5.6809,9.7217,0.76366,9.343,3.8905,3.345,8.3207,0.69195,6.7457,4.0667,1.8831,6.9966,0.86047,4.7934,4.1216,1.0363,5.8792,1.1379,3.3722,4.1453,0.58984,4.9114,1.4504,2.3403,4.02,0.40267,4.0554,1.7563,1.5428,3.7951,0.38102,3.2184,1.9789,0.99699,3.5232,0.47674,2.5678,2.1834,0.62541,3.2471,0.64664,1.9663,2.3317,0.38891,2.8939,0.85047,1.4434,2.3906,0.2728,2.4834,1.0472,1.0285,2.3813,0.26295,2.1319,1.2782,0.69239,2.3166,0.31803,1.7209,1.4438,0.45084,2.1755,0.43449,1.3686,1.5737,0.29881,2.0039,0.57838,1.0565,1.6751,0.21265,1.7747,0.72975,0.7683,1.6899,0.19631,1.5622,0.90509,0.52802,1.6681,0.23111,1.289,1.0275,0.36046,1.6185,0.30663,1.0681,1.1648,0.24305,1.5329,0.42243,0.82999,1.2496,0.17223,1.3812,0.53946,0.61365,1.2819,0.14966,1.207,0.6623,0.44051,1.2823,0.16986,1.0316,0.77649,0.30112,1.2505,0.22081,0.84407,0.85794,0.20942,1.2124,0.30985,0.68711,0.95981,0.14387,1.0971,0.39658,0.515,0.98162,0.12025,1.0035,0.49404,0.39105,1.0392,0.13412,0.87334,0.61444,0.25996,1.0241,0.18131,0.69892,0.69205,0.17446,0.96703,0.23811,0.58545,0.77596,0.13039,0.92566,0.31757,0.45339,0.82028,0.10339,0.80919,0.39797,0.31275,0.81552,0.11207,0.70526,0.51132,0.21634,0.86629,0.15609,0.61503,0.56994,0.1577,0.77791,0.19405,0.47094,0.6639,0.11229,0.78033,0.28195,0.38168,0.70636,0.096632,0.6784,0.38386,0.26935,0.73497,0.11069,0.58026,0.49147,0.18254,0.64763,0.18734,0.68907
493,0,434.16,77.753,39.714,81.812,2.5578,44.562,21.95,9.1965,32.199,2.4648,19.313,14.238,3.511,19.476,2.7565,10.661,11.116,1.595,13.166,3.0466,6.258,9.2992,0.8463,9.6315,3.364,3.8736,8.0228,0.63244,7.1288,3.5358,2.3226,6.8394,0.67208,5.2376,3.6226,1.3694,5.8569,0.84259,3.8497,3.6999,0.80602,5.0154,1.0762,2.8179,3.652,0.49945,4.2694,1.3306,1.9866,3.5268,0.35763,3.5181,1.5373,1.3858,3.3563,0.34742,2.934,1.7434,0.94388,3.1911,0.41639,2.3771,1.9229,0.61495,2.9492,0.54023,1.8686,2.0408,0.39434,2.6389,0.68297,1.4414,2.1039,0.28345,2.3797,0.87454,1.0693,2.1321,0.23049,2.0393,1.0378,0.76499,2.0894,0.25407,1.7335,1.1882,0.53688,2.0158,0.31799,1.4485,1.3292,0.35896,1.8882,0.41108,1.1549,1.407,0.25118,1.7647,0.53955,0.8906,1.4688,0.18612,1.559,0.65005,0.67848,1.5002,0.17438,1.3941,0.78726,0.49988,1.5105,0.20393,1.1903,0.90544,0.34689,1.4523,0.25716,0.98197,0.99152,0.23559,1.362,0.3359,0.79265,1.0597,0.16714,1.2564,0.42445,0.62117,1.1067,0.13191,1.1231,0.50653,0.48107,1.1445,0.14077,1.0135,0.62355,0.34215,1.1234,0.16291,0.85042,0.68562,0.25013,1.102,0.20752,0.73597,0.79146,0.17342,1.0616,0.28738,0.5775,0.85892,0.12236,0.94895,0.36247,0.44098,0.87597,0.11044,0.88025,0.44651,0.34994,0.91237,0.11942,0.77139,0.52249,0.24599,0.88312,0.1472,0.62278,0.58082,0.16399,0.86366,0.21029,0.52196,0.69143,0.12312,0.83728,0.25792,0.42229,0.67142,0.095835,0.73388,0.35159,0.32412,0.75816,0.1029,0.67796,0.42022,0.23574,0.7547,0.13191,0.58235,0.50787,0.15193,0.7517,0.18835,0.47249,0.50948,0.088279,0.91957
494,0,434.89,76.791,40.553,81.395,2.4401,45.126,21.205,9.7956,31.99,2.2134,19.896,13.586,3.9457,19.438,2.3934,11.257,10.552,1.8842,13.267,2.6069,6.8357,8.8366,0.99305,9.8596,2.8662,4.4207,7.6652,0.64922,7.4528,3.0189,2.802,6.605,0.56525,5.6325,3.1167,1.7643,5.7431,0.62801,4.2945,3.2228,1.1061,5.0189,0.77455,3.2842,3.2264,0.69888,4.3799,0.96162,2.4461,3.1754,0.44919,3.7212,1.1305,1.8184,3.0837,0.34069,3.2152,1.3117,1.337,3.0087,0.30849,2.7241,1.4894,0.94523,2.8649,0.34259,2.2586,1.6315,0.64493,2.6512,0.41305,1.8517,1.7338,0.45314,2.4872,0.53857,1.483,1.8219,0.30397,2.2334,0.66423,1.1543,1.8524,0.23596,1.9977,0.79611,0.88589,1.8577,0.21294,1.7711,0.93357,0.65183,1.8226,0.22604,1.5115,1.0338,0.47885,1.7862,0.27946,1.2707,1.1377,0.33066,1.6631,0.3418,1.0574,1.2161,0.24129,1.5739,0.43622,0.86547,1.2922,0.18194,1.4398,0.53645,0.67298,1.3121,0.15354,1.2835,0.62632,0.50668,1.3024,0.15992,1.1266,0.71493,0.37451,1.2738,0.18567,0.97527,0.79686,0.26606,1.2158,0.22483,0.83515,0.874,0.20379,1.1828,0.29976,0.67765,0.92214,0.14613,1.0725,0.35216,0.55648,0.95692,0.12254,1.0139,0.44521,0.43347,1.0024,0.12051,0.89558,0.53487,0.31076,0.97592,0.13748,0.76499,0.58772,0.23907,0.97328,0.17378,0.68638,0.6622,0.17775,0.92831,0.21921,0.5586,0.70248,0.12278,0.83588,0.27412,0.43142,0.75747,0.10096,0.79952,0.36818,0.35291,0.79605,0.099152,0.70584,0.38664,0.25849,0.77209,0.12141,0.64048,0.49296,0.20189,0.78218,0.15215,0.53958,0.55797,0.13627,0.77337,0.21014,0.42129,0.63498,0.10055,0.71854,0.246,0.22676,0.81552
495,0,435.63,75.832,41.397,80.962,2.3422,45.673,20.463,10.41,31.751,1.9945,20.459,12.928,4.4107,19.354,2.0701,11.837,9.9701,2.2196,13.311,2.2082,7.4078,8.3396,1.2019,10.024,2.4048,4.9772,7.2543,0.74194,7.711,2.5275,3.3096,6.2993,0.54285,5.9667,2.6194,2.2084,5.5416,0.50184,4.69,2.7327,1.4777,4.9219,0.5595,3.7168,2.765,0.99052,4.3813,0.67049,2.8937,2.7627,0.64962,3.8138,0.78688,2.2633,2.7262,0.45703,3.3885,0.92426,1.7709,2.716,0.33289,2.974,1.074,1.3462,2.6499,0.27892,2.5701,1.2095,0.99504,2.5192,0.27107,2.2069,1.3198,0.74908,2.4395,0.31825,1.8731,1.4324,0.52709,2.2729,0.38346,1.5542,1.5045,0.38318,2.1144,0.46884,1.2808,1.5596,0.28365,1.9602,0.56868,1.0304,1.5919,0.21478,1.7592,0.6548,0.82678,1.6216,0.18733,1.5752,0.75748,0.62782,1.5741,0.18444,1.3951,0.8442,0.48869,1.5565,0.21353,1.2319,0.9434,0.36326,1.501,0.25937,1.0455,1.0061,0.26319,1.4162,0.31181,0.86817,1.0495,0.19786,1.3199,0.37638,0.71358,1.0774,0.15311,1.2231,0.44538,0.56842,1.0838,0.13113,1.1205,0.51777,0.47141,1.1196,0.13449,0.99675,0.58678,0.35406,1.0753,0.1426,0.88912,0.64033,0.28196,1.083,0.17932,0.77816,0.72712,0.20331,1.0412,0.23029,0.64142,0.76461,0.14567,0.95897,0.27101,0.54787,0.80862,0.12323,0.93305,0.33057,0.45579,0.8244,0.1054,0.83781,0.3859,0.34099,0.80863,0.10405,0.73039,0.46047,0.2602,0.85183,0.12862,0.67873,0.52168,0.21143,0.79585,0.13923,0.5577,0.55594,0.15318,0.81199,0.19612,0.49894,0.60969,0.12222,0.75637,0.25261,0.39342,0.67948,0.098098,0.68425,0.33219,0.30614,0.70053,0.094684,0.47674,0.47106
496,0,436.35,74.874,42.248,80.514,2.2641,46.205,19.724,11.04,31.483,1.8084,21.002,12.268,4.9042,19.226,1.7888,12.397,9.375,2.5984,13.299,1.8542,7.9682,7.8142,1.4702,10.123,1.9869,5.5335,6.7974,0.90871,7.8982,2.0723,3.8332,5.9301,0.60547,6.2307,2.1461,2.6873,5.2596,0.46864,5.0209,2.2494,1.9051,4.7285,0.44087,4.0948,2.2908,1.359,4.2732,0.47388,3.303,2.3145,0.94583,3.7897,0.53031,2.6882,2.3103,0.68733,3.4401,0.61346,2.2079,2.3394,0.48734,3.1031,0.71751,1.7772,2.3267,0.35608,2.7684,0.82289,1.4034,2.2588,0.27481,2.4614,0.91632,1.1312,2.2433,0.24508,2.1825,1.0221,0.86551,2.1514,0.24098,1.8986,1.1049,0.67014,2.0627,0.26606,1.6482,1.1783,0.51635,1.9781,0.3088,1.4159,1.2449,0.37972,1.8431,0.35557,1.2147,1.3097,0.28533,1.7294,0.42316,1.0019,1.315,0.21965,1.6005,0.48659,0.8474,1.3467,0.1838,1.4911,0.56893,0.69255,1.3548,0.16189,1.3446,0.63453,0.5497,1.3352,0.15612,1.1937,0.69295,0.43606,1.3017,0.17003,1.056,0.74251,0.33949,1.2666,0.1934,0.91562,0.78183,0.2648,1.2154,0.22992,0.82629,0.85211,0.20227,1.1533,0.27296,0.68876,0.8574,0.15833,1.0849,0.30953,0.60569,0.90801,0.13115,1.0271,0.38169,0.49139,0.93513,0.11277,0.93003,0.43421,0.38254,0.91065,0.11127,0.854,0.48493,0.32549,0.93843,0.1235,0.77873,0.52567,0.25423,0.90195,0.14166,0.6567,0.55928,0.18623,0.8553,0.17903,0.5761,0.6417,0.14464,0.86415,0.21552,0.51146,0.62484,0.11644,0.7647,0.25247,0.42238,0.70338,0.10393,0.75484,0.3007,0.35518,0.7064,0.0941,0.68627,0.38074,0.2681,0.71213,0.10891,0.62307,0.43456,0.19167,0.61101,0.20481
497,0,437.08,73.919,43.104,80.053,2.2061,46.72,18.989,11.684,31.185,1.6556,21.522,11.608,5.4242,19.054,1.551,12.934,8.7707,3.0177,13.231,1.5484,8.5104,7.2666,1.7942,10.154,1.619,6.0802,6.3031,1.1463,8.0106,1.6636,4.36,5.5068,0.75141,6.4172,1.7111,3.1856,4.9064,0.52962,5.2743,1.7923,2.3706,4.4472,0.42418,4.4001,1.8278,1.785,4.0617,0.38305,3.6494,1.8586,1.3185,3.6508,0.37875,3.0624,1.8674,1.0136,3.366,0.40515,2.6103,1.9127,0.75764,3.099,0.45513,2.1943,1.9292,0.56582,2.8315,0.5162,1.8219,1.9015,0.42386,2.5827,0.57652,1.5479,1.9257,0.32945,2.366,0.6528,1.2671,1.8879,0.25985,2.1304,0.72147,1.0469,1.8517,0.22472,1.9194,0.78644,0.86578,1.8213,0.20695,1.7283,0.85541,0.68505,1.7446,0.20396,1.5531,0.92377,0.54995,1.6957,0.21817,1.3576,0.95321,0.43812,1.6184,0.24148,1.217,1.0044,0.35575,1.5664,0.28129,1.0692,1.0467,0.27495,1.474,0.31901,0.91779,1.0679,0.21288,1.3695,0.3594,0.78857,1.0786,0.17278,1.2724,0.39765,0.67218,1.0884,0.14212,1.166,0.4347,0.56958,1.0794,0.13506,1.1127,0.49917,0.47253,1.0757,0.1263,0.99262,0.52285,0.39184,1.0476,0.1289,0.93083,0.5782,0.32557,1.0499,0.1492,0.83007,0.63518,0.24696,1.0158,0.17117,0.71289,0.64802,0.20213,0.97605,0.19637,0.65777,0.69921,0.16959,0.94352,0.22203,0.56992,0.7092,0.13054,0.85986,0.25567,0.46464,0.72036,0.10878,0.82669,0.31841,0.40474,0.77461,0.10238,0.77668,0.32099,0.33548,0.72116,0.096215,0.71912,0.40022,0.28964,0.7637,0.10621,0.66,0.431,0.21523,0.76748,0.13183,0.57357,0.4807,0.16105,0.77064,0.15864,0.44942,0.50764,0.26384
498,0,437.79,72.968,43.966,79.576,2.1684,47.217,18.259,12.341,30.859,1.5363,22.018,10.95,5.9683,18.839,1.3577,13.444,8.1615,3.474,13.108,1.2937,9.0281,6.7038,2.1698,10.118,1.3068,6.6083,5.7804,1.4501,8.0455,1.3108,4.8777,5.0406,0.97675,6.5209,1.3276,3.6873,4.4941,0.68255,5.4408,1.3795,2.8545,4.0907,0.51023,4.6179,1.3993,2.2461,3.7581,0.40323,3.9123,1.4234,1.7437,3.4064,0.3428,3.3586,1.4308,1.4106,3.1719,0.31679,2.9433,1.4737,1.1189,2.9622,0.31266,2.5553,1.4989,0.8855,2.7523,0.32457,2.2011,1.4907,0.69969,2.555,0.34526,1.9427,1.531,0.55933,2.3964,0.3798,1.67,1.5243,0.43698,2.211,0.41914,1.4479,1.5193,0.35238,2.0439,0.45877,1.2639,1.5208,0.28389,1.9026,0.50619,1.0645,1.4853,0.23424,1.7639,0.55478,0.91766,1.4823,0.19361,1.604,0.58276,0.78205,1.4437,0.17622,1.4941,0.62708,0.67964,1.4357,0.16697,1.3781,0.6726,0.56282,1.3921,0.16292,1.2451,0.70466,0.46262,1.3342,0.16725,1.1282,0.7324,0.38363,1.2811,0.17522,1.0213,0.75928,0.31215,1.2174,0.18626,0.91718,0.7706,0.27443,1.2049,0.21789,0.82326,0.79939,0.21484,1.1226,0.23122,0.73019,0.79572,0.18832,1.0937,0.26175,0.66215,0.83463,0.15296,1.0375,0.30435,0.55895,0.85083,0.12404,0.94795,0.32311,0.49061,0.84171,0.11608,0.91847,0.36226,0.44015,0.84652,0.10654,0.8494,0.38495,0.35993,0.81536,0.10204,0.74982,0.4183,0.29858,0.83579,0.11149,0.72229,0.47501,0.26546,0.81023,0.11202,0.63049,0.46033,0.20818,0.81175,0.14163,0.60533,0.51848,0.18404,0.78652,0.15853,0.51501,0.56836,0.14508,0.75134,0.19126,0.44309,0.61816,0.12012,0.63547,0.26062,0.59543
499,0,438.5,72.019,44.831,79.086,2.1507,47.697,17.535,13.009,30.506,1.4509,22.488,10.296,6.5339,18.582,1.2102,13.925,7.5519,3.9634,12.93,1.0928,9.5161,6.1322,2.5922,10.014,1.0554,7.1088,5.2385,1.814,8.0027,1.0219,5.3739,4.5434,1.2754,6.5389,1.0075,4.1762,4.0368,0.9219,5.5142,1.0273,3.3366,3.6742,0.69503,4.7372,1.027,2.7178,3.3795,0.53323,4.0761,1.036,2.1939,3.0726,0.42498,3.5551,1.0335,1.8472,2.8736,0.35573,3.1781,1.0616,1.5375,2.7058,0.30415,2.8235,1.0809,1.2805,2.5396,0.26994,2.4964,1.0763,1.068,2.3818,0.25304,2.2621,1.114,0.902,2.2695,0.24402,2.0118,1.118,0.74375,2.1272,0.2492,1.8032,1.1245,0.62578,1.9986,0.25772,1.6332,1.1365,0.52401,1.9026,0.27139,1.436,1.1228,0.43952,1.7983,0.28971,1.3002,1.1414,0.35558,1.6785,0.29979,1.1604,1.1238,0.30877,1.601,0.32216,1.0615,1.1376,0.26044,1.525,0.34867,0.93431,1.1253,0.21748,1.4229,0.36825,0.8194,1.1,0.18479,1.3324,0.39004,0.72409,1.0784,0.16072,1.2506,0.40944,0.6352,1.0487,0.13938,1.1613,0.42058,0.58774,1.0626,0.13349,1.0962,0.45091,0.49741,1.0175,0.12173,1.0096,0.45275,0.45852,1.0123,0.12003,0.96696,0.49395,0.39104,1.0023,0.12243,0.87707,0.52712,0.31962,0.95335,0.12383,0.80794,0.53056,0.29232,0.94936,0.13459,0.76702,0.54873,0.25252,0.91297,0.14023,0.679,0.55279,0.20175,0.84784,0.15672,0.61651,0.59703,0.16777,0.86944,0.18284,0.58519,0.58731,0.15451,0.77803,0.18174,0.50212,0.62778,0.13158,0.79965,0.21645,0.47068,0.63085,0.11502,0.74268,0.25708,0.40919,0.64827,0.095282,0.70783,0.30073,0.35408,0.58219,0.094348,0.89573
500,0,439.21,71.074,45.702,78.582,2.1533,48.157,16.817,13.689,30.126,1.3998,22.931,9.6493,7.1191,18.283,1.1091,14.372,6.9468,4.4822,12.699,0.94771,9.9687,5.5584,3.0553,9.8444,0.86853,7.5732,4.6878,2.231,7.883,0.80322,5.8368,4.0275,1.6395,6.4703,0.7603,4.6363,3.5501,1.2391,5.4916,0.75,3.7968,3.2161,0.97007,4.7528,0.72972,3.1753,2.9466,0.76558,4.1309,0.7203,2.6397,2.6721,0.6195,3.6379,0.70528,2.2893,2.4953,0.51877,3.2942,0.71339,1.975,2.3543,0.43047,2.9718,0.71906,1.7083,2.2171,0.35852,2.6729,0.7084,1.4826,2.0853,0.31201,2.4629,0.73261,1.3085,2.0041,0.26583,2.2402,0.73299,1.1304,1.8931,0.24052,2.0513,0.73767,0.99507,1.792,0.22168,1.9016,0.74526,0.87854,1.7282,0.20091,1.7186,0.73747,0.77336,1.6483,0.19096,1.6057,0.75637,0.66348,1.5622,0.17763,1.4731,0.74464,0.60262,1.508,0.17645,1.3906,0.76003,0.53369,1.4648,0.17582,1.272,0.75938,0.46495,1.3919,0.17273,1.1606,0.74883,0.40585,1.3275,0.17709,1.0674,0.74101,0.35966,1.2708,0.17727,0.98138,0.72867,0.31325,1.1995,0.1787,0.93952,0.74813,0.28354,1.1681,0.18974,0.84278,0.72694,0.24673,1.095,0.18689,0.80542,0.72754,0.22537,1.0825,0.2064,0.73726,0.74366,0.18826,1.0263,0.22503,0.6476,0.72595,0.16544,0.96831,0.22714,0.61954,0.7318,0.15604,0.94711,0.23733,0.56694,0.71977,0.13433,0.87794,0.24674,0.4877,0.69208,0.11551,0.84154,0.27812,0.44742,0.74053,0.11038,0.8271,0.27334,0.41659,0.66651,0.098449,0.75108,0.31081,0.37798,0.71795,0.10047,0.73308,0.32075,0.33658,0.7076,0.096913,0.69882,0.35312,0.27562,0.72317,0.09977,0.65163,0.33769,0.15995,0.88785


==> Data/Figure_7a.csv <==
0,0,0.01,0.02,0.03,0.04,0.05,0.06,0.07,0.08,0.09,0.1,0.11,0.12,0.13,0.14,0.15,0.16,0.17,0.18,0.19,0.2,0.21,0.22,0.23,0.24,0.25,0.26,0.27,0.28,0.29,0.3,0.31,0.32,0.33,0.34,0.35,0.36,0.37,0.38,0.39,0.4,0.41,0.42,0.43,0.44,0.45,0.46,0.47,0.48,0.49,0.5,0.51,0.52,0.53,0.54,0.55,0.56,0.57,0.58,0.59,0.6,0.61,0.62,0.63,0.64,0.65,0.66,0.67,0.68,0.69,0.7,0.71,0.72,0.73,0.74,0.75,0.76,0.77,0.78,0.79,0.8,0.81,0.82,0.83,0.84,0.85,0.86,0.87,0.88,0.89,0.9,0.91,0.92,0.93,0.94,0.95,0.96,0.97,0.98,0.99,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,0.0042132,0.0083282,0.012451,0.01658,0.020702,0.024815,0.028921,0.033022,0.03712,0.041209,0.045284,0.049343,0.05338,0.057392,0.061379,0.065338,0.069264,0.073161,0.077028,0.080865,0.084671,0.08845,0.092204,0.095932,0.099634,0.10331,0.10697,0.11061,0.11421,0.1178,0.12135,0.12487,0.12835,0.13179,0.13518,0.13853,0.14182,0.14506,0.14824,0.15136,0.15443,0.15745,0.16041,0.16332,0.16618,0.16899,0.17175,0.17446,0.17712,0.17974,0.18232,0.18484,0.18732,0.18976,0.19215,0.1945,0.19681,0.19907,0.20129,0.20347,0.2056,0.20768,0.20972,0.21169,0.21362,0.21548,0.21727,0.219,0.22066,0.22225,0.22376,0.22521,0.22658,0.22789,0.22913,0.23031,0.23144,0.23252,0.23356,0.23457,0.23555,0.23651,0.23747,0.2384,0.23933,0.24023,0.24111,0.24193,0.24269,0.24335,0.24389,0.2443,0.24457,0.24469,0.24473,0.2447,0.2447,0.2448,0.2452,0.24631
4,0,0.015966,0.031638,0.047131,0.062527,0.077851,0.093095,0.10814,0.12297,0.13762,0.1522,0.16675,0.18125,0.19565,0.20993,0.22399,0.23775,0.25117,0.26426,0.27703,0.28955,0.30186,0.31396,0.32581,0.33741,0.34873,0.35976,0.37048,0.38087,0.39093,0.40065,0.41,0.41902,0.42772,0.43611,0.44419,0.45191,0.45926,0.46622,0.47273,0.47879,0.48444,0.48972,0.49464,0.4992,0.50339,0.50727,0.51085,0.51414,0.51711,0.51976,0.52203,0.52391,0.52533,0.52628,0.52675,0.52677,0.52636,0.52551,0.52425,0.5226,0.52062,0.51835,0.51578,0.51293,0.50985,0.50658,0.50308,0.49934,0.49533,0.49107,0.48657,0.48183,0.47687,0.47173,0.46643,0.46094,0.45521,0.44926,0.44312,0.43678,0.43016,0.42326,0.4161,0.40869,0.40109,0.39339,0.38556,0.37756,0.3695,0.36158,0.35381,0.34628,0.33912,0.33221,0.32536,0.3182,0.31048,0.30187,0.29218,0.2798
6,0,0.033898,0.067518,0.10061,0.13324,0.16554,0.19747,0.22891,0.2599,0.29046,0.32063,0.35049,0.37992,0.40884,0.43707,0.4644,0.49066,0.51581,0.53978,0.56258,0.58427,0.60496,0.62465,0.64333,0.661,0.67761,0.69316,0.70757,0.72078,0.73278,0.74352,0.75301,0.76129,0.76837,0.77431,0.77911,0.78273,0.78519,0.78645,0.7865,0.78534,0.783,0.77956,0.77505,0.76948,0.76292,0.75545,0.74713,0.73802,0.72809,0.71737,0.70586,0.69357,0.68049,0.66664,0.65204,0.63676,0.62087,0.60441,0.58746,0.57008,0.55234,0.53436,0.51617,0.49785,0.47946,0.46104,0.44264,0.42429,0.406,0.38782,0.36981,0.35204,0.33455,0.3174,0.30063,0.28427,0.26829,0.2527,0.23754,0.22279,0.20836,0.19421,0.18038,0.16695,0.15402,0.14166,0.12999,0.11905,0.10883,0.099382,0.090657,0.082534,0.074984,0.068033,0.061765,0.056247,0.051351,0.046779,0.0421,0.037574
8,0,0.056985,0.11444,0.17087,0.22633,0.28106,0.33495,0.38754,0.43866,0.48833,0.53652,0.58331,0.62852,0.67196,0.71344,0.75268,0.78937,0.82343,0.85482,0.88358,0.90974,0.93347,0.95476,0.97351,0.98962,1.003,1.0137,1.0215,1.0264,1.0285,1.0278,1.0243,1.0183,1.0099,0.99914,0.98628,0.97131,0.9543,0.93533,0.91452,0.89199,0.86787,0.84236,0.81561,0.78778,0.75907,0.72965,0.69968,0.66929,0.63858,0.60765,0.57658,0.54545,0.51435,0.48338,0.45267,0.42233,0.39251,0.36333,0.33493,0.30746,0.281,0.25568,0.23159,0.2088,0.18736,0.16731,0.14866,0.13144,0.11566,0.10134,0.088491,0.077102,0.067175,0.058693,0.051634,0.045956,0.041612,0.038558,0.036738,0.036098,0.036592,0.03818,0.040819,0.04445,0.048983,0.054294,0.060224,0.06661,0.073317,0.08029,0.087566,0.095226,0.1033,0.11168,0.12003,0.12808,0.13561,0.1432,0.1527,0.16703
10,0,0.085854,0.17219,0.25689,0.33977,0.42102,0.50041,0.57712,0.65071,0.72102,0.78786,0.85115,0.91057,0.96582,1.0167,1.063,1.1044,1.1406,1.1716,1.1975,1.2182,1.2342,1.2453,1.2516,1.2529,1.2495,1.2413,1.2284,1.211,1.1894,1.1637,1.1344,1.1017,1.0661,1.0278,0.98733,0.94482,0.90059,0.85493,0.8082,0.76075,0.71293,0.66512,0.61765,0.57086,0.52507,0.48058,0.43762,0.3964,0.35707,0.31978,0.28465,0.25179,0.22128,0.19323,0.16774,0.14489,0.12475,0.10737,0.092772,0.080948,0.071844,0.06538,0.061444,0.059902,0.060607,0.0634,0.068122,0.074603,0.082667,0.092141,0.10286,0.11466,0.12736,0.14073,0.15454,0.16858,0.18265,0.19658,0.21024,0.22351,0.23632,0.24852,0.26005,0.27077,0.28055,0.28919,0.29645,0.30221,0.30646,0.30934,0.31099,0.31161,0.31123,0.30966,0.30647,0.30167,0.29555,0.28881,0.28279,0.27772
12,0,0.11876,0.23813,0.35494,0.46887,0.57967,0.68679,0.78915,0.88596,0.97671,1.0608,1.1382,1.2083,1.2707,1.325,1.3709,1.4082,1.4366,1.4562,1.4674,1.4702,1.4653,1.4528,1.4331,1.4064,1.3732,1.334,1.2892,1.2394,1.1853,1.1276,1.0669,1.0041,0.93981,0.87471,0.80938,0.74434,0.68012,0.61728,0.55635,0.49782,0.44216,0.38978,0.34107,0.29633,0.25582,0.21972,0.18812,0.16107,0.13855,0.1205,0.10682,0.097347,0.091912,0.090322,0.092363,0.097793,0.10633,0.11768,0.13149,0.14735,0.16487,0.18362,0.20321,0.22324,0.24334,0.26318,0.28244,0.30085,0.31811,0.33402,0.34842,0.36116,0.37207,0.38088,0.38738,0.39144,0.39298,0.39205,0.38869,0.383,0.37507,0.36501,0.3531,0.33963,0.32487,0.30904,0.29236,0.27512,0.2577,0.24047,0.22355,0.20712,0.19121,0.17576,0.16069,0.14605,0.13194,0.11809,0.10448,0.091128
14,0,0.15627,0.31243,0.4647,0.61237,0.7544,0.88986,1.0172,1.1354,1.2434,1.3403,1.426,1.4999,1.5614,1.6104,1.6464,1.6693,1.6791,1.6764,1.6616,1.6355,1.5988,1.5525,1.4976,1.435,1.3657,1.2908,1.2114,1.1286,1.0438,0.95812,0.87291,0.78917,0.70787,0.62987,0.55589,0.48658,0.42252,0.3642,0.31205,0.26634,0.22728,0.19497,0.16939,0.15042,0.13784,0.1313,0.13039,0.13463,0.14353,0.15651,0.17295,0.1922,0.21365,0.23668,0.26069,0.28506,0.30923,0.33265,0.3548,0.37513,0.39319,0.40859,0.42106,0.43042,0.43654,0.43935,0.43887,0.43518,0.42842,0.41876,0.40651,0.39195,0.37533,0.35682,0.33664,0.31507,0.29249,0.26933,0.24601,0.2229,0.20031,0.17858,0.15815,0.13942,0.12269,0.10814,0.09592,0.086086,0.078664,0.073621,0.070832,0.070164,0.071451,0.074452,0.078782,0.084087,0.089965,0.096535,0.10509,0.11998
16,0,0.19824,0.39465,0.58545,0.76921,0.94395,1.1079,1.2591,1.3963,1.5176,1.6215,1.7077,1.7759,1.8263,1.8588,1.8734,1.8703,1.8505,1.815,1.7651,1.702,1.6274,1.5431,1.4508,1.3524,1.2497,1.1444,1.0382,0.93289,0.83027,0.73193,0.63934,0.55366,0.47577,0.40633,0.34583,0.29458,0.25273,0.22017,0.19669,0.18188,0.17523,0.17609,0.18368,0.19712,0.21542,0.23758,0.2626,0.28952,0.31742,0.3454,0.37253,0.39798,0.42099,0.44096,0.45737,0.4698,0.47789,0.48146,0.48044,0.47493,0.46507,0.4511,0.43337,0.41238,0.38866,0.36277,0.33538,0.3072,0.27894,0.25123,0.22466,0.19979,0.17701,0.15661,0.13884,0.1239,0.112,0.10322,0.097611,0.095131,0.095672,0.099038,0.10501,0.11326,0.1234,0.135,0.14754,0.16049,0.17342,0.18593,0.19755,0.20798,0.21697,0.22417,0.22907,0.23179,0.23296,0.23405,0.23872,0.2512
18,0,0.24624,0.48426,0.71338,0.93265,1.1394,1.3304,1.503,1.6551,1.7844,1.8887,1.9674,2.0209,2.0505,2.0569,2.0407,2.003,1.9457,1.8711,1.7817,1.6799,1.568,1.4488,1.3249,1.199,1.0735,0.95084,0.83309,0.72231,0.62035,0.52875,0.44872,0.38095,0.3257,0.28297,0.25244,0.23347,0.22514,0.22635,0.23585,0.25234,0.27445,0.30076,0.32975,0.35994,0.38994,0.41848,0.44447,0.46705,0.48552,0.49933,0.50804,0.51134,0.50912,0.50149,0.48871,0.47116,0.44933,0.42385,0.39555,0.36534,0.3341,0.30268,0.27191,0.24259,0.21543,0.19107,0.17012,0.1531,0.14036,0.132,0.12801,0.12823,0.13229,0.13972,0.14997,0.16245,0.17653,0.19157,0.20699,0.22232,0.23705,0.25053,0.26225,0.27181,0.27888,0.28337,0.28528,0.28461,0.2816,0.27656,0.26959,0.26088,0.25051,0.23836,0.22435,0.20861,0.19178,0.17458,0.16004,0.1529
20,0,0.29892,0.58016,0.84791,1.1022,1.3391,1.554,1.7432,1.9046,2.035,2.1319,2.195,2.2259,2.2272,2.2007,2.1481,2.0715,1.9741,1.8595,1.7317,1.5944,1.451,1.305,1.1598,1.0188,0.88503,0.76095,0.6487,0.55,0.46617,0.39796,0.34556,0.30852,0.28602,0.27687,0.27948,0.29195,0.31216,0.33797,0.36737,0.39846,0.42949,0.45883,0.48494,0.50652,0.52257,0.53243,0.53577,0.53254,0.52298,0.50753,0.48681,0.46158,0.43273,0.40126,0.36825,0.33479,0.30195,0.2708,0.24237,0.21756,0.19699,0.1811,0.17006,0.16391,0.16251,0.16561,0.17291,0.1839,0.1979,0.2141,0.23166,0.24972,0.2674,0.28375,0.29788,0.30908,0.31681,0.32079,0.32095,0.31746,0.31044,0.3,0.28654,0.27057,0.25267,0.23368,0.2145,0.19584,0.17838,0.16269,0.14893,0.13723,0.12746,0.1194,0.11278,0.1074,0.10317,0.10077,0.1032,0.11867
22,0,0.35145,0.67763,0.98466,1.2728,1.5371,1.7718,1.9726,2.1369,2.2615,2.3441,2.3854,2.3884,2.3567,2.2934,2.2018,2.0856,1.9492,1.7978,1.6366,1.4707,1.3045,1.1425,0.98884,0.84707,0.72011,0.61002,0.5181,0.44492,0.39042,0.35391,0.33408,0.32903,0.33651,0.35408,0.3791,0.40874,0.44023,0.47102,0.49904,0.52268,0.5407,0.55212,0.55627,0.55286,0.54208,0.52449,0.50091,0.47244,0.44039,0.40614,0.37103,0.3364,0.30351,0.27354,0.24753,0.22625,0.21023,0.19981,0.19509,0.19588,0.20166,0.21165,0.22486,0.2402,0.25659,0.27306,0.28877,0.30296,0.31489,0.32386,0.32939,0.33128,0.32945,0.32381,0.31435,0.30134,0.28537,0.26718,0.24761,0.22753,0.20772,0.18885,0.17164,0.15666,0.14438,0.1352,0.12931,0.12652,0.1264,0.12841,0.13211,0.13699,0.14237,0.14774,0.15287,0.15784,0.16316,0.17067,0.18513,0.2147
24,0,0.40302,0.77715,1.1249,1.4462,1.7349,1.9839,2.1892,2.3489,2.4604,2.5221,2.5364,2.5078,2.441,2.3406,2.2114,2.0586,1.8882,1.7066,1.5203,1.3357,1.1583,0.99291,0.84366,0.7137,0.60501,0.51842,0.45382,0.41018,0.38579,0.3784,0.38522,0.40303,0.42845,0.45819,0.4891,0.51821,0.54294,0.56127,0.57195,0.57446,0.56878,0.55528,0.53465,0.50797,0.47664,0.44225,0.40641,0.3708,0.33701,0.30642,0.2801,0.25885,0.24325,0.2336,0.22985,0.23159,0.23813,0.24859,0.26197,0.27717,0.29297,0.30808,0.32128,0.33149,0.33791,0.34009,0.33798,0.3318,0.32186,0.30861,0.29268,0.27494,0.25631,0.23753,0.21929,0.20232,0.18738,0.17507,0.16578,0.15978,0.15717,0.15778,0.16121,0.16693,0.17432,0.18282,0.19178,0.20038,0.20778,0.21355,0.21769,0.22013,0.22055,0.21873,0.21481,0.20907,0.20159,0.1926,0.18569,0.19001
26,0,0.45324,0.87412,1.2611,1.6133,1.9242,2.1855,2.3933,2.5461,2.6411,2.6778,2.6602,2.5953,2.4901,2.3511,2.1851,1.9991,1.8005,1.5966,1.3951,1.2029,1.0257,0.86826,0.73394,0.6247,0.54084,0.48137,0.44436,0.42711,0.42639,0.43865,0.46017,0.48703,0.51554,0.54243,0.56491,0.58077,0.58845,0.58716,0.57692,0.55844,0.53298,0.50216,0.4678,0.43181,0.39605,0.36224,0.3319,0.3063,0.28637,0.27259,0.26499,0.26324,0.26674,0.27467,0.28591,0.29911,0.31282,0.3257,0.33663,0.34474,0.34932,0.34984,0.34599,0.33778,0.32557,0.31008,0.29236,0.27357,0.25479,0.23692,0.22083,0.20731,0.19695,0.19003,0.18656,0.18637,0.18911,0.1942,0.20089,0.20849,0.21633,0.2236,0.22962,0.2339,0.23622,0.23655,0.23494,0.23139,0.22599,0.21912,0.21121,0.20255,0.19299,0.18245,0.17125,0.15974,0.14772,0.13598,0.13006,0.14496
28,0,0.50339,0.97057,1.3951,1.776,2.1062,2.3761,2.5822,2.7234,2.7978,2.8062,2.7551,2.6538,2.5116,2.3368,2.1382,1.9246,1.7043,1.4857,1.2771,1.0854,0.91622,0.77336,0.65903,0.57345,0.51498,0.48065,0.46674,0.46902,0.48317,0.50498,0.53042,0.55566,0.5774,0.59305,0.60085,0.59981,0.58973,0.5711,0.54508,0.51336,0.47803,0.44146,0.40589,0.37324,0.34503,0.32231,0.30574,0.29552,0.29143,0.29279,0.29852,0.30735,0.31802,0.3293,0.33991,0.34855,0.35413,0.35594,0.35375,0.34765,0.33797,0.32515,0.30977,0.29267,0.27486,0.2575,0.24182,0.22882,0.21914,0.213,0.21033,0.21098,0.21458,0.22051,0.2279,0.23575,0.24313,0.24915,0.25303,0.25423,0.2525,0.24771,0.24011,0.23025,0.21892,0.207,0.19522,0.18406,0.1739,0.16496,0.15734,0.151,0.14547,0.14057,0.13659,0.13385,0.13242,0.13438,0.14635,0.18523
30,0,0.55167,1.063,1.5249,1.9346,2.2828,2.5578,2.7576,2.8824,2.9321,2.9102,2.8256,2.6897,2.5137,2.3073,2.0814,1.8462,1.6109,1.3845,1.1752,0.98978,0.83282,0.70696,0.61291,0.54929,0.5127,0.49857,0.50179,0.51703,0.53922,0.5638,0.58683,0.60496,0.61564,0.61746,0.61003,0.59376,0.56975,0.53953,0.50495,0.46817,0.43147,0.39716,0.36718,0.34288,0.32508,0.31401,0.30942,0.31058,0.31631,0.3251,0.33526,0.34521,0.35368,0.35977,0.36268,0.36179,0.35679,0.34784,0.33558,0.3209,0.30476,0.28811,0.27184,0.25695,0.24439,0.23495,0.22921,0.22727,0.22872,0.23273,0.23829,0.24451,0.25066,0.25598,0.25972,0.26127,0.26028,0.25664,0.25037,0.24174,0.23123,0.21945,0.20718,0.19518,0.18426,0.1751,0.16809,0.16321,0.16032,0.15917,0.15957,0.16137,0.16406,0.16722,0.17048,0.17295,0.17308,0.17138,0.17376,0.20051
32,0,0.60149,1.1537,1.652,2.0881,2.4488,2.7222,2.9102,3.0171,3.0446,2.9969,2.8834,2.7168,2.51,2.2747,2.0241,1.7707,1.5246,1.2948,1.0889,0.91261,0.76928,0.66022,0.58495,0.54075,0.52285,0.52528,0.54171,0.5658,0.59178,0.61498,0.63195,0.64026,0.63861,0.62696,0.60619,0.57775,0.54345,0.50543,0.46597,0.42748,0.39234,0.36272,0.34018,0.32548,0.31857,0.3187,0.32447,0.33409,0.3456,0.35702,0.36654,0.37275,0.37489,0.37274,0.36632,0.35584,0.3418,0.32511,0.30709,0.2891,0.2724,0.25797,0.24661,0.23897,0.2354,0.23591,0.24002,0.24673,0.25469,0.26239,0.26852,0.27223,0.27307,0.27083,0.2655,0.25733,0.24698,0.23525,0.22293,0.21084,0.19981,0.19057,0.18358,0.17892,0.17657,0.17638,0.17797,0.1808,0.18435,0.18817,0.19209,0.19603,0.19938,0.2013,0.2009,0.1967,0.18683,0.17196,0.1593,0.17275
34,0,0.64802,1.2378,1.7707,2.2317,2.6021,2.8718,3.0478,3.1378,3.1448,3.0728,2.9318,2.7357,2.4997,2.2383,1.9669,1.6994,1.4462,1.2155,1.014,0.84686,0.71681,0.62435,0.56779,0.54273,0.54252,0.55958,0.5864,0.61606,0.64265,0.66179,0.6707,0.66787,0.65313,0.62764,0.59343,0.55294,0.50895,0.46436,0.42207,0.38473,0.35459,0.33334,0.32175,0.31947,0.32521,0.33688,0.35185,0.36734,0.38083,0.39022,0.39397,0.39133,0.38243,0.36821,0.34991,0.32901,0.30714,0.28609,0.26761,0.25316,0.24362,0.23926,0.23981,0.24465,0.2528,0.26297,0.27357,0.28289,0.28932,0.29164,0.2893,0.28259,0.27225,0.2592,0.24442,0.22921,0.21509,0.20331,0.19457,0.18909,0.18674,0.18714,0.18965,0.1934,0.19757,0.20157,0.20489,0.20703,0.2075,0.20599,0.20261,0.1976,0.19072,0.18166,0.17094,0.15905,0.14619,0.13448,0.13134,0.16186
36,0,0.69398,1.3178,1.8826,2.3656,2.7426,3.0074,3.1727,3.2493,3.239,3.1443,2.9758,2.7504,2.4865,2.2012,1.911,1.6306,1.3706,1.1388,0.94182,0.78427,0.66846,0.59395,0.55747,0.55259,0.57057,0.602,0.63817,0.67149,0.69599,0.70766,0.70451,0.68628,0.65436,0.61159,0.56173,0.50888,0.45715,0.41039,0.37182,0.34372,0.32731,0.32273,0.32885,0.34328,0.36276,0.38354,0.40191,0.41471,0.41977,0.41602,0.40346,0.38323,0.35759,0.32946,0.30176,0.27701,0.25725,0.24396,0.23797,0.23928,0.24694,0.25921,0.2738,0.28828,0.30044,0.30847,0.31115,0.30785,0.29867,0.28445,0.26679,0.24781,0.22955,0.21354,0.20096,0.19285,0.19005,0.19246,0.19891,0.20759,0.21661,0.22429,0.22932,0.23078,0.22842,0.22259,0.21399,0.20327,0.19104,0.1781,0.16551,0.15438,0.14534,0.13885,0.1358,0.13599,0.13738,0.13844,0.14404,0.18862
38,0,0.73882,1.3943,1.9865,2.4854,2.8676,3.131,3.2905,3.3558,3.3276,3.2094,3.0142,2.7623,2.4742,2.1676,1.8592,1.5647,1.2958,1.0616,0.86951,0.72379,0.6254,0.57186,0.55766,0.57411,0.61038,0.65527,0.69857,0.73169,0.74841,0.74545,0.72266,0.68232,0.6286,0.567,0.50358,0.44419,0.39392,0.35662,0.3344,0.32753,0.33452,0.35248,0.37731,0.40421,0.4283,0.44531,0.45206,0.44695,0.43012,0.40329,0.36947,0.33266,0.29737,0.26792,0.24745,0.2375,0.23805,0.2478,0.26442,0.28481,0.30544,0.32282,0.33396,0.33692,0.33108,0.31711,0.29681,0.27271,0.24772,0.22477,0.20651,0.19489,0.19057,0.19288,0.20041,0.21167,0.22504,0.23835,0.24912,0.25521,0.25531,0.24902,0.23707,0.22104,0.2031,0.18545,0.1699,0.15757,0.1492,0.14533,0.14629,0.15186,0.16059,0.1706,0.18065,0.18892,0.19157,0.18565,0.17571,0.19716
40,0,0.78255,1.4684,2.0818,2.5925,2.9798,3.2431,3.3986,3.4549,3.4113,3.272,3.052,2.774,2.4603,2.1296,1.8007,1.4908,1.2138,0.97995,0.79659,0.6674,0.59154,0.56403,0.5763,0.61634,0.67011,0.72411,0.76693,0.78998,0.7883,0.76104,0.71128,0.64491,0.56973,0.49443,0.42735,0.3753,0.3427,0.33092,0.33827,0.3605,0.39185,0.42595,0.45645,0.47777,0.48587,0.47875,0.45671,0.42238,0.38028,0.33592,0.2949,0.26228,0.24185,0.23555,0.24295,0.26146,0.28695,0.31452,0.33926,0.35682,0.36405,0.35942,0.34331,0.31805,0.28739,0.25572,0.22739,0.20595,0.19379,0.1919,0.19973,0.21515,0.23463,0.25394,0.2693,0.27823,0.27964,0.27345,0.26033,0.24177,0.21988,0.19711,0.17638,0.16041,0.15111,0.14904,0.15346,0.16262,0.17448,0.18734,0.19994,0.21053,0.21648,0.21566,0.20847,0.19643,0.17975,0.15884,0.13884,0.15906
42,0,0.82335,1.5389,2.1705,2.6923,3.0859,3.3492,3.5005,3.5497,3.4945,3.3374,3.093,2.7858,2.442,2.0841,1.733,1.4077,1.124,0.89376,0.72425,0.6182,0.57228,0.57741,0.61985,0.6826,0.74806,0.80104,0.83045,0.82969,0.79718,0.73662,0.65637,0.56748,0.48171,0.40964,0.35922,0.33478,0.33645,0.36012,0.39839,0.44211,0.48207,0.51041,0.52159,0.51313,0.48595,0.44393,0.39314,0.34082,0.29428,0.2596,0.24065,0.23873,0.25258,0.27855,0.31089,0.34282,0.36791,0.38123,0.38013,0.36446,0.33653,0.30074,0.2629,0.22909,0.20439,0.19197,0.19272,0.20531,0.22665,0.25243,0.27782,0.29813,0.30933,0.30876,0.29594,0.27314,0.2448,0.21588,0.19048,0.17137,0.15996,0.15665,0.16114,0.17207,0.1869,0.20249,0.21559,0.2234,0.22463,0.21965,0.20962,0.19543,0.17757,0.15746,0.13903,0.12606,0.11855,0.11488,0.1192,0.17248
44,0,0.86204,1.6006,2.25,2.7829,3.1823,3.4502,3.6024,3.6466,3.5795,3.4023,3.1308,2.7925,2.416,2.0273,1.6512,1.3105,1.0241,0.80527,0.66003,0.58726,0.57835,0.61874,0.68929,0.76802,0.83408,0.87181,0.8726,0.83476,0.7632,0.66868,0.56577,0.46971,0.39365,0.34659,0.33232,0.34898,0.38928,0.44202,0.49446,0.53488,0.55456,0.54931,0.51972,0.47075,0.41065,0.34928,0.29617,0.25882,0.24165,0.24534,0.26684,0.30013,0.33756,0.37127,0.39413,0.40108,0.3902,0.36294,0.3238,0.27936,0.23726,0.20467,0.18695,0.18642,0.20183,0.22869,0.26051,0.29048,0.31288,0.32368,0.32107,0.3056,0.2798,0.24757,0.21391,0.1847,0.16545,0.15926,0.1658,0.18188,0.20275,0.22357,0.24029,0.2497,0.24993,0.24086,0.22383,0.20139,0.17742,0.15593,0.13965,0.12969,0.12555,0.12671,0.13442,0.14877,0.16368,0.17208,0.17644,0.21182
46,0,0.89596,1.6555,2.3216,2.8642,3.2706,3.5475,3.7057,3.7476,3.6682,3.468,3.1657,2.792,2.3785,1.9561,1.5549,1.2022,0.92013,0.72225,0.6115,0.58038,0.61289,0.68757,0.77897,0.86067,0.91063,0.91588,0.87409,0.79202,0.68355,0.56719,0.46205,0.38366,0.3416,0.33853,0.36998,0.42497,0.48829,0.54385,0.57832,0.5837,0.55835,0.50683,0.43876,0.36677,0.3037,0.25981,0.241,0.24805,0.2767,0.31856,0.36299,0.39948,0.41988,0.41992,0.39937,0.36181,0.31404,0.26488,0.22329,0.19648,0.18868,0.20036,0.22798,0.26456,0.30141,0.32995,0.34353,0.33916,0.3181,0.28487,0.24597,0.20879,0.17985,0.16335,0.16098,0.1722,0.19418,0.22173,0.24833,0.26752,0.27477,0.26871,0.25094,0.22493,0.19553,0.16775,0.14579,0.13277,0.13056,0.13896,0.15567,0.17642,0.19523,0.20727,0.21291,0.2134,0.20572,0.18762,0.1604,0.16956
48,0,0.92418,1.7038,2.3866,2.9389,3.3549,3.6428,3.8085,3.8486,3.7567,3.5334,3.1972,2.7822,2.3262,1.8681,1.4446,1.0876,0.82102,0.6561,0.5897,0.60573,0.67897,0.77986,0.87732,0.94324,0.95848,0.91718,0.82691,0.70521,0.57516,0.46047,0.38009,0.34421,0.35323,0.3989,0.46618,0.53618,0.59025,0.61424,0.60166,0.55479,0.48327,0.40161,0.32577,0.26985,0.24307,0.24781,0.27949,0.32807,0.38046,0.4233,0.44587,0.44236,0.41321,0.36491,0.30804,0.25441,0.21445,0.1952,0.19901,0.22319,0.26099,0.3032,0.33978,0.36197,0.36433,0.34596,0.31046,0.26547,0.2208,0.18568,0.16659,0.16629,0.18329,0.21205,0.24481,0.27359,0.29174,0.29503,0.28259,0.2568,0.22259,0.18666,0.15609,0.13635,0.13016,0.13699,0.15376,0.17589,0.19835,0.21681,0.22823,0.23017,0.22072,0.20046,0.17534,0.15143,0.1306,0.11426,0.1059,0.14656
50,0,0.94795,1.7465,2.4441,3.0056,3.4347,3.7389,3.9148,3.9558,3.8524,3.6002,3.2203,2.7554,2.2533,1.7614,1.3228,0.97323,0.73501,0.61417,0.59939,0.66374,0.77068,0.88259,0.96591,0.99579,0.96115,0.86748,0.73496,0.59182,0.46673,0.38244,0.3509,0.37086,0.42963,0.50716,0.58095,0.63058,0.64215,0.61141,0.54476,0.4573,0.36844,0.29679,0.25591,0.25153,0.28066,0.33247,0.39131,0.44087,0.46803,0.46552,0.43332,0.37843,0.31322,0.25243,0.2094,0.19261,0.20386,0.23813,0.28492,0.33107,0.3646,0.37769,0.3676,0.33655,0.29133,0.24211,0.20002,0.17441,0.17039,0.1874,0.2198,0.25876,0.29407,0.31643,0.32011,0.30424,0.2725,0.23196,0.19168,0.16014,0.14267,0.14108,0.15417,0.1776,0.20433,0.22676,0.23912,0.23857,0.22556,0.20388,0.17881,0.15484,0.13394,0.11781,0.11141,0.11755,0.13184,0.14715,0.15953,0.2078
52,0,0.96924,1.7804,2.4918,3.0678,3.5122,3.835,4.0268,4.0698,3.9487,3.6599,3.23,2.7119,2.1638,1.6426,1.1986,0.86926,0.67281,0.6061,0.64596,0.75252,0.87828,0.98015,1.0268,1.0028,0.91114,0.77231,0.61803,0.48209,0.39159,0.36092,0.38863,0.45852,0.54525,0.6217,0.66544,0.66355,0.61524,0.53181,0.4335,0.34373,0.28249,0.26123,0.28046,0.3304,0.39427,0.4527,0.48864,0.4917,0.4604,0.40206,0.33069,0.26319,0.21486,0.19565,0.20784,0.24567,0.29707,0.34671,0.37981,0.38632,0.36436,0.3206,0.26712,0.21714,0.18191,0.16888,0.18004,0.21142,0.25377,0.29491,0.32348,0.3323,0.31939,0.28766,0.24447,0.20014,0.16531,0.14786,0.15088,0.17148,0.20186,0.23249,0.25528,0.26468,0.25833,0.23743,0.20656,0.17282,0.1442,0.12694,0.12382,0.13372,0.15092,0.16898,0.18583,0.20067,0.20757,0.20016,0.17357,0.18998
54,0,0.98743,1.8074,2.5322,3.1248,3.5902,3.9353,4.1425,4.1843,4.0409,3.71,3.2238,2.6474,2.0544,1.5134,1.0788,0.78507,0.64234,0.63556,0.72692,0.86242,0.98595,1.0549,1.0471,0.96196,0.81936,0.6542,0.50598,0.4069,0.37369,0.40475,0.48171,0.57523,0.65386,0.6926,0.67901,0.61569,0.519,0.41406,0.32745,0.27956,0.27883,0.3198,0.38553,0.45345,0.50216,0.51682,0.4926,0.43556,0.36049,0.28645,0.23147,0.20759,0.21778,0.25567,0.30782,0.35759,0.38965,0.39389,0.36795,0.31806,0.25798,0.20504,0.17386,0.17135,0.1955,0.23738,0.28401,0.32182,0.33998,0.33298,0.30261,0.25754,0.21006,0.17189,0.15163,0.15315,0.17462,0.20887,0.24541,0.273,0.28279,0.27153,0.24289,0.20533,0.16855,0.14044,0.12621,0.12812,0.14438,0.16942,0.19672,0.21934,0.2297,0.22422,0.20728,0.18506,0.15961,0.13289,0.10924,0.13506
56,0,1.0031,1.8309,2.5683,3.179,3.6725,4.0455,4.2641,4.2947,4.1206,3.742,3.1962,2.5613,1.9287,1.3785,0.96754,0.72439,0.6466,0.70184,0.83482,0.9794,1.077,1.0928,1.0205,0.87864,0.7035,0.5396,0.42643,0.38603,0.41741,0.49932,0.59818,0.67826,0.71207,0.6877,0.6113,0.50437,0.39652,0.31616,0.28239,0.29988,0.35776,0.43328,0.49928,0.53319,0.52398,0.47431,0.39845,0.31746,0.25301,0.22102,0.22704,0.26486,0.31906,0.37062,0.40262,0.40479,0.3759,0.32386,0.2632,0.21073,0.18106,0.18249,0.21356,0.26271,0.31245,0.34616,0.35354,0.33305,0.29115,0.23954,0.19218,0.16202,0.15686,0.17633,0.21248,0.25284,0.2844,0.29735,0.288,0.25879,0.217,0.17357,0.14058,0.12653,0.13268,0.15354,0.18096,0.20701,0.22455,0.22878,0.21932,0.19913,0.17186,0.14233,0.11889,0.10896,0.11268,0.12421,0.13817,0.19168
58,0,1.018,1.8481,2.5982,3.2316,3.7547,4.1549,4.3847,4.404,4.1943,3.7597,3.149,2.4575,1.7951,1.2499,0.87692,0.6957,0.6869,0.79685,0.95226,1.0808,1.1306,1.0822,0.94843,0.76695,0.58696,0.45494,0.40032,0.42617,0.51025,0.61439,0.69753,0.72893,0.69689,0.61048,0.49554,0.38587,0.31207,0.2917,0.3248,0.39453,0.47317,0.53151,0.5482,0.51655,0.44635,0.35954,0.282,0.23508,0.22943,0.26218,0.31835,0.37621,0.41464,0.41999,0.39012,0.33456,0.27066,0.21767,0.19051,0.19521,0.22799,0.27719,0.32639,0.3586,0.36182,0.33405,0.28442,0.22937,0.18632,0.16741,0.17628,0.20814,0.25158,0.29168,0.31464,0.31238,0.28531,0.24183,0.19532,0.15886,0.141,0.14472,0.16755,0.20109,0.23248,0.24958,0.24676,0.22645,0.19624,0.16483,0.14009,0.12694,0.12576,0.13395,0.15038,0.17259,0.19037,0.19353,0.17489,0.2081
60,0,1.0299,1.8626,2.6222,3.2835,3.838,4.2657,4.5046,4.5067,4.253,3.756,3.0814,2.3416,1.6618,1.1368,0.81592,0.70434,0.76071,0.90918,1.0638,1.1542,1.1422,1.0282,0.84661,0.6513,0.4966,0.42069,0.43366,0.51483,0.62276,0.71108,0.74417,0.70869,0.61598,0.49569,0.38502,0.31656,0.30706,0.35206,0.42912,0.50665,0.55478,0.55459,0.50397,0.41938,0.3294,0.26253,0.23676,0.2553,0.30706,0.37021,0.41965,0.43607,0.41257,0.35676,0.28751,0.22765,0.19548,0.19909,0.23414,0.28565,0.33363,0.36075,0.35802,0.32669,0.27654,0.22316,0.18394,0.17185,0.18987,0.22974,0.27578,0.31101,0.323,0.30775,0.27018,0.22186,0.1779,0.15221,0.15204,0.17438,0.20818,0.24041,0.26068,0.26267,0.24519,0.21217,0.17356,0.14283,0.12915,0.13442,0.15472,0.18078,0.20335,0.21539,0.2164,0.20756,0.18577,0.15377,0.11992,0.13818
62,0,1.0384,1.8719,2.6392,3.3323,3.925,4.3779,4.6217,4.6022,4.2993,3.7345,2.9964,2.2166,1.5334,1.0432,0.78557,0.74576,0.85693,1.024,1.1561,1.1921,1.1125,0.94113,0.73376,0.55431,0.45087,0.44259,0.51441,0.62394,0.71982,0.75994,0.72589,0.62918,0.50383,0.39109,0.32545,0.32348,0.37763,0.45992,0.53434,0.57072,0.55471,0.49076,0.39965,0.31262,0.2592,0.25409,0.29252,0.35505,0.41522,0.44805,0.43958,0.39169,0.32054,0.25081,0.20622,0.20005,0.23049,0.28269,0.33473,0.36533,0.36212,0.32654,0.27255,0.21989,0.18571,0.17965,0.20243,0.24493,0.29022,0.32014,0.32283,0.29683,0.25118,0.2018,0.16509,0.15219,0.16577,0.19901,0.23836,0.26784,0.27512,0.25724,0.22118,0.17994,0.14705,0.13014,0.1317,0.15007,0.17749,0.20437,0.2214,0.22193,0.2065,0.17918,0.14949,0.12652,0.11385,0.11293,0.12163,0.17042
64,0,1.0436,1.8733,2.6536,3.3805,4.0123,4.492,4.7374,4.6885,4.3307,3.6966,2.8965,2.0864,1.4152,0.97459,0.787,0.81396,0.9636,1.1275,1.2187,1.1898,1.0459,0.8361,0.63082,0.49408,0.45687,0.51126,0.61856,0.72258,0.77319,0.74713,0.65285,0.52459,0.40785,0.34064,0.34026,0.39859,0.4845,0.55693,0.58408,0.55455,0.4792,0.38564,0.30643,0.26776,0.27997,0.33226,0.3979,0.44773,0.4607,0.4297,0.36511,0.29068,0.23252,0.20949,0.22681,0.2737,0.32788,0.36543,0.37031,0.33965,0.28511,0.2284,0.19155,0.18742,0.21447,0.25923,0.30339,0.32964,0.32705,0.29593,0.24793,0.20025,0.16982,0.16709,0.19099,0.23002,0.26718,0.28671,0.2814,0.25301,0.21048,0.16837,0.14179,0.1395,0.15973,0.18965,0.21482,0.22669,0.22233,0.20507,0.18066,0.15531,0.13607,0.12626,0.12922,0.14471,0.16278,0.17472,0.17149,0.21526
66,0,1.0456,1.8746,2.6687,3.4305,4.1017,4.611,4.8545,4.7671,4.3459,3.6413,2.7866,1.9568,1.3111,0.9313,0.81685,0.90203,1.0721,1.2121,1.2459,1.1485,0.95319,0.73008,0.5547,0.47856,0.50712,0.605,0.71632,0.78325,0.77102,0.68349,0.55505,0.43358,0.36191,0.35977,0.41759,0.50326,0.57429,0.59578,0.5576,0.47524,0.38059,0.30909,0.28433,0.30967,0.36869,0.43187,0.46837,0.46096,0.41233,0.34041,0.27177,0.23149,0.23158,0.26662,0.31773,0.3609,0.37586,0.35481,0.30594,0.24873,0.20574,0.19404,0.2173,0.26353,0.31054,0.3371,0.33256,0.2994,0.25091,0.20622,0.18264,0.18736,0.21601,0.25605,0.29021,0.30282,0.2872,0.2487,0.20307,0.16754,0.15276,0.16148,0.18854,0.22175,0.24665,0.25035,0.23003,0.19605,0.16311,0.14266,0.13867,0.14848,0.16561,0.18343,0.19951,0.20673,0.19638,0.17051,0.13548,0.15518
68,0,1.0456,1.8711,2.6833,3.4839,4.1955,4.7309,4.9683,4.8374,4.3464,3.5695,2.6679,1.8339,1.2282,0.91538,0.86883,0.99741,1.1689,1.2677,1.2353,1.0761,0.85073,0.64166,0.51746,0.50743,0.58802,0.7006,0.78303,0.79157,0.71846,0.59398,0.46795,0.38751,0.37811,0.43253,0.51646,0.58581,0.60519,0.56295,0.47707,0.38335,0.31817,0.30394,0.339,0.40049,0.45636,0.47865,0.4545,0.39311,0.32033,0.26404,0.24349,0.26257,0.30748,0.35368,0.37788,0.36818,0.32762,0.27249,0.22572,0.206,0.21968,0.25888,0.30479,0.33562,0.336,0.30476,0.25595,0.21084,0.18748,0.19404,0.22593,0.26652,0.29606,0.30175,0.28063,0.24015,0.19657,0.16687,0.1618,0.18066,0.21144,0.23864,0.25,0.24002,0.21366,0.18002,0.15003,0.13637,0.1431,0.16479,0.19092,0.20921,0.2124,0.19957,0.17893,0.15464,0.13201,0.11723,0.11451,0.15531
70,0,1.044,1.8647,2.6979,3.5366,4.287,4.8483,5.0744,4.8951,4.331,3.4836,2.5441,1.7193,1.1651,0.92226,0.93725,1.0939,1.2478,1.2928,1.1942,0.98726,0.75534,0.58242,0.52016,0.56874,0.67666,0.77371,0.80622,0.75406,0.63829,0.50886,0.41727,0.39508,0.4411,0.52205,0.59116,0.61144,0.57038,0.48468,0.39245,0.33179,0.32343,0.36367,0.42568,0.47422,0.48362,0.44721,0.37904,0.30854,0.26499,0.26202,0.29434,0.34155,0.37691,0.38092,0.35031,0.29831,0.24723,0.21802,0.22157,0.25382,0.29734,0.32995,0.33571,0.31164,0.26768,0.22286,0.19727,0.20107,0.22977,0.26788,0.29645,0.30064,0.27695,0.23539,0.19363,0.1691,0.17123,0.19594,0.22928,0.25412,0.25734,0.23687,0.20182,0.16692,0.14681,0.14561,0.15975,0.18248,0.2012,0.2086,0.20368,0.18773,0.16588,0.14354,0.13097,0.13229,0.14322,0.15495,0.16064,0.20184
72,0,1.0409,1.8553,2.7115,3.5923,4.3817,4.9614,5.1711,4.9379,4.2998,3.3879,2.4225,1.6188,1.1222,0.94935,1.0164,1.1832,1.302,1.2858,1.1294,0.89544,0.6798,0.55798,0.55641,0.64535,0.75406,0.81268,0.78686,0.68634,0.55627,0.45251,0.41358,0.44526,0.51951,0.58898,0.61254,0.57573,0.49455,0.40505,0.34598,0.33916,0.38002,0.44102,0.48464,0.48462,0.43977,0.37065,0.30692,0.27466,0.284,0.32353,0.36808,0.39131,0.378,0.33257,0.27594,0.23372,0.22293,0.24451,0.28457,0.32141,0.33538,0.31891,0.28016,0.23764,0.21046,0.21024,0.23578,0.27275,0.30117,0.30603,0.28455,0.24594,0.20703,0.18513,0.18857,0.21323,0.24552,0.26733,0.26641,0.24258,0.20578,0.17255,0.15786,0.16607,0.19062,0.21509,0.22631,0.22106,0.20018,0.17439,0.15587,0.14764,0.14867,0.15712,0.17351,0.18875,0.19043,0.1753,0.1486,0.16887
74,0,1.0383,1.8438,2.7225,3.6494,4.4796,5.0726,5.2578,4.9672,4.2577,3.2886,2.3077,1.5363,1.1023,0.99366,1.0974,1.2567,1.3288,1.2515,1.0506,0.81102,0.63122,0.56709,0.61494,0.72037,0.80512,0.81243,0.73497,0.60961,0.49405,0.43575,0.44942,0.51339,0.58226,0.61165,0.5817,0.50585,0.42013,0.36205,0.35372,0.3916,0.44876,0.4889,0.4852,0.43657,0.36759,0.31114,0.28951,0.30673,0.3483,0.38724,0.39892,0.37377,0.32162,0.26706,0.23518,0.23782,0.2688,0.30804,0.33233,0.32755,0.29567,0.25314,0.22146,0.21519,0.23524,0.27005,0.30078,0.31016,0.29276,0.25736,0.22137,0.20138,0.20522,0.22915,0.2588,0.27664,0.27274,0.24786,0.21227,0.18163,0.16862,0.17719,0.20071,0.22466,0.23584,0.22555,0.19858,0.17113,0.15302,0.1505,0.16312,0.18015,0.19251,0.19488,0.18879,0.17287,0.15191,0.1309,0.11732,0.15085
76,0,1.0323,1.8278,2.7294,3.7034,4.5738,5.1779,5.3373,4.987,4.2085,3.1895,2.2023,1.4701,1.1011,1.0503,1.1748,1.3115,1.3314,1.199,0.97052,0.74589,0.61325,0.60254,0.68195,0.78097,0.82569,0.78123,0.66865,0.54451,0.46532,0.45706,0.50629,0.57273,0.61021,0.59111,0.52208,0.43857,0.38057,0.36975,0.40257,0.45398,0.49026,0.48647,0.43981,0.37285,0.31995,0.3046,0.32611,0.36532,0.39687,0.39976,0.36857,0.31693,0.26947,0.24823,0.2599,0.29254,0.32403,0.33474,0.31699,0.27885,0.24049,0.22246,0.23278,0.26287,0.29444,0.31011,0.30072,0.26967,0.23297,0.20968,0.21,0.2305,0.25777,0.27589,0.2727,0.24724,0.21291,0.18688,0.1792,0.19021,0.21089,0.22812,0.23102,0.21663,0.1927,0.16759,0.15249,0.15569,0.16877,0.18386,0.19507,0.19531,0.18501,0.16653,0.14812,0.13796,0.13692,0.13869,0.14629,0.18852
78,0,1.0234,1.8113,2.7366,3.7593,4.6673,5.2786,5.4114,4.9993,4.1482,3.0888,2.1113,1.4255,1.1168,1.1115,1.2447,1.349,1.314,1.1361,0.89769,0.70316,0.62178,0.6539,0.74417,0.81661,0.81365,0.72839,0.60479,0.50486,0.47018,0.50059,0.56115,0.60581,0.6013,0.54464,0.46413,0.40169,0.38586,0.41493,0.4622,0.49422,0.48921,0.44671,0.38571,0.33601,0.32159,0.34382,0.38045,0.40393,0.39879,0.36514,0.31781,0.27956,0.26725,0.28253,0.31126,0.3323,0.33053,0.30517,0.26861,0.23967,0.23408,0.25381,0.28468,0.30629,0.30537,0.28303,0.25113,0.22472,0.21734,0.23196,0.25682,0.27464,0.27375,0.25322,0.22182,0.19389,0.18429,0.19697,0.22066,0.23847,0.23816,0.21989,0.19408,0.17364,0.1682,0.17443,0.18732,0.20117,0.20368,0.19501,0.18145,0.16667,0.15561,0.15101,0.156,0.16802,0.1736,0.16845,0.15523,0.17588
80,0,1.0159,1.7956,2.7465,3.8109,4.7551,5.3703,5.4742,5.0011,4.0833,2.99,2.0283,1.3945,1.1444,1.1735,1.3016,1.3662,1.2803,1.0713,0.84043,0.68581,0.65113,0.70973,0.79208,0.82762,0.7811,0.67175,0.55823,0.49556,0.50117,0.55113,0.60026,0.60995,0.56864,0.49591,0.42967,0.40359,0.42476,0.46919,0.50083,0.49649,0.457,0.40178,0.35653,0.34139,0.35954,0.39299,0.41296,0.40191,0.36543,0.32219,0.29176,0.28602,0.30195,0.3243,0.33479,0.32291,0.29323,0.26172,0.24403,0.24748,0.26902,0.2946,0.30607,0.29443,0.26599,0.23842,0.22702,0.23446,0.25438,0.2743,0.27972,0.26501,0.23842,0.21458,0.20413,0.2104,0.22931,0.24766,0.25131,0.23605,0.20811,0.18315,0.17535,0.18564,0.20483,0.21613,0.21306,0.20051,0.18196,0.1672,0.1627,0.16458,0.17002,0.17698,0.18027,0.17565,0.16183,0.14339,0.12691,0.15299
82,0,1.0088,1.7807,2.7578,3.863,4.8397,5.4566,5.5276,4.994,4.0157,2.8989,1.9604,1.3783,1.1791,1.2312,1.3435,1.3643,1.2345,1.0097,0.79984,0.688,0.69098,0.76113,0.82248,0.81814,0.73922,0.62489,0.53653,0.51217,0.54437,0.59423,0.61744,0.59151,0.52873,0.46272,0.42614,0.43339,0.47072,0.50467,0.50617,0.47062,0.4179,0.37501,0.35955,0.37257,0.39918,0.41655,0.40627,0.36972,0.32843,0.30309,0.30127,0.31689,0.33349,0.33543,0.31743,0.28685,0.26006,0.25118,0.2615,0.28102,0.29691,0.29849,0.28236,0.25664,0.23668,0.23539,0.25174,0.271,0.27977,0.27286,0.25275,0.22903,0.21556,0.2199,0.23535,0.24949,0.25358,0.2428,0.22086,0.19948,0.18736,0.18914,0.20242,0.21488,0.2171,0.2036,0.18169,0.16656,0.16137,0.16644,0.17669,0.1828,0.18237,0.17572,0.16414,0.15117,0.1399,0.13358,0.13578,0.1781
84,0,0.99539,1.7631,2.7717,3.9201,4.9182,5.5406,5.5742,4.9772,3.9477,2.814,1.9035,1.3728,1.2191,1.2851,1.3729,1.3512,1.1883,0.95952,0.77693,0.70431,0.73412,0.80246,0.83427,0.79421,0.69785,0.59384,0.53629,0.54354,0.58661,0.62023,0.61292,0.56225,0.49567,0.44914,0.4418,0.46775,0.50118,0.51127,0.48418,0.43455,0.39098,0.37292,0.38189,0.40378,0.41751,0.4089,0.37743,0.33794,0.3127,0.31167,0.32671,0.34031,0.33754,0.31648,0.28692,0.26342,0.25828,0.27174,0.29015,0.29855,0.29167,0.27355,0.254,0.24395,0.24833,0.26408,0.27987,0.28148,0.26612,0.24415,0.22775,0.22324,0.23193,0.24666,0.25238,0.24211,0.22265,0.20355,0.19363,0.19707,0.20619,0.21301,0.21355,0.20429,0.19119,0.17863,0.17127,0.17468,0.18146,0.18645,0.18719,0.18094,0.17025,0.1604,0.15692,0.1593,0.15774,0.15537,0.15306,0.18036
86,0,0.98321,1.7437,2.7855,3.978,4.9995,5.6185,5.6084,4.9501,3.8785,2.7399,1.8588,1.375,1.2607,1.3331,1.3918,1.331,1.1455,0.92336,0.77107,0.73135,0.77566,0.83116,0.83098,0.76365,0.66402,0.58025,0.55141,0.57756,0.61728,0.62754,0.59365,0.53177,0.47639,0.45407,0.46608,0.49375,0.51073,0.49672,0.45375,0.40768,0.38417,0.38793,0.40605,0.41899,0.41199,0.38564,0.35209,0.32685,0.32192,0.33444,0.34769,0.34505,0.32349,0.29493,0.27389,0.26875,0.27957,0.29547,0.301,0.29072,0.27193,0.25594,0.25177,0.26043,0.27324,0.28105,0.27837,0.26334,0.24397,0.23304,0.23498,0.24407,0.2523,0.25132,0.23653,0.21565,0.20186,0.20093,0.21082,0.22211,0.22217,0.21141,0.19822,0.18801,0.18776,0.19235,0.19501,0.19691,0.19353,0.18673,0.17993,0.17271,0.16558,0.16305,0.16714,0.16875,0.16076,0.14932,0.13726,0.15747
88,0,0.97192,1.728,2.7957,4.0293,5.0776,5.6944,5.6354,4.9201,3.8154,2.6747,1.8234,1.3854,1.3017,1.3697,1.3992,1.3069,1.1068,0.89665,0.77559,0.76394,0.81306,0.84767,0.81798,0.73433,0.64047,0.57847,0.57272,0.60677,0.63288,0.61907,0.56894,0.50872,0.4697,0.46671,0.48789,0.50768,0.50524,0.47498,0.43106,0.39932,0.39444,0.40816,0.4213,0.41844,0.39602,0.36537,0.34145,0.33267,0.33963,0.35168,0.35268,0.33533,0.30814,0.28661,0.27895,0.28448,0.29615,0.30109,0.29129,0.27349,0.25999,0.25713,0.26495,0.27623,0.27953,0.27226,0.2597,0.2464,0.23938,0.24348,0.25276,0.25638,0.25047,0.23751,0.22297,0.2151,0.21796,0.2271,0.23392,0.2301,0.21466,0.19882,0.19163,0.19347,0.20227,0.20484,0.19698,0.18793,0.17828,0.17219,0.17133,0.17095,0.17006,0.16998,0.16801,0.16254,0.14905,0.13781,0.13365,0.16857
90,0,0.9599,1.712,2.8029,4.0782,5.1528,5.7627,5.6587,4.8955,3.7597,2.6195,1.7985,1.399,1.3383,1.399,1.4002,1.2799,1.0707,0.87678,0.7854,0.79448,0.83993,0.85195,0.80037,0.70944,0.62568,0.58458,0.59541,0.62879,0.63827,0.60528,0.54712,0.49438,0.47138,0.481,0.5023,0.50933,0.49123,0.45522,0.41945,0.40306,0.41017,0.425,0.42834,0.41201,0.38216,0.35581,0.34456,0.34661,0.35458,0.35816,0.34779,0.32415,0.29997,0.28756,0.28766,0.29392,0.29784,0.29107,0.27498,0.26159,0.25914,0.26586,0.27568,0.27966,0.27129,0.2571,0.24775,0.2453,0.24877,0.25536,0.25769,0.25058,0.23823,0.228,0.22381,0.2266,0.23205,0.23316,0.22722,0.21535,0.20193,0.19533,0.19707,0.20147,0.20469,0.19787,0.18407,0.17526,0.17018,0.17066,0.17521,0.17716,0.17512,0.17073,0.16577,0.16188,0.15003,0.14369,0.14501,0.17714
92,0,0.94728,1.6985,2.8106,4.1239,5.2211,5.8203,5.6813,4.8722,3.7102,2.5735,1.784,1.4181,1.3714,1.4211,1.3958,1.2519,1.0392,0.86267,0.79655,0.81968,0.85767,0.84886,0.77915,0.68527,0.61522,0.59373,0.61515,0.6429,0.63626,0.58969,0.52917,0.48598,0.47726,0.49495,0.51192,0.50631,0.47784,0.44207,0.41686,0.41382,0.42762,0.43816,0.42976,0.40322,0.37269,0.3551,0.35443,0.36118,0.36531,0.35929,0.34047,0.31551,0.29729,0.29254,0.29555,0.29714,0.29175,0.2782,0.26365,0.25896,0.26533,0.27494,0.28047,0.27595,0.26157,0.24956,0.24946,0.25586,0.26104,0.26159,0.25421,0.24066,0.2305,0.22838,0.23016,0.23128,0.2273,0.21727,0.20653,0.19934,0.19708,0.19967,0.20289,0.20375,0.20262,0.19422,0.18333,0.17969,0.18039,0.18457,0.18804,0.18537,0.17601,0.16594,0.16157,0.16109,0.15165,0.14758,0.14254,0.16243
94,0,0.93207,1.6875,2.8174,4.1675,5.284,5.8771,5.7035,4.8499,3.6625,2.533,1.7723,1.4369,1.4022,1.4382,1.3861,1.2246,1.013,0.85428,0.80922,0.84032,0.86799,0.83967,0.75536,0.66247,0.60783,0.60337,0.63049,0.64951,0.6271,0.57019,0.51218,0.48199,0.48741,0.50958,0.51832,0.50036,0.46528,0.4338,0.42124,0.42937,0.44408,0.44484,0.42351,0.39099,0.36496,0.35797,0.36639,0.37402,0.36961,0.35239,0.32858,0.30825,0.29962,0.30143,0.30324,0.29682,0.28353,0.26946,0.26235,0.26711,0.27768,0.28251,0.27796,0.26603,0.2528,0.24958,0.25892,0.26785,0.26686,0.2576,0.24404,0.23299,0.23203,0.23735,0.23816,0.23111,0.21911,0.20787,0.2037,0.20639,0.2106,0.21154,0.20727,0.20122,0.19788,0.19224,0.18675,0.18825,0.18921,0.18898,0.18403,0.17486,0.16519,0.15964,0.16075,0.16385,0.15434,0.14671,0.13587,0.16488
96,0,0.91921,1.6782,2.8278,4.2037,5.3398,5.9298,5.7214,4.8247,3.6174,2.4976,1.7617,1.4532,1.4294,1.4529,1.3774,1.2014,0.99279,0.85082,0.82384,0.85926,0.8755,0.82823,0.73156,0.64337,0.60555,0.61584,0.64523,0.65315,0.61441,0.5503,0.49951,0.48461,0.50316,0.52598,0.52251,0.49073,0.45179,0.42902,0.431,0.44614,0.45297,0.43882,0.40634,0.37308,0.35822,0.36524,0.37908,0.38014,0.36225,0.33577,0.31468,0.30717,0.31106,0.31508,0.30805,0.29006,0.27338,0.26701,0.27133,0.28184,0.28783,0.28096,0.26672,0.25521,0.25218,0.25995,0.27184,0.27228,0.25877,0.24328,0.23479,0.23632,0.24485,0.24896,0.24,0.22419,0.21355,0.21265,0.21885,0.22388,0.22214,0.21207,0.19784,0.19046,0.19323,0.19504,0.19267,0.18941,0.18088,0.17207,0.16557,0.1646,0.16767,0.17101,0.17375,0.17085,0.15105,0.13997,0.13682,0.1722
98,0,0.90599,1.6695,2.8421,4.2407,5.3913,5.9733,5.7346,4.7962,3.5739,2.4627,1.753,1.4688,1.4546,1.4667,1.3676,1.1798,0.97464,0.85,0.8399,0.87691,0.88183,0.81546,0.70861,0.62882,0.60865,0.63142,0.65926,0.65229,0.59665,0.52972,0.49227,0.49591,0.52379,0.53927,0.52008,0.4766,0.43935,0.43164,0.44763,0.46191,0.4542,0.42308,0.38426,0.36105,0.36408,0.38122,0.38972,0.37438,0.34286,0.3179,0.31166,0.32009,0.32905,0.32311,0.29995,0.27482,0.26538,0.27279,0.28499,0.29003,0.28076,0.26286,0.25193,0.25438,0.26467,0.27363,0.273,0.25863,0.24039,0.23451,0.24239,0.25254,0.25543,0.24586,0.22678,0.21289,0.21457,0.22368,0.22755,0.22084,0.20693,0.19248,0.18667,0.19352,0.20484,0.20601,0.1933,0.17894,0.16866,0.16921,0.17728,0.18687,0.18728,0.1768,0.16779,0.15762,0.14299,0.1425,0.14388,0.16804
100,0,0.89635,1.658,2.8528,4.274,5.4367,6.0165,5.743,4.7742,3.5383,2.4294,1.7442,1.4818,1.4796,1.48,1.357,1.1566,0.95857,0.85283,0.85897,0.89629,0.88622,0.80049,0.68713,0.61947,0.61956,0.65259,0.67121,0.64435,0.57528,0.51208,0.49267,0.51416,0.54347,0.54299,0.5051,0.45637,0.43217,0.44384,0.46758,0.47114,0.44363,0.40114,0.36982,0.36677,0.38526,0.39985,0.38956,0.35584,0.32295,0.31481,0.32796,0.34128,0.33771,0.31299,0.2808,0.26395,0.27143,0.28839,0.29352,0.28048,0.2588,0.24615,0.25378,0.27114,0.27931,0.2709,0.25321,0.23792,0.2353,0.24774,0.26102,0.25884,0.24318,0.22565,0.21531,0.21715,0.22642,0.22859,0.21711,0.19934,0.19007,0.19264,0.20281,0.21315,0.21277,0.19962,0.18109,0.17406,0.17978,0.19147,0.19644,0.19052,0.17394,0.15537,0.15278,0.15563,0.15225,0.15071,0.14268,0.16455
102,0,0.88673,1.6472,2.8583,4.3094,5.4845,6.062,5.7543,4.75,3.5009,2.3983,1.7373,1.4983,1.5054,1.4922,1.3448,1.1314,0.94236,0.85834,0.88119,0.91586,0.88496,0.77991,0.66733,0.61913,0.63944,0.67652,0.67887,0.62957,0.5527,0.50343,0.50706,0.53957,0.55682,0.53204,0.47905,0.43744,0.43634,0.46497,0.48326,0.46491,0.42023,0.38179,0.37276,0.39088,0.41028,0.40445,0.37182,0.33389,0.31782,0.3325,0.3535,0.35232,0.32581,0.29043,0.26917,0.27415,0.29291,0.30045,0.28462,0.25904,0.24665,0.25641,0.27786,0.28837,0.27568,0.25063,0.23627,0.24193,0.25756,0.26774,0.26167,0.24042,0.22322,0.22244,0.23017,0.23577,0.23196,0.21609,0.19968,0.19524,0.206,0.21747,0.21743,0.20735,0.19267,0.1839,0.18307,0.18955,0.19304,0.1884,0.1748,0.16427,0.15921,0.16094,0.17332,0.17589,0.15682,0.14029,0.13312,0.16859
104,0,0.87769,1.641,2.8612,4.3411,5.532,6.1021,5.7693,4.7345,3.4636,2.3686,1.7311,1.5182,1.5316,1.5003,1.3299,1.104,0.9267,0.86748,0.90359,0.93022,0.87759,0.75653,0.65096,0.62819,0.66807,0.69974,0.67719,0.60851,0.53481,0.50764,0.53263,0.56426,0.55671,0.50671,0.45123,0.43127,0.4551,0.48741,0.48471,0.4422,0.3941,0.37672,0.39358,0.4185,0.41902,0.38677,0.34607,0.32553,0.33572,0.36122,0.36634,0.33845,0.30007,0.27722,0.28081,0.29909,0.30622,0.28915,0.26089,0.24778,0.26055,0.28369,0.29325,0.27866,0.25262,0.2379,0.24791,0.26931,0.27565,0.26027,0.23799,0.22387,0.23057,0.2476,0.24976,0.23469,0.21443,0.20174,0.2058,0.21831,0.22591,0.21693,0.19648,0.1842,0.18681,0.19817,0.202,0.193,0.17601,0.16354,0.16244,0.17496,0.18422,0.18264,0.17832,0.16341,0.14098,0.13433,0.14043,0.17554
106,0,0.86869,1.6353,2.8627,4.3691,5.5721,6.1382,5.7825,4.7178,3.4266,2.3407,1.7284,1.5404,1.5588,1.5061,1.3097,1.0733,0.91279,0.88161,0.9295,0.94199,0.86277,0.73154,0.64202,0.64537,0.69823,0.71554,0.66501,0.58396,0.52512,0.52527,0.56288,0.57786,0.54094,0.47686,0.43606,0.44635,0.48493,0.50141,0.46927,0.41266,0.3804,0.39229,0.42128,0.42934,0.40066,0.35527,0.32991,0.33788,0.36245,0.37414,0.35039,0.30788,0.28389,0.28998,0.30792,0.31181,0.29135,0.26216,0.24887,0.26268,0.28688,0.29416,0.27633,0.25078,0.24133,0.25404,0.27443,0.27936,0.25888,0.23293,0.22697,0.23944,0.2572,0.26005,0.23614,0.20875,0.20169,0.2129,0.22639,0.22451,0.2081,0.18869,0.18259,0.19751,0.21365,0.21533,0.19604,0.17276,0.16549,0.1758,0.19176,0.1999,0.18722,0.16263,0.15109,0.14901,0.14578,0.1499,0.14842,0.1714
108,0,0.85994,1.6304,2.8668,4.3941,5.6088,6.1728,5.7956,4.7016,3.3932,2.3145,1.7286,1.566,1.5844,1.5081,1.2841,1.0421,0.90679,0.9023,0.95306,0.94492,0.8404,0.70519,0.64021,0.67087,0.72607,0.71757,0.64148,0.55989,0.52561,0.55225,0.58787,0.57253,0.51118,0.45344,0.44214,0.47735,0.51046,0.49714,0.44286,0.39397,0.39161,0.42427,0.44241,0.41814,0.36767,0.33362,0.34068,0.36669,0.37709,0.35877,0.31838,0.29021,0.29759,0.31988,0.32261,0.29593,0.26164,0.24953,0.26464,0.2876,0.29217,0.27135,0.24613,0.24243,0.26129,0.27957,0.27699,0.25414,0.23052,0.22921,0.25016,0.26551,0.25916,0.23596,0.21082,0.20647,0.22219,0.2324,0.2224,0.19942,0.18605,0.19038,0.20821,0.22282,0.2141,0.19347,0.1751,0.17465,0.18909,0.19902,0.19453,0.17897,0.16038,0.15174,0.16434,0.1753,0.15984,0.14528,0.13288,0.16566
110,0,0.85208,1.6246,2.8719,4.4156,5.6413,6.2107,5.8093,4.6865,3.3574,2.288,1.7328,1.5919,1.6091,1.5057,1.2538,1.0144,0.90858,0.92796,0.97425,0.93774,0.80975,0.68354,0.64905,0.69949,0.74438,0.70367,0.60983,0.54312,0.54048,0.58213,0.59893,0.55138,0.48113,0.44659,0.46766,0.51051,0.51699,0.47186,0.41573,0.39449,0.42068,0.45117,0.43837,0.38765,0.34261,0.34073,0.37286,0.38941,0.36593,0.32607,0.29884,0.30408,0.33048,0.33694,0.30805,0.26717,0.25082,0.26876,0.29157,0.29198,0.26757,0.24247,0.24333,0.26771,0.28612,0.27671,0.24766,0.22872,0.23527,0.25741,0.27109,0.25692,0.22966,0.21561,0.21975,0.23375,0.23754,0.22063,0.1977,0.19024,0.20626,0.2212,0.21987,0.20495,0.18365,0.17944,0.18821,0.19584,0.19302,0.17754,0.16388,0.16456,0.17153,0.17825,0.18454,0.17449,0.143,0.13059,0.13335,0.17902
112,0,0.84445,1.6212,2.8728,4.4291,5.6747,6.2479,5.8213,4.6675,3.3213,2.26,1.7364,1.6205,1.6308,1.4972,1.2213,0.9921,0.91827,0.95488,0.98779,0.91949,0.77676,0.66924,0.66633,0.72685,0.74759,0.67505,0.57721,0.53857,0.56501,0.60484,0.59015,0.5201,0.46105,0.45995,0.50302,0.52974,0.49995,0.44016,0.40485,0.41619,0.45144,0.45652,0.41159,0.35811,0.34443,0.37302,0.40075,0.38462,0.33596,0.30502,0.31097,0.33808,0.35058,0.32248,0.27844,0.25723,0.27223,0.29947,0.29879,0.26964,0.24407,0.24756,0.27468,0.29346,0.27968,0.24752,0.2293,0.24271,0.26721,0.27309,0.25381,0.22596,0.21925,0.23635,0.24843,0.24035,0.2163,0.1975,0.19962,0.21545,0.22912,0.21501,0.18925,0.18229,0.19105,0.20753,0.20779,0.18793,0.16884,0.16344,0.17651,0.19467,0.19395,0.17254,0.15747,0.1482,0.13801,0.14408,0.14901,0.17982
114,0,0.83904,1.6171,2.8681,4.4382,5.7084,6.2899,5.8366,4.6467,3.282,2.2318,1.7427,1.6521,1.6494,1.4822,1.1872,0.97609,0.93577,0.98239,0.99305,0.89302,0.74526,0.66658,0.69128,0.74657,0.73608,0.6394,0.55267,0.54949,0.59448,0.61512,0.56646,0.48929,0.45822,0.4886,0.53008,0.52353,0.46597,0.41482,0.41415,0.44664,0.46541,0.43531,0.37861,0.35094,0.3727,0.40553,0.40275,0.3565,0.3125,0.31478,0.3456,0.36093,0.33902,0.29185,0.2654,0.27721,0.30164,0.30438,0.27519,0.24617,0.25052,0.27942,0.29783,0.28339,0.24979,0.23443,0.25025,0.27542,0.27683,0.25084,0.22709,0.22592,0.24794,0.26387,0.24537,0.21378,0.19867,0.20896,0.22709,0.22529,0.20844,0.18457,0.18089,0.2054,0.22056,0.21251,0.18654,0.16703,0.173,0.19003,0.20249,0.19662,0.17242,0.14913,0.15417,0.16657,0.15857,0.14794,0.13542,0.16432
116,0,0.83518,1.6145,2.8648,4.4435,5.7415,6.3273,5.849,4.6244,3.2384,2.2065,1.7536,1.6878,1.6639,1.4602,1.1525,0.96791,0.95814,1.007,0.98765,0.86006,0.72192,0.67678,0.72158,0.75781,0.71204,0.60571,0.54555,0.57467,0.61978,0.60882,0.53528,0.46984,0.47429,0.52048,0.53727,0.49557,0.43188,0.41135,0.44187,0.46994,0.45466,0.40111,0.36041,0.37033,0.40584,0.41205,0.37443,0.325,0.31264,0.34456,0.36823,0.34826,0.30539,0.27481,0.28204,0.30518,0.30499,0.27691,0.24836,0.2493,0.27871,0.29701,0.28098,0.25152,0.23935,0.25699,0.27983,0.27654,0.24753,0.22547,0.23409,0.25458,0.26476,0.24784,0.21342,0.20185,0.21656,0.2326,0.22614,0.1992,0.18808,0.1952,0.21346,0.22557,0.20802,0.18291,0.17237,0.18049,0.1965,0.19129,0.18019,0.16679,0.16365,0.16816,0.18536,0.18036,0.14894,0.12953,0.1277,0.17705
118,0,0.83383,1.612,2.8572,4.4486,5.7698,6.3661,5.8585,4.5997,3.1954,2.184,1.7694,1.7227,1.6729,1.4358,1.1212,0.96907,0.98465,1.0254,0.97527,0.82695,0.70876,0.69961,0.75131,0.75657,0.68178,0.58137,0.55554,0.60731,0.63374,0.58711,0.50624,0.46881,0.50284,0.54275,0.52372,0.45996,0.4141,0.43081,0.47283,0.47261,0.42543,0.37592,0.37063,0.40356,0.42056,0.38953,0.34075,0.31712,0.33735,0.36997,0.36018,0.31446,0.2853,0.29007,0.31114,0.31117,0.27982,0.24999,0.25005,0.27453,0.29224,0.27688,0.24718,0.24207,0.26229,0.28109,0.27366,0.24445,0.22534,0.23809,0.26362,0.26325,0.24092,0.21864,0.21149,0.22644,0.23686,0.22292,0.1992,0.1904,0.21006,0.22496,0.21616,0.19859,0.18132,0.18503,0.19632,0.19555,0.18575,0.16399,0.16666,0.17952,0.18976,0.18066,0.17222,0.15288,0.13447,0.13871,0.14577,0.18784
120,0,0.83149,1.6103,2.8475,4.4547,5.8008,6.4089,5.8728,4.5694,3.1499,2.1637,1.7887,1.7549,1.6741,1.4046,1.0956,0.97654,1.0136,1.0369,0.9531,0.79703,0.70889,0.72976,0.77444,0.74375,0.64915,0.57152,0.58118,0.63612,0.63019,0.55699,0.48727,0.48464,0.53385,0.54748,0.49552,0.43314,0.42126,0.46385,0.48979,0.45202,0.39523,0.37599,0.40122,0.4277,0.40987,0.35707,0.32763,0.33998,0.36664,0.36858,0.32988,0.29269,0.29823,0.32155,0.32345,0.28988,0.25495,0.25529,0.27801,0.29033,0.27579,0.24763,0.24175,0.26814,0.28695,0.27234,0.24212,0.22899,0.24378,0.26722,0.26797,0.23883,0.21929,0.22988,0.24367,0.24199,0.22241,0.20042,0.20092,0.21785,0.23061,0.2133,0.18558,0.18461,0.19948,0.21264,0.20072,0.17493,0.16739,0.17171,0.19684,0.20428,0.18509,0.15595,0.1511,0.1547,0.15168,0.15077,0.13733,0.16791
122,0,0.83195,1.6036,2.8389,4.4585,5.8377,6.4465,5.883,4.5376,3.1058,2.1459,1.8162,1.7832,1.6696,1.3738,1.0774,0.9941,1.0429,1.0409,0.92603,0.77421,0.72271,0.76365,0.78657,0.71976,0.62335,0.57765,0.61247,0.65317,0.60927,0.52719,0.48623,0.51323,0.55629,0.53544,0.46637,0.42691,0.45021,0.49226,0.48321,0.42173,0.38201,0.39871,0.4304,0.42639,0.38036,0.33819,0.34465,0.37149,0.37396,0.34266,0.30438,0.30135,0.32932,0.33579,0.30575,0.26599,0.259,0.28596,0.29888,0.27873,0.25244,0.2488,0.27159,0.29368,0.27994,0.24428,0.23159,0.2514,0.27013,0.26413,0.24052,0.22336,0.23627,0.26035,0.25127,0.21898,0.20106,0.20871,0.22657,0.22707,0.21008,0.1881,0.18927,0.21424,0.22157,0.20448,0.1756,0.16636,0.18578,0.19297,0.19867,0.1836,0.16523,0.16112,0.17933,0.18106,0.15348,0.13347,0.12603,0.17967
124,0,0.8334,1.5987,2.8265,4.4565,5.8696,6.4858,5.8967,4.5139,3.0649,2.1342,1.8416,1.8064,1.6587,1.3444,1.0649,1.0165,1.0663,1.0348,0.89595,0.76051,0.74304,0.79251,0.78567,0.68995,0.60733,0.59772,0.6422,0.65418,0.5826,0.50892,0.50218,0.54432,0.56134,0.51142,0.44897,0.44404,0.48363,0.50134,0.45968,0.39809,0.39136,0.42777,0.43854,0.40212,0.35419,0.34479,0.3754,0.38434,0.35261,0.31545,0.30587,0.32875,0.34631,0.32029,0.27829,0.26314,0.28405,0.30368,0.28643,0.25362,0.24994,0.27558,0.29347,0.28372,0.25289,0.23718,0.255,0.27375,0.26229,0.23514,0.22708,0.2428,0.26096,0.25696,0.22334,0.201,0.21277,0.2294,0.22484,0.20129,0.19311,0.20257,0.21766,0.22106,0.19813,0.17884,0.17572,0.18587,0.19507,0.176,0.17056,0.17166,0.17857,0.18212,0.18349,0.16386,0.13605,0.13349,0.14039,0.1945
126,0,0.83415,1.5917,2.8164,4.4566,5.8993,6.5212,5.9007,4.4861,3.0295,2.1298,1.8685,1.826,1.6431,1.316,1.0609,1.0423,1.0832,1.0212,0.86874,0.75818,0.76851,0.81173,0.77042,0.6611,0.60358,0.62106,0.66105,0.64047,0.55374,0.50576,0.52934,0.56429,0.54767,0.48605,0.44839,0.47247,0.50439,0.48814,0.43229,0.39451,0.4164,0.44603,0.4239,0.37369,0.35078,0.36991,0.39438,0.37145,0.32436,0.30947,0.32974,0.34725,0.33282,0.29253,0.2701,0.28137,0.2999,0.28977,0.25611,0.24223,0.2665,0.28938,0.27671,0.25462,0.24511,0.2574,0.2745,0.26271,0.23464,0.2275,0.2476,0.26365,0.2536,0.2308,0.21429,0.22053,0.23422,0.2239,0.20263,0.19614,0.21647,0.22733,0.21386,0.19511,0.18343,0.19174,0.19583,0.18405,0.17506,0.16296,0.18367,0.19827,0.19136,0.16866,0.15624,0.15011,0.14434,0.1506,0.13986,0.17261
128,0,0.83216,1.5859,2.8035,4.4532,5.936,6.563,5.9047,4.4488,2.9919,2.1318,1.8943,1.8376,1.6217,1.2881,1.0618,1.0692,1.0946,1.0005,0.84686,0.76683,0.79531,0.81941,0.74785,0.63945,0.61141,0.64617,0.66497,0.61483,0.53269,0.51601,0.55524,0.56813,0.52223,0.46799,0.46054,0.49514,0.50267,0.46063,0.41572,0.40918,0.43998,0.4444,0.39793,0.36069,0.36864,0.39237,0.38962,0.34596,0.31398,0.32856,0.35259,0.34288,0.30784,0.282,0.289,0.30274,0.29296,0.26494,0.24615,0.25762,0.28048,0.27563,0.24937,0.24793,0.2646,0.27324,0.26254,0.23792,0.23035,0.25056,0.26551,0.25294,0.23072,0.22849,0.23664,0.23784,0.22478,0.20462,0.20415,0.21991,0.23187,0.21453,0.19179,0.19583,0.20828,0.21094,0.18943,0.16685,0.17367,0.18275,0.20456,0.20053,0.17598,0.16132,0.17128,0.17517,0.15342,0.13905,0.12768,0.17889
130,0,0.83047,1.5753,2.7858,4.4471,5.9737,6.6025,5.9117,4.4101,2.9585,2.1386,1.9178,1.8493,1.5996,1.2655,1.0694,1.0936,1.0983,0.97733,0.8307,0.78072,0.81678,0.81455,0.71935,0.62559,0.62753,0.66423,0.65663,0.58678,0.52352,0.53612,0.57253,0.55643,0.49711,0.46348,0.47891,0.50438,0.48316,0.43526,0.418,0.4333,0.44912,0.42602,0.37966,0.36869,0.39139,0.39666,0.36864,0.33003,0.32648,0.3528,0.35498,0.32158,0.29529,0.29641,0.31195,0.30433,0.27487,0.25903,0.2655,0.27852,0.276,0.25709,0.24771,0.26991,0.28241,0.26321,0.24015,0.23632,0.25138,0.26474,0.25328,0.23296,0.23291,0.25113,0.24781,0.22266,0.20479,0.20705,0.22279,0.22358,0.21133,0.19621,0.19912,0.21908,0.21419,0.19266,0.17115,0.17082,0.18869,0.18441,0.18436,0.17781,0.1719,0.17787,0.18785,0.17506,0.14068,0.13069,0.13372,0.1988
132,0,0.83162,1.566,2.7662,4.4444,6.0127,6.637,5.9062,4.372,2.9264,2.1481,1.9415,1.8596,1.5781,1.2521,1.0814,1.1164,1.0953,0.95489,0.82317,0.79557,0.82836,0.80063,0.6952,0.62222,0.64779,0.67277,0.63545,0.56421,0.52626,0.55606,0.57585,0.5351,0.47989,0.47187,0.49499,0.49812,0.45838,0.42558,0.43446,0.45125,0.44187,0.40444,0.3776,0.38743,0.40111,0.38151,0.34811,0.33301,0.34716,0.35925,0.33664,0.30394,0.30249,0.31622,0.3155,0.2872,0.26577,0.27543,0.28616,0.27958,0.26238,0.25712,0.26968,0.28869,0.27488,0.24441,0.23932,0.25498,0.26168,0.24954,0.23415,0.2357,0.25198,0.25736,0.23007,0.20615,0.21004,0.22191,0.22028,0.20312,0.20054,0.2102,0.2177,0.21534,0.19033,0.17862,0.17805,0.18184,0.18332,0.16872,0.1761,0.1877,0.18734,0.1786,0.16548,0.15357,0.13966,0.14513,0.13645,0.18145
134,0,0.8313,1.5581,2.7488,4.4448,6.0424,6.6689,5.904,4.3298,2.9005,2.1573,1.9665,1.8624,1.5538,1.2415,1.0956,1.1351,1.0867,0.93772,0.82316,0.8125,0.83677,0.78411,0.67865,0.63147,0.66653,0.67083,0.61269,0.55183,0.53931,0.57209,0.5677,0.51421,0.47691,0.48862,0.5032,0.48397,0.44188,0.43326,0.45567,0.45553,0.42471,0.39301,0.38927,0.40143,0.39406,0.36054,0.34249,0.34872,0.35879,0.34696,0.31709,0.30402,0.31794,0.3205,0.29916,0.27179,0.27178,0.29107,0.28377,0.26123,0.25481,0.27065,0.28266,0.28097,0.25638,0.24249,0.25608,0.26406,0.24917,0.23389,0.23966,0.25384,0.25599,0.24172,0.21849,0.2162,0.22807,0.22243,0.20855,0.20426,0.22124,0.22815,0.21385,0.20224,0.1932,0.19883,0.19202,0.17612,0.17319,0.17468,0.19756,0.2054,0.18773,0.17026,0.16705,0.1703,0.15143,0.14345,0.13024,0.1792
136,0,0.82916,1.5488,2.7303,4.4436,6.0788,6.7033,5.8964,4.2929,2.8771,2.1643,1.9892,1.861,1.5298,1.2336,1.1114,1.1474,1.0754,0.92181,0.8268,0.82738,0.83882,0.76721,0.67022,0.64599,0.68116,0.66043,0.59327,0.55046,0.55565,0.5799,0.55418,0.50153,0.48589,0.50661,0.50253,0.46814,0.43789,0.44939,0.46866,0.44744,0.41053,0.39574,0.40563,0.40537,0.37904,0.34967,0.35246,0.36347,0.35535,0.33164,0.3135,0.31822,0.3268,0.30895,0.28369,0.27277,0.28355,0.29038,0.26588,0.24702,0.2589,0.27791,0.27245,0.26109,0.25115,0.25373,0.26271,0.25244,0.23662,0.23976,0.25697,0.25822,0.24251,0.23344,0.229,0.22873,0.22474,0.20999,0.20825,0.21787,0.22908,0.21614,0.20104,0.20845,0.2085,0.20202,0.17988,0.16637,0.17723,0.18236,0.19367,0.18984,0.17608,0.17602,0.186,0.18157,0.14573,0.13062,0.12975,0.19451
138,0,0.82871,1.5366,2.711,4.4424,6.112,6.7356,5.8925,4.2569,2.8558,2.175,2.0081,1.8529,1.511,1.2281,1.1281,1.1545,1.0615,0.9081,0.83165,0.83892,0.83465,0.75069,0.66893,0.66001,0.68658,0.64746,0.58087,0.55859,0.57224,0.57994,0.5411,0.49935,0.50238,0.51882,0.49793,0.4592,0.44405,0.46433,0.46903,0.43344,0.40507,0.4085,0.41667,0.399,0.36645,0.35122,0.36587,0.36681,0.34466,0.32656,0.32532,0.33221,0.32411,0.29696,0.28456,0.2875,0.29115,0.2816,0.25657,0.2522,0.26861,0.27451,0.25909,0.25758,0.26202,0.2604,0.25155,0.23881,0.24092,0.25283,0.25933,0.24639,0.23607,0.24215,0.23902,0.22145,0.20897,0.20694,0.21568,0.2156,0.21418,0.20342,0.20518,0.21742,0.20097,0.18233,0.1692,0.17051,0.18066,0.17547,0.17961,0.18271,0.18129,0.1818,0.17512,0.16289,0.13818,0.13872,0.13314,0.18568
140,0,0.82948,1.5243,2.6891,4.4416,6.1451,6.7658,5.8922,4.222,2.8358,2.1903,2.027,1.8467,1.4942,1.2292,1.1427,1.157,1.0463,0.89905,0.83872,0.8472,0.82628,0.73877,0.67246,0.67298,0.68629,0.6334,0.57584,0.57093,0.58196,0.57395,0.53081,0.5054,0.51757,0.52267,0.48839,0.45661,0.45442,0.47037,0.45979,0.42272,0.40948,0.42157,0.41903,0.38808,0.36208,0.35957,0.37138,0.35978,0.33557,0.33316,0.33961,0.33406,0.31511,0.29447,0.2954,0.29867,0.28824,0.27564,0.26338,0.2664,0.27419,0.26911,0.26101,0.27177,0.27254,0.25627,0.24296,0.24261,0.25427,0.25526,0.24871,0.24161,0.24427,0.24996,0.23274,0.21048,0.20833,0.21562,0.21667,0.205,0.2116,0.21507,0.21598,0.21602,0.19282,0.18546,0.18062,0.17767,0.17746,0.17502,0.19056,0.19999,0.19269,0.18177,0.17089,0.16785,0.147,0.1438,0.13266,0.1863
142,0,0.83156,1.5131,2.6714,4.4437,6.1714,6.7964,5.8889,4.1884,2.8243,2.2068,2.0418,1.8382,1.4816,1.2302,1.1552,1.1561,1.0316,0.89381,0.84718,0.8497,0.81576,0.73102,0.67792,0.68149,0.68125,0.62183,0.57692,0.58333,0.58587,0.56469,0.5262,0.5155,0.52618,0.51954,0.48062,0.45745,0.46138,0.46732,0.44656,0.41824,0.41779,0.42798,0.41283,0.37965,0.3637,0.36443,0.36665,0.34997,0.33403,0.34144,0.34424,0.32564,0.30704,0.29947,0.30389,0.29761,0.28175,0.27714,0.27323,0.27152,0.27042,0.26716,0.27006,0.28069,0.26877,0.24796,0.24487,0.25208,0.2572,0.24763,0.24479,0.24947,0.25235,0.24648,0.22528,0.21389,0.21908,0.21797,0.21205,0.20636,0.22426,0.22537,0.21353,0.21208,0.19918,0.19728,0.18375,0.17299,0.1743,0.17869,0.19635,0.19945,0.18702,0.18178,0.18403,0.18167,0.14837,0.13345,0.12964,0.19531
144,0,0.83155,1.5039,2.6561,4.4451,6.1936,6.8199,5.885,4.1579,2.8126,2.2268,2.0529,1.8304,1.4689,1.233,1.1627,1.1505,1.0172,0.89134,0.8556,0.85001,0.80704,0.72646,0.68563,0.68431,0.67268,0.61373,0.58059,0.59154,0.58198,0.55416,0.52523,0.52435,0.52906,0.51249,0.47596,0.46265,0.46411,0.46069,0.43861,0.42046,0.42521,0.42996,0.40624,0.37701,0.36831,0.36344,0.35741,0.34365,0.33699,0.3448,0.3392,0.31654,0.30399,0.30279,0.30284,0.2894,0.27742,0.28057,0.27502,0.2643,0.26261,0.26687,0.27133,0.27517,0.25824,0.2437,0.24895,0.25232,0.24998,0.24265,0.25008,0.25505,0.24978,0.23887,0.22534,0.21858,0.21792,0.20929,0.20878,0.21032,0.2249,0.21683,0.20499,0.21244,0.20029,0.19145,0.17246,0.1671,0.17359,0.1752,0.18719,0.18688,0.17855,0.18133,0.17958,0.17111,0.13897,0.13313,0.12931,0.19094
146,0,0.83171,1.496,2.64,4.4466,6.2202,6.839,5.8724,4.1285,2.8019,2.2479,2.0653,1.8217,1.4596,1.2376,1.1711,1.1453,1.0055,0.89122,0.86395,0.85107,0.80078,0.72657,0.69163,0.68416,0.66234,0.60675,0.58374,0.59417,0.5734,0.54411,0.52492,0.52837,0.52488,0.50469,0.47242,0.46824,0.46564,0.45523,0.43612,0.42688,0.43082,0.42934,0.40474,0.38082,0.37416,0.36248,0.35287,0.34519,0.34315,0.34711,0.33385,0.31349,0.30673,0.30236,0.29683,0.28308,0.2763,0.28166,0.27003,0.25533,0.25849,0.26719,0.26693,0.26774,0.25468,0.24647,0.25023,0.24809,0.24549,0.24559,0.2557,0.25364,0.24435,0.23777,0.22828,0.2163,0.21018,0.20499,0.21026,0.20998,0.21892,0.21102,0.20743,0.21574,0.19651,0.18527,0.17086,0.17135,0.17857,0.17708,0.1904,0.19206,0.18787,0.18841,0.17661,0.16798,0.14238,0.14117,0.13274,0.19304
148,0,0.83444,1.4881,2.6224,4.4424,6.2479,6.8626,5.8593,4.1002,2.7959,2.2692,2.0775,1.8131,1.4489,1.2433,1.1772,1.1386,0.99464,0.89125,0.86914,0.85088,0.79336,0.72702,0.69554,0.68286,0.65252,0.60421,0.58707,0.59386,0.56507,0.53658,0.52693,0.53101,0.51952,0.4971,0.47268,0.47152,0.46458,0.45193,0.43432,0.43072,0.43301,0.42472,0.40442,0.38592,0.37828,0.36114,0.35154,0.34859,0.34866,0.34851,0.33325,0.31728,0.31186,0.30309,0.29301,0.28239,0.2804,0.28246,0.2675,0.25391,0.2611,0.26961,0.26608,0.26675,0.25853,0.25165,0.24959,0.24635,0.2485,0.25103,0.25698,0.25054,0.24398,0.24177,0.23126,0.21441,0.21024,0.21043,0.21521,0.21179,0.22176,0.21834,0.21564,0.21998,0.19736,0.18924,0.17807,0.17567,0.18066,0.17799,0.19423,0.20001,0.19505,0.1926,0.18217,0.17672,0.14712,0.13635,0.13281,0.19625
150,0,0.83993,1.4818,2.607,4.4452,6.269,6.8859,5.845,4.0729,2.7904,2.2889,2.086,1.8031,1.4405,1.2469,1.1826,1.1304,0.98393,0.89223,0.87379,0.84995,0.78731,0.72869,0.69812,0.68181,0.64449,0.60368,0.59253,0.59492,0.56045,0.53435,0.53136,0.53331,0.51554,0.49177,0.47518,0.47731,0.46363,0.44804,0.43301,0.43122,0.42941,0.4181,0.40292,0.38824,0.38094,0.35756,0.34933,0.35127,0.35298,0.34896,0.33501,0.32232,0.31751,0.30438,0.29317,0.28683,0.28692,0.28518,0.26727,0.25604,0.26686,0.27231,0.26572,0.26803,0.26253,0.2537,0.24841,0.24657,0.25427,0.25377,0.2559,0.24922,0.24758,0.24576,0.2313,0.21339,0.21191,0.21362,0.21478,0.21024,0.2223,0.22124,0.21594,0.21843,0.19679,0.19021,0.1779,0.17049,0.17334,0.17193,0.18864,0.19399,0.18445,0.18493,0.17934,0.17453,0.14073,0.13129,0.12904,0.19096
152,0,0.84232,1.4733,2.5944,4.4491,6.2909,6.8973,5.838,4.0526,2.787,2.3054,2.0938,1.7951,1.435,1.2522,1.1876,1.1228,0.97709,0.89321,0.87808,0.84671,0.7812,0.72881,0.70156,0.68008,0.63962,0.60432,0.59583,0.59639,0.55622,0.53388,0.537,0.53453,0.51182,0.49031,0.48121,0.48356,0.46295,0.44353,0.43187,0.43197,0.42375,0.41076,0.4023,0.39001,0.37795,0.35051,0.34486,0.3529,0.35397,0.3461,0.33485,0.32669,0.32081,0.30186,0.2935,0.29246,0.29144,0.28515,0.26606,0.25975,0.27156,0.27107,0.26178,0.26832,0.26431,0.25078,0.24542,0.24732,0.25801,0.25157,0.25202,0.24945,0.25264,0.24585,0.22708,0.211,0.21146,0.21074,0.2085,0.20532,0.22045,0.21892,0.2103,0.21343,0.19492,0.18784,0.17307,0.16597,0.17293,0.17688,0.1915,0.19167,0.18333,0.19082,0.1811,0.17332,0.13991,0.13834,0.13261,0.19803
154,0,0.84367,1.4642,2.5793,4.4522,6.3123,6.914,5.8226,4.0337,2.7845,2.3186,2.0994,1.7865,1.4338,1.2586,1.1937,1.1151,0.9704,0.89637,0.881,0.84151,0.77341,0.72985,0.70426,0.67686,0.6339,0.60442,0.59936,0.59387,0.55105,0.53438,0.5407,0.53501,0.50769,0.49289,0.49125,0.49077,0.46112,0.44274,0.43657,0.43333,0.4208,0.40751,0.40641,0.39454,0.372,0.34327,0.34295,0.35379,0.34833,0.3383,0.33339,0.3274,0.31638,0.29518,0.29157,0.29519,0.28921,0.27872,0.2659,0.26321,0.27062,0.26519,0.25938,0.27055,0.2632,0.24583,0.24311,0.24985,0.25676,0.24505,0.25053,0.25289,0.25464,0.24111,0.22397,0.21265,0.21264,0.20701,0.20671,0.20776,0.2243,0.21866,0.20853,0.21664,0.19776,0.18749,0.17106,0.17035,0.18104,0.1836,0.19337,0.19707,0.19722,0.20412,0.18719,0.17602,0.14458,0.1392,0.13637,0.19634
156,0,0.84557,1.4575,2.5608,4.4558,6.3414,6.9299,5.8141,4.0094,2.7777,2.3323,2.1044,1.7771,1.4347,1.2654,1.1995,1.1077,0.96504,0.90066,0.88461,0.83443,0.76622,0.73265,0.70892,0.6743,0.62958,0.60558,0.60362,0.5905,0.54678,0.53803,0.54486,0.53337,0.50198,0.49881,0.50096,0.49408,0.45686,0.44346,0.44382,0.43317,0.41679,0.40972,0.41599,0.39734,0.36571,0.3409,0.34781,0.35524,0.34158,0.33493,0.33777,0.32817,0.308,0.28967,0.29296,0.29362,0.28022,0.27156,0.26764,0.26292,0.26336,0.25934,0.26241,0.27197,0.25741,0.24294,0.24626,0.25229,0.25224,0.24243,0.25607,0.25634,0.25053,0.23713,0.22817,0.21673,0.21209,0.20596,0.21221,0.21382,0.22565,0.21867,0.21366,0.22523,0.19841,0.18694,0.17361,0.17427,0.1782,0.1744,0.18795,0.19811,0.19504,0.19442,0.18021,0.17559,0.14192,0.13338,0.13077,0.18829
158,0,0.84573,1.4526,2.5474,4.4597,6.3625,6.945,5.8115,3.9891,2.7717,2.3416,2.1051,1.7687,1.4325,1.2735,1.2043,1.0998,0.96121,0.90631,0.88739,0.82735,0.7591,0.73634,0.71332,0.6706,0.62418,0.60946,0.6062,0.58592,0.54397,0.54478,0.55147,0.53028,0.49826,0.50686,0.50748,0.49045,0.45119,0.44777,0.44934,0.42848,0.41272,0.41687,0.42697,0.3959,0.36184,0.34635,0.35599,0.35369,0.33876,0.34322,0.347,0.32852,0.30339,0.29341,0.2993,0.28908,0.27339,0.2738,0.27176,0.25851,0.25706,0.2625,0.26726,0.2684,0.25103,0.24668,0.25208,0.24965,0.25027,0.24842,0.26289,0.2526,0.24688,0.2415,0.23451,0.21406,0.20756,0.20784,0.21543,0.20952,0.21956,0.21984,0.21724,0.22227,0.1914,0.18705,0.17523,0.16865,0.17088,0.1736,0.19365,0.19671,0.18646,0.19078,0.18282,0.17735,0.13865,0.13634,0.13235,0.19692
160,0,0.84797,1.4453,2.5337,4.4615,6.3842,6.9554,5.8057,3.969,2.766,2.3498,2.1063,1.7604,1.4306,1.283,1.2057,1.0928,0.95763,0.91428,0.88937,0.8191,0.75432,0.74042,0.7156,0.66312,0.61985,0.61306,0.60581,0.57789,0.54137,0.5526,0.55324,0.5234,0.49766,0.5141,0.50873,0.48117,0.44924,0.45691,0.45235,0.4215,0.41292,0.42735,0.43074,0.38948,0.36175,0.35523,0.35875,0.34694,0.34094,0.35537,0.35214,0.32439,0.30626,0.30376,0.30231,0.28532,0.27668,0.28386,0.27404,0.25396,0.26079,0.2722,0.26722,0.26243,0.25282,0.25324,0.25028,0.24461,0.2546,0.25455,0.25967,0.24557,0.25237,0.24839,0.23141,0.20724,0.20648,0.21032,0.20915,0.20186,0.21987,0.22269,0.21076,0.21257,0.19031,0.18831,0.17087,0.16353,0.17808,0.1846,0.19871,0.19392,0.19629,0.20857,0.19109,0.17479,0.13961,0.13961,0.13853,0.19728
162,0,0.84763,1.4396,2.5272,4.4692,6.4082,6.9602,5.796,3.9526,2.7633,2.3577,2.1055,1.7532,1.4302,1.2919,1.203,1.0829,0.95507,0.91989,0.88609,0.80751,0.75114,0.74621,0.71522,0.65395,0.62012,0.61824,0.60495,0.56955,0.54368,0.56102,0.54882,0.51506,0.49962,0.51989,0.50241,0.47007,0.45247,0.46505,0.44759,0.41328,0.41623,0.43458,0.42315,0.38197,0.36638,0.36062,0.35207,0.34005,0.34724,0.36192,0.34618,0.32058,0.31387,0.31004,0.29794,0.28476,0.28699,0.28924,0.27053,0.25541,0.27149,0.27649,0.26091,0.26219,0.25972,0.25265,0.24297,0.2457,0.26265,0.25176,0.25259,0.24947,0.26105,0.24747,0.2235,0.21006,0.21178,0.20929,0.20452,0.20906,0.23022,0.22502,0.20915,0.22029,0.20012,0.18651,0.16862,0.16933,0.18544,0.17973,0.19175,0.19779,0.20586,0.20746,0.18398,0.17203,0.14017,0.13452,0.13424,0.18655
164,0,0.84741,1.4319,2.5198,4.4818,6.4334,6.9682,5.7871,3.9345,2.764,2.3652,2.1013,1.7434,1.4305,1.2975,1.1967,1.0719,0.95422,0.92676,0.8815,0.79941,0.75294,0.75637,0.71351,0.64725,0.62438,0.62482,0.60098,0.56287,0.54855,0.56609,0.53994,0.50763,0.50437,0.52118,0.48895,0.46395,0.46045,0.4679,0.43695,0.40818,0.42288,0.43375,0.41109,0.37979,0.37489,0.3581,0.34091,0.33977,0.35431,0.35751,0.33503,0.32134,0.32016,0.30384,0.28922,0.2883,0.29133,0.28178,0.26318,0.26109,0.27404,0.26805,0.25491,0.26817,0.26029,0.24312,0.24042,0.25165,0.26121,0.24204,0.25273,0.25891,0.259,0.23905,0.22368,0.2187,0.20978,0.20451,0.20819,0.21717,0.22921,0.22043,0.21615,0.22951,0.19888,0.18163,0.17201,0.17003,0.17581,0.16853,0.19294,0.20028,0.19527,0.19385,0.18335,0.17602,0.13927,0.13488,0.13238,0.19459
166,0,0.84775,1.4312,2.5134,4.4922,6.4574,6.9698,5.7758,3.9169,2.762,2.3699,2.0955,1.737,1.4321,1.3033,1.1911,1.0629,0.95711,0.9324,0.87569,0.79232,0.75927,0.763,0.70849,0.64093,0.63016,0.62705,0.59133,0.55737,0.55373,0.56447,0.528,0.50439,0.51002,0.51638,0.47621,0.46637,0.47111,0.46449,0.42605,0.40967,0.42806,0.42424,0.40294,0.38519,0.37966,0.34799,0.33212,0.34587,0.35428,0.34518,0.32981,0.3281,0.31849,0.29241,0.28656,0.2931,0.28569,0.27003,0.26283,0.26541,0.26559,0.25838,0.25871,0.27158,0.25245,0.2378,0.24689,0.2535,0.25129,0.24101,0.26053,0.25965,0.24864,0.23926,0.23192,0.21736,0.20134,0.20429,0.21315,0.2096,0.21934,0.21975,0.21881,0.22045,0.18882,0.18111,0.17239,0.16187,0.17268,0.17888,0.20135,0.19624,0.19466,0.20648,0.1946,0.17378,0.13702,0.13808,0.14092,0.19954
168,0,0.84529,1.4258,2.512,4.5003,6.479,6.9772,5.7578,3.9007,2.7587,2.3714,2.0885,1.7289,1.4407,1.3067,1.1867,1.056,0.96318,0.93791,0.86715,0.78673,0.76486,0.76574,0.69882,0.63633,0.63708,0.62606,0.58083,0.55751,0.56022,0.55955,0.51824,0.50841,0.51611,0.50776,0.47022,0.47634,0.48014,0.4563,0.41985,0.41753,0.42771,0.41448,0.40445,0.39756,0.37887,0.33888,0.33454,0.35467,0.34789,0.33745,0.33533,0.33545,0.31072,0.28786,0.29422,0.29417,0.27639,0.26762,0.27028,0.2634,0.25693,0.26082,0.2675,0.26717,0.24587,0.2447,0.25314,0.24722,0.24821,0.2493,0.26375,0.25059,0.24819,0.2492,0.23243,0.20815,0.20077,0.2091,0.21002,0.2034,0.22482,0.22827,0.21476,0.21442,0.19431,0.18485,0.16712,0.16241,0.18289,0.18601,0.19555,0.19661,0.20991,0.21574,0.19088,0.16861,0.13914,0.13685,0.13885,0.18664
170,0,0.84456,1.423,2.5126,4.5046,6.4951,6.9817,5.7497,3.8894,2.7507,2.3733,2.0818,1.7218,1.4482,1.3111,1.1794,1.0488,0.96921,0.93937,0.85893,0.78237,0.77271,0.76251,0.68778,0.63542,0.64357,0.62051,0.57144,0.55985,0.56471,0.54961,0.51332,0.51963,0.51877,0.50016,0.47135,0.49037,0.48118,0.447,0.42259,0.42534,0.4216,0.40901,0.41604,0.40751,0.37362,0.3367,0.34651,0.35889,0.34161,0.34198,0.34898,0.33519,0.30467,0.29444,0.30367,0.28978,0.27248,0.27774,0.27582,0.25755,0.25928,0.27267,0.27023,0.26075,0.24994,0.25482,0.25034,0.24302,0.25778,0.25519,0.25737,0.24943,0.2596,0.25291,0.22387,0.20756,0.20788,0.20666,0.20383,0.21008,0.2364,0.22813,0.21353,0.22548,0.20209,0.18012,0.1643,0.16792,0.17921,0.17324,0.18833,0.20154,0.20609,0.19947,0.18327,0.17306,0.14041,0.13496,0.13374,0.1869
172,0,0.84352,1.421,2.5199,4.5165,6.5038,6.9754,5.7418,3.8825,2.7435,2.3702,2.0733,1.7194,1.4549,1.3147,1.1706,1.0461,0.97518,0.93714,0.8494,0.78275,0.77926,0.75604,0.67692,0.64013,0.64841,0.61318,0.568,0.5671,0.56526,0.54087,0.51487,0.53227,0.51725,0.49532,0.4814,0.50164,0.4758,0.44205,0.43228,0.42715,0.41291,0.4111,0.43034,0.40856,0.36646,0.34335,0.35555,0.35493,0.33954,0.35507,0.35631,0.32958,0.30587,0.30751,0.30507,0.28412,0.2792,0.28668,0.27216,0.25394,0.26939,0.27649,0.26212,0.25965,0.25761,0.25191,0.24085,0.24661,0.26361,0.24782,0.25196,0.25907,0.26364,0.24391,0.22213,0.21503,0.20811,0.19875,0.20659,0.21613,0.23103,0.22066,0.21905,0.23058,0.19423,0.17657,0.16849,0.16678,0.17027,0.17544,0.19897,0.20261,0.19808,0.20154,0.19378,0.17365,0.13737,0.13649,0.14156,0.19368
174,0,0.84013,1.4169,2.5291,4.5317,6.5095,6.9676,5.731,3.8761,2.7383,2.3656,2.0633,1.72,1.4641,1.3185,1.1601,1.0458,0.97971,0.9351,0.84026,0.79012,0.78737,0.75025,0.67306,0.64971,0.65135,0.60598,0.56859,0.57477,0.55842,0.53248,0.51994,0.53861,0.51058,0.49265,0.49242,0.50335,0.46659,0.44469,0.44187,0.42273,0.40575,0.41916,0.4381,0.40121,0.36454,0.35264,0.35476,0.34463,0.34255,0.36415,0.35052,0.32338,0.31266,0.31203,0.29642,0.28174,0.28643,0.28255,0.26185,0.25649,0.27324,0.26668,0.25389,0.26457,0.25604,0.23947,0.23826,0.25089,0.25603,0.23776,0.25612,0.26265,0.25409,0.23785,0.23051,0.21486,0.20025,0.19882,0.21173,0.2108,0.2212,0.2241,0.22076,0.21937,0.1874,0.1816,0.16763,0.16187,0.17567,0.18827,0.20063,0.20071,0.21073,0.21754,0.19706,0.16722,0.13763,0.13635,0.14234,0.18179
176,0,0.83425,1.4143,2.5395,4.5491,6.5167,6.9571,5.7194,3.8689,2.7352,2.3594,2.0542,1.7213,1.4741,1.3189,1.1504,1.0485,0.98609,0.92956,0.8354,0.79876,0.79409,0.74168,0.67193,0.65893,0.64956,0.59845,0.57285,0.58006,0.549,0.52637,0.52726,0.53872,0.5013,0.49441,0.50012,0.49673,0.45825,0.4524,0.44646,0.41341,0.40394,0.4271,0.4348,0.39217,0.36876,0.35837,0.34544,0.33751,0.34894,0.36251,0.33834,0.32312,0.31928,0.30564,0.28814,0.28696,0.28691,0.27158,0.25839,0.26323,0.2679,0.25683,0.25804,0.26978,0.24806,0.23617,0.24672,0.24952,0.24807,0.24122,0.26356,0.25666,0.24938,0.24612,0.23524,0.20721,0.19927,0.20503,0.20839,0.20657,0.22806,0.23464,0.21682,0.21857,0.19593,0.18344,0.16111,0.16447,0.17946,0.18125,0.18943,0.20265,0.21369,0.20536,0.18562,0.16814,0.14123,0.13524,0.13521,0.1773
178,0,0.82879,1.4102,2.5499,4.5668,6.5275,6.9475,5.7056,3.8627,2.7341,2.3567,2.0436,1.7221,1.4855,1.3152,1.1428,1.0517,0.99127,0.92088,0.83057,0.80688,0.79584,0.73137,0.67214,0.66503,0.64402,0.59251,0.58047,0.58304,0.54128,0.5274,0.5342,0.53415,0.49364,0.49998,0.50133,0.48551,0.45553,0.46114,0.44261,0.40432,0.40702,0.43103,0.4246,0.39042,0.37765,0.35797,0.33608,0.33976,0.35366,0.35222,0.331,0.32877,0.31813,0.29406,0.28771,0.2915,0.2788,0.26363,0.26455,0.26531,0.25997,0.25958,0.26801,0.26779,0.2447,0.24585,0.25254,0.24339,0.25001,0.25043,0.26019,0.25123,0.25789,0.2536,0.22901,0.20652,0.20685,0.20477,0.2016,0.21397,0.2368,0.23266,0.2172,0.23129,0.20014,0.17935,0.16245,0.1701,0.17284,0.17562,0.19469,0.20701,0.20358,0.19721,0.19103,0.17138,0.1404,0.13669,0.1411,0.18722
180,0,0.8234,1.4065,2.5613,4.5803,6.5344,6.94,5.697,3.855,2.7371,2.3508,2.0326,1.7237,1.4962,1.3108,1.136,1.0575,0.99473,0.90988,0.82841,0.81418,0.79344,0.7217,0.67399,0.66924,0.63693,0.59066,0.58981,0.58375,0.53677,0.53339,0.54087,0.52604,0.49169,0.50732,0.4979,0.47719,0.46029,0.46785,0.43408,0.3995,0.41341,0.42816,0.41665,0.39619,0.38566,0.35202,0.33371,0.34826,0.35281,0.34361,0.33453,0.33469,0.3111,0.28934,0.29549,0.28994,0.27067,0.26691,0.2709,0.26057,0.25856,0.26943,0.26908,0.26184,0.24967,0.25278,0.24681,0.24058,0.25679,0.24904,0.25196,0.25622,0.26415,0.24738,0.22324,0.21393,0.2079,0.19813,0.20329,0.21942,0.229,0.22634,0.2212,0.23118,0.1886,0.17838,0.16422,0.16631,0.16969,0.1853,0.20318,0.20574,0.21027,0.21377,0.1992,0.16558,0.13787,0.13641,0.14444,0.18041
182,0,0.81697,1.4051,2.5669,4.5915,6.5486,6.9409,5.6908,3.8436,2.7357,2.3462,2.0209,1.724,1.5039,1.3065,1.1322,1.0633,0.99787,0.89982,0.82809,0.82069,0.78843,0.71488,0.67782,0.66963,0.62797,0.59176,0.59626,0.58107,0.53434,0.53979,0.54157,0.51663,0.4936,0.51223,0.49094,0.47343,0.4696,0.46768,0.42567,0.40086,0.41814,0.4207,0.4151,0.40693,0.38667,0.34577,0.33916,0.35497,0.34812,0.34423,0.34628,0.33635,0.30733,0.29778,0.30453,0.28672,0.27234,0.2776,0.27029,0.25606,0.26454,0.27291,0.25949,0.25895,0.25424,0.24617,0.23765,0.2435,0.25623,0.23952,0.253,0.26348,0.25917,0.24024,0.22812,0.21629,0.19981,0.19679,0.20687,0.21317,0.22203,0.23231,0.22223,0.22271,0.18603,0.18347,0.15988,0.16444,0.17516,0.18766,0.19545,0.20451,0.21996,0.21322,0.19104,0.16322,0.13994,0.13543,0.13571,0.16885
184,0,0.81198,1.4111,2.5747,4.5959,6.5587,6.9467,5.6874,3.8313,2.7271,2.3389,2.0089,1.7229,1.5078,1.2991,1.1285,1.0703,0.99613,0.89272,0.83018,0.82729,0.78264,0.71167,0.68252,0.66652,0.61888,0.5956,0.59817,0.57529,0.53354,0.54424,0.53515,0.50941,0.49808,0.51448,0.48338,0.47703,0.47629,0.46239,0.41924,0.40673,0.41639,0.41392,0.4209,0.41636,0.38241,0.34579,0.34901,0.35627,0.34412,0.35291,0.35405,0.33117,0.30933,0.30807,0.30511,0.28289,0.27941,0.28119,0.2639,0.257,0.27072,0.26651,0.25317,0.26407,0.2538,0.23826,0.23973,0.24773,0.2496,0.23695,0.26189,0.26207,0.253,0.24488,0.23324,0.21024,0.19791,0.20209,0.2042,0.20954,0.23084,0.2395,0.22028,0.22765,0.19555,0.18384,0.15809,0.17044,0.17569,0.17924,0.19308,0.20615,0.21383,0.19937,0.19011,0.16757,0.14037,0.13544,0.13868,0.17954
186,0,0.80876,1.4186,2.5878,4.5966,6.5573,6.9556,5.6871,3.8186,2.7208,2.3327,1.9978,1.7223,1.5086,1.2919,1.1274,1.0774,0.99426,0.88599,0.83605,0.83055,0.77852,0.71327,0.68879,0.66197,0.6136,0.60004,0.59708,0.56759,0.5364,0.54474,0.52584,0.50451,0.5029,0.5114,0.47869,0.48379,0.47843,0.45333,0.41882,0.41154,0.40981,0.41089,0.42939,0.41703,0.37519,0.35035,0.35491,0.35026,0.34458,0.3607,0.35129,0.32386,0.3143,0.31044,0.298,0.28263,0.28324,0.27472,0.25977,0.26131,0.26931,0.25888,0.25619,0.26866,0.24897,0.23969,0.24769,0.2469,0.24626,0.24394,0.26516,0.25634,0.25732,0.2521,0.23027,0.20818,0.20476,0.20343,0.20037,0.21672,0.23818,0.2353,0.22205,0.23707,0.19576,0.17942,0.1614,0.17068,0.17058,0.18147,0.20323,0.20807,0.21563,0.20999,0.20134,0.16625,0.13723,0.13535,0.14433,0.18395
188,0,0.80198,1.4295,2.6005,4.5886,6.5484,6.9679,5.6854,3.8115,2.7166,2.3273,1.9899,1.7213,1.5097,1.287,1.1298,1.0845,0.98988,0.88115,0.84169,0.83162,0.77341,0.71806,0.69423,0.65535,0.61199,0.60522,0.59155,0.5609,0.54033,0.54271,0.51623,0.50516,0.50632,0.5048,0.47794,0.49091,0.47508,0.4453,0.42315,0.41244,0.40241,0.41252,0.43514,0.41108,0.37035,0.3558,0.35169,0.34181,0.34686,0.36083,0.34039,0.32028,0.31649,0.30326,0.29053,0.28516,0.27849,0.26593,0.26058,0.26328,0.26108,0.25865,0.26071,0.26516,0.2452,0.24551,0.24679,0.24074,0.24854,0.24726,0.25948,0.25727,0.26518,0.24935,0.22445,0.2122,0.205,0.19621,0.20034,0.21879,0.23067,0.22907,0.22592,0.23295,0.18846,0.18029,0.16217,0.16529,0.17269,0.188,0.20319,0.20675,0.22775,0.21773,0.19744,0.16222,0.13537,0.13216,0.13582,0.16915
190,0,0.79247,1.4301,2.6185,4.5879,6.538,6.9677,5.6866,3.8112,2.7132,2.3142,1.982,1.7245,1.5078,1.2782,1.1333,1.0889,0.98159,0.87909,0.84747,0.82946,0.76732,0.72401,0.69458,0.6464,0.61047,0.60679,0.58269,0.55715,0.5446,0.53992,0.51059,0.51181,0.50797,0.5008,0.48074,0.49788,0.46823,0.44295,0.42937,0.40952,0.3972,0.41753,0.43473,0.40461,0.37216,0.36028,0.34536,0.33941,0.35167,0.35496,0.33335,0.32257,0.31465,0.29502,0.29203,0.28737,0.27181,0.26475,0.26641,0.26095,0.25888,0.26579,0.26248,0.2596,0.24883,0.24802,0.23974,0.23967,0.25259,0.24201,0.25603,0.26336,0.26357,0.24115,0.22491,0.2135,0.19734,0.19321,0.20337,0.21276,0.22693,0.23415,0.22583,0.22645,0.1908,0.18278,0.15859,0.1662,0.17568,0.18189,0.19591,0.20599,0.22429,0.20464,0.19127,0.16618,0.13794,0.13243,0.13584,0.18137
192,0,0.78363,1.4309,2.6245,4.587,6.5341,6.9786,5.6815,3.8107,2.7119,2.303,1.9694,1.7287,1.507,1.2705,1.135,1.0915,0.97133,0.87679,0.84946,0.82452,0.76128,0.72785,0.69199,0.63699,0.61028,0.60542,0.57384,0.55706,0.54876,0.53526,0.51031,0.51758,0.50731,0.49744,0.48752,0.49931,0.4639,0.44589,0.43463,0.40435,0.39702,0.42209,0.43086,0.4015,0.37982,0.36084,0.34153,0.34315,0.35511,0.34944,0.33609,0.32843,0.31158,0.29513,0.30059,0.28893,0.27152,0.27231,0.27136,0.25848,0.26409,0.27143,0.25851,0.26051,0.2539,0.24495,0.23614,0.24367,0.25116,0.23657,0.25931,0.26458,0.25632,0.24184,0.23008,0.2106,0.1973,0.20023,0.20471,0.21497,0.2382,0.24144,0.22596,0.23512,0.19942,0.18049,0.15855,0.16971,0.17187,0.17809,0.20196,0.20981,0.22158,0.20875,0.20104,0.16783,0.13784,0.13546,0.14525,0.19393
194,0,0.77568,1.4365,2.6299,4.573,6.5232,6.9922,5.6845,3.8049,2.7079,2.2933,1.9603,1.7288,1.5093,1.2664,1.1411,1.0951,0.96173,0.87555,0.84963,0.81615,0.75712,0.72991,0.68698,0.6307,0.61353,0.60539,0.56885,0.56257,0.55237,0.53314,0.51316,0.524,0.50245,0.49558,0.49182,0.49527,0.46067,0.45038,0.43445,0.39881,0.39928,0.42359,0.42521,0.40356,0.38591,0.35843,0.34153,0.34999,0.35353,0.34835,0.34376,0.33152,0.30897,0.30195,0.30661,0.28719,0.27517,0.27826,0.26769,0.25743,0.26748,0.26725,0.25259,0.26327,0.25234,0.23865,0.23776,0.24513,0.24561,0.23872,0.26362,0.25967,0.25488,0.24814,0.22903,0.20836,0.20209,0.20157,0.20102,0.22091,0.24205,0.23763,0.22817,0.24227,0.19786,0.17914,0.16191,0.16747,0.17005,0.1836,0.207,0.21082,0.23041,0.22086,0.20143,0.16126,0.1316,0.13065,0.1375,0.17874
196,0,0.77123,1.4453,2.6341,4.5605,6.5117,7.0051,5.6812,3.796,2.6983,2.2879,1.9522,1.7315,1.5087,1.2662,1.1463,1.097,0.95414,0.87507,0.8493,0.80817,0.75691,0.73264,0.68133,0.62888,0.61953,0.60438,0.56885,0.56962,0.55476,0.5307,0.51761,0.52635,0.49605,0.49526,0.49223,0.48873,0.46059,0.45253,0.42854,0.39454,0.40071,0.41993,0.42074,0.40839,0.38663,0.35496,0.34706,0.3537,0.34987,0.35176,0.34972,0.32837,0.30937,0.30717,0.30445,0.28448,0.27743,0.27483,0.25998,0.25714,0.26495,0.26023,0.25303,0.2651,0.24817,0.23919,0.24215,0.24151,0.24419,0.2437,0.26198,0.25693,0.25934,0.24817,0.22329,0.21024,0.20174,0.19526,0.19883,0.22153,0.23425,0.23315,0.22918,0.23608,0.19164,0.18082,0.16135,0.1649,0.17202,0.18208,0.19906,0.2073,0.2319,0.21484,0.19589,0.16395,0.13584,0.13214,0.1351,0.18749
198,0,0.7685,1.4605,2.6348,4.545,6.503,7.0128,5.675,3.7879,2.6929,2.2792,1.9483,1.7357,1.506,1.2648,1.152,1.0986,0.94657,0.87615,0.84743,0.7994,0.75846,0.7343,0.67547,0.63009,0.62671,0.60289,0.5713,0.57775,0.55428,0.52976,0.52289,0.52556,0.49158,0.49677,0.49007,0.48237,0.462,0.45166,0.42126,0.3931,0.40166,0.4128,0.42076,0.4119,0.38236,0.35382,0.35218,0.35176,0.34628,0.3556,0.34807,0.32204,0.31011,0.30518,0.29739,0.28363,0.27649,0.26718,0.25715,0.25698,0.26019,0.25966,0.2574,0.26399,0.24723,0.24356,0.24183,0.23775,0.24632,0.24366,0.25736,0.25886,0.26073,0.24169,0.22177,0.21272,0.19606,0.19296,0.20094,0.21828,0.23322,0.24005,0.22939,0.23184,0.19535,0.18099,0.15743,0.16565,0.17119,0.17686,0.19907,0.20935,0.2281,0.21106,0.20131,0.16786,0.13905,0.13585,0.14355,0.20141
200,0,0.76286,1.4766,2.6408,4.5265,6.4898,7.0289,5.6737,3.7842,2.6909,2.2674,1.9433,1.7432,1.4983,1.2639,1.1588,1.0989,0.94353,0.87995,0.84845,0.79559,0.76327,0.73693,0.67074,0.63242,0.63061,0.59955,0.57278,0.58172,0.54959,0.52924,0.52714,0.52236,0.49009,0.50005,0.48728,0.47888,0.46493,0.44778,0.41675,0.39504,0.39965,0.40722,0.4219,0.41006,0.37616,0.35469,0.35271,0.34678,0.34392,0.35583,0.3404,0.31734,0.30991,0.29856,0.29312,0.2864,0.27382,0.26522,0.26085,0.25745,0.2597,0.26602,0.26024,0.26318,0.2508,0.24707,0.23908,0.23982,0.249,0.24145,0.25903,0.26317,0.25883,0.24006,0.22638,0.21225,0.1952,0.19776,0.20098,0.21822,0.2404,0.24488,0.23115,0.23893,0.20237,0.18008,0.15853,0.16612,0.16675,0.17851,0.20586,0.21255,0.23182,0.22119,0.20546,0.16189,0.13112,0.12979,0.13819,0.18851
202,0,0.75439,1.491,2.649,4.5062,6.4784,7.0412,5.6745,3.7871,2.6908,2.2608,1.941,1.7513,1.4936,1.264,1.1625,1.0969,0.94234,0.88456,0.84822,0.79437,0.76932,0.73764,0.66574,0.63548,0.62995,0.59439,0.57435,0.58141,0.54226,0.52981,0.52821,0.51827,0.49305,0.50356,0.48573,0.48067,0.46885,0.44446,0.41718,0.39906,0.39919,0.40769,0.42722,0.40845,0.37493,0.35773,0.35109,0.34372,0.34505,0.35422,0.33666,0.31883,0.30956,0.29545,0.29667,0.29109,0.27537,0.27024,0.26602,0.25652,0.26138,0.26997,0.25663,0.26255,0.25251,0.24261,0.23731,0.24062,0.24585,0.23987,0.26319,0.26178,0.25711,0.24434,0.22774,0.21088,0.19973,0.19944,0.19724,0.222,0.24077,0.23901,0.23297,0.24157,0.19947,0.18086,0.16218,0.16521,0.16691,0.18015,0.20224,0.21054,0.23556,0.22172,0.20205,0.16357,0.13576,0.13022,0.1352,0.19091
204,0,0.74557,1.5027,2.6514,4.4911,6.4744,7.0571,5.6744,3.7867,2.6922,2.2593,1.9382,1.7566,1.4884,1.2667,1.1649,1.0911,0.93831,0.88429,0.84359,0.79082,0.77352,0.73466,0.66234,0.63762,0.62722,0.59092,0.57795,0.5811,0.53949,0.5344,0.52981,0.51691,0.49846,0.50767,0.48458,0.48569,0.47178,0.44325,0.42181,0.40341,0.39882,0.41145,0.43131,0.40668,0.37734,0.36137,0.34962,0.34539,0.34953,0.35301,0.34074,0.32462,0.31032,0.29755,0.30316,0.29312,0.27815,0.27516,0.26519,0.25301,0.26051,0.26636,0.25181,0.26221,0.2508,0.23789,0.23886,0.23878,0.24166,0.24042,0.26314,0.25756,0.25782,0.24462,0.22288,0.21156,0.20108,0.19482,0.19596,0.22363,0.2351,0.23748,0.23363,0.23614,0.1966,0.18215,0.16016,0.16486,0.16737,0.17592,0.19761,0.21093,0.23375,0.2142,0.20196,0.16978,0.14284,0.13504,0.14337,0.20372
206,0,0.73506,1.5158,2.6507,4.4657,6.4779,7.079,5.6669,3.7877,2.6992,2.2596,1.9417,1.7619,1.4826,1.2674,1.1684,1.0841,0.93529,0.88503,0.83585,0.78914,0.77425,0.72964,0.66039,0.63794,0.62341,0.58961,0.58181,0.57908,0.54018,0.53946,0.53082,0.51886,0.50453,0.51113,0.48627,0.49247,0.47368,0.44352,0.42637,0.40434,0.39781,0.41548,0.43138,0.40407,0.37955,0.36082,0.34922,0.34861,0.35183,0.35229,0.34559,0.32854,0.30977,0.3017,0.3053,0.2912,0.27911,0.27514,0.26044,0.25079,0.25881,0.26195,0.25242,0.26382,0.25012,0.24081,0.24378,0.23769,0.24321,0.24314,0.26194,0.25816,0.2596,0.23981,0.21873,0.21231,0.19708,0.19198,0.19734,0.22199,0.23549,0.24356,0.23366,0.23619,0.20044,0.18154,0.15699,0.16369,0.16283,0.17333,0.19964,0.21341,0.23334,0.21786,0.20367,0.16514,0.133,0.1279,0.13801,0.19189
208,0,0.72739,1.5248,2.6552,4.4374,6.4775,7.0988,5.6609,3.7893,2.7075,2.2596,1.9455,1.7704,1.476,1.2693,1.172,1.0769,0.93413,0.88587,0.82758,0.78916,0.77365,0.72246,0.65778,0.63507,0.61602,0.58868,0.58268,0.57429,0.54052,0.54292,0.52915,0.52299,0.50934,0.51099,0.48719,0.49585,0.47124,0.4432,0.42685,0.39863,0.39443,0.41528,0.42831,0.40209,0.38039,0.35788,0.34981,0.3507,0.34977,0.35084,0.34647,0.32507,0.30625,0.30071,0.29994,0.28653,0.27783,0.27106,0.25797,0.25157,0.25821,0.26179,0.25651,0.26301,0.25086,0.24522,0.24413,0.23794,0.247,0.24348,0.26219,0.26343,0.26007,0.23936,0.22333,0.21391,0.19704,0.19701,0.19873,0.22184,0.24055,0.24593,0.23414,0.24124,0.20379,0.18272,0.16053,0.16605,0.16284,0.17684,0.20254,0.21572,0.23779,0.22372,0.20228,0.16441,0.13296,0.12736,0.1345,0.19201
210,0,0.72337,1.5342,2.6622,4.4181,6.4736,7.1088,5.6627,3.7879,2.7102,2.2577,1.9476,1.7724,1.4717,1.2707,1.1773,1.074,0.93514,0.88947,0.82366,0.79379,0.77756,0.71821,0.65871,0.63217,0.60704,0.58786,0.58099,0.56753,0.53956,0.54245,0.52392,0.52348,0.50677,0.50469,0.48169,0.49312,0.46367,0.44014,0.42236,0.39001,0.39025,0.41274,0.42453,0.40236,0.38117,0.3561,0.35197,0.35147,0.34625,0.35056,0.34418,0.31988,0.30374,0.29666,0.29256,0.28425,0.27589,0.26894,0.2599,0.25354,0.25803,0.26471,0.25861,0.25944,0.25212,0.24477,0.24041,0.23797,0.24719,0.24165,0.26463,0.26576,0.25852,0.24178,0.22653,0.21366,0.20043,0.19926,0.19649,0.22364,0.24048,0.24103,0.2325,0.23931,0.19859,0.18246,0.16243,0.16626,0.164,0.17627,0.19862,0.21345,0.23565,0.2178,0.20139,0.17092,0.14337,0.13357,0.14335,0.20461
212,0,0.72312,1.5461,2.6571,4.4075,6.4801,7.1073,5.6559,3.7958,2.708,2.2503,1.948,1.7687,1.4643,1.2758,1.1809,1.075,0.93856,0.89337,0.82224,0.79745,0.78139,0.71493,0.65986,0.62925,0.59896,0.58786,0.57732,0.56019,0.53885,0.53861,0.51898,0.52289,0.50283,0.49547,0.47867,0.48755,0.45802,0.4387,0.41736,0.38539,0.38902,0.41213,0.42277,0.40554,0.38164,0.35586,0.35472,0.34944,0.34485,0.35094,0.34126,0.31904,0.30568,0.29493,0.29188,0.28731,0.27655,0.27207,0.26441,0.25415,0.25785,0.2667,0.25554,0.2573,0.25098,0.24058,0.2371,0.23596,0.24282,0.23844,0.26365,0.26069,0.25503,0.23996,0.22183,0.21223,0.20098,0.19568,0.1948,0.22534,0.2385,0.24059,0.23349,0.23516,0.19684,0.18216,0.15829,0.16245,0.16041,0.17044,0.19541,0.2119,0.23084,0.21371,0.2016,0.17012,0.13749,0.12902,0.13872,0.19189
214,0,0.72265,1.5627,2.6519,4.3852,6.4955,7.108,5.6515,3.8065,2.7073,2.2408,1.9463,1.7671,1.4588,1.2817,1.1846,1.0763,0.9443,0.89642,0.82033,0.79952,0.78035,0.70995,0.65995,0.62278,0.59395,0.58817,0.57403,0.55633,0.54271,0.53516,0.52071,0.52904,0.50224,0.49432,0.48201,0.48507,0.45954,0.44196,0.41624,0.38598,0.39155,0.41086,0.42302,0.40626,0.37959,0.35565,0.35387,0.34622,0.34492,0.35109,0.34006,0.32188,0.30823,0.29594,0.29592,0.29119,0.27934,0.27677,0.26663,0.25273,0.25896,0.2669,0.25412,0.25843,0.25073,0.23922,0.23955,0.23632,0.24189,0.24001,0.26294,0.25918,0.25614,0.23646,0.21902,0.21407,0.19959,0.19517,0.19669,0.22568,0.24116,0.24642,0.2356,0.23654,0.20142,0.18412,0.15951,0.16586,0.1623,0.17357,0.20129,0.21856,0.23757,0.22148,0.2032,0.16763,0.13448,0.12713,0.1344,0.19056
216,0,0.71877,1.583,2.6513,4.3702,6.5195,7.1,5.6403,3.8229,2.7096,2.235,1.9458,1.759,1.4517,1.2842,1.1835,1.078,0.94969,0.89244,0.81635,0.80216,0.77651,0.70942,0.66224,0.61737,0.59271,0.59107,0.57165,0.5583,0.54684,0.53389,0.52519,0.53433,0.50258,0.498,0.48596,0.48645,0.46313,0.44651,0.4167,0.38867,0.39546,0.41003,0.42475,0.40755,0.37852,0.35613,0.35252,0.34491,0.34653,0.35117,0.34046,0.3241,0.3098,0.29698,0.29902,0.29065,0.27994,0.27707,0.26405,0.25017,0.25843,0.26595,0.25567,0.26093,0.25119,0.24256,0.24379,0.23826,0.24675,0.24501,0.26561,0.26398,0.2609,0.23577,0.22178,0.21682,0.19908,0.19768,0.19645,0.22437,0.24236,0.24402,0.23378,0.23704,0.20009,0.18431,0.16216,0.1686,0.16422,0.1745,0.2004,0.21854,0.23826,0.2187,0.20174,0.17092,0.14267,0.13109,0.14076,0.20313
218,0,0.71308,1.6013,2.6512,4.3497,6.5323,7.1029,5.6293,3.8364,2.7125,2.2287,1.9476,1.7539,1.4448,1.2861,1.1806,1.0802,0.95418,0.88899,0.81243,0.80441,0.77189,0.71115,0.66506,0.61444,0.5954,0.59505,0.5717,0.56307,0.54999,0.53256,0.52941,0.53627,0.50223,0.50067,0.48792,0.48706,0.46675,0.44915,0.41791,0.39196,0.39682,0.41121,0.42926,0.40846,0.37926,0.35823,0.35303,0.34668,0.35057,0.3507,0.34088,0.32433,0.30858,0.2966,0.29847,0.2871,0.27802,0.27407,0.25969,0.24744,0.25636,0.26417,0.25651,0.26015,0.24914,0.24372,0.24205,0.23592,0.24702,0.2447,0.26462,0.2648,0.25958,0.23544,0.22318,0.21635,0.20027,0.19871,0.19377,0.22539,0.24071,0.2411,0.23406,0.23471,0.19532,0.18258,0.16001,0.16617,0.16221,0.17101,0.1962,0.21439,0.23225,0.21075,0.20242,0.17351,0.14076,0.1282,0.13722,0.19052
220,0,0.70803,1.6158,2.6506,4.3295,6.5416,7.1043,5.6249,3.845,2.7136,2.2243,1.9495,1.7475,1.4385,1.2895,1.1768,1.0839,0.96041,0.88739,0.81204,0.80673,0.76751,0.7128,0.66696,0.6096,0.59759,0.59572,0.57145,0.56815,0.5521,0.53138,0.53389,0.53628,0.50325,0.50377,0.48879,0.48695,0.4711,0.44964,0.41963,0.39432,0.39526,0.41307,0.43399,0.40882,0.38165,0.36032,0.3549,0.3503,0.35401,0.3499,0.34049,0.32332,0.30695,0.2954,0.29541,0.28345,0.27693,0.27289,0.259,0.24773,0.2557,0.2636,0.25679,0.25667,0.24632,0.24116,0.23602,0.23262,0.24406,0.24024,0.26322,0.262,0.25549,0.23459,0.22053,0.21487,0.20034,0.19584,0.19215,0.22554,0.23848,0.2431,0.23581,0.2336,0.19505,0.18285,0.15751,0.16507,0.16193,0.17205,0.20009,0.2207,0.23717,0.21524,0.2055,0.17218,0.13618,0.12694,0.13315,0.19018
222,0,0.70608,1.6264,2.6511,4.3154,6.5508,7.1085,5.6268,3.8532,2.7135,2.219,1.9513,1.742,1.4319,1.2917,1.177,1.0891,0.96884,0.88844,0.81245,0.80931,0.76302,0.71495,0.66535,0.60318,0.5984,0.59352,0.56943,0.57168,0.55022,0.53071,0.5386,0.53349,0.50572,0.50616,0.4864,0.48795,0.47351,0.448,0.42038,0.39335,0.39289,0.41408,0.43484,0.40827,0.38292,0.36007,0.35543,0.35263,0.35433,0.34897,0.33902,0.32139,0.30571,0.29463,0.2938,0.28289,0.27917,0.27525,0.26392,0.24993,0.25741,0.26618,0.25836,0.25646,0.24779,0.23985,0.23571,0.23357,0.24345,0.24,0.26529,0.26058,0.25627,0.23447,0.21912,0.21623,0.19965,0.19535,0.19325,0.22404,0.23978,0.24578,0.23641,0.23738,0.19842,0.18526,0.16004,0.16947,0.16508,0.17463,0.20224,0.22448,0.24136,0.21637,0.20423,0.17029,0.13988,0.12753,0.13814,0.20484
224,0,0.71002,1.6404,2.6447,4.3104,6.5639,7.1056,5.628,3.8603,2.7097,2.2121,1.948,1.7368,1.4255,1.2912,1.1738,1.0933,0.97258,0.8873,0.81273,0.80634,0.76015,0.71554,0.66329,0.59953,0.59783,0.59143,0.5694,0.57422,0.5495,0.53045,0.541,0.53128,0.50542,0.50633,0.47956,0.48578,0.47157,0.44301,0.41791,0.38934,0.38864,0.41241,0.43173,0.40429,0.38114,0.35653,0.35176,0.35083,0.35075,0.34521,0.33799,0.31888,0.3056,0.29631,0.29428,0.28546,0.28235,0.27767,0.26708,0.24975,0.25849,0.26876,0.25942,0.25888,0.24988,0.24055,0.24002,0.23704,0.24432,0.24246,0.2684,0.26184,0.25991,0.23401,0.22078,0.21945,0.19978,0.19698,0.19333,0.22202,0.24054,0.24419,0.23577,0.23873,0.19794,0.18513,0.16135,0.17183,0.16554,0.17319,0.20031,0.22019,0.23635,0.21117,0.20188,0.17296,0.14352,0.12618,0.13422,0.19504
226,0,0.71424,1.6575,2.6356,4.2992,6.5659,7.0944,5.6211,3.8643,2.7029,2.2064,1.947,1.726,1.4234,1.2903,1.1693,1.0974,0.97407,0.88482,0.81502,0.80247,0.75851,0.71814,0.65946,0.59792,0.59921,0.58808,0.56989,0.57531,0.54612,0.53066,0.54168,0.52852,0.5051,0.50353,0.47367,0.48243,0.46869,0.43751,0.41476,0.38462,0.38569,0.41116,0.42791,0.40163,0.38082,0.35423,0.35008,0.34969,0.34954,0.34501,0.33926,0.31857,0.30712,0.29845,0.29593,0.28732,0.28173,0.27598,0.26529,0.24497,0.25701,0.26838,0.25713,0.25983,0.2491,0.24017,0.24324,0.23696,0.24542,0.24539,0.26923,0.26375,0.26178,0.23353,0.22264,0.2202,0.20013,0.19719,0.19122,0.22225,0.23856,0.24016,0.23499,0.23653,0.19387,0.18093,0.15669,0.16651,0.16156,0.17118,0.1989,0.22062,0.2363,0.21073,0.20195,0.17428,0.13918,0.12648,0.13236,0.19382
228,0,0.71913,1.6683,2.6277,4.291,6.5675,7.0906,5.62,3.8603,2.6961,2.2018,1.9452,1.7175,1.4231,1.2922,1.166,1.1011,0.97619,0.88206,0.81619,0.80109,0.75684,0.72139,0.65703,0.59739,0.59816,0.58576,0.57004,0.57467,0.54044,0.52963,0.53789,0.5262,0.50508,0.49889,0.46868,0.48222,0.46634,0.43664,0.41561,0.38331,0.38885,0.41287,0.42605,0.40324,0.38178,0.35363,0.34966,0.35056,0.35079,0.34764,0.33989,0.31891,0.30905,0.29909,0.29771,0.2879,0.27929,0.27493,0.26408,0.24341,0.2575,0.26661,0.25585,0.25795,0.24517,0.2384,0.24137,0.23255,0.24436,0.24379,0.26695,0.26337,0.25914,0.2317,0.22289,0.21877,0.19989,0.1963,0.18978,0.22303,0.23946,0.24191,0.23715,0.23868,0.19529,0.18319,0.15667,0.16726,0.16301,0.17287,0.20042,0.226,0.24078,0.21329,0.20202,0.17124,0.1393,0.1249,0.13766,0.21026
230,0,0.72275,1.6835,2.6127,4.2902,6.573,7.0806,5.6166,3.866,2.6905,2.1956,1.944,1.7074,1.4215,1.2891,1.1627,1.1009,0.97341,0.87972,0.81442,0.79723,0.75386,0.7222,0.65488,0.59653,0.59611,0.58291,0.57043,0.57394,0.53702,0.52938,0.53729,0.52614,0.50877,0.49797,0.47016,0.48659,0.468,0.4399,0.41777,0.38465,0.39244,0.4147,0.42562,0.40501,0.38261,0.35288,0.35049,0.35086,0.35198,0.34978,0.33894,0.31888,0.3088,0.29737,0.29759,0.28634,0.27819,0.27622,0.2644,0.24606,0.25949,0.26577,0.25565,0.25643,0.24243,0.23724,0.23722,0.22977,0.24292,0.2386,0.26476,0.26067,0.25534,0.23009,0.22043,0.21689,0.19894,0.19447,0.18883,0.22237,0.23969,0.24363,0.23977,0.24248,0.20013,0.18871,0.16167,0.17469,0.16747,0.17568,0.20232,0.22395,0.23788,0.21244,0.20071,0.17348,0.14527,0.12259,0.13267,0.20021
232,0,0.72351,1.6974,2.5998,4.2924,6.5839,7.0741,5.6064,3.8694,2.6823,2.191,1.941,1.6988,1.4194,1.2861,1.1594,1.1026,0.97183,0.87842,0.81358,0.79208,0.7506,0.72394,0.6522,0.59786,0.59324,0.58168,0.5722,0.57364,0.53595,0.53205,0.53721,0.52825,0.51234,0.49713,0.47178,0.48985,0.46837,0.44227,0.41948,0.38628,0.39691,0.41569,0.42781,0.40853,0.38516,0.35651,0.35548,0.35352,0.35563,0.35189,0.33886,0.31917,0.3075,0.29547,0.29577,0.28295,0.27739,0.27515,0.26367,0.2464,0.25785,0.26588,0.25716,0.25619,0.24497,0.23957,0.23894,0.2345,0.24509,0.23999,0.26978,0.26105,0.258,0.23303,0.21979,0.21848,0.19957,0.19436,0.18855,0.22118,0.23741,0.24059,0.23655,0.23971,0.19633,0.18367,0.15865,0.17075,0.16256,0.17383,0.20085,0.21987,0.23554,0.21021,0.1989,0.17663,0.14288,0.12541,0.13074,0.19729
234,0,0.7242,1.7103,2.5934,4.2933,6.5903,7.0653,5.5968,3.8708,2.6731,2.1871,1.9385,1.6933,1.4223,1.283,1.1568,1.107,0.96998,0.87883,0.81477,0.78709,0.74911,0.72587,0.64979,0.59889,0.59176,0.58063,0.57459,0.57251,0.53666,0.53303,0.53644,0.53137,0.51416,0.49722,0.47442,0.4914,0.46805,0.44436,0.42012,0.3867,0.40029,0.41366,0.43012,0.40988,0.38379,0.35917,0.35596,0.3521,0.35756,0.34968,0.33932,0.31864,0.30691,0.2959,0.29577,0.28263,0.27908,0.27414,0.26434,0.24639,0.25669,0.26794,0.25901,0.25656,0.2489,0.24154,0.2432,0.23973,0.24702,0.24583,0.27371,0.26252,0.26287,0.23529,0.22255,0.22193,0.20073,0.19651,0.18903,0.22344,0.23989,0.24028,0.23573,0.24024,0.19341,0.18113,0.15527,0.16558,0.16114,0.1732,0.20075,0.22534,0.23984,0.21124,0.19823,0.17212,0.13881,0.12416,0.1374,0.2167
236,0,0.72571,1.7186,2.5904,4.2815,6.594,7.0578,5.5928,3.8655,2.6632,2.1848,1.9371,1.6889,1.4239,1.2842,1.1545,1.1109,0.96723,0.87895,0.81675,0.7838,0.74932,0.7269,0.6476,0.60145,0.58808,0.57825,0.57427,0.5707,0.53811,0.53394,0.53623,0.53494,0.51441,0.49744,0.47732,0.49028,0.46936,0.44507,0.4179,0.38779,0.40031,0.40926,0.42973,0.40615,0.37999,0.35641,0.34976,0.34714,0.35352,0.3452,0.33819,0.31602,0.306,0.29788,0.29615,0.28569,0.28221,0.27476,0.26821,0.24673,0.2581,0.27133,0.25886,0.25594,0.24732,0.23864,0.24252,0.23496,0.24461,0.24613,0.27043,0.261,0.26156,0.23273,0.22385,0.22083,0.19966,0.19562,0.18675,0.22508,0.24334,0.2426,0.23883,0.24438,0.19757,0.18847,0.15944,0.17182,0.16759,0.17559,0.20461,0.22947,0.23941,0.21289,0.19761,0.17282,0.14444,0.1222,0.1336,0.21065
238,0,0.73218,1.7241,2.5876,4.2783,6.5907,7.0472,5.5899,3.8606,2.6526,2.1898,1.9349,1.6845,1.4273,1.284,1.1523,1.1134,0.96353,0.88048,0.81893,0.78009,0.7518,0.72813,0.64742,0.60261,0.58403,0.57675,0.57298,0.56788,0.53882,0.53353,0.53496,0.53776,0.5121,0.49703,0.47741,0.48642,0.47163,0.44459,0.41434,0.38818,0.39808,0.40715,0.42854,0.40099,0.38095,0.35632,0.34534,0.34588,0.35059,0.34444,0.34055,0.31433,0.30708,0.30007,0.29604,0.28857,0.2807,0.27322,0.26846,0.24403,0.25763,0.26861,0.25329,0.25408,0.24034,0.23463,0.23864,0.22778,0.24286,0.24262,0.26731,0.25975,0.25754,0.23099,0.22325,0.21768,0.1995,0.19286,0.18395,0.22376,0.24101,0.24099,0.2379,0.2425,0.19734,0.18755,0.15815,0.17309,0.16544,0.1745,0.20495,0.22372,0.23628,0.21121,0.19443,0.17811,0.14654,0.12565,0.12996,0.20176
240,0,0.73954,1.7275,2.5753,4.2866,6.5907,7.0357,5.5963,3.8574,2.6417,2.1942,1.9347,1.6824,1.43,1.2793,1.1512,1.1141,0.96009,0.88413,0.81966,0.77604,0.75252,0.72681,0.64505,0.60211,0.58057,0.57663,0.57345,0.56837,0.54288,0.53427,0.53818,0.54029,0.51006,0.49883,0.4761,0.4825,0.47295,0.44143,0.41141,0.38778,0.39567,0.40694,0.42659,0.39737,0.38437,0.35625,0.34528,0.34732,0.34984,0.34809,0.34277,0.31279,0.30926,0.29832,0.29663,0.28854,0.27614,0.27252,0.26667,0.24247,0.25735,0.26459,0.25133,0.25397,0.23785,0.23656,0.23719,0.22855,0.24459,0.2404,0.26883,0.25903,0.25668,0.23279,0.22276,0.21925,0.20225,0.19244,0.18504,0.22353,0.23997,0.239,0.2345,0.24234,0.1954,0.18157,0.15355,0.16635,0.16142,0.17381,0.20101,0.22227,0.23733,0.20854,0.19115,0.17363,0.13902,0.12297,0.13639,0.22429
242,0,0.74545,1.7348,2.563,4.2919,6.6024,7.0243,5.6013,3.8544,2.633,2.199,1.9324,1.6809,1.4318,1.2729,1.1506,1.1119,0.95417,0.88715,0.81808,0.77178,0.75372,0.72483,0.64544,0.60216,0.57957,0.58036,0.57582,0.57244,0.54863,0.53661,0.54238,0.54307,0.50902,0.50005,0.47251,0.48013,0.47297,0.43573,0.40931,0.38523,0.3937,0.4095,0.42371,0.39748,0.38915,0.3548,0.34735,0.34953,0.34981,0.3529,0.34251,0.31261,0.30977,0.29601,0.29824,0.28691,0.27634,0.27464,0.26756,0.24664,0.26029,0.26727,0.25832,0.25718,0.24353,0.24239,0.24119,0.2369,0.24843,0.24541,0.2741,0.26102,0.26147,0.23485,0.22477,0.22363,0.2036,0.19437,0.18763,0.22598,0.24276,0.23959,0.23593,0.24608,0.19608,0.18517,0.15588,0.16832,0.16787,0.17862,0.20567,0.22937,0.23878,0.21077,0.19254,0.17076,0.14398,0.12106,0.13574,0.22271
244,0,0.74843,1.7447,2.5505,4.296,6.6241,7.018,5.6041,3.8499,2.6271,2.2003,1.9257,1.6796,1.4341,1.2683,1.1504,1.1117,0.95387,0.8905,0.81827,0.77133,0.75349,0.72406,0.64602,0.60227,0.58091,0.58356,0.57568,0.57491,0.55046,0.53516,0.5453,0.54193,0.50886,0.50048,0.46751,0.48091,0.47338,0.43114,0.40993,0.3828,0.39408,0.41116,0.42125,0.39999,0.38995,0.35257,0.34937,0.34718,0.35112,0.35385,0.3403,0.31377,0.30809,0.29562,0.29914,0.28618,0.27913,0.27689,0.26858,0.25023,0.26132,0.2726,0.26266,0.25741,0.24729,0.2424,0.24257,0.23841,0.24782,0.24853,0.27383,0.26073,0.26144,0.23175,0.22524,0.2231,0.20114,0.19328,0.18564,0.22624,0.24228,0.23817,0.23787,0.24515,0.19641,0.18816,0.15544,0.17216,0.16946,0.17854,0.20946,0.22775,0.23604,0.21243,0.19232,0.17621,0.15028,0.12467,0.12983,0.21239
246,0,0.74894,1.7535,2.5476,4.2955,6.629,7.006,5.6046,3.8409,2.6182,2.2031,1.918,1.68,1.4385,1.2661,1.158,1.1122,0.95675,0.89824,0.81762,0.77291,0.75183,0.72108,0.64867,0.60102,0.57964,0.58206,0.57324,0.5736,0.54871,0.53405,0.54665,0.53924,0.51108,0.50097,0.46376,0.48375,0.47621,0.43142,0.41435,0.38399,0.3974,0.41366,0.42168,0.4036,0.38778,0.35307,0.3511,0.3439,0.35286,0.35237,0.33925,0.31431,0.30621,0.29681,0.29833,0.28527,0.27944,0.27422,0.26711,0.24612,0.25763,0.27122,0.25723,0.2534,0.24275,0.23607,0.23834,0.23005,0.24298,0.24383,0.26686,0.25744,0.25339,0.22668,0.22287,0.21822,0.19812,0.1889,0.18116,0.2229,0.23819,0.23607,0.23609,0.24257,0.1967,0.18382,0.15151,0.16808,0.16296,0.17558,0.20489,0.22097,0.23468,0.20949,0.19017,0.176,0.14406,0.12414,0.13442,0.22809
248,0,0.75103,1.7582,2.5467,4.2887,6.6316,7.0047,5.6073,3.8269,2.613,2.2107,1.9174,1.6863,1.4455,1.2649,1.1664,1.1121,0.95863,0.90418,0.81586,0.77356,0.74763,0.71679,0.64784,0.59716,0.58054,0.57948,0.57091,0.57263,0.54596,0.53231,0.54667,0.53735,0.51363,0.50186,0.46317,0.48614,0.47842,0.43497,0.42085,0.38681,0.40104,0.41547,0.4234,0.40673,0.38673,0.35691,0.3516,0.34471,0.3531,0.35098,0.34157,0.31397,0.30587,0.2985,0.29638,0.28516,0.27804,0.26994,0.26502,0.24125,0.25459,0.26592,0.25228,0.25121,0.23929,0.23538,0.23556,0.22792,0.24462,0.24102,0.26764,0.25753,0.25138,0.22926,0.22269,0.21951,0.20051,0.19054,0.18284,0.22394,0.23961,0.23689,0.23582,0.24538,0.19872,0.18431,0.15403,0.16855,0.16657,0.18082,0.20736,0.22692,0.23636,0.20859,0.18936,0.16992,0.14372,0.11992,0.13448,0.23358
250,0,0.75144,1.7539,2.5473,4.2844,6.6226,7.0064,5.6127,3.8137,2.6117,2.2182,1.9152,1.6907,1.4468,1.2596,1.1709,1.1112,0.96129,0.90891,0.81657,0.77625,0.74482,0.71329,0.64764,0.59384,0.58079,0.57638,0.56917,0.57169,0.54244,0.53083,0.54638,0.53674,0.51486,0.50124,0.46199,0.48651,0.47728,0.43879,0.42255,0.38744,0.40351,0.41342,0.42539,0.40634,0.38518,0.35868,0.35131,0.34456,0.35041,0.3497,0.34366,0.31339,0.30717,0.29918,0.29689,0.28788,0.27708,0.27159,0.26626,0.2425,0.258,0.26581,0.25568,0.25529,0.24333,0.24157,0.23941,0.23494,0.25021,0.24492,0.27577,0.26088,0.25702,0.23403,0.22505,0.2242,0.20313,0.19501,0.18608,0.2274,0.24297,0.23678,0.2362,0.24593,0.19763,0.18676,0.15536,0.17255,0.17126,0.18214,0.21129,0.22981,0.235,0.21072,0.19001,0.1721,0.15112,0.12226,0.12704,0.22218
252,0,0.74957,1.751,2.5442,4.2945,6.6115,7.0083,5.6247,3.8023,2.6118,2.224,1.9096,1.6919,1.4437,1.2541,1.1736,1.1121,0.96538,0.91071,0.81661,0.77779,0.74099,0.71158,0.64702,0.59304,0.58173,0.57257,0.56851,0.57018,0.5394,0.53077,0.54448,0.53628,0.51525,0.50012,0.46113,0.48436,0.47592,0.44012,0.4204,0.38485,0.40017,0.41207,0.42542,0.40296,0.38436,0.35826,0.34964,0.34377,0.34755,0.35005,0.34469,0.31347,0.30946,0.29868,0.2992,0.28995,0.27814,0.27521,0.26763,0.24654,0.2612,0.2683,0.26063,0.25773,0.24763,0.24357,0.24143,0.23874,0.25044,0.24727,0.27822,0.26108,0.25751,0.23179,0.22442,0.22338,0.20229,0.19404,0.18359,0.22742,0.24126,0.23469,0.23525,0.24246,0.19548,0.18442,0.15177,0.17069,0.16592,0.17779,0.20757,0.2231,0.23147,0.20853,0.1896,0.1745,0.14902,0.12496,0.13015,0.23102
254,0,0.75105,1.7506,2.5455,4.3081,6.6027,7.0082,5.6354,3.7927,2.6099,2.2285,1.9038,1.6955,1.4402,1.2498,1.1787,1.1127,0.96958,0.91004,0.81486,0.779,0.737,0.70904,0.6443,0.5913,0.58265,0.57192,0.57043,0.57038,0.54069,0.53471,0.54547,0.53845,0.51638,0.50104,0.46186,0.48199,0.47407,0.43865,0.4169,0.38123,0.39387,0.40871,0.42107,0.39896,0.38417,0.35461,0.34838,0.34315,0.34505,0.35093,0.34344,0.31428,0.31014,0.29737,0.29942,0.28844,0.27829,0.2746,0.26618,0.24658,0.25839,0.26784,0.25856,0.25391,0.24613,0.23924,0.2378,0.23275,0.24562,0.24471,0.27342,0.25656,0.2511,0.22701,0.22122,0.2192,0.20049,0.19106,0.17954,0.22459,0.23768,0.2334,0.23518,0.24245,0.1978,0.1838,0.15294,0.17048,0.16578,0.18051,0.20862,0.22615,0.23262,0.20684,0.18852,0.1682,0.14585,0.12008,0.13266,0.24207
256,0,0.75065,1.7495,2.5417,4.3153,6.5959,7.0113,5.6376,3.7858,2.6073,2.2322,1.9001,1.6983,1.4374,1.2493,1.1812,1.1121,0.97473,0.90809,0.81431,0.77906,0.73336,0.7088,0.64058,0.59074,0.58221,0.57272,0.57261,0.56961,0.54347,0.5379,0.54669,0.54159,0.51871,0.50405,0.46382,0.48112,0.47437,0.43746,0.41473,0.3797,0.39152,0.40812,0.41761,0.39844,0.38522,0.35132,0.34922,0.34196,0.34355,0.34938,0.33845,0.31401,0.30773,0.29446,0.29658,0.28495,0.27679,0.27065,0.26447,0.24405,0.25557,0.26779,0.25443,0.25132,0.24399,0.23753,0.23674,0.22851,0.24433,0.24307,0.27329,0.25621,0.24961,0.22849,0.22078,0.21946,0.2013,0.19156,0.18063,0.2253,0.23792,0.23426,0.23577,0.24412,0.19881,0.18555,0.15538,0.17286,0.17131,0.18616,0.21669,0.23417,0.23381,0.20955,0.18746,0.1659,0.15126,0.11873,0.12522,0.23096
258,0,0.75483,1.7541,2.54,4.3175,6.5853,7.0121,5.638,3.7794,2.6142,2.2364,1.8982,1.6982,1.4323,1.2474,1.1788,1.1083,0.97533,0.90485,0.81206,0.77759,0.73244,0.71004,0.63804,0.59181,0.58046,0.57447,0.5738,0.56808,0.5459,0.53846,0.5475,0.5415,0.51878,0.50856,0.46588,0.48112,0.47827,0.43868,0.41803,0.38108,0.39373,0.41205,0.41876,0.40231,0.38748,0.35271,0.3525,0.3427,0.34567,0.34836,0.33618,0.31446,0.30572,0.29428,0.29568,0.28506,0.27651,0.26835,0.26493,0.24188,0.25504,0.26678,0.25185,0.2509,0.24393,0.23999,0.2378,0.23045,0.24628,0.24423,0.27766,0.25858,0.25443,0.23234,0.22329,0.22327,0.20329,0.19544,0.18447,0.22862,0.24016,0.23588,0.23736,0.24278,0.19655,0.18444,0.15192,0.17168,0.16833,0.18241,0.21644,0.22954,0.22963,0.20883,0.18871,0.17049,0.15214,0.12232,0.12589,0.23147
260,0,0.75722,1.7593,2.5362,4.3291,6.5712,7.0145,5.6459,3.7704,2.6226,2.2397,1.8957,1.7026,1.4271,1.2486,1.1762,1.1056,0.97679,0.90146,0.81047,0.77315,0.7311,0.71054,0.6349,0.59195,0.57864,0.57603,0.57557,0.56938,0.55031,0.53946,0.55023,0.54191,0.51964,0.51325,0.46601,0.48232,0.48117,0.44058,0.4229,0.38269,0.39768,0.41505,0.42041,0.40655,0.38874,0.35617,0.35496,0.34473,0.34827,0.34771,0.33886,0.31664,0.30684,0.29713,0.29777,0.28836,0.27871,0.27065,0.26739,0.24336,0.25693,0.26675,0.25281,0.25251,0.24572,0.24178,0.23962,0.23319,0.24626,0.24597,0.27941,0.25957,0.25645,0.23174,0.22425,0.22305,0.20325,0.19548,0.184,0.22743,0.23826,0.23636,0.238,0.2414,0.1958,0.18218,0.14985,0.16854,0.16393,0.18073,0.21353,0.22556,0.22711,0.20455,0.18689,0.16622,0.14947,0.12095,0.13085,0.24188
262,0,0.75414,1.7619,2.5357,4.3417,6.5578,7.019,5.6462,3.7615,2.6261,2.2389,1.8934,1.7044,1.4228,1.2494,1.1737,1.1048,0.97776,0.89756,0.8111,0.76894,0.72944,0.71071,0.63223,0.59279,0.57741,0.57586,0.57562,0.57108,0.55376,0.54121,0.55331,0.54244,0.51998,0.51385,0.46424,0.48251,0.479,0.44167,0.42439,0.38248,0.40034,0.41419,0.42172,0.40629,0.3876,0.35822,0.35597,0.34561,0.34751,0.34754,0.34055,0.31709,0.308,0.29637,0.29867,0.28963,0.27904,0.27375,0.26888,0.24664,0.25966,0.26815,0.25598,0.25511,0.24853,0.24211,0.24114,0.23497,0.24502,0.24618,0.27869,0.25876,0.25261,0.22674,0.21966,0.21828,0.19991,0.19053,0.17869,0.22175,0.23395,0.23435,0.23919,0.24258,0.19706,0.18329,0.15268,0.17062,0.1688,0.18679,0.21817,0.23355,0.22999,0.2066,0.18524,0.16292,0.15258,0.11704,0.12425,0.23416
264,0,0.75264,1.7675,2.5376,4.35,6.5422,7.0284,5.6463,3.7532,2.6287,2.2353,1.8889,1.7025,1.4127,1.2459,1.1677,1.1029,0.97641,0.89227,0.81101,0.76702,0.73157,0.71345,0.63261,0.59383,0.57613,0.57589,0.57447,0.57205,0.55501,0.54049,0.55452,0.54047,0.51814,0.51271,0.46137,0.48109,0.47502,0.43976,0.42417,0.37988,0.39913,0.41103,0.42031,0.40286,0.3864,0.35846,0.35465,0.34427,0.34439,0.34742,0.33871,0.3159,0.30662,0.29308,0.29667,0.286,0.27718,0.27145,0.2654,0.24559,0.25691,0.26731,0.2531,0.25255,0.24781,0.23934,0.23979,0.23237,0.2431,0.24389,0.27706,0.25828,0.2497,0.22539,0.21694,0.21648,0.19941,0.1903,0.17887,0.22219,0.23367,0.2341,0.23907,0.24207,0.19554,0.18272,0.15006,0.17035,0.1703,0.18565,0.22024,0.23416,0.22786,0.20769,0.18588,0.16607,0.15324,0.11923,0.12369,0.23117
266,0,0.75579,1.7668,2.5412,4.3544,6.5304,7.0318,5.6436,3.7449,2.6345,2.229,1.887,1.6993,1.4021,1.2428,1.1608,1.1014,0.9757,0.89037,0.81091,0.76355,0.73432,0.71333,0.63367,0.59394,0.57488,0.57597,0.57208,0.57334,0.55339,0.53812,0.55276,0.53711,0.51648,0.50797,0.45894,0.47869,0.47297,0.43761,0.42221,0.37904,0.39712,0.40879,0.4179,0.39925,0.38524,0.35623,0.35176,0.34135,0.34212,0.34645,0.33633,0.31456,0.30423,0.29088,0.29502,0.28285,0.27592,0.26892,0.26236,0.24313,0.25489,0.26551,0.24874,0.24964,0.24533,0.23814,0.23812,0.23046,0.24201,0.2412,0.27842,0.2598,0.25324,0.22885,0.21979,0.22158,0.20504,0.1965,0.18487,0.22772,0.23722,0.23809,0.24027,0.24023,0.19455,0.18137,0.14728,0.16865,0.16554,0.18138,0.21498,0.22744,0.22424,0.20329,0.18375,0.16457,0.14909,0.11993,0.13134,0.24599
268,0,0.75818,1.768,2.5478,4.3602,6.5181,7.0382,5.6351,3.738,2.6403,2.2235,1.8898,1.6968,1.3974,1.2416,1.1552,1.1012,0.97446,0.89004,0.81106,0.75937,0.73565,0.71217,0.63447,0.59354,0.57381,0.57534,0.57081,0.57526,0.55405,0.53953,0.55066,0.53629,0.51674,0.50539,0.45912,0.47479,0.47276,0.43775,0.4205,0.37853,0.39488,0.40823,0.4166,0.39776,0.38503,0.35398,0.35084,0.33937,0.34223,0.34644,0.33588,0.31469,0.30449,0.29232,0.29726,0.28496,0.2779,0.27068,0.26375,0.24488,0.2579,0.26583,0.24894,0.25095,0.24677,0.24094,0.2401,0.23433,0.2434,0.2426,0.28163,0.26129,0.25592,0.22874,0.21977,0.2212,0.20512,0.19551,0.18412,0.22582,0.23617,0.24031,0.24096,0.24139,0.19737,0.18267,0.14896,0.16904,0.16641,0.18413,0.21649,0.23035,0.2256,0.20247,0.18132,0.16036,0.15103,0.116,0.12536,0.24373
270,0,0.75733,1.7719,2.5563,4.3631,6.5019,7.0486,5.6297,3.7297,2.6412,2.2136,1.8927,1.6983,1.3944,1.2434,1.152,1.1028,0.97339,0.89409,0.81332,0.75884,0.73938,0.7117,0.63541,0.59268,0.57377,0.57544,0.57102,0.5778,0.55507,0.54329,0.55044,0.53785,0.51859,0.5065,0.46166,0.47345,0.47336,0.43818,0.42041,0.37836,0.39376,0.40802,0.4157,0.3994,0.38573,0.35286,0.35194,0.33936,0.34426,0.34653,0.33684,0.31597,0.3052,0.29506,0.29943,0.28731,0.28004,0.27359,0.26641,0.24757,0.25997,0.26618,0.25028,0.25268,0.2498,0.24333,0.24293,0.2378,0.24473,0.24515,0.28289,0.26227,0.25404,0.2253,0.21594,0.21702,0.19999,0.18781,0.17624,0.21799,0.23038,0.23544,0.23781,0.24052,0.19653,0.18307,0.1489,0.17082,0.17065,0.18774,0.22045,0.23395,0.22644,0.20419,0.18226,0.16297,0.15326,0.1182,0.12163,0.23504
272,0,0.75293,1.7758,2.5635,4.3588,6.4921,7.0585,5.6237,3.7206,2.6466,2.2081,1.8948,1.7001,1.3948,1.2455,1.1486,1.1066,0.97285,0.89732,0.81414,0.75972,0.74144,0.71176,0.63645,0.59085,0.57279,0.57297,0.57106,0.57848,0.55593,0.5446,0.54982,0.54026,0.51981,0.50901,0.46569,0.47347,0.47571,0.43988,0.42181,0.37876,0.39585,0.41022,0.41856,0.40303,0.38836,0.35523,0.35416,0.34036,0.34457,0.34611,0.33727,0.31606,0.3052,0.29608,0.29852,0.28715,0.27985,0.2748,0.26685,0.24855,0.26025,0.26623,0.25104,0.25362,0.25044,0.24296,0.24336,0.23648,0.2435,0.24418,0.28103,0.26159,0.25113,0.22373,0.21468,0.21836,0.20082,0.18829,0.17642,0.21943,0.23137,0.23541,0.23631,0.23842,0.19464,0.18229,0.14605,0.17113,0.17039,0.18569,0.21886,0.22987,0.22286,0.20047,0.18183,0.16344,0.14965,0.12101,0.13071,0.25021
274,0,0.75154,1.7755,2.5656,4.3526,6.483,7.0673,5.6198,3.7212,2.6546,2.2029,1.8979,1.6996,1.3941,1.247,1.1456,1.1076,0.96924,0.89865,0.81099,0.75832,0.74023,0.71043,0.63787,0.58903,0.57228,0.56924,0.57285,0.58126,0.55995,0.54741,0.55007,0.54413,0.5212,0.51361,0.46978,0.47578,0.4773,0.4401,0.42377,0.37911,0.39948,0.41192,0.42238,0.4062,0.39047,0.35869,0.35624,0.34134,0.34399,0.34738,0.33829,0.31576,0.30545,0.29538,0.29678,0.28377,0.27895,0.27331,0.26418,0.24754,0.25943,0.26549,0.24871,0.25209,0.24815,0.24168,0.24167,0.2335,0.24095,0.24105,0.27953,0.26076,0.25095,0.22488,0.21705,0.22407,0.20575,0.19374,0.18182,0.22567,0.23629,0.24094,0.23933,0.24079,0.19822,0.18399,0.14587,0.17031,0.16664,0.18307,0.2156,0.22737,0.22155,0.1985,0.18122,0.15954,0.15005,0.116,0.12635,0.25257
276,0,0.75437,1.7742,2.5663,4.347,6.469,7.0788,5.6145,3.7141,2.664,2.2008,1.9017,1.6985,1.397,1.2463,1.1441,1.1087,0.96934,0.9011,0.80869,0.75764,0.73834,0.70997,0.63995,0.58769,0.57228,0.56606,0.57446,0.58253,0.56515,0.55075,0.55125,0.5463,0.52139,0.51727,0.47113,0.47871,0.47664,0.44053,0.42567,0.37981,0.40169,0.41139,0.42424,0.40687,0.39063,0.35977,0.3565,0.33989,0.34214,0.34757,0.33743,0.3147,0.30457,0.295,0.29428,0.27942,0.27723,0.27045,0.2608,0.24468,0.2581,0.2635,0.24598,0.24925,0.2465,0.24257,0.24219,0.23577,0.24174,0.24175,0.28038,0.26276,0.25407,0.22537,0.21812,0.22425,0.2044,0.19064,0.18025,0.22274,0.23408,0.2406,0.23936,0.24414,0.20177,0.18644,0.14922,0.17369,0.16854,0.18482,0.21797,0.23041,0.22368,0.20169,0.18187,0.16136,0.15448,0.11741,0.11989,0.2383
278,0,0.75749,1.776,2.5666,4.3426,6.4505,7.0907,5.6063,3.7106,2.6744,2.199,1.9066,1.6975,1.4037,1.2445,1.1476,1.1098,0.97206,0.90385,0.80695,0.75754,0.73552,0.70971,0.639,0.58596,0.56954,0.56173,0.57313,0.58235,0.57003,0.55305,0.55277,0.54519,0.52197,0.51962,0.47129,0.4796,0.47399,0.43966,0.42422,0.3802,0.40024,0.40965,0.42191,0.40477,0.38858,0.35668,0.35439,0.33674,0.34092,0.34708,0.33564,0.31424,0.30342,0.29422,0.29252,0.27853,0.27634,0.27022,0.26009,0.24462,0.25862,0.26139,0.24514,0.2483,0.24784,0.24412,0.24474,0.23932,0.24413,0.24431,0.28136,0.26462,0.2537,0.22442,0.21529,0.22013,0.19799,0.18295,0.17327,0.21529,0.22793,0.23327,0.23483,0.2401,0.19828,0.18493,0.14862,0.17586,0.1705,0.1872,0.21942,0.23068,0.22377,0.19933,0.18148,0.1607,0.15085,0.1216,0.12863,0.2526
280,0,0.75271,1.7813,2.5704,4.3401,6.4362,7.0979,5.605,3.7093,2.6839,2.1969,1.9123,1.6949,1.407,1.2409,1.1465,1.1066,0.97265,0.90619,0.80415,0.75718,0.7322,0.70966,0.63549,0.58615,0.56762,0.56031,0.57209,0.58189,0.57281,0.55318,0.55425,0.54308,0.5223,0.51906,0.46921,0.47806,0.46982,0.43781,0.42028,0.37917,0.39613,0.40716,0.41744,0.40212,0.38432,0.35413,0.35155,0.3343,0.34026,0.3456,0.33522,0.31406,0.30332,0.29468,0.29406,0.28089,0.27902,0.27379,0.26237,0.24899,0.26228,0.26306,0.24671,0.24951,0.24951,0.24495,0.24642,0.23822,0.24452,0.24345,0.28068,0.26382,0.25176,0.22498,0.21453,0.22161,0.19902,0.18586,0.17599,0.21992,0.23098,0.23565,0.23583,0.23847,0.198,0.18321,0.14713,0.17404,0.16891,0.18583,0.21744,0.23069,0.22239,0.1984,0.18105,0.15766,0.14855,0.11655,0.12599,0.26216
282,0,0.75119,1.7779,2.5832,4.3284,6.4187,7.1015,5.6012,3.7085,2.6877,2.1947,1.9183,1.6916,1.4083,1.2361,1.1452,1.1037,0.97207,0.90769,0.80219,0.75593,0.72777,0.70953,0.63347,0.58847,0.56602,0.55983,0.56962,0.57979,0.57324,0.55035,0.55488,0.53989,0.52248,0.51703,0.46786,0.47527,0.46743,0.437,0.41792,0.37648,0.39328,0.40582,0.41373,0.40028,0.38147,0.35332,0.35049,0.3342,0.34087,0.3456,0.33671,0.31364,0.30557,0.29638,0.29765,0.28243,0.28201,0.27661,0.26421,0.25145,0.26268,0.26415,0.24607,0.24909,0.24775,0.24364,0.24465,0.23553,0.24352,0.23973,0.27961,0.26285,0.25212,0.22646,0.21606,0.22557,0.20345,0.19168,0.1814,0.22683,0.23497,0.24118,0.23705,0.24195,0.20148,0.18422,0.14814,0.17267,0.16694,0.18317,0.21777,0.2303,0.22316,0.20171,0.18261,0.16184,0.15447,0.11526,0.11714,0.24846
284,0,0.75106,1.7704,2.5944,4.318,6.4068,7.1078,5.5873,3.7069,2.6891,2.1929,1.9206,1.6919,1.412,1.2333,1.1447,1.0987,0.97226,0.90712,0.80071,0.75407,0.72461,0.70928,0.6309,0.59157,0.56401,0.55873,0.56492,0.57812,0.57308,0.54887,0.5531,0.5359,0.52212,0.51417,0.468,0.47222,0.46767,0.43534,0.41742,0.37474,0.39222,0.40483,0.41125,0.40056,0.37944,0.35378,0.35089,0.33549,0.34103,0.34618,0.33624,0.31287,0.3059,0.29517,0.29867,0.28102,0.2829,0.2754,0.26321,0.24945,0.26143,0.26405,0.24454,0.25014,0.24632,0.24567,0.24391,0.23634,0.24253,0.23853,0.27919,0.2623,0.2526,0.22435,0.2141,0.22287,0.20111,0.18682,0.17784,0.22242,0.23186,0.23845,0.23398,0.245,0.20195,0.18612,0.15005,0.17672,0.16927,0.18556,0.2196,0.23072,0.2231,0.19881,0.18304,0.16425,0.15412,0.12222,0.12773,0.25754
286,0,0.75085,1.7629,2.604,4.3039,6.3935,7.1184,5.5767,3.7052,2.6903,2.191,1.921,1.694,1.4127,1.2282,1.1443,1.0948,0.9724,0.90455,0.80161,0.75322,0.72282,0.70784,0.63006,0.59534,0.5629,0.55933,0.56142,0.57984,0.57296,0.55159,0.55009,0.53443,0.52168,0.51444,0.47119,0.47145,0.46952,0.43573,0.42078,0.37611,0.39667,0.40588,0.41402,0.40305,0.38217,0.35782,0.35345,0.33771,0.33899,0.34577,0.33459,0.31269,0.30336,0.29272,0.29637,0.27875,0.28164,0.27233,0.26097,0.24637,0.26233,0.26249,0.24434,0.25126,0.2486,0.24974,0.24642,0.2402,0.24338,0.24112,0.27837,0.26464,0.2503,0.22254,0.20963,0.21904,0.19542,0.17969,0.17151,0.21602,0.22789,0.23156,0.23107,0.24158,0.19934,0.18413,0.14957,0.17894,0.17182,0.18988,0.221,0.23357,0.22189,0.19683,0.1829,0.15962,0.14989,0.11814,0.12864,0.27283
288,0,0.74768,1.7585,2.6089,4.2948,6.3855,7.128,5.5648,3.7036,2.6905,2.1873,1.9236,1.6957,1.4164,1.2238,1.1455,1.0925,0.97258,0.89982,0.80206,0.75148,0.72247,0.70734,0.6282,0.5966,0.56185,0.55946,0.5581,0.58071,0.57228,0.55405,0.54799,0.53476,0.52193,0.51683,0.4751,0.47258,0.4721,0.43846,0.42572,0.37874,0.4007,0.40554,0.41836,0.4043,0.38546,0.36022,0.35576,0.33929,0.33855,0.3463,0.33321,0.31273,0.30137,0.29345,0.29506,0.27801,0.28129,0.27139,0.25955,0.24535,0.26296,0.26012,0.24338,0.24925,0.24869,0.24897,0.24721,0.24019,0.24455,0.24196,0.27887,0.26821,0.25176,0.2264,0.21124,0.22319,0.1973,0.18512,0.17457,0.22147,0.2295,0.23312,0.23164,0.24095,0.20051,0.18311,0.14934,0.1778,0.17085,0.18836,0.22024,0.23355,0.2218,0.20023,0.18409,0.16085,0.1545,0.11237,0.11724,0.26309
290,0,0.74357,1.7534,2.6219,4.2871,6.3875,7.135,5.5558,3.7021,2.6943,2.1898,1.9235,1.6963,1.4188,1.2198,1.145,1.0889,0.97531,0.89874,0.80465,0.74885,0.72219,0.70539,0.62707,0.59623,0.56103,0.56028,0.55849,0.58255,0.57371,0.55934,0.54897,0.53952,0.52324,0.521,0.47729,0.47419,0.4724,0.43897,0.42818,0.37957,0.40181,0.40394,0.42007,0.40315,0.38618,0.35846,0.35593,0.33919,0.33894,0.3467,0.33336,0.31302,0.29921,0.29396,0.29383,0.27885,0.28113,0.27189,0.25868,0.24607,0.26166,0.25799,0.24076,0.24662,0.24702,0.24596,0.24651,0.23749,0.24445,0.23955,0.2791,0.26846,0.25494,0.2291,0.21494,0.22811,0.20192,0.19206,0.1794,0.22768,0.23204,0.239,0.23415,0.24668,0.20483,0.18647,0.15168,0.17873,0.16885,0.1854,0.21907,0.23029,0.22034,0.20108,0.186,0.16847,0.16189,0.12178,0.12662,0.26655
292,0,0.74168,1.7472,2.6361,4.274,6.3848,7.137,5.5416,3.7012,2.698,2.1917,1.924,1.697,1.4226,1.219,1.1456,1.0876,0.97765,0.89942,0.80958,0.7479,0.72372,0.70474,0.62717,0.59536,0.561,0.55926,0.55872,0.58484,0.57597,0.56318,0.5492,0.54367,0.52378,0.52544,0.47753,0.47447,0.47092,0.43979,0.42673,0.37855,0.40107,0.40215,0.41912,0.40195,0.38735,0.35698,0.35622,0.33855,0.34027,0.3468,0.33603,0.31413,0.30112,0.29527,0.29508,0.28097,0.28174,0.27352,0.2581,0.24701,0.26166,0.25908,0.23934,0.24722,0.24559,0.24527,0.24563,0.23592,0.24216,0.23671,0.27568,0.26494,0.25333,0.22413,0.21123,0.22193,0.1979,0.18692,0.17481,0.22181,0.22837,0.2357,0.23194,0.24728,0.20389,0.18739,0.15238,0.18249,0.17143,0.18857,0.21986,0.23055,0.21902,0.19765,0.18332,0.16361,0.15619,0.12049,0.12985,0.27901
294,0,0.7408,1.7396,2.6489,4.2625,6.3819,7.1473,5.5294,3.7049,2.696,2.1911,1.9253,1.6983,1.4279,1.2183,1.1465,1.085,0.97877,0.89862,0.81427,0.75025,0.72643,0.70456,0.6281,0.59613,0.56282,0.55752,0.55868,0.58542,0.57821,0.5652,0.54898,0.54317,0.52184,0.52645,0.47567,0.47382,0.46769,0.43853,0.42396,0.37735,0.39841,0.40018,0.4163,0.40092,0.38758,0.35552,0.35507,0.33773,0.34134,0.34651,0.33707,0.31388,0.30325,0.29665,0.29797,0.28284,0.284,0.2752,0.25923,0.24795,0.26387,0.26114,0.241,0.25033,0.24765,0.24777,0.24677,0.23688,0.24134,0.23682,0.27382,0.26564,0.25213,0.22208,0.20828,0.21925,0.19368,0.18211,0.1696,0.2171,0.22431,0.22903,0.22843,0.24163,0.20037,0.18471,0.15198,0.18387,0.1742,0.19247,0.22343,0.2338,0.22172,0.19857,0.18131,0.15754,0.15213,0.1106,0.11789,0.27383
296,0,0.74041,1.7306,2.6638,4.2509,6.3796,7.152,5.522,3.7056,2.6963,2.191,1.9273,1.6987,1.4296,1.2162,1.1451,1.0809,0.97525,0.89669,0.81648,0.75254,0.7297,0.70617,0.63009,0.59589,0.56366,0.55342,0.55634,0.58255,0.57836,0.56596,0.54808,0.5404,0.51887,0.52632,0.47381,0.47272,0.4647,0.43772,0.42105,0.37581,0.39476,0.3989,0.41237,0.40017,0.38628,0.35468,0.3528,0.33715,0.34077,0.34534,0.33568,0.31312,0.30285,0.29607,0.29798,0.28197,0.28443,0.27438,0.25924,0.24762,0.26482,0.26162,0.24211,0.2518,0.24982,0.2516,0.25082,0.24002,0.2437,0.2405,0.27693,0.27138,0.25532,0.22727,0.21303,0.22677,0.19829,0.18872,0.17375,0.22268,0.22688,0.23148,0.23003,0.24164,0.20216,0.18389,0.15114,0.18161,0.17037,0.18765,0.22088,0.23138,0.22227,0.20231,0.18572,0.16653,0.16158,0.11847,0.12277,0.27113
298,0,0.73729,1.7239,2.6739,4.2433,6.3864,7.1532,5.5182,3.7036,2.6961,2.1882,1.924,1.6981,1.4277,1.2171,1.1433,1.0814,0.97439,0.89802,0.81584,0.75409,0.73173,0.70602,0.63088,0.59337,0.56315,0.55111,0.55714,0.57944,0.57888,0.56467,0.54934,0.53811,0.51835,0.52632,0.47354,0.47139,0.46386,0.43854,0.42038,0.376,0.39422,0.39916,0.40953,0.40041,0.38602,0.35572,0.35069,0.33587,0.33725,0.34351,0.33285,0.31159,0.30128,0.29407,0.29467,0.27921,0.2833,0.27217,0.25809,0.24572,0.26409,0.25929,0.24059,0.24974,0.24814,0.24957,0.25046,0.23865,0.24335,0.24047,0.27804,0.27261,0.25516,0.22824,0.21424,0.22957,0.20069,0.1939,0.17817,0.22829,0.22946,0.2365,0.23251,0.24636,0.20535,0.18603,0.15198,0.18135,0.16815,0.18434,0.21841,0.227,0.21761,0.19845,0.18173,0.16546,0.15847,0.12198,0.12907,0.27937
300,0,0.73446,1.7169,2.693,4.2277,6.3874,7.1525,5.5145,3.7025,2.6951,2.1808,1.9207,1.6974,1.4251,1.2166,1.1395,1.0806,0.97357,0.89828,0.81616,0.75605,0.73322,0.70803,0.63125,0.59329,0.56272,0.54875,0.55733,0.57852,0.58159,0.56472,0.55178,0.53692,0.52083,0.52623,0.47594,0.47138,0.46443,0.44052,0.42417,0.37819,0.39653,0.40122,0.40931,0.40158,0.38709,0.35619,0.34937,0.33615,0.33752,0.34401,0.33238,0.31203,0.30238,0.29481,0.29437,0.27938,0.28263,0.2716,0.25746,0.24537,0.26297,0.25752,0.23853,0.24773,0.24577,0.24692,0.24708,0.23407,0.23894,0.23581,0.27441,0.26729,0.24993,0.22271,0.20889,0.22315,0.19518,0.18865,0.17342,0.22308,0.22489,0.23298,0.23028,0.24555,0.20595,0.18785,0.15487,0.18627,0.17431,0.19146,0.22421,0.23147,0.21814,0.19881,0.1774,0.15756,0.15112,0.11304,0.12001,0.27471
302,0,0.73396,1.7046,2.7128,4.208,6.3955,7.1557,5.5132,3.6961,2.6929,2.1747,1.9166,1.6969,1.4239,1.2165,1.1366,1.0789,0.97165,0.89758,0.81418,0.7565,0.73373,0.70872,0.631,0.59152,0.55933,0.54568,0.55667,0.57877,0.5858,0.56776,0.55445,0.53637,0.52327,0.52729,0.47842,0.47253,0.46679,0.44264,0.42731,0.3805,0.39938,0.40339,0.41081,0.40384,0.38892,0.35781,0.35044,0.33847,0.33906,0.34638,0.33379,0.3135,0.30502,0.29631,0.29536,0.28051,0.28284,0.27104,0.25634,0.24518,0.26301,0.257,0.23819,0.24857,0.24585,0.24817,0.24616,0.23332,0.23676,0.23399,0.27246,0.26369,0.247,0.2191,0.20511,0.21821,0.19023,0.18323,0.16829,0.21707,0.2198,0.22725,0.22568,0.23955,0.20216,0.18415,0.1531,0.18515,0.17388,0.19186,0.22612,0.2335,0.22171,0.20441,0.18144,0.1631,0.1562,0.11582,0.12138,0.2747
304,0,0.72895,1.6924,2.7275,4.1923,6.3983,7.1595,5.5155,3.6903,2.696,2.1699,1.9133,1.6961,1.4186,1.2146,1.1321,1.0763,0.96659,0.89482,0.81116,0.75595,0.73248,0.70843,0.62949,0.59056,0.55851,0.54526,0.55605,0.579,0.58806,0.56955,0.55619,0.53602,0.52433,0.52931,0.48062,0.4733,0.4666,0.44299,0.42856,0.38153,0.39989,0.40456,0.41102,0.40522,0.3905,0.35998,0.35182,0.34002,0.33863,0.34738,0.33371,0.31372,0.30526,0.2969,0.29506,0.28187,0.28328,0.2708,0.25627,0.24514,0.26389,0.25802,0.24062,0.25071,0.2489,0.25231,0.24958,0.23863,0.24137,0.23978,0.27835,0.2708,0.25429,0.22693,0.21285,0.22549,0.19742,0.19089,0.17455,0.22296,0.22434,0.23109,0.22772,0.23936,0.20288,0.18159,0.15029,0.17973,0.16736,0.1842,0.21934,0.22685,0.21658,0.20044,0.18034,0.1668,0.15907,0.12177,0.12791,0.28132
306,0,0.72178,1.6856,2.7392,4.1829,6.4045,7.1623,5.5179,3.689,2.6986,2.1663,1.9092,1.698,1.4149,1.2139,1.1279,1.0749,0.96307,0.89251,0.80727,0.75346,0.72941,0.70812,0.62873,0.59049,0.55793,0.54573,0.55695,0.57905,0.58828,0.56974,0.55514,0.5356,0.52439,0.52966,0.48118,0.47252,0.46547,0.44191,0.42808,0.38018,0.39858,0.40396,0.41041,0.4035,0.39054,0.35918,0.35062,0.33917,0.33807,0.34654,0.33238,0.31332,0.30433,0.29793,0.29596,0.28472,0.28379,0.27248,0.25732,0.24543,0.26443,0.25879,0.2413,0.2504,0.2492,0.25285,0.25004,0.23937,0.2414,0.24104,0.27986,0.27418,0.25688,0.23076,0.21692,0.2294,0.20179,0.19661,0.17985,0.22864,0.22957,0.23677,0.23224,0.24347,0.20765,0.18467,0.15466,0.18355,0.17113,0.18744,0.22261,0.22805,0.21593,0.19762,0.17492,0.1623,0.15409,0.11612,0.12051,0.27892
308,0,0.71555,1.6753,2.7507,4.1763,6.4134,7.1616,5.5163,3.6825,2.7016,2.1606,1.9069,1.6999,1.4124,1.2115,1.1257,1.0746,0.95688,0.88541,0.80023,0.74894,0.72532,0.70545,0.62623,0.58842,0.55817,0.54645,0.55749,0.57883,0.58904,0.5715,0.55705,0.5382,0.52607,0.52995,0.48048,0.47129,0.4636,0.43966,0.42778,0.3783,0.39697,0.40109,0.40907,0.40057,0.38907,0.35791,0.35,0.33868,0.33793,0.34641,0.33233,0.3146,0.30433,0.29897,0.29557,0.28551,0.28264,0.27287,0.25618,0.24488,0.26335,0.2573,0.23971,0.24768,0.24586,0.24843,0.24615,0.23436,0.23502,0.23386,0.2724,0.26659,0.24817,0.22269,0.20892,0.22097,0.19309,0.18867,0.17273,0.22183,0.22334,0.23126,0.22727,0.24013,0.20551,0.18402,0.15636,0.18736,0.17611,0.19422,0.22984,0.23443,0.22136,0.20214,0.1752,0.16451,0.15705,0.11681,0.11998,0.2792
310,0,0.70724,1.6656,2.7623,4.1756,6.4196,7.1617,5.5109,3.6782,2.703,2.156,1.9043,1.7034,1.4133,1.2167,1.1275,1.077,0.95613,0.88234,0.7948,0.74372,0.72213,0.70288,0.62426,0.58619,0.55833,0.54554,0.55879,0.57928,0.5913,0.57388,0.55895,0.53953,0.5277,0.5308,0.48093,0.47202,0.46503,0.44058,0.42909,0.37699,0.39704,0.39876,0.40733,0.3989,0.38779,0.35544,0.34845,0.33643,0.33497,0.34417,0.32987,0.3131,0.30227,0.29764,0.29405,0.28468,0.28069,0.27238,0.25502,0.24379,0.26172,0.25657,0.2403,0.24787,0.24509,0.24807,0.24676,0.23378,0.23304,0.23132,0.26931,0.26312,0.24429,0.21901,0.2051,0.21624,0.18752,0.18304,0.16795,0.21664,0.218,0.22517,0.22112,0.2341,0.20051,0.17849,0.15182,0.18284,0.17148,0.19052,0.22694,0.2317,0.21966,0.20231,0.17366,0.16731,0.16081,0.12262,0.1263,0.28929
312,0,0.69955,1.6562,2.7663,4.1682,6.4225,7.1628,5.5046,3.6776,2.7104,2.1581,1.9087,1.708,1.4115,1.2194,1.1287,1.0798,0.95302,0.87902,0.79126,0.74051,0.71964,0.69999,0.62211,0.58341,0.55953,0.54469,0.55868,0.58029,0.59356,0.57647,0.5595,0.54121,0.52902,0.53273,0.48215,0.47421,0.46683,0.44282,0.43137,0.37812,0.39797,0.39887,0.40482,0.39822,0.38569,0.35326,0.34421,0.33326,0.33087,0.34189,0.32578,0.30997,0.29879,0.29422,0.29213,0.2836,0.28005,0.27154,0.25513,0.24436,0.26249,0.25831,0.24384,0.25218,0.24821,0.25217,0.25258,0.24004,0.23781,0.23644,0.27508,0.26934,0.25159,0.22645,0.21309,0.22313,0.19414,0.18886,0.17492,0.2232,0.22415,0.22975,0.2258,0.23736,0.20417,0.18024,0.15418,0.18327,0.17083,0.19001,0.22564,0.22931,0.21569,0.19799,0.16789,0.16296,0.15679,0.11832,0.12023,0.28347
314,0,0.69156,1.6491,2.7677,4.1606,6.4163,7.1745,5.5015,3.677,2.7171,2.1617,1.9149,1.7123,1.4144,1.2222,1.1281,1.0834,0.95275,0.87718,0.78866,0.73743,0.71667,0.69692,0.62161,0.58013,0.55703,0.54265,0.55783,0.58003,0.59501,0.57925,0.56116,0.54414,0.53234,0.535,0.4836,0.47607,0.46777,0.44559,0.43397,0.38063,0.39907,0.40175,0.40551,0.39923,0.38626,0.35447,0.34384,0.33279,0.33062,0.34309,0.32558,0.30951,0.29917,0.29498,0.29363,0.2845,0.28051,0.27076,0.25491,0.24471,0.2637,0.25869,0.2454,0.25381,0.24936,0.25343,0.25558,0.24392,0.24034,0.23953,0.27796,0.27252,0.25429,0.23051,0.21706,0.22731,0.19736,0.19213,0.17891,0.22717,0.22683,0.23198,0.22862,0.24091,0.20773,0.18418,0.15955,0.19018,0.17725,0.19814,0.23375,0.23489,0.21952,0.20266,0.16972,0.16452,0.15807,0.11756,0.11886,0.2828
316,0,0.68417,1.6424,2.7648,4.1584,6.4158,7.1893,5.4919,3.6788,2.7209,2.1658,1.9193,1.7168,1.4209,1.2273,1.1308,1.0869,0.95469,0.8767,0.78711,0.73587,0.71577,0.69497,0.62052,0.57909,0.5564,0.54107,0.55704,0.57931,0.5961,0.57711,0.5578,0.54261,0.53342,0.5351,0.48395,0.47765,0.46943,0.4487,0.43728,0.38349,0.40134,0.40471,0.40823,0.40227,0.39074,0.35873,0.34747,0.3362,0.33339,0.34595,0.32904,0.31178,0.30086,0.29677,0.29558,0.28562,0.28073,0.27106,0.25491,0.24394,0.2621,0.25602,0.2427,0.25076,0.24492,0.2491,0.2526,0.24052,0.23482,0.23457,0.27205,0.26694,0.24729,0.22479,0.21028,0.22074,0.18944,0.18371,0.17082,0.21893,0.21713,0.22195,0.21914,0.23243,0.19912,0.17621,0.15366,0.18574,0.1737,0.19582,0.23278,0.2342,0.21945,0.20386,0.17073,0.16727,0.16331,0.123,0.12519,0.29325
318,0,0.67436,1.6348,2.763,4.15,6.4153,7.2018,5.4823,3.681,2.7278,2.1657,1.9194,1.7178,1.4225,1.2301,1.131,1.0889,0.95747,0.87841,0.78812,0.73509,0.71544,0.69377,0.61953,0.57821,0.55574,0.53897,0.55435,0.57818,0.5961,0.57486,0.55398,0.53915,0.53227,0.53374,0.48236,0.47567,0.46899,0.4495,0.43896,0.38475,0.40385,0.40649,0.41034,0.40475,0.39486,0.36238,0.35064,0.33875,0.33597,0.34889,0.33188,0.31355,0.30191,0.29836,0.29664,0.28594,0.28047,0.27113,0.2547,0.24341,0.26119,0.25419,0.24098,0.24874,0.24157,0.24561,0.25077,0.23895,0.23085,0.2316,0.26868,0.2647,0.24507,0.22313,0.20798,0.21834,0.18715,0.18109,0.16845,0.21693,0.21389,0.21865,0.21626,0.22924,0.19591,0.17233,0.15157,0.18311,0.17054,0.19109,0.22874,0.22982,0.2146,0.19846,0.16501,0.16365,0.16097,0.1205,0.12227,0.29239
320,0,0.66576,1.6276,2.7566,4.149,6.414,7.2139,5.4741,3.6703,2.7321,2.1635,1.9246,1.7219,1.425,1.2337,1.132,1.0924,0.96074,0.88087,0.78958,0.73604,0.71776,0.69358,0.61929,0.57828,0.55606,0.538,0.55253,0.5766,0.59537,0.57393,0.55013,0.5351,0.52886,0.53061,0.47928,0.47083,0.46628,0.44717,0.43705,0.38233,0.40326,0.40504,0.40888,0.40355,0.39422,0.36202,0.35012,0.3381,0.33581,0.34907,0.33221,0.31394,0.30243,0.29953,0.29647,0.28548,0.2802,0.27155,0.25575,0.24422,0.26223,0.25505,0.24352,0.25078,0.24397,0.24812,0.2556,0.24384,0.2344,0.23595,0.27284,0.27031,0.25112,0.23067,0.21493,0.22591,0.19485,0.18898,0.17634,0.22625,0.22267,0.22828,0.22601,0.23919,0.20498,0.18124,0.16079,0.19262,0.17837,0.19665,0.23288,0.23429,0.21626,0.19814,0.16397,0.16287,0.15953,0.1184,0.11964,0.29186
322,0,0.66081,1.6197,2.7463,4.1505,6.4129,7.2168,5.4681,3.6661,2.735,2.1618,1.9259,1.7244,1.426,1.2373,1.1336,1.098,0.96478,0.8836,0.79279,0.73865,0.72177,0.69581,0.62087,0.57967,0.55783,0.53991,0.55461,0.57683,0.5957,0.57301,0.54637,0.53184,0.52577,0.52765,0.47476,0.46663,0.46246,0.44462,0.43414,0.37914,0.39956,0.40091,0.40379,0.39915,0.39178,0.3599,0.34761,0.33577,0.33371,0.3468,0.33205,0.31364,0.3025,0.30028,0.29709,0.28516,0.27979,0.27208,0.25796,0.24659,0.2637,0.25612,0.24633,0.25294,0.24624,0.24935,0.25919,0.24683,0.23621,0.23743,0.27439,0.27308,0.2527,0.23289,0.21524,0.22727,0.19487,0.18961,0.17648,0.22688,0.22256,0.22792,0.22594,0.23908,0.20426,0.18128,0.16179,0.19578,0.17988,0.19686,0.23256,0.23603,0.21682,0.19943,0.16433,0.16641,0.16245,0.12349,0.12603,0.30376
324,0,0.6588,1.6125,2.7374,4.147,6.407,7.2226,5.4567,3.6612,2.736,2.1588,1.9294,1.7224,1.4247,1.2376,1.134,1.1019,0.96799,0.88252,0.7943,0.73954,0.72596,0.69801,0.62371,0.58125,0.55788,0.54161,0.55673,0.57858,0.59865,0.57483,0.54594,0.53106,0.5242,0.52641,0.4711,0.46444,0.45952,0.4435,0.43015,0.37709,0.39606,0.39856,0.40031,0.39723,0.38964,0.35939,0.34587,0.33465,0.33159,0.34553,0.33066,0.31339,0.30165,0.29994,0.29661,0.28534,0.27774,0.27129,0.2583,0.24748,0.26252,0.25476,0.2449,0.25049,0.24362,0.24502,0.2561,0.2426,0.23105,0.23171,0.26937,0.26696,0.24631,0.22538,0.20717,0.21772,0.185,0.17897,0.16657,0.21556,0.21141,0.21635,0.21603,0.22806,0.19434,0.17196,0.1547,0.18964,0.17314,0.18994,0.22708,0.23149,0.21351,0.19625,0.16197,0.16405,0.15966,0.12226,0.12357,0.30418
325,0,0.6576,1.6091,2.7308,4.146,6.4047,7.2264,5.4505,3.6573,2.7382,2.1549,1.9305,1.7196,1.4244,1.2374,1.134,1.1031,0.96921,0.88237,0.79491,0.73967,0.72702,0.69844,0.62428,0.58203,0.55801,0.54211,0.55698,0.57975,0.60003,0.57607,0.54621,0.53172,0.52444,0.52673,0.47076,0.46486,0.45946,0.4439,0.42911,0.3773,0.39595,0.39916,0.39977,0.39785,0.38978,0.35991,0.34548,0.33409,0.3302,0.3454,0.33011,0.31312,0.30109,0.2997,0.29654,0.28539,0.27663,0.27006,0.25781,0.24712,0.26172,0.2532,0.24386,0.24912,0.24236,0.24286,0.25525,0.24089,0.22929,0.22962,0.26807,0.26449,0.24508,0.22348,0.20574,0.21502,0.18283,0.17643,0.16451,0.21335,0.20893,0.21409,0.21421,0.22636,0.19335,0.17121,0.15469,0.18995,0.17315,0.19029,0.22704,0.23205,0.21416,0.19679,0.16241,0.16312,0.15838,0.11984,0.11924,0.2992


==> Data/Figure_7c.csv <==
0,0,0.01,0.02,0.03,0.04,0.05,0.06,0.07,0.08,0.09,0.1,0.11,0.12,0.13,0.14,0.15,0.16,0.17,0.18,0.19,0.2,0.21,0.22,0.23,0.24,0.25,0.26,0.27,0.28,0.29,0.3,0.31,0.32,0.33,0.34,0.35,0.36,0.37,0.38,0.39,0.4,0.41,0.42,0.43,0.44,0.45,0.46,0.47,0.48,0.49,0.5,0.51,0.52,0.53,0.54,0.55,0.56,0.57,0.58,0.59,0.6,0.61,0.62,0.63,0.64,0.65,0.66,0.67,0.68,0.69,0.7,0.71,0.72,0.73,0.74,0.75,0.76,0.77,0.78,0.79,0.8,0.81,0.82,0.83,0.84,0.85,0.86,0.87,0.88,0.89,0.9,0.91,0.92,0.93,0.94,0.95,0.96,0.97,0.98,0.99,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,-0.00093658,-0.0013686,-0.0020543,-0.0028383,-0.0035795,-0.0045007,-0.0055465,-0.0065815,-0.0076232,-0.0087069,-0.0098153,-0.010951,-0.012147,-0.013405,-0.014702,-0.016017,-0.017345,-0.018711,-0.020142,-0.02164,-0.023184,-0.024759,-0.026356,-0.027973,-0.029612,-0.031278,-0.032972,-0.034693,-0.036443,-0.038221,-0.040024,-0.041847,-0.043684,-0.045533,-0.047399,-0.049296,-0.051233,-0.053208,-0.05521,-0.057226,-0.059252,-0.06129,-0.063345,-0.065421,-0.067525,-0.069654,-0.071804,-0.073971,-0.07616,-0.078377,-0.080626,-0.082899,-0.085185,-0.08747,-0.089752,-0.092039,-0.094343,-0.096674,-0.099029,-0.10139,-0.10375,-0.1061,-0.10843,-0.11077,-0.11315,-0.11556,-0.11801,-0.1205,-0.12299,-0.12549,-0.12799,-0.13049,-0.13299,-0.1355,-0.138,-0.14051,-0.14304,-0.1456,-0.14818,-0.15079,-0.15339,-0.156,-0.15861,-0.16124,-0.16385,-0.16644,-0.16899,-0.17151,-0.17403,-0.17656,-0.17914,-0.18184,-0.18465,-0.18741,-0.19002,-0.19269,-0.19546,-0.19811,-0.20074,-0.20268
2,-0,-0.0031889,-0.0053013,-0.0079295,-0.010906,-0.014046,-0.01757,-0.02137,-0.02529,-0.029357,-0.033619,-0.038043,-0.042618,-0.047369,-0.05229,-0.057349,-0.062524,-0.067817,-0.073252,-0.078853,-0.084615,-0.090501,-0.096481,-0.10255,-0.10871,-0.11497,-0.12132,-0.12777,-0.1343,-0.14091,-0.1476,-0.15436,-0.16119,-0.16808,-0.17503,-0.18204,-0.18912,-0.19627,-0.20348,-0.21072,-0.218,-0.22532,-0.23266,-0.24005,-0.24745,-0.25488,-0.26231,-0.26976,-0.27721,-0.28469,-0.29221,-0.29976,-0.30734,-0.31494,-0.32252,-0.3301,-0.33767,-0.34523,-0.35277,-0.3603,-0.36781,-0.37528,-0.38272,-0.39012,-0.3975,-0.40488,-0.41225,-0.41961,-0.42694,-0.4342,-0.44139,-0.44848,-0.45551,-0.46249,-0.46944,-0.47635,-0.4832,-0.48999,-0.49671,-0.50339,-0.51007,-0.51675,-0.5234,-0.52999,-0.53646,-0.5428,-0.54899,-0.55507,-0.56105,-0.56696,-0.57277,-0.57849,-0.58422,-0.58995,-0.59549,-0.60086,-0.60622,-0.61151,-0.6168,-0.62213,-0.62666
3,-0,-0.0062848,-0.011308,-0.017262,-0.023826,-0.030786,-0.038375,-0.046497,-0.055005,-0.063928,-0.073285,-0.083032,-0.093117,-0.10355,-0.11432,-0.12537,-0.13667,-0.14822,-0.16004,-0.17214,-0.18449,-0.19702,-0.2097,-0.2225,-0.23544,-0.24852,-0.26172,-0.27505,-0.2885,-0.30203,-0.31565,-0.32934,-0.3431,-0.35691,-0.37075,-0.38463,-0.39853,-0.41242,-0.42629,-0.44011,-0.45386,-0.46755,-0.48118,-0.49472,-0.50817,-0.5215,-0.5347,-0.54776,-0.56069,-0.57349,-0.58616,-0.59871,-0.61112,-0.62338,-0.63545,-0.64735,-0.65905,-0.67055,-0.68181,-0.69285,-0.70365,-0.71422,-0.72454,-0.7346,-0.74441,-0.75397,-0.76327,-0.77228,-0.781,-0.78939,-0.79742,-0.8051,-0.81244,-0.8195,-0.82629,-0.83279,-0.83897,-0.84479,-0.85027,-0.85544,-0.86037,-0.86506,-0.86949,-0.87357,-0.87725,-0.8805,-0.88336,-0.88585,-0.888,-0.88983,-0.89128,-0.89232,-0.89298,-0.89327,-0.89322,-0.89293,-0.89241,-0.89143,-0.8903,-0.88904,-0.88731
4,-0,-0.010219,-0.018911,-0.02919,-0.040575,-0.052686,-0.065822,-0.079845,-0.094571,-0.11002,-0.12619,-0.143,-0.16034,-0.17822,-0.19662,-0.21546,-0.23468,-0.25423,-0.27412,-0.29435,-0.31488,-0.33559,-0.35641,-0.37731,-0.39829,-0.41934,-0.44044,-0.46156,-0.48266,-0.50372,-0.52471,-0.54561,-0.56638,-0.587,-0.60743,-0.62767,-0.64767,-0.66739,-0.68678,-0.70581,-0.72445,-0.7427,-0.76054,-0.77794,-0.79488,-0.81131,-0.82721,-0.84258,-0.85741,-0.87169,-0.88544,-0.89863,-0.91126,-0.92331,-0.93475,-0.94558,-0.95578,-0.96532,-0.97418,-0.98236,-0.98987,-0.99671,-1.0029,-1.0083,-1.0131,-1.0171,-1.0204,-1.0229,-1.0247,-1.0257,-1.026,-1.0256,-1.0244,-1.0225,-1.02,-1.0169,-1.0132,-1.0087,-1.0034,-0.99757,-0.99117,-0.98428,-0.97683,-0.96875,-0.95998,-0.95061,-0.9407,-0.93024,-0.91925,-0.90775,-0.89575,-0.88321,-0.87003,-0.8563,-0.84221,-0.82791,-0.81331,-0.79832,-0.7831,-0.7676,-0.75265
5,-0,-0.014935,-0.027696,-0.043095,-0.060656,-0.07907,-0.099033,-0.12032,-0.14268,-0.16617,-0.19075,-0.21617,-0.24225,-0.26896,-0.29629,-0.32418,-0.35255,-0.38128,-0.41028,-0.43953,-0.46898,-0.49848,-0.52786,-0.55704,-0.58598,-0.61474,-0.64333,-0.67167,-0.69966,-0.72717,-0.75415,-0.78056,-0.80636,-0.8315,-0.85592,-0.87956,-0.90242,-0.92445,-0.94561,-0.96583,-0.98503,-1.0032,-1.0203,-1.0362,-1.051,-1.0647,-1.0771,-1.0884,-1.0984,-1.1072,-1.115,-1.1215,-1.1269,-1.131,-1.1339,-1.1355,-1.136,-1.1352,-1.1331,-1.1298,-1.1252,-1.1196,-1.1129,-1.1051,-1.0963,-1.0862,-1.0749,-1.0624,-1.049,-1.0346,-1.0193,-1.003,-0.98567,-0.9676,-0.94896,-0.92985,-0.9101,-0.8895,-0.86797,-0.84571,-0.82307,-0.80028,-0.77726,-0.75376,-0.72977,-0.70554,-0.68126,-0.6568,-0.63205,-0.60714,-0.58242,-0.55792,-0.53326,-0.5085,-0.48411,-0.46009,-0.43606,-0.41256,-0.38979,-0.36674,-0.34571
6,-0,-0.019817,-0.037559,-0.059015,-0.083538,-0.10953,-0.13748,-0.16723,-0.19854,-0.2314,-0.26558,-0.30074,-0.33665,-0.37324,-0.41046,-0.44819,-0.4863,-0.52464,-0.56304,-0.60137,-0.63948,-0.67722,-0.71438,-0.75083,-0.78653,-0.82145,-0.85555,-0.88877,-0.92097,-0.95199,-0.98167,-1.0099,-1.0367,-1.062,-1.0858,-1.1079,-1.1284,-1.1472,-1.1641,-1.1792,-1.1924,-1.2038,-1.2131,-1.2205,-1.2258,-1.2291,-1.2304,-1.2298,-1.2273,-1.2229,-1.2167,-1.2087,-1.1988,-1.1871,-1.1738,-1.1588,-1.1422,-1.124,-1.1041,-1.0828,-1.0601,-1.0362,-1.0112,-0.98525,-0.95823,-0.9301,-0.90089,-0.87075,-0.83992,-0.80858,-0.77683,-0.74465,-0.71211,-0.6794,-0.64673,-0.61423,-0.58185,-0.54952,-0.51722,-0.48508,-0.4534,-0.42241,-0.39214,-0.36247,-0.33353,-0.30557,-0.27869,-0.2527,-0.22753,-0.20344,-0.18086,-0.15968,-0.13951,-0.12063,-0.10349,-0.087445,-0.072401,-0.059481,-0.047683,-0.037072,-0.028054
7,-0,-0.02489,-0.048406,-0.076874,-0.10919,-0.14377,-0.18089,-0.2203,-0.26172,-0.30492,-0.34952,-0.39518,-0.44165,-0.48871,-0.53619,-0.58396,-0.63179,-0.67941,-0.72653,-0.77294,-0.81845,-0.86285,-0.90589,-0.94736,-0.98716,-1.0252,-1.0614,-1.0958,-1.128,-1.1579,-1.1854,-1.2102,-1.2325,-1.2521,-1.2691,-1.2834,-1.2949,-1.3036,-1.3093,-1.3122,-1.3122,-1.3094,-1.3039,-1.2954,-1.2841,-1.2701,-1.2535,-1.2345,-1.2132,-1.1896,-1.1638,-1.136,-1.1061,-1.0745,-1.0412,-1.0066,-0.97051,-0.93314,-0.89459,-0.85508,-0.81486,-0.7742,-0.73326,-0.69215,-0.65093,-0.60966,-0.56845,-0.52754,-0.4872,-0.44771,-0.40922,-0.37178,-0.3355,-0.30047,-0.26685,-0.23475,-0.20427,-0.17553,-0.1486,-0.12349,-0.10026,-0.078982,-0.059741,-0.042594,-0.027703,-0.015136,-0.0048375,0.0033145,0.0093154,0.013057,0.014429,0.013597,0.010759,0.0057266,-0.0016251,-0.010555,-0.021055,-0.033881,-0.047655,-0.063344,-0.078953
8,-0,-0.030468,-0.06048,-0.096675,-0.13766,-0.18174,-0.229,-0.27903,-0.33139,-0.3857,-0.44143,-0.49817,-0.55553,-0.61315,-0.67072,-0.72798,-0.78465,-0.84035,-0.89465,-0.94723,-0.99785,-1.0463,-1.0921,-1.1352,-1.1752,-1.2122,-1.246,-1.2764,-1.3034,-1.3267,-1.346,-1.3614,-1.3729,-1.3805,-1.3843,-1.3841,-1.38,-1.3719,-1.3599,-1.3441,-1.3248,-1.3021,-1.2761,-1.2468,-1.2144,-1.1791,-1.1413,-1.1012,-1.059,-1.015,-0.96917,-0.92184,-0.87326,-0.82381,-0.77383,-0.72356,-0.67319,-0.62289,-0.57288,-0.52346,-0.47496,-0.42769,-0.38186,-0.33762,-0.29513,-0.25455,-0.21609,-0.17995,-0.14638,-0.11556,-0.087634,-0.062636,-0.040587,-0.021479,-0.005289,0.0079741,0.018197,0.025165,0.028787,0.029224,0.026786,0.021716,0.014028,0.0035747,-0.0097125,-0.025601,-0.043743,-0.06402,-0.086472,-0.11094,-0.13695,-0.16423,-0.19286,-0.22284,-0.25364,-0.28485,-0.31678,-0.34895,-0.3806,-0.41261,-0.44221
9,-0,-0.036504,-0.073704,-0.11838,-0.16891,-0.22341,-0.28166,-0.34306,-0.40701,-0.47297,-0.5402,-0.60813,-0.67624,-0.74398,-0.81086,-0.87648,-0.94045,-1.0023,-1.0615,-1.1175,-1.1701,-1.2189,-1.2637,-1.304,-1.3397,-1.3705,-1.3965,-1.4175,-1.4334,-1.4441,-1.4494,-1.4493,-1.444,-1.4335,-1.4182,-1.398,-1.373,-1.3434,-1.3092,-1.2711,-1.2292,-1.1841,-1.1359,-1.0849,-1.0313,-0.97573,-0.91854,-0.86022,-0.80111,-0.74152,-0.68175,-0.62215,-0.56316,-0.50528,-0.44893,-0.39444,-0.3421,-0.29215,-0.24488,-0.20055,-0.15946,-0.12184,-0.087842,-0.057596,-0.031245,-0.0089645,0.0091001,0.022893,0.032431,0.037746,0.038873,0.035897,0.028978,0.018371,0.0043555,-0.012856,-0.033234,-0.056835,-0.083595,-0.11314,-0.14484,-0.17818,-0.21293,-0.24912,-0.28655,-0.32474,-0.36315,-0.40164,-0.44014,-0.47826,-0.51523,-0.55073,-0.58499,-0.61778,-0.64829,-0.67671,-0.70342,-0.72702,-0.74801,-0.76653,-0.78135
10,-0,-0.043018,-0.088091,-0.14202,-0.20289,-0.26858,-0.33857,-0.412,-0.48807,-0.56597,-0.64477,-0.72366,-0.80197,-0.87893,-0.95384,-1.0261,-1.0953,-1.1607,-1.2218,-1.2779,-1.3286,-1.3736,-1.4127,-1.4454,-1.4715,-1.4909,-1.5036,-1.5095,-1.5088,-1.5013,-1.4872,-1.4664,-1.4395,-1.4067,-1.3684,-1.3249,-1.2764,-1.2234,-1.1662,-1.1056,-1.0422,-0.97658,-0.90922,-0.84056,-0.77117,-0.70169,-0.63275,-0.56492,-0.49868,-0.43444,-0.37262,-0.31367,-0.25809,-0.20635,-0.15886,-0.11592,-0.077768,-0.044641,-0.016714,0.0059004,0.023148,0.035025,0.041597,0.042928,0.039041,0.029952,0.015766,-0.003226,-0.026625,-0.054039,-0.08514,-0.11961,-0.15703,-0.19686,-0.23855,-0.28165,-0.32587,-0.37094,-0.41654,-0.46215,-0.50708,-0.55077,-0.59285,-0.63309,-0.67111,-0.70642,-0.73867,-0.76775,-0.7935,-0.81557,-0.83348,-0.84718,-0.8569,-0.86246,-0.86346,-0.86055,-0.85401,-0.8428,-0.82835,-0.81004,-0.78947
11,-0,-0.050076,-0.10352,-0.16743,-0.23947,-0.31715,-0.39957,-0.48556,-0.57408,-0.66405,-0.7542,-0.84353,-0.9311,-1.0159,-1.0971,-1.1738,-1.2455,-1.3114,-1.3708,-1.423,-1.4675,-1.5042,-1.5326,-1.5525,-1.5639,-1.5666,-1.5608,-1.5467,-1.5245,-1.4945,-1.4569,-1.4121,-1.3608,-1.3037,-1.2413,-1.1743,-1.1032,-1.0288,-0.95172,-0.87297,-0.79348,-0.71407,-0.63541,-0.55819,-0.48314,-0.41103,-0.34256,-0.27833,-0.21884,-0.16451,-0.11573,-0.07291,-0.036423,-0.0065505,0.016558,0.032836,0.042253,0.044818,0.040635,0.029949,0.013102,-0.0094991,-0.037407,-0.070223,-0.10758,-0.14911,-0.19429,-0.24242,-0.29271,-0.34443,-0.39696,-0.44977,-0.50222,-0.55364,-0.60337,-0.65086,-0.69568,-0.73732,-0.77531,-0.80925,-0.8388,-0.86372,-0.88375,-0.89863,-0.90806,-0.91201,-0.91067,-0.90415,-0.89242,-0.87559,-0.85401,-0.82813,-0.79818,-0.76437,-0.72719,-0.68738,-0.6451,-0.60077,-0.55572,-0.50925,-0.46479
12,-0,-0.057484,-0.11996,-0.1946,-0.27852,-0.36889,-0.46431,-0.56326,-0.66439,-0.76623,-0.86722,-0.96607,-1.0616,-1.1525,-1.2376,-1.3161,-1.3871,-1.4499,-1.5036,-1.5475,-1.5812,-1.6046,-1.6175,-1.6198,-1.6116,-1.593,-1.5643,-1.5262,-1.4792,-1.424,-1.3611,-1.2914,-1.2158,-1.1353,-1.0511,-0.96407,-0.87512,-0.78523,-0.69547,-0.60706,-0.52112,-0.43864,-0.36044,-0.28734,-0.22011,-0.15945,-0.10595,-0.060064,-0.022107,0.0076892,0.029165,0.042205,0.04678,0.043053,0.031334,0.011999,-0.014544,-0.047845,-0.087334,-0.13227,-0.18181,-0.23508,-0.2912,-0.34942,-0.40898,-0.46913,-0.52901,-0.58766,-0.64412,-0.69753,-0.74721,-0.79259,-0.83313,-0.86829,-0.89771,-0.92109,-0.93816,-0.94855,-0.95206,-0.94876,-0.93901,-0.9232,-0.90153,-0.87404,-0.84096,-0.80297,-0.76093,-0.71536,-0.6666,-0.61536,-0.56278,-0.50964,-0.45618,-0.40308,-0.35158,-0.30205,-0.25454,-0.21057,-0.1703,-0.13388,-0.10323
13,-0,-0.065253,-0.13734,-0.22335,-0.31981,-0.42341,-0.53223,-0.64432,-0.75794,-0.87121,-0.98216,-1.0892,-1.1909,-1.2856,-1.372,-1.449,-1.5157,-1.5713,-1.615,-1.6461,-1.6644,-1.6699,-1.6626,-1.6428,-1.611,-1.5675,-1.5131,-1.4489,-1.3758,-1.295,-1.2076,-1.1149,-1.0182,-0.91903,-0.81876,-0.71875,-0.62025,-0.5245,-0.4328,-0.34647,-0.26669,-0.19441,-0.13044,-0.075502,-0.030183,0.0051284,0.030222,0.045053,0.049725,0.04445,0.029547,0.0054343,-0.027321,-0.067922,-0.11544,-0.16893,-0.22742,-0.28992,-0.35536,-0.42253,-0.4902,-0.55713,-0.62222,-0.68451,-0.74307,-0.797,-0.84542,-0.88749,-0.92252,-0.95,-0.96956,-0.98101,-0.98428,-0.97946,-0.96682,-0.94671,-0.91939,-0.88512,-0.84432,-0.79778,-0.74661,-0.69189,-0.6344,-0.57469,-0.51364,-0.45244,-0.39227,-0.33387,-0.27788,-0.22525,-0.17717,-0.1342,-0.096463,-0.064588,-0.03956,-0.02104,-0.0088376,-0.0041504,-0.0056649,-0.014192,-0.028192
14,-0,-0.073368,-0.15557,-0.25353,-0.36308,-0.48034,-0.60278,-0.72793,-0.85362,-0.9775,-1.0972,-1.2107,-1.3164,-1.4122,-1.4967,-1.5686,-1.6271,-1.6714,-1.7006,-1.7145,-1.7129,-1.6963,-1.665,-1.6198,-1.5615,-1.4913,-1.4102,-1.3199,-1.2219,-1.118,-1.0099,-0.89929,-0.788,-0.67783,-0.57053,-0.46773,-0.3709,-0.28141,-0.20059,-0.12963,-0.06948,-0.02083,0.015821,0.040138,0.052028,0.051705,0.039607,0.016353,-0.017287,-0.060442,-0.11212,-0.17119,-0.23638,-0.30621,-0.37914,-0.4537,-0.52846,-0.60202,-0.673,-0.74001,-0.80176,-0.85709,-0.90504,-0.94484,-0.97585,-0.99747,-1.0093,-1.0112,-1.0032,-0.98562,-0.9589,-0.92358,-0.8804,-0.83034,-0.77448,-0.71393,-0.64967,-0.5827,-0.51413,-0.44528,-0.37763,-0.31245,-0.25078,-0.1935,-0.14165,-0.096194,-0.05785,-0.027019,-0.0041123,0.01046,0.016496,0.014243,0.004052,-0.013934,-0.039372,-0.071156,-0.10875,-0.15171,-0.19807,-0.24824,-0.29835
15,-0,-0.081855,-0.17465,-0.28505,-0.40812,-0.53933,-0.67542,-0.81337,-0.95049,-1.0839,-1.2108,-1.3288,-1.4358,-1.5297,-1.6089,-1.672,-1.7182,-1.7469,-1.7575,-1.75,-1.7248,-1.6827,-1.6247,-1.5521,-1.4665,-1.3694,-1.2629,-1.149,-1.0301,-0.90838,-0.78614,-0.6656,-0.54889,-0.43805,-0.33499,-0.24143,-0.15884,-0.08847,-0.031362,0.011737,0.040434,0.054629,0.054464,0.040308,0.012863,-0.026798,-0.077377,-0.13742,-0.20535,-0.27957,-0.35836,-0.43992,-0.52236,-0.60372,-0.68212,-0.75587,-0.82344,-0.88342,-0.93457,-0.97585,-1.0065,-1.0258,-1.0338,-1.0302,-1.0151,-0.98901,-0.95231,-0.90594,-0.85111,-0.78914,-0.72139,-0.64923,-0.57422,-0.49801,-0.42223,-0.34841,-0.27789,-0.21205,-0.15217,-0.099419,-0.054753,-0.018868,0.0076782,0.024402,0.030945,0.027433,0.014378,-0.0076991,-0.038356,-0.076828,-0.12182,-0.17208,-0.22668,-0.28445,-0.34365,-0.40295,-0.46163,-0.5177,-0.57001,-0.61796,-0.65872
16,-0,-0.090773,-0.1946,-0.3179,-0.45488,-0.60025,-0.74994,-0.90029,-1.048,-1.1897,-1.3219,-1.4421,-1.5478,-1.6366,-1.7068,-1.7573,-1.7872,-1.7963,-1.7845,-1.7522,-1.7004,-1.6306,-1.5445,-1.4442,-1.3321,-1.2105,-1.082,-0.94952,-0.81593,-0.68406,-0.55665,-0.43622,-0.32507,-0.22525,-0.13856,-0.0665,-0.010204,0.029551,0.052356,0.058276,0.047816,0.021798,-0.018703,-0.072346,-0.13743,-0.21189,-0.29352,-0.38004,-0.46917,-0.55869,-0.64639,-0.73008,-0.80764,-0.87709,-0.93677,-0.9853,-1.0216,-1.0449,-1.0547,-1.0508,-1.0336,-1.0037,-0.96193,-0.90939,-0.84731,-0.7771,-0.70046,-0.61936,-0.53594,-0.45227,-0.37031,-0.29183,-0.21862,-0.15231,-0.094317,-0.045757,-0.0075723,0.019382,0.03454,0.037809,0.029579,0.010494,-0.018818,-0.057754,-0.10534,-0.16001,-0.21995,-0.28367,-0.34978,-0.41653,-0.48175,-0.54382,-0.60174,-0.65403,-0.69881,-0.73555,-0.76393,-0.78214,-0.79096,-0.7895,-0.77872
17,-0,-0.10011,-0.21547,-0.35218,-0.50347,-0.66319,-0.82639,-0.98865,-1.146,-1.2945,-1.4302,-1.55,-1.6513,-1.7317,-1.7894,-1.8233,-1.8332,-1.8192,-1.7817,-1.7219,-1.6417,-1.5432,-1.4292,-1.3026,-1.1667,-1.0247,-0.87992,-0.73585,-0.59593,-0.4634,-0.34127,-0.23212,-0.1381,-0.060957,-0.0020131,0.037831,0.058167,0.059084,0.041191,0.005701,-0.0457,-0.11104,-0.18812,-0.27453,-0.36753,-0.46419,-0.56157,-0.65683,-0.74733,-0.83065,-0.90456,-0.96706,-1.0164,-1.0513,-1.071,-1.075,-1.0635,-1.0367,-0.99554,-0.94131,-0.87565,-0.80056,-0.71817,-0.63069,-0.54035,-0.4495,-0.36054,-0.27595,-0.19802,-0.12877,-0.069873,-0.022627,0.011948,0.033219,0.040986,0.035405,0.016824,-0.014225,-0.056818,-0.10945,-0.17015,-0.23685,-0.30769,-0.38092,-0.45448,-0.52602,-0.59336,-0.65485,-0.70897,-0.75416,-0.78894,-0.81266,-0.82512,-0.8259,-0.81476,-0.79273,-0.76053,-0.71852,-0.66915,-0.61248,-0.55291
18,-0,-0.10985,-0.23726,-0.38787,-0.55386,-0.72809,-0.90461,-1.0782,-1.2441,-1.3977,-1.5346,-1.6515,-1.7454,-1.8138,-1.8553,-1.8692,-1.8555,-1.8152,-1.7495,-1.6605,-1.5511,-1.4244,-1.2842,-1.1346,-0.97957,-0.82321,-0.66959,-0.52267,-0.38621,-0.2636,-0.1578,-0.071092,-0.0051137,0.039121,0.061183,0.061197,0.039884,-0.001431,-0.060806,-0.13566,-0.22298,-0.3196,-0.42224,-0.52751,-0.63193,-0.73204,-0.82465,-0.90692,-0.97644,-1.0312,-1.0698,-1.0909,-1.0941,-1.0795,-1.0476,-0.99974,-0.93742,-0.8626,-0.77763,-0.68525,-0.58838,-0.49005,-0.39322,-0.30064,-0.21489,-0.1384,-0.073387,-0.021686,0.015356,0.036917,0.042682,0.032814,0.0079649,-0.0307,-0.081579,-0.1428,-0.21238,-0.2882,-0.36786,-0.44866,-0.52781,-0.60276,-0.67131,-0.73152,-0.78145,-0.81955,-0.84485,-0.85684,-0.85523,-0.84008,-0.81214,-0.77264,-0.72285,-0.66426,-0.59899,-0.52932,-0.45695,-0.38452,-0.31452,-0.24828,-0.18993
19,-0,-0.11995,-0.25986,-0.42482,-0.6058,-0.79455,-0.98403,-1.1681,-1.3412,-1.4981,-1.6339,-1.7448,-1.828,-1.8811,-1.9028,-1.8932,-1.853,-1.7839,-1.6884,-1.5697,-1.4318,-1.2789,-1.1161,-0.94835,-0.78063,-0.61775,-0.46428,-0.32444,-0.20199,-0.10011,-0.021278,0.032954,0.061936,0.065819,0.045496,0.0025106,-0.060946,-0.14205,-0.23738,-0.34294,-0.45452,-0.56794,-0.67914,-0.7842,-0.87943,-0.9615,-1.0277,-1.0759,-1.1047,-1.1134,-1.1019,-1.0706,-1.0208,-0.95433,-0.87377,-0.78199,-0.68214,-0.57759,-0.47186,-0.36853,-0.27107,-0.18266,-0.10606,-0.043498,0.0032153,0.032733,0.044277,0.037788,0.013927,-0.026042,-0.080384,-0.14696,-0.22319,-0.30613,-0.39266,-0.4797,-0.56432,-0.64361,-0.71482,-0.77548,-0.82359,-0.85771,-0.87685,-0.88038,-0.86813,-0.8408,-0.79976,-0.74661,-0.68304,-0.61132,-0.53441,-0.45511,-0.37569,-0.29881,-0.22765,-0.16418,-0.10982,-0.067389,-0.037235,-0.020675,-0.017595
20,-0,-0.13039,-0.28317,-0.46278,-0.65887,-0.86196,-1.0638,-1.2572,-1.436,-1.594,-1.726,-1.828,-1.8972,-1.9314,-1.9302,-1.8941,-1.8249,-1.7256,-1.5999,-1.4523,-1.288,-1.1127,-0.93247,-0.75329,-0.58091,-0.42064,-0.27727,-0.15494,-0.056972,0.014155,0.056939,0.071057,0.057302,0.017411,-0.046043,-0.12982,-0.23007,-0.34242,-0.46203,-0.58377,-0.70261,-0.81386,-0.9133,-0.99717,-1.0624,-1.1066,-1.1283,-1.1272,-1.1034,-1.0582,-0.99345,-0.91167,-0.81609,-0.71051,-0.59905,-0.48592,-0.37528,-0.27112,-0.17717,-0.096769,-0.032661,0.013099,0.039252,0.045276,0.03131,-0.0018395,-0.052618,-0.11865,-0.19692,-0.28403,-0.3764,-0.4704,-0.56231,-0.64851,-0.72573,-0.79113,-0.84238,-0.87752,-0.8952,-0.89494,-0.87712,-0.84283,-0.79348,-0.73077,-0.65706,-0.57551,-0.48956,-0.40234,-0.31688,-0.23645,-0.16438,-0.10312,-0.054289,-0.019629,-0.00067243,0.0028189,-0.0087872,-0.035589,-0.074959,-0.12639,-0.18502
21,-0,-0.14112,-0.30707,-0.50155,-0.71273,-0.92981,-1.1432,-1.3448,-1.5273,-1.6841,-1.8095,-1.8995,-1.9514,-1.9637,-1.9365,-1.8715,-1.7719,-1.6419,-1.4867,-1.3124,-1.1255,-0.93309,-0.74222,-0.55971,-0.3918,-0.244,-0.1209,-0.02607,0.038101,0.070375,0.070754,0.040629,-0.017361,-0.099581,-0.20158,-0.31832,-0.44438,-0.57403,-0.70142,-0.82084,-0.92711,-1.0158,-1.0835,-1.1274,-1.1459,-1.1385,-1.1061,-1.0502,-0.97348,-0.87936,-0.77179,-0.65529,-0.53475,-0.41524,-0.30167,-0.19853,-0.10982,-0.038865,0.011748,0.040352,0.046263,0.029792,-0.0077943,-0.064462,-0.13751,-0.22363,-0.3189,-0.41893,-0.5191,-0.61496,-0.70243,-0.7779,-0.83827,-0.88113,-0.9049,-0.90887,-0.89301,-0.85794,-0.80512,-0.73703,-0.65694,-0.56848,-0.47526,-0.38087,-0.28921,-0.20422,-0.12939,-0.067418,-0.020528,0.0094775,0.021597,0.015964,-0.0066411,-0.045102,-0.097424,-0.16065,-0.23221,-0.30871,-0.38612,-0.46194,-0.53043
22,-0,-0.15213,-0.33157,-0.54111,-0.76733,-0.99799,-1.2221,-1.4303,-1.6147,-1.7679,-1.8838,-1.9588,-1.9903,-1.9776,-1.922,-1.8266,-1.6959,-1.5358,-1.3531,-1.1556,-0.95126,-0.74833,-0.55472,-0.3778,-0.22394,-0.098378,-0.0050191,0.053722,0.076931,0.065157,0.020399,-0.053841,-0.15282,-0.27086,-0.40167,-0.53862,-0.67503,-0.80439,-0.92051,-1.0179,-1.0923,-1.1404,-1.1605,-1.1517,-1.1149,-1.0521,-0.96669,-0.86283,-0.74546,-0.61994,-0.49192,-0.36713,-0.25114,-0.14908,-0.065269,-0.0030545,0.035233,0.048351,0.036229,2.4342e-05,-0.057966,-0.13446,-0.2254,-0.32628,-0.43224,-0.53823,-0.63915,-0.73009,-0.80672,-0.86551,-0.90389,-0.9203,-0.91419,-0.88613,-0.83772,-0.77143,-0.69034,-0.59806,-0.49881,-0.39727,-0.29826,-0.20621,-0.12503,-0.058062,-0.0082507,0.022415,0.033093,0.023849,-0.0046133,-0.050655,-0.11146,-0.18363,-0.26381,-0.34815,-0.43206,-0.51167,-0.58388,-0.64433,-0.69088,-0.72124,-0.73405
23,-0,-0.16349,-0.35676,-0.58161,-0.82285,-1.0667,-1.3006,-1.5141,-1.6984,-1.8454,-1.9491,-2.0059,-2.0141,-1.9739,-1.8881,-1.7612,-1.5995,-1.4109,-1.2039,-0.98788,-0.77233,-0.5664,-0.37864,-0.21653,-0.086084,0.0082709,0.063927,0.080182,0.058169,0.00070931,-0.087816,-0.20156,-0.33361,-0.4764,-0.62208,-0.76293,-0.89171,-1.0019,-1.088,-1.1457,-1.1726,-1.1678,-1.1319,-1.0669,-0.97652,-0.86567,-0.7402,-0.60654,-0.4713,-0.34102,-0.22189,-0.11951,-0.038669,0.017076,0.045556,0.046039,0.019163,-0.033126,-0.10761,-0.19991,-0.30479,-0.41646,-0.52895,-0.63649,-0.73363,-0.8154,-0.87761,-0.91711,-0.93204,-0.92191,-0.88748,-0.8307,-0.75465,-0.6634,-0.56174,-0.45482,-0.3478,-0.24591,-0.15412,-0.076873,-0.017744,0.020819,0.03737,0.03137,0.0033733,-0.044605,-0.1094,-0.18739,-0.27458,-0.36626,-0.45714,-0.54252,-0.61855,-0.68138,-0.72737,-0.75497,-0.76332,-0.75122,-0.72081,-0.67279,-0.61209
24,-0,-0.17522,-0.3827,-0.62313,-0.87938,-1.1359,-1.3787,-1.596,-1.7781,-1.9165,-2.0051,-2.041,-2.0231,-1.9533,-1.8357,-1.677,-1.4855,-1.2709,-1.0438,-0.81502,-0.59533,-0.3946,-0.22154,-0.083257,0.015182,0.070796,0.08289,0.053052,-0.015049,-0.11595,-0.24269,-0.38707,-0.54022,-0.69309,-0.83692,-0.9637,-1.0666,-1.14,-1.1803,-1.1857,-1.1563,-1.0943,-1.0035,-0.88913,-0.75766,-0.61652,-0.4735,-0.33625,-0.21186,-0.10661,-0.025655,0.027175,0.049589,0.041097,0.002992,-0.061852,-0.1492,-0.25371,-0.36913,-0.48862,-0.60522,-0.71227,-0.80386,-0.87506,-0.9221,-0.94244,-0.93502,-0.90047,-0.84102,-0.76026,-0.66284,-0.55416,-0.44026,-0.3274,-0.22165,-0.1285,-0.05267,0.0019661,0.032681,0.038248,0.01906,-0.023114,-0.085536,-0.16467,-0.2559,-0.35366,-0.4521,-0.54588,-0.63001,-0.69977,-0.75116,-0.78179,-0.79058,-0.77713,-0.74233,-0.689,-0.62008,-0.53939,-0.45247,-0.36329,-0.27928
25,-0,-0.18727,-0.40932,-0.66553,-0.93672,-1.2055,-1.4561,-1.6755,-1.8532,-1.9803,-2.0512,-2.0632,-2.0169,-1.9156,-1.7657,-1.5758,-1.3564,-1.1195,-0.87744,-0.64263,-0.42664,-0.23967,-0.090092,0.016005,0.075149,0.086464,0.051781,-0.024522,-0.13588,-0.27403,-0.42946,-0.59191,-0.75106,-0.89714,-1.0214,-1.1166,-1.1773,-1.2004,-1.1848,-1.1322,-1.0462,-0.93238,-0.79784,-0.65061,-0.4995,-0.35343,-0.22077,-0.10887,-0.023651,0.030642,0.051599,0.038745,-0.006378,-0.080206,-0.17747,-0.29167,-0.41545,-0.54103,-0.66061,-0.7668,-0.85316,-0.91461,-0.94772,-0.95079,-0.92384,-0.8686,-0.78848,-0.68856,-0.57512,-0.45514,-0.33574,-0.22385,-0.12589,-0.047395,0.0074492,0.035966,0.036955,0.010679,-0.040947,-0.11426,-0.20415,-0.30472,-0.40983,-0.51331,-0.60883,-0.69049,-0.75352,-0.79457,-0.81146,-0.80331,-0.77105,-0.71724,-0.64532,-0.55966,-0.46594,-0.36994,-0.27681,-0.19281,-0.12255,-0.069996,-0.038422
26,-0,-0.19958,-0.43642,-0.7085,-0.99439,-1.2746,-1.5317,-1.7514,-1.9225,-2.0358,-2.0859,-2.0717,-1.9949,-1.8611,-1.6788,-1.4591,-1.2151,-0.96061,-0.7099,-0.47653,-0.27258,-0.10799,0.0098553,0.076577,0.090993,0.054976,-0.026594,-0.14619,-0.2942,-0.45965,-0.63082,-0.79602,-0.94433,-1.0663,-1.1542,-1.203,-1.2099,-1.175,-1.1011,-0.99354,-0.85984,-0.70886,-0.55033,-0.39426,-0.25041,-0.12759,-0.033001,0.028171,0.053012,0.040932,-0.0063521,-0.084943,-0.18895,-0.3108,-0.44191,-0.57334,-0.6963,-0.80271,-0.88563,-0.93977,-0.96183,-0.9507,-0.90751,-0.83533,-0.73897,-0.62471,-0.50001,-0.37309,-0.25223,-0.14511,-0.058298,0.0030989,0.035641,0.037849,0.010291,-0.044585,-0.12281,-0.21905,-0.32677,-0.43858,-0.54684,-0.64449,-0.72543,-0.78462,-0.81825,-0.82441,-0.80325,-0.75656,-0.68746,-0.60063,-0.50231,-0.39911,-0.29727,-0.20324,-0.12346,-0.062248,-0.022719,-0.0080782,-0.01754,-0.050771,-0.10322
27,-0,-0.2121,-0.46387,-0.75176,-1.0519,-1.3428,-1.605,-1.823,-1.9849,-2.0816,-2.1086,-2.0658,-1.9571,-1.7902,-1.5764,-1.3296,-1.065,-0.79874,-0.54649,-0.32263,-0.13916,-0.0051262,0.073819,0.09572,0.062369,-0.021052,-0.14623,-0.30235,-0.47689,-0.65657,-0.82815,-0.97944,-1.1,-1.182,-1.2202,-1.2127,-1.1604,-1.0677,-0.94141,-0.79088,-0.62689,-0.46079,-0.30375,-0.16614,-0.056852,0.017388,0.052503,0.047243,0.0031686,-0.075591,-0.18264,-0.30973,-0.44729,-0.58509,-0.71309,-0.82221,-0.90486,-0.95539,-0.97048,-0.94936,-0.89391,-0.8084,-0.69915,-0.57389,-0.44129,-0.31048,-0.19048,-0.089506,-0.014292,0.030445,0.042233,0.020922,-0.031321,-0.11013,-0.20935,-0.32158,-0.4388,-0.55268,-0.65512,-0.73885,-0.79815,-0.82927,-0.83041,-0.80162,-0.745,-0.66496,-0.56762,-0.4598,-0.34877,-0.24229,-0.14798,-0.07198,-0.018636,0.0087278,0.0085178,-0.017892,-0.068132,-0.13861,-0.2227,-0.31486,-0.40592
28,-0,-0.2248,-0.49163,-0.79524,-1.1092,-1.4097,-1.6754,-1.8897,-2.04,-2.1177,-2.1191,-2.0458,-1.9041,-1.7045,-1.461,-1.1903,-0.91029,-0.63873,-0.39254,-0.18633,-0.031378,0.064914,0.099389,0.073248,-0.0081471,-0.13589,-0.29808,-0.48073,-0.66888,-0.84765,-1.0034,-1.1245,-1.2025,-1.2322,-1.2124,-1.1451,-1.036,-0.89374,-0.72924,-0.55508,-0.38425,-0.22903,-0.10025,-0.0066135,0.045928,0.054689,0.020369,-0.053133,-0.15912,-0.2887,-0.43143,-0.57601,-0.71112,-0.82631,-0.91287,-0.96451,-0.97761,-0.95151,-0.88849,-0.79367,-0.67454,-0.54034,-0.4012,-0.26734,-0.14848,-0.053151,0.011854,0.042163,0.036212,-0.0047408,-0.076856,-0.17408,-0.2885,-0.41098,-0.53198,-0.64232,-0.73379,-0.79953,-0.83462,-0.83664,-0.80595,-0.74538,-0.6597,-0.55522,-0.43979,-0.32233,-0.21167,-0.11559,-0.040727,0.0076596,0.026457,0.015262,-0.024206,-0.088481,-0.17188,-0.26725,-0.36755,-0.4644,-0.55026,-0.61873,-0.66403
29,-0,-0.23772,-0.51984,-0.83915,-1.1665,-1.4756,-1.7434,-1.9519,-2.0884,-2.1445,-2.118,-2.0127,-1.8375,-1.606,-1.3353,-1.0449,-0.75501,-0.48508,-0.25264,-0.071909,0.047314,0.10008,0.086506,0.011592,-0.11526,-0.28122,-0.4709,-0.6676,-0.85465,-1.0167,-1.1408,-1.2176,-1.2418,-1.2123,-1.1325,-1.0094,-0.85343,-0.67724,-0.49506,-0.32136,-0.16954,-0.050821,0.026474,0.057406,0.040856,-0.020356,-0.11985,-0.24836,-0.39454,-0.54597,-0.69,-0.81477,-0.91007,-0.96827,-0.98499,-0.95933,-0.89375,-0.79389,-0.66806,-0.52668,-0.38127,-0.2435,-0.1241,-0.032099,0.025728,0.045319,0.025716,-0.030718,-0.11853,-0.22978,-0.35489,-0.48337,-0.60454,-0.70849,-0.7869,-0.83373,-0.84546,-0.82126,-0.76319,-0.6763,-0.56807,-0.44747,-0.32403,-0.20727,-0.10638,-0.029226,0.018646,0.034243,0.016936,-0.031251,-0.10544,-0.19874,-0.30339,-0.41067,-0.51117,-0.59708,-0.66206,-0.69996,-0.70908,-0.68853,-0.64188
30,-0,-0.25095,-0.54863,-0.88367,-1.224,-1.5408,-1.8091,-2.0099,-2.1301,-2.1624,-2.1061,-1.9675,-1.7588,-1.4967,-1.2018,-0.8964,-0.6028,-0.34165,-0.13054,0.017473,0.094896,0.10006,0.037039,-0.08479,-0.25174,-0.44709,-0.65239,-0.849,-1.0196,-1.1498,-1.2287,-1.2506,-1.2147,-1.1251,-0.99027,-0.82243,-0.63611,-0.44718,-0.27152,-0.12357,-0.014953,0.046435,0.056861,0.016948,-0.068335,-0.1901,-0.33652,-0.49397,-0.64824,-0.78574,-0.89455,-0.96534,-0.99215,-0.97306,-0.91023,-0.80958,-0.68014,-0.53326,-0.38167,-0.23838,-0.11548,-0.02307,0.031677,0.044929,0.016363,-0.050837,-0.15014,-0.27214,-0.4055,-0.5381,-0.65824,-0.75549,-0.82155,-0.85095,-0.84157,-0.79463,-0.71441,-0.60789,-0.48434,-0.35459,-0.22993,-0.12076,-0.035878,0.017998,0.036665,0.019274,-0.031647,-0.11097,-0.21152,-0.32407,-0.43811,-0.54362,-0.63203,-0.69581,-0.72939,-0.73108,-0.70128,-0.64232,-0.56109,-0.46429,-0.363
31,-0,-0.26447,-0.57795,-0.92874,-1.2816,-1.6052,-1.8725,-2.0634,-2.1651,-2.1712,-2.0833,-1.9107,-1.6689,-1.3783,-1.0629,-0.74775,-0.45701,-0.21192,-0.02942,0.079453,0.11037,0.065734,-0.045764,-0.21005,-0.40912,-0.62272,-0.83008,-1.0117,-1.1511,-1.236,-1.2596,-1.2208,-1.1243,-0.98014,-0.80202,-0.60651,-0.41128,-0.23365,-0.08908,0.010386,0.057224,0.04894,-0.011944,-0.11823,-0.25862,-0.41882,-0.58306,-0.73563,-0.86229,-0.95152,-0.99536,-0.99008,-0.93657,-0.84029,-0.71063,-0.55988,-0.40201,-0.25141,-0.12164,-0.024168,0.032764,0.044845,0.012035,-0.061649,-0.16861,-0.29831,-0.43816,-0.57463,-0.69469,-0.78714,-0.84358,-0.85911,-0.83265,-0.7671,-0.66895,-0.54752,-0.41393,-0.28038,-0.15903,-0.060844,0.0056778,0.035273,0.026036,-0.020641,-0.099933,-0.20367,-0.32148,-0.44236,-0.55526,-0.64967,-0.7168,-0.75111,-0.75031,-0.71484,-0.64857,-0.55872,-0.45348,-0.34309,-0.23826,-0.14839,-0.08256
32,-0,-0.27818,-0.60766,-0.97409,-1.3389,-1.6681,-1.9326,-2.1116,-2.1925,-2.1703,-2.0494,-1.8424,-1.5686,-1.2523,-0.92086,-0.60196,-0.32102,-0.099283,0.047848,0.11223,0.093592,-0.00089031,-0.15744,-0.35715,-0.57799,-0.79689,-0.99182,-1.1438,-1.2387,-1.2682,-1.2306,-1.1309,-0.97984,-0.79302,-0.58893,-0.38723,-0.20688,-0.064381,0.027698,0.062095,0.037462,-0.041772,-0.16606,-0.32173,-0.4922,-0.65976,-0.8074,-0.92053,-0.98834,-1.0046,-0.96828,-0.88335,-0.75859,-0.60673,-0.44296,-0.28333,-0.14317,-0.035661,0.029377,0.046491,0.015095,-0.060557,-0.17193,-0.30725,-0.45263,-0.59335,-0.7152,-0.80597,-0.85679,-0.86298,-0.82436,-0.74512,-0.63344,-0.50064,-0.3599,-0.2249,-0.10844,-0.021587,0.027577,0.034888,0.00061851,-0.070845,-0.17183,-0.29216,-0.41965,-0.54127,-0.64499,-0.72107,-0.76245,-0.76539,-0.73019,-0.66123,-0.5657,-0.45322,-0.33555,-0.22414,-0.1291,-0.060316,-0.023187,-0.021204,-0.05231
33,-0,-0.29205,-0.63754,-1.0193,-1.3953,-1.7287,-1.9886,-2.1535,-2.2113,-2.1591,-2.0042,-1.763,-1.459,-1.1206,-0.77838,-0.4622,-0.19823,-0.0068725,0.098921,0.11486,0.045529,-0.09651,-0.29216,-0.51789,-0.74823,-0.95837,-1.1264,-1.2356,-1.2757,-1.2438,-1.1446,-0.98967,-0.79591,-0.5838,-0.3751,-0.19064,-0.048272,0.038854,0.063549,0.025396,-0.069388,-0.20892,-0.37705,-0.55506,-0.72345,-0.86417,-0.96251,-1.0086,-0.9982,-0.9331,-0.8206,-0.67286,-0.50558,-0.33641,-0.18284,-0.060351,0.019088,0.048163,0.024927,-0.046982,-0.15882,-0.29779,-0.44851,-0.59478,-0.72109,-0.81413,-0.86414,-0.86607,-0.82018,-0.7318,-0.61061,-0.46949,-0.32329,-0.18721,-0.075077,0.0020616,0.036894,0.026398,-0.027671,-0.11878,-0.23641,-0.3676,-0.49845,-0.61538,-0.70607,-0.7612,-0.77559,-0.74841,-0.68282,-0.58607,-0.469,-0.34411,-0.22395,-0.12081,-0.045477,-0.0043427,-0.00058707,-0.034417,-0.099979,-0.1903,-0.29245
34,-0,-0.30609,-0.66747,-1.0642,-1.4506,-1.7868,-2.0402,-2.1888,-2.2215,-2.1376,-1.9481,-1.6736,-1.342,-0.98561,-0.63832,-0.33159,-0.091648,0.062898,0.12252,0.087709,-0.031349,-0.21632,-0.44282,-0.68322,-0.90962,-1.0968,-1.2248,-1.2805,-1.2594,-1.1652,-1.0097,-0.81104,-0.5915,-0.37506,-0.18466,-0.039838,0.045324,0.063551,0.015086,-0.092329,-0.24458,-0.42306,-0.60678,-0.77464,-0.90766,-0.99115,-1.0164,-0.98124,-0.89045,-0.75464,-0.58922,-0.41264,-0.24442,-0.10288,-0.0029794,0.045298,0.037834,-0.023301,-0.13009,-0.26946,-0.4249,-0.57837,-0.71249,-0.81236,-0.86707,-0.87075,-0.82322,-0.73019,-0.60254,-0.45486,-0.30366,-0.1655,-0.055306,0.015319,0.039449,0.015414,-0.053292,-0.15839,-0.28754,-0.42568,-0.55696,-0.66682,-0.74337,-0.77838,-0.76815,-0.71436,-0.62375,-0.50664,-0.37583,-0.24589,-0.13136,-0.044166,0.007309,0.018115,-0.011979,-0.07771,-0.17118,-0.28113,-0.39398,-0.49688,-0.57696
35,-0,-0.3203,-0.69758,-1.109,-1.5048,-1.8426,-2.0876,-2.2178,-2.2234,-2.1067,-1.8824,-1.5758,-1.2195,-0.84982,-0.50341,-0.21285,-0.0035357,0.10867,0.11869,0.032665,-0.13307,-0.35423,-0.60153,-0.84405,-1.0528,-1.2039,-1.2807,-1.2759,-1.1918,-1.0398,-0.83859,-0.61235,-0.38734,-0.18888,-0.038539,0.048202,0.063578,0.0082737,-0.10877,-0.27146,-0.45876,-0.64737,-0.81447,-0.94022,-1.01,-1.0162,-0.95885,-0.84567,-0.69057,-0.51208,-0.3311,-0.16857,-0.04303,0.031658,0.04801,0.0055801,-0.089211,-0.22395,-0.38169,-0.54293,-0.68809,-0.79985,-0.86522,-0.87691,-0.83394,-0.7417,-0.61135,-0.45862,-0.30174,-0.15913,-0.047143,0.021777,0.040405,0.0076087,-0.07162,-0.187,-0.32435,-0.46707,-0.5979,-0.7012,-0.76498,-0.78233,-0.7517,-0.67688,-0.56685,-0.43503,-0.29716,-0.16894,-0.064672,0.0039059,0.02949,0.010543,-0.049424,-0.14251,-0.25644,-0.37686,-0.48997,-0.58153,-0.64149,-0.66254,-0.64403
36,-0,-0.33476,-0.72807,-1.1539,-1.5586,-1.8965,-2.1314,-2.2412,-2.218,-2.0672,-1.8081,-1.4711,-1.0934,-0.7154,-0.37594,-0.10806,0.064628,0.13005,0.088548,-0.047333,-0.25473,-0.50356,-0.76026,-0.99186,-1.1699,-1.2733,-1.2911,-1.2229,-1.0789,-0.87834,-0.64657,-0.41225,-0.20343,-0.044192,0.048092,0.064642,0.0061421,-0.11751,-0.28855,-0.48364,-0.6771,-0.84421,-0.96411,-1.0222,-1.0119,-0.93533,-0.80302,-0.6321,-0.44412,-0.26224,-0.10844,-0.0010037,0.047799,0.033303,-0.041043,-0.1644,-0.32008,-0.48769,-0.64564,-0.77383,-0.85625,-0.88292,-0.85108,-0.76524,-0.63647,-0.48101,-0.31834,-0.16873,-0.050508,0.022261,0.041482,0.0058539,-0.079077,-0.20162,-0.34559,-0.49253,-0.62398,-0.72346,-0.77852,-0.78255,-0.7357,-0.64451,-0.52056,-0.37913,-0.23771,-0.11379,-0.022185,0.026872,0.028281,-0.01723,-0.10274,-0.21639,-0.3436,-0.46818,-0.57396,-0.64851,-0.68354,-0.67444,-0.6245,-0.54003,-0.43479
37,-0,-0.34946,-0.75897,-1.1991,-1.6118,-1.9486,-2.1717,-2.2591,-2.2053,-2.0196,-1.7262,-1.3608,-0.96545,-0.58424,-0.25789,-0.018938,0.11182,0.12716,0.033768,-0.1488,-0.39102,-0.65746,-0.9113,-1.119,-1.2543,-1.3013,-1.2557,-1.1256,-0.92961,-0.69425,-0.45035,-0.22895,-0.05721,0.044932,0.06706,0.0093175,-0.11786,-0.29523,-0.49739,-0.69623,-0.86484,-0.98109,-1.0302,-1.0064,-0.91374,-0.76536,-0.5815,-0.38658,-0.2059,-0.062333,0.026439,0.050118,0.0071022,-0.095258,-0.24181,-0.41192,-0.58227,-0.7299,-0.83518,-0.8844,-0.87152,-0.79886,-0.67662,-0.52127,-0.35329,-0.19464,-0.065905,0.016524,0.042706,0.01038,-0.074956,-0.20097,-0.35012,-0.50204,-0.63637,-0.73553,-0.7867,-0.78336,-0.72619,-0.62323,-0.48862,-0.3403,-0.19743,-0.078206,0.0022107,0.034055,0.014404,-0.052984,-0.15857,-0.2877,-0.42244,-0.54494,-0.63976,-0.69476,-0.70321,-0.6658,-0.58812,-0.48094,-0.35991,-0.24123,-0.14192
38,-0,-0.36436,-0.79015,-1.2442,-1.6642,-1.9984,-2.2077,-2.271,-2.1851,-1.9639,-1.637,-1.2457,-0.83699,-0.45822,-0.15124,0.052858,0.13718,0.10043,-0.043532,-0.26776,-0.53624,-0.80899,-1.0473,-1.2187,-1.3013,-1.2859,-1.1768,-0.99094,-0.7552,-0.50241,-0.26671,-0.078919,0.037693,0.07024,0.017623,-0.10967,-0.29128,-0.49984,-0.70483,-0.87696,-0.99234,-1.0356,-1.0016,-0.89607,-0.73449,-0.54,-0.33981,-0.16127,-0.028085,0.042742,0.043064,-0.025454,-0.15161,-0.31622,-0.49507,-0.66246,-0.79483,-0.8738,-0.88869,-0.83799,-0.72943,-0.5787,-0.40707,-0.23826,-0.095246,0.0027575,0.042923,0.020723,-0.059442,-0.1851,-0.33768,-0.49527,-0.63552,-0.73884,-0.79116,-0.78576,-0.7238,-0.61415,-0.47233,-0.31832,-0.17353,-0.05747,0.014688,0.03379,-0.0020224,-0.08662,-0.20705,-0.34608,-0.48445,-0.60275,-0.68454,-0.71942,-0.70372,-0.64027,-0.53903,-0.41529,-0.2858,-0.16912,-0.080804,-0.033115,-0.030448
39,-0,-0.37936,-0.82139,-1.2889,-1.7151,-2.0452,-2.2389,-2.2761,-2.1569,-1.9,-1.5411,-1.1271,-0.70977,-0.3394,-0.058028,0.10577,0.14017,0.050805,-0.14062,-0.39965,-0.68432,-0.9512,-1.1614,-1.2856,-1.3082,-1.2283,-1.0597,-0.82857,-0.56908,-0.31843,-0.11147,0.024333,0.072635,0.030137,-0.093364,-0.27676,-0.4909,-0.70289,-0.88083,-0.99858,-1.0396,-0.99898,-0.88374,-0.7116,-0.50832,-0.30377,-0.12736,-0.0036772,0.050943,0.030455,-0.060226,-0.20606,-0.38414,-0.56712,-0.72743,-0.84145,-0.89275,-0.87428,-0.78935,-0.65104,-0.48014,-0.30188,-0.14209,-0.023398,0.037847,0.033758,-0.033941,-0.15405,-0.30768,-0.47129,-0.62036,-0.73292,-0.79265,-0.79126,-0.72961,-0.61729,-0.47092,-0.31195,-0.1636,-0.04732,0.020711,0.031781,-0.014561,-0.11078,-0.24207,-0.38833,-0.52773,-0.64025,-0.71003,-0.72726,-0.69018,-0.60538,-0.48584,-0.34931,-0.21637,-0.10588,-0.032501,-0.0067272,-0.029704,-0.097569,-0.19611
40,-0,-0.3944,-0.85248,-1.3328,-1.7641,-2.0885,-2.2646,-2.274,-2.1206,-1.8284,-1.4393,-1.0063,-0.58568,-0.22981,0.019962,0.13876,0.12097,-0.019941,-0.25397,-0.53934,-0.82899,-1.0776,-1.248,-1.3162,-1.2746,-1.1321,-0.91252,-0.65039,-0.38567,-0.15736,0.0021251,0.071862,0.045197,-0.069785,-0.25192,-0.47053,-0.69023,-0.87635,-1.0001,-1.043,-0.99963,-0.87795,-0.69764,-0.48692,-0.27824,-0.10311,0.012859,0.053742,0.015484,-0.093899,-0.25572,-0.44355,-0.6273,-0.778,-0.87235,-0.89629,-0.84681,-0.73217,-0.5706,-0.38737,-0.21075,-0.067477,0.021357,0.043386,-0.0034111,-0.11056,-0.26039,-0.42866,-0.5886,-0.71514,-0.78888,-0.79888,-0.74412,-0.63371,-0.48517,-0.32148,-0.16752,-0.046534,0.023397,0.032417,-0.019484,-0.12297,-0.26125,-0.41273,-0.55372,-0.66238,-0.72242,-0.72551,-0.67175,-0.56991,-0.43643,-0.29211,-0.15845,-0.055386,0.001921,0.0069095,-0.039571,-0.12917,-0.24553,-0.37003,-0.48084
41,-0,-0.4095,-0.88346,-1.3761,-1.8113,-2.1283,-2.2852,-2.2653,-2.0768,-1.7499,-1.333,-0.88506,-0.4665,-0.1311,0.081595,0.15162,0.080679,-0.10913,-0.37935,-0.68138,-0.96431,-1.1827,-1.3032,-1.3093,-1.2031,-1.0039,-0.74546,-0.46941,-0.219,-0.032006,0.064945,0.060446,-0.040376,-0.2173,-0.43863,-0.66656,-0.86324,-0.99675,-1.046,-1.0043,-0.87961,-0.69333,-0.47609,-0.26286,-0.087392,0.02339,0.053649,0.00091633,-0.12388,-0.29858,-0.49346,-0.67597,-0.81604,-0.891,-0.88926,-0.81195,-0.67234,-0.4935,-0.30457,-0.13593,-0.014199,0.042106,0.025415,-0.059985,-0.1989,-0.36774,-0.53827,-0.68224,-0.77614,-0.80505,-0.76489,-0.66276,-0.51571,-0.3479,-0.18639,-0.056711,0.021076,0.035277,-0.015411,-0.12155,-0.26467,-0.4208,-0.56454,-0.67279,-0.72818,-0.72223,-0.65683,-0.54314,-0.39948,-0.2491,-0.11625,-0.021295,0.022177,0.0084212,-0.058615,-0.16577,-0.29513,-0.42445,-0.53241,-0.60125,-0.62113
42,-0,-0.42476,-0.91458,-1.419,-1.8572,-2.1654,-2.3012,-2.2506,-2.0264,-1.6656,-1.2235,-0.76478,-0.35365,-0.0444,0.12637,0.14485,0.021129,-0.21352,-0.51224,-0.82047,-1.085,-1.2623,-1.3251,-1.266,-1.0982,-0.85209,-0.56983,-0.29838,-0.081272,0.048327,0.072798,-0.0073041,-0.17395,-0.3953,-0.63135,-0.84081,-0.98796,-1.0484,-1.013,-0.88919,-0.69925,-0.47607,-0.25735,-0.079278,0.029491,0.0527,-0.010985,-0.14817,-0.33338,-0.53367,-0.71419,-0.84393,-0.90096,-0.87616,-0.77467,-0.61455,-0.42346,-0.23384,-0.077432,0.020107,0.043597,-0.0092599,-0.12773,-0.29026,-0.46823,-0.63075,-0.74982,-0.80519,-0.78788,-0.70153,-0.56148,-0.39188,-0.22158,-0.07916,0.012057,0.037844,-0.0049471,-0.108,-0.25274,-0.41356,-0.56253,-0.67443,-0.73075,-0.72234,-0.65096,-0.5294,-0.37882,-0.22443,-0.091509,-0.001879,0.030355,0.001652,-0.081433,-0.20369,-0.34284,-0.47461,-0.5775,-0.63371,-0.63571,-0.58351,-0.49005
43,-0,-0.44022,-0.94596,-1.4619,-1.9021,-2.2,-2.3131,-2.2303,-1.9702,-1.5765,-1.1118,-0.64668,-0.24833,0.029382,0.15407,0.11928,-0.055585,-0.32968,-0.64814,-0.95162,-1.1864,-1.3132,-1.3128,-1.1889,-0.96637,-0.68592,-0.397,-0.14888,0.017915,0.078273,0.026399,-0.12361,-0.34089,-0.58388,-0.80775,-0.97233,-1.0489,-1.0251,-0.90646,-0.71549,-0.48702,-0.26159,-0.078239,0.032168,0.052313,-0.018659,-0.16534,-0.35926,-0.56431,-0.7432,-0.86394,-0.90534,-0.86062,-0.73864,-0.56198,-0.36251,-0.17557,-0.033718,0.038961,0.031097,-0.054082,-0.1996,-0.37804,-0.55674,-0.70349,-0.79207,-0.80685,-0.74567,-0.62012,-0.45322,-0.27492,-0.1167,-0.0060625,0.038413,0.01026,-0.084047,-0.22662,-0.39129,-0.548,-0.6685,-0.7316,-0.72683,-0.6557,-0.53107,-0.37525,-0.21615,-0.081617,0.0057143,0.031677,-0.0071479,-0.1023,-0.23538,-0.38224,-0.51663,-0.61441,-0.65961,-0.64572,-0.57615,-0.46581,-0.33477,-0.20942
44,-0,-0.45584,-0.97751,-1.5044,-1.9456,-2.2318,-2.3206,-2.2044,-1.9081,-1.4829,-0.99885,-0.53192,-0.15178,0.089293,0.16442,0.075732,-0.14728,-0.4541,-0.78257,-1.0701,-1.2646,-1.3333,-1.2671,-1.0821,-0.81477,-0.51531,-0.23788,-0.030831,0.0719,0.056456,-0.069034,-0.27646,-0.5236,-0.76234,-0.9476,-1.0454,-1.0387,-0.93023,-0.74164,-0.50899,-0.27572,-0.084221,0.031777,0.053181,-0.021158,-0.17448,-0.37565,-0.58543,-0.76392,-0.87785,-0.9065,-0.84526,-0.70636,-0.51649,-0.31144,-0.12914,-0.0025643,0.04612,0.0095705,-0.10348,-0.2701,-0.45776,-0.63063,-0.7563,-0.81161,-0.78661,-0.68643,-0.53034,-0.34794,-0.17332,-0.038516,0.032356,0.0274,-0.050904,-0.18644,-0.35285,-0.51857,-0.65244,-0.72939,-0.73543,-0.67026,-0.54682,-0.38832,-0.22394,-0.083919,0.0063513,0.031433,-0.011731,-0.11405,-0.25547,-0.40865,-0.54497,-0.64007,-0.67706,-0.65023,-0.56671,-0.44281,-0.30287,-0.17351,-0.078551,-0.034674
45,-0,-0.47154,-1.009,-1.5462,-1.9873,-2.2601,-2.323,-2.1725,-1.8401,-1.3853,-0.88548,-0.42178,-0.065355,0.13432,0.15723,0.015252,-0.25148,-0.58302,-0.911,-1.1715,-1.3164,-1.3215,-1.1901,-0.95086,-0.65186,-0.35049,-0.10264,0.047866,0.077246,-0.014482,-0.20418,-0.45063,-0.70305,-0.9112,-1.0349,-1.0512,-0.95869,-0.77677,-0.54195,-0.30023,-0.0978,0.02793,0.055211,-0.018254,-0.17513,-0.38215,-0.59701,-0.77693,-0.88691,-0.90619,-0.83192,-0.67943,-0.47911,-0.27031,-0.09334,0.018476,0.045076,-0.016785,-0.15309,-0.33541,-0.5268,-0.68917,-0.79083,-0.81245,-0.75044,-0.61743,-0.43975,-0.25233,-0.091552,0.011994,0.039412,-0.013104,-0.13376,-0.29759,-0.47165,-0.62167,-0.71856,-0.74366,-0.6925,-0.57571,-0.41675,-0.24671,-0.098109,0.0010309,0.032305,-0.0090157,-0.11325,-0.25908,-0.4179,-0.55856,-0.65378,-0.68627,-0.65123,-0.55643,-0.42173,-0.27425,-0.14172,-0.050056,-0.014818,-0.04173,-0.12094
46,-0,-0.48722,-1.0401,-1.587,-2.0266,-2.2843,-2.3198,-2.1342,-1.7664,-1.2844,-0.77284,-0.31762,0.0096811,0.16373,0.13277,-0.060608,-0.36528,-0.71244,-1.029,-1.2519,-1.3395,-1.2785,-1.0854,-0.80227,-0.48692,-0.20148,4.2891e-05,0.082161,0.034355,-0.12773,-0.36614,-0.62884,-0.86061,-1.0143,-1.0598,-0.98955,-0.81962,-0.58572,-0.33581,-0.12005,0.019599,0.05765,-0.010356,-0.16739,-0.37867,-0.59907,-0.78265,-0.89204,-0.90578,-0.82214,-0.6591,-0.45046,-0.23883,-0.066819,0.031839,0.039024,-0.044533,-0.19974,-0.39323,-0.58426,-0.73327,-0.80996,-0.79937,-0.70446,-0.54515,-0.35417,-0.1704,-0.030843,0.037044,0.020954,-0.074107,-0.2272,-0.40588,-0.57294,-0.69421,-0.74543,-0.71676,-0.61446,-0.45986,-0.28481,-0.12486,-0.011684,0.033024,0.0013448,-0.099159,-0.24666,-0.41013,-0.55639,-0.65632,-0.6901,-0.65186,-0.55079,-0.40805,-0.25267,-0.11645,-0.025709,0.003435,-0.033251,-0.12492,-0.25161,-0.38309
47,-0,-0.50292,-1.0709,-1.6266,-2.0634,-2.3046,-2.3112,-2.09,-1.6877,-1.1811,-0.66212,-0.22064,0.072431,0.17736,0.091933,-0.14969,-0.48537,-0.83837,-1.1328,-1.3087,-1.3334,-1.2064,-0.95858,-0.64429,-0.32932,-0.077137,0.063995,0.070519,-0.052369,-0.2728,-0.53961,-0.79359,-0.98019,-1.0607,-1.0199,-0.86843,-0.63978,-0.38308,-0.15227,0.0053887,0.059377,0.0017912,-0.15165,-0.36538,-0.59175,-0.78143,-0.894,-0.90637,-0.81718,-0.64643,-0.431,-0.21666,-0.048284,0.039711,0.030737,-0.070861,-0.24127,-0.4425,-0.6306,-0.76505,-0.81746,-0.7774,-0.65432,-0.47503,-0.27773,-0.10406,0.0097918,0.040778,-0.016034,-0.14672,-0.3219,-0.50325,-0.65167,-0.73565,-0.73795,-0.65888,-0.51576,-0.33918,-0.16669,-0.034566,0.03023,0.015578,-0.073911,-0.21829,-0.38607,-0.5409,-0.65002,-0.69119,-0.65646,-0.55386,-0.40607,-0.2447,-0.1029,-0.0094328,0.017414,-0.025164,-0.12607,-0.26151,-0.40094,-0.51425,-0.57699
48,-0,-0.51871,-1.1016,-1.6655,-2.0984,-2.3214,-2.2979,-2.0406,-1.605,-1.0764,-0.55439,-0.13174,0.12249,0.17559,0.036142,-0.2495,-0.60842,-0.9572,-1.2192,-1.3403,-1.2988,-1.1089,-0.81595,-0.48524,-0.18771,0.01556,0.085962,0.014971,-0.17504,-0.4367,-0.70863,-0.92919,-1.0501,-1.0462,-0.92073,-0.70312,-0.44239,-0.19586,-0.016491,0.058829,0.017152,-0.12844,-0.34242,-0.575,-0.77329,-0.89309,-0.90865,-0.81786,-0.64211,-0.42097,-0.20332,-0.036518,0.043999,0.02255,-0.09353,-0.27609,-0.48289,-0.667,-0.78725,-0.81728,-0.75123,-0.6047,-0.41084,-0.21262,-0.053308,0.03284,0.028087,-0.064811,-0.22342,-0.41099,-0.58501,-0.70664,-0.74919,-0.70391,-0.5817,-0.41019,-0.2273,-0.073089,0.018974,0.029721,-0.041476,-0.17719,-0.3464,-0.5113,-0.63515,-0.69074,-0.66673,-0.56936,-0.42035,-0.25271,-0.10337,-0.0039319,0.025882,-0.018576,-0.1251,-0.26782,-0.41488,-0.53255,-0.59608,-0.59205,-0.5253
49,-0,-0.53464,-1.1324,-1.7039,-2.1318,-2.3353,-2.2805,-1.9868,-1.5188,-0.97124,-0.45043,-0.051525,0.15972,0.15905,-0.032992,-0.35743,-0.73115,-1.0656,-1.2858,-1.3458,-1.2376,-0.99067,-0.66435,-0.3331,-0.069467,0.071859,0.065589,-0.079403,-0.32329,-0.60531,-0.85807,-1.0231,-1.0637,-0.97297,-0.77393,-0.51372,-0.25226,-0.048358,0.053682,0.034034,-0.098605,-0.30992,-0.54848,-0.75771,-0.88895,-0.91256,-0.82449,-0.64646,-0.4204,-0.19833,-0.030454,0.046221,0.016247,-0.11084,-0.30314,-0.51434,-0.69468,-0.8023,-0.81276,-0.72448,-0.55884,-0.35473,-0.15919,-0.016509,0.041838,0.0040161,-0.11953,-0.2985,-0.49012,-0.6493,-0.73928,-0.73977,-0.65141,-0.49541,-0.30824,-0.13282,-0.0087611,0.036441,-0.0062974,-0.12548,-0.29198,-0.46651,-0.60874,-0.68615,-0.68119,-0.5958,-0.45061,-0.27915,-0.12007,-0.0091231,0.029574,-0.010571,-0.11831,-0.26755,-0.42239,-0.54715,-0.61474,-0.61054,-0.53864,-0.41672,-0.27745
50,-0,-0.55073,-1.1632,-1.742,-2.1637,-2.3462,-2.259,-1.9287,-1.4296,-0.8662,-0.35105,0.019348,0.18393,0.12836,-0.11386,-0.47093,-0.85042,-1.1606,-1.3305,-1.3253,-1.1521,-0.85659,-0.51075,-0.1953,0.01939,0.089125,0.0051175,-0.20502,-0.48507,-0.76435,-0.97469,-1.0666,-1.0202,-0.84912,-0.59627,-0.32268,-0.092792,0.04085,0.049848,-0.06366,-0.26825,-0.51165,-0.73364,-0.88039,-0.91721,-0.83659,-0.65944,-0.42931,-0.20146,-0.029483,0.047305,0.012908,-0.12176,-0.32174,-0.53695,-0.71463,-0.81202,-0.80626,-0.69963,-0.5187,-0.30755,-0.11679,0.0087948,0.040755,-0.026637,-0.17536,-0.36805,-0.55711,-0.69644,-0.75267,-0.71301,-0.58782,-0.40784,-0.2166,-0.059601,0.026681,0.02304,-0.068169,-0.22352,-0.40434,-0.56647,-0.67118,-0.69403,-0.63004,-0.49499,-0.32189,-0.15231,-0.02578,0.028954,0.00028225,-0.10298,-0.25434,-0.41711,-0.55248,-0.62841,-0.62888,-0.5559,-0.42906,-0.28078,-0.14696,-0.060338
51,-0,-0.56691,-1.1939,-1.7791,-2.1934,-2.3536,-2.2329,-1.8661,-1.3378,-0.76199,-0.2572,0.080003,0.19473,0.084005,-0.20486,-0.58739,-0.9631,-1.2393,-1.3519,-1.2795,-1.0458,-0.71241,-0.36222,-0.078654,0.074353,0.066929,-0.090772,-0.35227,-0.64745,-0.90041,-1.0481,-1.0557,-0.92389,-0.68795,-0.40774,-0.15247,0.016612,0.060977,-0.026062,-0.2183,-0.46402,-0.69962,-0.86558,-0.92093,-0.85309,-0.68061,-0.44779,-0.21293,-0.03359,0.047579,0.013024,-0.12581,-0.33163,-0.55092,-0.72774,-0.8179,-0.79957,-0.67833,-0.48536,-0.2694,-0.084185,0.025156,0.033245,-0.059723,-0.22856,-0.42953,-0.61135,-0.72806,-0.75076,-0.67457,-0.51946,-0.32474,-0.13905,-0.0081108,0.036787,-0.013719,-0.14538,-0.32401,-0.50393,-0.63966,-0.69767,-0.66446,-0.5491,-0.38054,-0.20086,-0.054614,0.022925,0.014293,-0.076847,-0.22646,-0.39598,-0.54308,-0.6324,-0.64308,-0.57425,-0.44543,-0.28927,-0.1458,-0.049539,-0.023222,-0.069063
52,-0,-0.58302,-1.2242,-1.8149,-2.2206,-2.357,-2.2019,-1.7991,-1.2438,-0.65948,-0.16988,0.12962,0.19192,0.026758,-0.30411,-0.70402,-1.0661,-1.2993,-1.3491,-1.2098,-0.92272,-0.56438,-0.22574,0.011026,0.092718,0.0071852,-0.21509,-0.51004,-0.7975,-1.002,-1.0719,-0.99166,-0.78489,-0.50689,-0.22967,-0.023093,0.062883,0.010487,-0.16199,-0.40559,-0.65425,-0.84237,-0.9215,-0.87233,-0.70924,-0.47589,-0.23326,-0.043363,0.046752,0.016644,-0.12281,-0.3327,-0.55643,-0.7347,-0.82113,-0.79413,-0.66182,-0.45947,-0.24001,-0.060059,0.034932,0.022364,-0.092075,-0.27653,-0.48164,-0.65332,-0.74667,-0.73778,-0.62979,-0.45165,-0.25009,-0.077167,0.023206,0.026572,-0.065946,-0.22854,-0.41786,-0.58416,-0.68401,-0.6919,-0.60679,-0.45168,-0.26692,-0.099834,0.0069687,0.027108,-0.042666,-0.18264,-0.35591,-0.51719,-0.62481,-0.65233,-0.5944,-0.46723,-0.30524,-0.15055,-0.041298,-0.0044714,-0.045662,-0.15201,-0.29007
53,-0,-0.59905,-1.254,-1.8493,-2.2449,-2.3562,-2.1662,-1.728,-1.1482,-0.5595,-0.089929,0.16774,0.17577,-0.042121,-0.40938,-0.81799,-1.1567,-1.3388,-1.3224,-1.119,-0.78796,-0.41895,-0.1076,0.069548,0.074155,-0.085591,-0.35875,-0.66635,-0.92328,-1.0608,-1.0442,-0.881,-0.61751,-0.32543,-0.081953,0.050667,0.04134,-0.10241,-0.33729,-0.59653,-0.80857,-0.91639,-0.8922,-0.74415,-0.51357,-0.26324,-0.059884,0.043868,0.023205,-0.11296,-0.32502,-0.55365,-0.736,-0.8227,-0.79121,-0.6513,-0.44165,-0.21911,-0.043163,0.040177,0.010628,-0.1213,-0.31775,-0.52423,-0.68449,-0.75528,-0.71791,-0.58324,-0.38841,-0.18631,-0.030904,0.037188,0.0014151,-0.12653,-0.31032,-0.49936,-0.64243,-0.70114,-0.66013,-0.53133,-0.35024,-0.16562,-0.026258,0.031625,-0.0062275,-0.12783,-0.29875,-0.47246,-0.60266,-0.65488,-0.61624,-0.49871,-0.33444,-0.16733,-0.041857,0.010849,-0.020068,-0.12327,-0.2674,-0.4122,-0.51641
54,-0,-0.61512,-1.2835,-1.8826,-2.2669,-2.3518,-2.1262,-1.6536,-1.0518,-0.46276,-0.017835,0.19435,0.14703,-0.12101,-0.5183,-0.92664,-1.2328,-1.3572,-1.273,-1.0107,-0.64698,-0.2823,-0.012946,0.094653,0.020676,-0.20475,-0.51146,-0.80964,-1.0152,-1.0723,-0.96813,-0.73468,-0.43886,-0.16273,0.01943,0.061229,-0.043721,-0.26103,-0.52596,-0.76201,-0.90277,-0.91006,-0.78362,-0.56035,-0.30349,-0.084411,0.037655,0.03178,-0.096748,-0.30877,-0.5427,-0.73186,-0.82312,-0.79165,-0.64759,-0.43236,-0.20645,-0.032393,0.042668,5.1991e-05,-0.14567,-0.35134,-0.55785,-0.7069,-0.75707,-0.69492,-0.53852,-0.33231,-0.13417,0.001163,0.037392,-0.033599,-0.18989,-0.386,-0.56608,-0.67975,-0.69576,-0.61022,-0.44776,-0.25434,-0.083827,0.017367,0.022758,-0.067639,-0.22718,-0.40992,-0.56426,-0.6478,-0.63816,-0.53888,-0.37869,-0.20246,-0.057905,0.016604,0.0027096,-0.092016,-0.23881,-0.39432,-0.51486,-0.5671,-0.53981
55,-0,-0.63127,-1.3129,-1.9151,-2.287,-2.3443,-2.0826,-1.5763,-0.95516,-0.36981,0.046132,0.20969,0.10664,-0.20819,-0.62859,-1.0277,-1.2927,-1.3543,-1.203,-0.88902,-0.5053,-0.15996,0.054419,0.085934,-0.063775,-0.34224,-0.66269,-0.92965,-1.0664,-1.0362,-0.85088,-0.56679,-0.2667,-0.035457,0.064195,0.0088201,-0.17999,-0.44289,-0.70061,-0.87732,-0.92257,-0.82515,-0.61511,-0.35435,-0.11824,0.026523,0.041139,-0.074779,-0.28403,-0.52335,-0.72204,-0.82227,-0.79562,-0.65107,-0.43176,-0.20171,-0.026861,0.043796,-0.0078149,-0.16398,-0.37694,-0.58325,-0.72259,-0.75498,-0.67186,-0.49808,-0.28449,-0.09305,0.021565,0.027849,-0.073801,-0.25179,-0.45289,-0.61793,-0.69915,-0.67382,-0.55005,-0.36419,-0.17034,-0.024278,0.033091,-0.01278,-0.14676,-0.32894,-0.50574,-0.62561,-0.65455,-0.58538,-0.43862,-0.25694,-0.092662,0.0084122,0.019773,-0.059404,-0.20342,-0.3686,-0.50756,-0.58027,-0.56885,-0.47828,-0.34066
56,-0,-0.64754,-1.3423,-1.9469,-2.3053,-2.3339,-2.0356,-1.4966,-0.85883,-0.28118,0.10163,0.21388,0.055453,-0.30203,-0.73808,-1.1189,-1.3351,-1.3304,-1.1147,-0.75817,-0.36819,-0.056734,0.091972,0.044576,-0.17377,-0.48918,-0.80224,-1.0179,-1.0735,-0.95567,-0.70304,-0.39304,-0.11778,0.043737,0.048474,-0.09902,-0.34913,-0.62296,-0.83643,-0.92561,-0.86544,-0.67614,-0.41592,-0.16296,0.0082554,0.049288,-0.0482,-0.25098,-0.49514,-0.70578,-0.8194,-0.80257,-0.66151,-0.43983,-0.20468,-0.026011,0.044412,-0.011997,-0.17548,-0.39436,-0.60115,-0.73315,-0.75124,-0.65102,-0.46342,-0.24515,-0.061531,0.033264,0.012591,-0.115,-0.30898,-0.50959,-0.65591,-0.70422,-0.64092,-0.48598,-0.28628,-0.10156,0.013435,0.025646,-0.066434,-0.23319,-0.42352,-0.58005,-0.65582,-0.62878,-0.50826,-0.33098,-0.14949,-0.01725,0.027784,-0.025189,-0.15806,-0.32968,-0.48749,-0.58534,-0.59661,-0.52034,-0.38305,-0.22719,-0.10227
57,-0,-0.66385,-1.3715,-1.9779,-2.3215,-2.3202,-1.9851,-1.4147,-0.76332,-0.19755,0.14807,0.20685,-0.0058247,-0.40096,-0.84461,-1.1983,-1.3589,-1.2861,-1.0108,-0.62267,-0.24081,0.023251,0.098342,-0.026825,-0.30268,-0.63626,-0.9207,-1.0682,-1.0359,-0.8376,-0.53762,-0.2295,-0.0064391,0.067301,-0.024903,-0.24834,-0.52889,-0.7767,-0.91422,-0.89998,-0.74068,-0.48773,-0.22018,-0.020014,0.053329,-0.019022,-0.21029,-0.45752,-0.68188,-0.81322,-0.81144,-0.67834,-0.45649,-0.21552,-0.029827,0.044789,-0.012091,-0.17982,-0.40361,-0.61207,-0.73975,-0.74743,-0.63392,-0.4355,-0.21413,-0.038173,0.038858,-0.0050878,-0.15396,-0.35923,-0.55561,-0.6816,-0.69839,-0.60174,-0.4227,-0.21727,-0.048712,0.03173,0.00065512,-0.13022,-0.31826,-0.50405,-0.62997,-0.65738,-0.57835,-0.41838,-0.22777,-0.064908,0.021327,0.0059262,-0.1041,-0.27265,-0.44712,-0.57398,-0.6151,-0.56093,-0.43082,-0.26739,-0.12188,-0.038814,-0.040564
58,-0,-0.68008,-1.4002,-2.0073,-2.3349,-2.3028,-1.9309,-1.3308,-0.6692,-0.1197,0.18488,0.18859,-0.076301,-0.5032,-0.94594,-1.2639,-1.3634,-1.2226,-0.89449,-0.48725,-0.12805,0.076753,0.073574,-0.12413,-0.44279,-0.77411,-1.0101,-1.0768,-0.95663,-0.69186,-0.36925,-0.091334,0.05672,0.033561,-0.14665,-0.4203,-0.69579,-0.88322,-0.92306,-0.80458,-0.56817,-0.29095,-0.061246,0.049622,0.0098557,-0.16332,-0.4102,-0.64889,-0.8019,-0.82072,-0.70064,-0.48157,-0.23462,-0.038843,0.044621,-0.0081278,-0.17694,-0.40476,-0.61643,-0.74317,-0.74468,-0.62167,-0.41486,-0.19111,-0.021667,0.040428,-0.022791,-0.18861,-0.40145,-0.5914,-0.69707,-0.68501,-0.56012,-0.36353,-0.15875,-0.010849,0.034198,-0.036281,-0.19765,-0.39622,-0.56724,-0.65605,-0.63503,-0.51157,-0.32584,-0.13779,-0.0070497,0.026371,-0.046308,-0.20009,-0.38414,-0.53932,-0.61742,-0.59515,-0.48197,-0.3165,-0.15173,-0.040138,-0.013924,-0.078902,-0.20719
59,-0,-0.69618,-1.4282,-2.0351,-2.3455,-2.2816,-1.8731,-1.2453,-0.57709,-0.048243,0.21175,0.15947,-0.15476,-0.60681,-1.0399,-1.3142,-1.3484,-1.1417,-0.76968,-0.35672,-0.034158,0.10184,0.019398,-0.24167,-0.58564,-0.89397,-1.0644,-1.0434,-0.84221,-0.53072,-0.21278,0.008821,0.066127,-0.052837,-0.30187,-0.59339,-0.82819,-0.92828,-0.86213,-0.65416,-0.37528,-0.11806,0.034216,0.034674,-0.11229,-0.35343,-0.60543,-0.78327,-0.82835,-0.72713,-0.51471,-0.26247,-0.053962,0.04313,-0.00053115,-0.16696,-0.39787,-0.61449,-0.74401,-0.7438,-0.61512,-0.40199,-0.17574,-0.010829,0.039685,-0.038763,-0.21773,-0.43549,-0.61823,-0.7049,-0.6674,-0.51928,-0.31066,-0.11107,0.014028,0.024941,-0.07985,-0.26365,-0.46377,-0.61288,-0.66179,-0.5954,-0.43667,-0.23839,-0.066175,0.023735,0.0035262,-0.11787,-0.29891,-0.47879,-0.59787,-0.61822,-0.53506,-0.37722,-0.19819,-0.05639,0.0043656,-0.032773,-0.15031,-0.30646,-0.44476
60,-0,-0.71223,-1.4557,-2.0615,-2.3534,-2.2569,-1.8122,-1.1587,-0.48754,0.016437,0.22873,0.12018,-0.23979,-0.70992,-1.1247,-1.3481,-1.3146,-1.0461,-0.64045,-0.23562,0.037581,0.098083,-0.060836,-0.37265,-0.72272,-0.9884,-1.0802,-0.97079,-0.7018,-0.36761,-0.0817,0.062337,0.022007,-0.1814,-0.47194,-0.74624,-0.90926,-0.90629,-0.74072,-0.47166,-0.19225,0.0031602,0.051037,-0.060438,-0.28827,-0.55045,-0.75503,-0.83186,-0.75602,-0.55525,-0.29945,-0.076279,0.039153,0.010001,-0.15011,-0.38286,-0.60615,-0.74243,-0.74522,-0.61476,-0.39716,-0.16775,-0.0046063,0.038176,-0.051575,-0.24055,-0.46172,-0.63772,-0.70781,-0.64868,-0.48183,-0.26537,-0.073664,0.028484,0.0080363,-0.1256,-0.32463,-0.51947,-0.64258,-0.65204,-0.54576,-0.36125,-0.16182,-0.015009,0.030026,-0.040187,-0.19923,-0.39123,-0.55034,-0.62241,-0.58395,-0.44989,-0.26664,-0.096325,0.0041059,0.0042127,-0.091831,-0.24724,-0.40618,-0.51333,-0.53368
61,-0,-0.72832,-1.483,-2.0869,-2.3592,-2.2293,-1.7487,-1.0716,-0.40094,0.074215,0.23614,0.071664,-0.3299,-0.81076,-1.199,-1.3655,-1.2633,-0.93875,-0.51095,-0.1279,0.084976,0.066432,-0.16259,-0.50978,-0.84616,-1.0519,-1.0571,-0.8647,-0.54644,-0.21576,0.013139,0.065284,-0.069955,-0.33732,-0.63692,-0.86041,-0.9291,-0.82085,-0.57653,-0.2843,-0.047119,0.05406,-0.011964,-0.21678,-0.48346,-0.71479,-0.82827,-0.78492,-0.60203,-0.34577,-0.10698,0.031091,0.022221,-0.12686,-0.35966,-0.59107,-0.73808,-0.74885,-0.62071,-0.40045,-0.16688,-0.0022384,0.037094,-0.060053,-0.25654,-0.48057,-0.6514,-0.70816,-0.63146,-0.44974,-0.22826,-0.045415,0.035174,-0.012916,-0.17009,-0.37857,-0.56344,-0.65888,-0.63148,-0.492,-0.29087,-0.099308,0.016081,0.016129,-0.097367,-0.28209,-0.47117,-0.59781,-0.61812,-0.52583,-0.35477,-0.16574,-0.023821,0.023293,-0.037773,-0.18127,-0.35431,-0.49427,-0.55378,-0.51344,-0.39391
62,-0,-0.74449,-1.5102,-2.1114,-2.3631,-2.199,-1.6829,-0.98418,-0.31761,0.12497,0.23431,0.014815,-0.42363,-0.90765,-1.2614,-1.366,-1.1959,-0.82272,-0.38502,-0.036902,0.1068,0.0089059,-0.28051,-0.64569,-0.94902,-1.0807,-0.99687,-0.73289,-0.38796,-0.087181,0.064238,0.018437,-0.19955,-0.50329,-0.77793,-0.92243,-0.8857,-0.68386,-0.39285,-0.1195,0.038469,0.027769,-0.14235,-0.40483,-0.66028,-0.81397,-0.81054,-0.65323,-0.40132,-0.14738,0.016977,0.034296,-0.098176,-0.32817,-0.56859,-0.73014,-0.754,-0.6326,-0.41174,-0.17303,-0.0033681,0.03711,-0.063452,-0.26527,-0.49233,-0.66032,-0.70753,-0.6174,-0.42412,-0.19927,-0.024909,0.036586,-0.035017,-0.21089,-0.42454,-0.59682,-0.66481,-0.60423,-0.43819,-0.2283,-0.05121,0.029805,-0.012697,-0.16131,-0.36006,-0.53506,-0.62245,-0.59154,-0.45455,-0.26199,-0.084104,0.015993,0.0048754,-0.11058,-0.28528,-0.45423,-0.5573,-0.55894,-0.46338,-0.30814,-0.15482
63,-0,-0.76071,-1.5371,-2.135,-2.3649,-2.1659,-1.6149,-0.89689,-0.23803,0.16835,0.22328,-0.049659,-0.51962,-0.99896,-1.3108,-1.3496,-1.1141,-0.70115,-0.26647,0.034463,0.10257,-0.071645,-0.40872,-0.7732,-1.0255,-1.0734,-0.90364,-0.58479,-0.2383,0.0080295,0.067816,-0.07299,-0.35308,-0.66119,-0.87896,-0.92513,-0.78492,-0.51388,-0.21547,-0.0011046,0.052221,-0.070101,-0.31648,-0.58988,-0.78511,-0.82867,-0.70602,-0.46551,-0.19881,-0.0056386,0.043753,-0.065632,-0.28862,-0.53776,-0.71728,-0.7595,-0.64973,-0.43084,-0.18634,-0.0081712,0.038281,-0.061507,-0.26661,-0.49719,-0.6651,-0.70683,-0.60735,-0.40536,-0.17792,-0.010666,0.034886,-0.056031,-0.24644,-0.46229,-0.62114,-0.66331,-0.57382,-0.38725,-0.17467,-0.016065,0.030275,-0.050664,-0.22619,-0.42886,-0.58149,-0.62667,-0.54863,-0.37795,-0.17888,-0.025721,0.025555,-0.041377,-0.19882,-0.38625,-0.53251,-0.58498,-0.52775,-0.38587,-0.21565,-0.082163,-0.034136
64,-0,-0.77685,-1.5635,-2.157,-2.3642,-2.1298,-1.5448,-0.81008,-0.1628,0.2038,0.20299,-0.12106,-0.61644,-1.083,-1.3459,-1.3167,-1.0199,-0.57745,-0.15899,0.083794,0.072657,-0.17147,-0.54089,-0.88551,-1.0713,-1.0303,-0.78368,-0.43098,-0.10879,0.062447,0.024174,-0.19969,-0.51455,-0.79384,-0.92852,-0.86838,-0.6398,-0.33377,-0.069142,0.054009,-0.006946,-0.22231,-0.50339,-0.73801,-0.83436,-0.75637,-0.53673,-0.26235,-0.039553,0.047389,-0.031598,-0.24171,-0.49766,-0.69765,-0.76359,-0.67101,-0.45755,-0.20726,-0.017296,0.040131,-0.054267,-0.26035,-0.49517,-0.66606,-0.70663,-0.60184,-0.39357,-0.16366,-0.0012979,0.031942,-0.074212,-0.27573,-0.49204,-0.63796,-0.65711,-0.54313,-0.3413,-0.13038,0.0079531,0.021499,-0.092502,-0.28734,-0.48605,-0.61117,-0.61431,-0.49538,-0.30186,-0.10887,0.010073,0.010602,-0.10495,-0.28937,-0.47078,-0.57974,-0.57586,-0.4645,-0.29143,-0.12534,-0.028572,-0.03629,-0.1384
65,-0,-0.79283,-1.5892,-2.1773,-2.3605,-2.0904,-1.4726,-0.7242,-0.092497,0.23095,0.1736,-0.19845,-0.71258,-1.1583,-1.3661,-1.2678,-0.91558,-0.45517,-0.065942,0.10956,0.018608,-0.28583,-0.67037,-0.9766,-1.0838,-0.95425,-0.64515,-0.28251,-0.0091498,0.072149,-0.062047,-0.34892,-0.66716,-0.88686,-0.92117,-0.75935,-0.46907,-0.16761,0.025996,0.038667,-0.12848,-0.40261,-0.67002,-0.8222,-0.79897,-0.61188,-0.33799,-0.087351,0.041573,0.000822,-0.18893,-0.44776,-0.66931,-0.76399,-0.69485,-0.49134,-0.23627,-0.031829,0.041663,-0.042301,-0.24646,-0.48596,-0.66319,-0.70714,-0.60119,-0.38887,-0.15605,0.0041852,0.029239,-0.088213,-0.29816,-0.51429,-0.64897,-0.64857,-0.51453,-0.30159,-0.095226,0.022723,0.0066205,-0.13457,-0.34184,-0.53087,-0.62608,-0.58995,-0.43774,-0.23143,-0.053627,0.02615,-0.021739,-0.17601,-0.37298,-0.53353,-0.59522,-0.53546,-0.38063,-0.19433,-0.049626,-0.001923,-0.06441,-0.20771,-0.36759
66,-0,-0.80865,-1.6141,-2.1959,-2.3542,-2.0481,-1.3987,-0.63968,-0.027439,0.24981,0.13568,-0.28068,-0.80655,-1.2235,-1.3711,-1.2044,-0.80409,-0.33778,0.0099632,0.11134,-0.056865,-0.40923,-0.7907,-1.0417,-1.0625,-0.85035,-0.49744,-0.14987,0.053526,0.037237,-0.18222,-0.5058,-0.79517,-0.93041,-0.85818,-0.61165,-0.29461,-0.037358,0.057447,-0.043473,-0.29194,-0.58033,-0.78725,-0.8275,-0.68633,-0.42438,-0.15091,0.022512,0.027842,-0.13256,-0.38819,-0.63052,-0.75824,-0.71926,-0.53143,-0.27384,-0.052986,0.041451,-0.026572,-0.22532,-0.46942,-0.6562,-0.7084,-0.60557,-0.39139,-0.15495,0.0064348,0.027725,-0.097085,-0.31342,-0.52971,-0.65574,-0.63983,-0.48985,-0.26889,-0.068234,0.030488,-0.011541,-0.1745,-0.38875,-0.56449,-0.6295,-0.55802,-0.3803,-0.17007,-0.013882,0.025566,-0.065417,-0.2473,-0.44383,-0.57364,-0.58485,-0.47503,-0.29048,-0.10782,0.00012037,-0.006203,-0.11927,-0.2874,-0.4384,-0.50913
67,-0,-0.82442,-1.6387,-2.2132,-2.3456,-2.0033,-1.3237,-0.55684,0.032279,0.26068,0.090056,-0.36651,-0.89704,-1.278,-1.3613,-1.1282,-0.68833,-0.22843,0.066784,0.089691,-0.1502,-0.53597,-0.89615,-1.0779,-1.0091,-0.72531,-0.35038,-0.0421,0.075267,-0.038382,-0.32485,-0.65504,-0.88578,-0.92027,-0.74724,-0.4433,-0.13835,0.040376,0.022068,-0.17878,-0.47065,-0.72581,-0.83512,-0.75367,-0.5184,-0.23111,-0.013496,0.04499,-0.075816,-0.31981,-0.57977,-0.74352,-0.74165,-0.57658,-0.32026,-0.082198,0.037785,-0.0084306,-0.19745,-0.4454,-0.64465,-0.71009,-0.61503,-0.40131,-0.16045,0.0055579,0.027801,-0.10044,-0.32152,-0.53905,-0.65967,-0.63254,-0.47045,-0.24354,-0.048362,0.033483,-0.030439,-0.21057,-0.42801,-0.58908,-0.62553,-0.5232,-0.32653,-0.11909,0.011662,0.011896,-0.11573,-0.31487,-0.50024,-0.59327,-0.55565,-0.40528,-0.20641,-0.042145,0.020143,-0.0408,-0.19433,-0.37185,-0.49777,-0.51968,-0.43389
68,-0,-0.84026,-1.6631,-2.2296,-2.3353,-1.9564,-1.2477,-0.47592,0.086621,0.26389,0.037496,-0.45475,-0.98281,-1.3209,-1.3371,-1.041,-0.57111,-0.12988,0.10327,0.045979,-0.25728,-0.66039,-0.98184,-1.0834,-0.92702,-0.5869,-0.21349,0.033712,0.055248,-0.14765,-0.4768,-0.7825,-0.93019,-0.85802,-0.60127,-0.27443,-0.019481,0.056285,-0.073845,-0.34603,-0.6361,-0.8152,-0.80589,-0.6146,-0.32715,-0.069783,0.047124,-0.023078,-0.24447,-0.51602,-0.71672,-0.75861,-0.62469,-0.37545,-0.12092,0.028521,0.010392,-0.16358,-0.41354,-0.62756,-0.71132,-0.62912,-0.41859,-0.17274,0.0013999,0.029375,-0.098287,-0.3226,-0.54291,-0.66179,-0.62779,-0.45703,-0.22543,-0.034487,0.033745,-0.048062,-0.24143,-0.45982,-0.60646,-0.61742,-0.4892,-0.27905,-0.078723,0.025415,-0.010427,-0.168,-0.37608,-0.54307,-0.5967,-0.51462,-0.3341,-0.13437,-0.00047766,0.012163,-0.09814,-0.27906,-0.45065,-0.53878,-0.50951,-0.3795,-0.2124
69,-0,-0.85616,-1.6872,-2.245,-2.323,-1.9075,-1.1711,-0.39722,0.13533,0.25947,-0.021422,-0.54433,-1.0627,-1.3516,-1.2988,-0.94464,-0.45517,-0.0446,0.11862,-0.017889,-0.37366,-0.777,-1.0437,-1.0582,-0.8209,-0.4435,-0.095457,0.072722,-0.0043338,-0.28099,-0.62437,-0.87618,-0.92419,-0.75057,-0.43686,-0.12497,0.047677,0.0092665,-0.21574,-0.51967,-0.76221,-0.83406,-0.70501,-0.43565,-0.14841,0.028646,0.019818,-0.16554,-0.43911,-0.67479,-0.76588,-0.67252,-0.43856,-0.17065,0.011087,0.027476,-0.12488,-0.37346,-0.60352,-0.71042,-0.64683,-0.44304,-0.19204,-0.0064528,0.03217,-0.090768,-0.31676,-0.54149,-0.66267,-0.6262,-0.4499,-0.21426,-0.025484,0.032885,-0.062674,-0.26633,-0.48443,-0.61803,-0.60716,-0.45797,-0.2388,-0.048161,0.029874,-0.037669,-0.21825,-0.42849,-0.5731,-0.58796,-0.46768,-0.26717,-0.076703,0.020124,-0.016585,-0.16745,-0.36205,-0.5129,-0.55573,-0.4754,-0.31312,-0.1447,-0.047295
70,-0,-0.87198,-1.7109,-2.2591,-2.3085,-1.8563,-1.0939,-0.32121,0.17789,0.24725,-0.08626,-0.63422,-1.1354,-1.3694,-1.2473,-0.84116,-0.34339,0.02502,0.11244,-0.099507,-0.49459,-0.88064,-1.0789,-1.0036,-0.69673,-0.30376,-0.0038328,0.072599,-0.098352,-0.4269,-0.75423,-0.92718,-0.86849,-0.60952,-0.27256,-0.012438,0.055336,-0.093476,-0.38277,-0.67339,-0.82921,-0.77959,-0.55022,-0.2492,-0.015539,0.045692,-0.08851,-0.35054,-0.61527,-0.75884,-0.71564,-0.50751,-0.23233,-0.017532,0.039651,-0.083311,-0.32523,-0.5709,-0.70521,-0.66645,-0.47422,-0.21894,-0.018795,0.035508,-0.078074,-0.3038,-0.53452,-0.66214,-0.62794,-0.44917,-0.2098,-0.020661,0.032122,-0.073097,-0.28455,-0.50232,-0.62502,-0.59626,-0.43048,-0.20553,-0.02548,0.028163,-0.066745,-0.26415,-0.47114,-0.59128,-0.56996,-0.41852,-0.20747,-0.033875,0.02371,-0.057906,-0.2383,-0.43326,-0.55306,-0.54615,-0.42037,-0.23724,-0.082065,-0.025167,-0.086904
71,-0,-0.88762,-1.7337,-2.2713,-2.2913,-1.8028,-1.0164,-0.24834,0.21389,0.22722,-0.15637,-0.72323,-1.1998,-1.374,-1.1833,-0.73291,-0.23862,0.077048,0.085091,-0.19574,-0.61507,-0.96666,-1.0855,-0.92247,-0.56165,-0.17625,0.055562,0.033834,-0.21899,-0.57287,-0.85467,-0.93076,-0.76893,-0.45012,-0.12692,0.050126,0.0033676,-0.23719,-0.55052,-0.78395,-0.82672,-0.66113,-0.36853,-0.088811,0.047064,-0.0208,-0.25414,-0.53714,-0.73294,-0.7487,-0.57873,-0.30571,-0.060011,0.043112,-0.041673,-0.26951,-0.52833,-0.69313,-0.68568,-0.51108,-0.25399,-0.037064,0.038168,-0.060869,-0.2836,-0.52138,-0.65963,-0.63276,-0.45489,-0.21201,-0.01974,0.031984,-0.078677,-0.29586,-0.51401,-0.62873,-0.5862,-0.40764,-0.179,-0.0089331,0.023377,-0.094524,-0.3041,-0.50447,-0.59996,-0.54596,-0.36974,-0.15565,-0.0042193,0.014531,-0.10549,-0.30452,-0.48788,-0.56994,-0.51439,-0.35168,-0.16043,-0.030561,-0.018663,-0.12518,-0.29073
72,-0,-0.90306,-1.7557,-2.2816,-2.2716,-1.7472,-0.93886,-0.17896,0.2432,0.19972,-0.23087,-0.81014,-1.2549,-1.3652,-1.1082,-0.62234,-0.1434,0.11028,0.037855,-0.30274,-0.73011,-1.0313,-1.0636,-0.81937,-0.42347,-0.068654,0.079268,-0.040092,-0.35627,-0.70642,-0.91681,-0.8869,-0.63592,-0.28959,-0.01615,0.056015,-0.10054,-0.4016,-0.69468,-0.83487,-0.75557,-0.49864,-0.1914,0.017058,0.028748,-0.15617,-0.44153,-0.68443,-0.76575,-0.64733,-0.38912,-0.1183,0.033864,-0.0037031,-0.20797,-0.4749,-0.67167,-0.70185,-0.55208,-0.29734,-0.062763,0.038313,-0.040311,-0.25645,-0.50156,-0.65431,-0.64007,-0.467,-0.22107,-0.022776,0.03256,-0.07926,-0.30033,-0.52011,-0.6305,-0.57833,-0.39039,-0.15913,0.0025623,0.017437,-0.11888,-0.33706,-0.52931,-0.60179,-0.5197,-0.32448,-0.11215,0.014838,-0.0029724,-0.15437,-0.3631,-0.52685,-0.56783,-0.46823,-0.27895,-0.092757,0.003284,-0.032559,-0.17559,-0.35103,-0.46899
73,-0,-0.9184,-1.7771,-2.2906,-2.2497,-1.6897,-0.86165,-0.11317,0.26601,0.16537,-0.30876,-0.89391,-1.3002,-1.3437,-1.0238,-0.51191,-0.059858,0.12431,-0.02718,-0.41631,-0.83507,-1.072,-1.0146,-0.69992,-0.28994,0.012896,0.066495,-0.14304,-0.49903,-0.81638,-0.93544,-0.80022,-0.48316,-0.14493,0.047902,0.00563,-0.24208,-0.56393,-0.79478,-0.81902,-0.62752,-0.3192,-0.049045,0.050345,-0.06553,-0.33226,-0.61118,-0.76068,-0.70694,-0.47919,-0.19321,0.0079464,0.026122,-0.14329,-0.41052,-0.63838,-0.71186,-0.59517,-0.34873,-0.097255,0.034,-0.017879,-0.22281,-0.47459,-0.64525,-0.649,-0.48506,-0.23711,-0.029987,0.03373,-0.074931,-0.29812,-0.52122,-0.6313,-0.57396,-0.37934,-0.14586,0.009914,0.011481,-0.13904,-0.36323,-0.54725,-0.59921,-0.49393,-0.28503,-0.077842,0.024951,-0.025451,-0.2012,-0.4124,-0.55258,-0.55327,-0.41642,-0.21134,-0.040231,0.015361,-0.065999,-0.23804,-0.411,-0.49752,-0.45808
74,-0,-0.93378,-1.7983,-2.2985,-2.2261,-1.6309,-0.78494,-0.050997,0.2826,0.1248,-0.38912,-0.97365,-1.3353,-1.31,-0.93186,-0.40394,0.010325,0.11928,-0.10745,-0.53216,-0.92591,-1.0872,-0.941,-0.57041,-0.16834,0.064022,0.018871,-0.26701,-0.636,-0.89382,-0.90934,-0.67928,-0.32601,-0.031096,0.058908,-0.093924,-0.40247,-0.70217,-0.83696,-0.73935,-0.46305,-0.15216,0.034813,0.006345,-0.21662,-0.5134,-0.72795,-0.74997,-0.57044,-0.28391,-0.038178,0.042408,-0.079429,-0.33595,-0.59111,-0.71205,-0.63739,-0.40741,-0.14191,0.022772,0.0044969,-0.18328,-0.43995,-0.63119,-0.65842,-0.50857,-0.26021,-0.041876,0.035171,-0.065834,-0.28932,-0.51747,-0.63164,-0.57368,-0.37501,-0.13881,0.013935,0.0065099,-0.15447,-0.38321,-0.56027,-0.59485,-0.47054,-0.25208,-0.051922,0.027937,-0.050766,-0.2446,-0.45254,-0.56736,-0.53112,-0.36476,-0.15402,-0.0054843,0.008045,-0.11448,-0.30586,-0.46613,-0.51577,-0.43329,-0.26946
75,-0,-0.9492,-1.8193,-2.3055,-2.2009,-1.5708,-0.70893,0.0073989,0.29301,0.078437,-0.47113,-1.0484,-1.3597,-1.2648,-0.83403,-0.30061,0.065668,0.095635,-0.2002,-0.64615,-0.99914,-1.0766,-0.84651,-0.43748,-0.065222,0.082084,-0.059937,-0.40277,-0.7566,-0.93256,-0.8411,-0.53559,-0.18001,0.040391,0.016466,-0.22992,-0.56092,-0.79778,-0.81559,-0.60804,-0.28786,-0.024403,0.046761,-0.10579,-0.395,-0.6634,-0.76794,-0.65513,-0.38721,-0.10687,0.039265,-0.022137,-0.25358,-0.5282,-0.6985,-0.67481,-0.47155,-0.19778,0.0018016,0.023927,-0.13908,-0.39689,-0.61051,-0.6666,-0.53664,-0.29067,-0.059354,0.035966,-0.052288,-0.27378,-0.50852,-0.6312,-0.5775,-0.3774,-0.13769,0.015479,0.0034478,-0.16466,-0.39713,-0.56947,-0.59075,-0.45122,-0.22569,-0.032926,0.026584,-0.076079,-0.28364,-0.48489,-0.57405,-0.50512,-0.31608,-0.10733,0.013588,-0.013611,-0.17033,-0.37057,-0.50994,-0.5183,-0.39788,-0.21713,-0.076375
76,-0,-0.96454,-1.8397,-2.3111,-2.1737,-1.5093,-0.63386,0.061598,0.29699,0.026518,-0.55402,-1.1173,-1.3731,-1.2086,-0.73209,-0.20415,0.10485,0.054144,-0.30237,-0.75412,-1.0518,-1.0404,-0.73554,-0.3079,0.013858,0.066361,-0.16428,-0.5403,-0.85139,-0.92942,-0.73681,-0.38264,-0.059504,0.062485,-0.073894,-0.38542,-0.69699,-0.83795,-0.73389,-0.44475,-0.12916,0.043756,-0.01424,-0.26478,-0.56626,-0.75244,-0.72312,-0.49688,-0.19835,0.011176,0.021491,-0.16793,-0.4494,-0.66706,-0.70245,-0.53805,-0.26497,-0.031794,0.036872,-0.092415,-0.34513,-0.58099,-0.67113,-0.56773,-0.32842,-0.083681,0.034594,-0.035154,-0.25141,-0.49364,-0.62912,-0.58483,-0.38629,-0.14243,0.015025,0.0029221,-0.169,-0.40494,-0.57523,-0.58766,-0.43692,-0.20597,-0.01959,0.023037,-0.098845,-0.31634,-0.50993,-0.57515,-0.47815,-0.27259,-0.070129,0.021657,-0.042893,-0.22579,-0.42614,-0.53713,-0.50399,-0.3497,-0.1619,-0.043039,-0.053672
77,-0,-0.97967,-1.8593,-2.315,-2.1443,-1.4465,-0.5601,0.11111,0.29427,-0.030685,-0.63692,-1.1792,-1.375,-1.1423,-0.62806,-0.11674,0.12688,-0.0039449,-0.41055,-0.85209,-1.0818,-0.98032,-0.61344,-0.18841,0.064561,0.018125,-0.28685,-0.66946,-0.91302,-0.88478,-0.60586,-0.23491,0.023644,0.033375,-0.20123,-0.54117,-0.79316,-0.81745,-0.60371,-0.27394,-0.011518,0.04184,-0.13667,-0.44097,-0.69755,-0.76298,-0.60314,-0.30957,-0.04604,0.043495,-0.085848,-0.35674,-0.61456,-0.71452,-0.60225,-0.34235,-0.080384,0.039198,-0.04655,-0.28536,-0.5407,-0.66899,-0.59967,-0.37301,-0.11599,0.029098,-0.015948,-0.22244,-0.47209,-0.62428,-0.59475,-0.40139,-0.15303,0.0124,0.0052172,-0.16732,-0.40641,-0.57771,-0.58588,-0.42772,-0.19252,-0.010814,0.018643,-0.11785,-0.34211,-0.52775,-0.57195,-0.45189,-0.23519,-0.041952,0.022182,-0.074604,-0.27565,-0.46878,-0.54826,-0.47489,-0.29363,-0.10695,-0.015589,-0.065412,-0.21874
78,-0,-0.99458,-1.878,-2.317,-2.1127,-1.3826,-0.48796,0.15567,0.28491,-0.092608,-0.71892,-1.2336,-1.3655,-1.0672,-0.52399,-0.04025,0.13141,-0.07668,-0.52103,-0.93649,-1.0881,-0.8992,-0.4862,-0.085166,0.084358,-0.059145,-0.41901,-0.78076,-0.93683,-0.80266,-0.46012,-0.10627,0.061546,-0.043056,-0.35032,-0.67799,-0.83722,-0.73938,-0.44385,-0.12107,0.047203,-0.028791,-0.29826,-0.60177,-0.76389,-0.69335,-0.4333,-0.13371,0.036118,-0.016198,-0.25515,-0.53971,-0.70533,-0.65802,-0.42693,-0.14541,0.026696,-0.00568,-0.21947,-0.48849,-0.65717,-0.62963,-0.4234,-0.15736,0.017365,0.0034142,-0.18766,-0.44327,-0.61554,-0.6063,-0.42238,-0.16994,0.0071664,0.010012,-0.15957,-0.40179,-0.57711,-0.5857,-0.42383,-0.18502,-0.0053829,0.014854,-0.1326,-0.36138,-0.53989,-0.56642,-0.42748,-0.20354,-0.021297,0.017543,-0.1061,-0.31861,-0.49892,-0.54639,-0.43709,-0.23685,-0.058414,0.00029834,-0.085838,-0.26077,-0.41706
79,-0,-1.0093,-1.8959,-2.3175,-2.0791,-1.3177,-0.41758,0.19537,0.26934,-0.15846,-0.79913,-1.2797,-1.3449,-0.98457,-0.42185,0.023922,0.1188,-0.16152,-0.63002,-1.0043,-1.0706,-0.80076,-0.35987,-0.0031865,0.072789,-0.15998,-0.55152,-0.86614,-0.92123,-0.69017,-0.31253,-0.0084971,0.05124,-0.15764,-0.50354,-0.77925,-0.82388,-0.6147,-0.27712,-0.0084903,0.038834,-0.15525,-0.47016,-0.71778,-0.75309,-0.55793,-0.24902,-0.0068009,0.030823,-0.15242,-0.44395,-0.67006,-0.69823,-0.51378,-0.22662,-0.0046594,0.025031,-0.15048,-0.42399,-0.6327,-0.65435,-0.47792,-0.20829,-0.0029068,0.020558,-0.14815,-0.40672,-0.60153,-0.61839,-0.44889,-0.1936,-0.0016937,0.016633,-0.14591,-0.39102,-0.5737,-0.58749,-0.42544,-0.18346,-0.0028017,0.012934,-0.14212,-0.37465,-0.54788,-0.56081,-0.40712,-0.17782,-0.0061824,0.010277,-0.13514,-0.3549,-0.52003,-0.53654,-0.39722,-0.18495,-0.022122,0.0026851,-0.11827,-0.30734,-0.45073,-0.46584
80,-0,-1.024,-1.9135,-2.3169,-2.044,-1.2522,-0.34901,0.23044,0.24807,-0.22746,-0.87674,-1.3172,-1.3138,-0.89598,-0.32346,0.074785,0.089871,-0.25569,-0.73393,-1.0534,-1.0302,-0.68943,-0.24027,0.053789,0.031178,-0.27761,-0.67533,-0.91969,-0.86781,-0.55681,-0.17595,0.049861,-0.0053324,-0.29734,-0.64314,-0.83298,-0.75533,-0.46046,-0.12692,0.047822,-0.034171,-0.3157,-0.62223,-0.76825,-0.66779,-0.38396,-0.08813,0.04481,-0.059308,-0.33202,-0.60566,-0.715,-0.59583,-0.32171,-0.057778,0.039799,-0.083108,-0.34803,-0.59275,-0.66964,-0.53401,-0.26899,-0.033813,0.032715,-0.10556,-0.3621,-0.5805,-0.62922,-0.4803,-0.22459,-0.015384,0.023909,-0.12691,-0.37394,-0.56728,-0.59122,-0.43286,-0.18793,-0.0030306,0.013101,-0.14595,-0.38195,-0.55262,-0.55647,-0.39209,-0.15885,0.0041901,0.0022239,-0.16029,-0.38412,-0.53461,-0.52351,-0.36009,-0.14215,0.0017514,-0.0082331,-0.15946,-0.35684,-0.48247,-0.46412,-0.32151
81,-0,-1.0387,-1.9307,-2.3153,-2.0075,-1.1862,-0.28237,0.26087,0.22141,-0.29903,-0.95109,-1.3461,-1.2727,-0.80288,-0.23054,0.1115,0.045637,-0.35637,-0.82954,-1.0821,-0.96895,-0.57006,-0.13284,0.083252,-0.037644,-0.40454,-0.78226,-0.93781,-0.78097,-0.41365,-0.062089,0.063955,-0.10179,-0.4468,-0.75331,-0.83307,-0.64063,-0.2974,-0.014001,0.040393,-0.15942,-0.48316,-0.72821,-0.74447,-0.52459,-0.20582,0.016823,0.011186,-0.2128,-0.51222,-0.7009,-0.66368,-0.42555,-0.13415,0.032701,-0.023571,-0.26333,-0.53529,-0.6708,-0.58752,-0.33859,-0.077719,0.03653,-0.06228,-0.30949,-0.5505,-0.63633,-0.51518,-0.26313,-0.035378,0.0302,-0.10328,-0.35039,-0.55714,-0.59657,-0.44586,-0.19875,-0.0063888,0.015149,-0.14419,-0.3836,-0.5549,-0.55391,-0.38258,-0.14637,0.010452,-0.0057167,-0.18145,-0.40699,-0.54407,-0.50983,-0.32759,-0.10925,0.014519,-0.027788,-0.20386,-0.40419,-0.50713,-0.45658,-0.28989,-0.11722
82,-0,-1.0534,-1.9476,-2.3125,-1.9696,-1.1198,-0.21795,0.28636,0.18938,-0.37266,-1.0215,-1.3657,-1.2222,-0.70676,-0.14479,0.13332,-0.012737,-0.46065,-0.91381,-1.0896,-0.88904,-0.44772,-0.042533,0.083944,-0.12949,-0.53283,-0.86521,-0.91931,-0.66743,-0.27241,0.019325,0.032983,-0.22794,-0.58979,-0.82158,-0.77967,-0.49445,-0.14718,0.046246,-0.028849,-0.31655,-0.62973,-0.7699,-0.65103,-0.35065,-0.058377,0.045027,-0.099314,-0.39423,-0.65048,-0.70667,-0.52948,-0.23224,-0.0016656,0.020435,-0.17475,-0.45977,-0.65294,-0.63303,-0.41447,-0.13606,0.028077,-0.021767,-0.24989,-0.50969,-0.63656,-0.55131,-0.30909,-0.062998,0.033689,-0.076257,-0.32006,-0.54204,-0.60228,-0.46423,-0.21596,-0.013269,0.018632,-0.13709,-0.37962,-0.55505,-0.55385,-0.37848,-0.13953,0.013953,-0.012143,-0.19801,-0.42462,-0.55004,-0.49687,-0.30012,-0.08376,0.01956,-0.05067,-0.24632,-0.44306,-0.52183,-0.43872,-0.25308,-0.084944,-0.03904
83,-0,-1.0679,-1.9637,-2.3082,-1.9299,-1.0532,-0.15615,0.30651,0.15197,-0.4478,-1.0871,-1.3756,-1.1629,-0.60918,-0.06792,0.13968,-0.083756,-0.56546,-0.98393,-1.0754,-0.79366,-0.32773,0.02644,0.05603,-0.2389,-0.65435,-0.91858,-0.86553,-0.536,-0.14467,0.061387,-0.039654,-0.37059,-0.71072,-0.8402,-0.67936,-0.33544,-0.029762,0.045856,-0.14883,-0.4803,-0.73105,-0.74026,-0.50508,-0.17889,0.029689,-0.0084296,-0.26183,-0.5621,-0.71427,-0.62186,-0.34667,-0.066556,0.04041,-0.0898,-0.3681,-0.61199,-0.66395,-0.49217,-0.20898,0.0035818,0.011639,-0.18542,-0.45696,-0.62662,-0.58553,-0.36156,-0.099849,0.032183,-0.047161,-0.28285,-0.52056,-0.60662,-0.48684,-0.2398,-0.024359,0.023098,-0.12476,-0.36975,-0.55271,-0.55635,-0.38005,-0.13799,0.015609,-0.015623,-0.20866,-0.4369,-0.55368,-0.48588,-0.27815,-0.064127,0.021035,-0.072604,-0.2823,-0.47235,-0.52482,-0.41218,-0.21134,-0.051614,-0.032201,-0.15569
84,-0,-1.0822,-1.9788,-2.302,-1.8885,-0.98642,-0.097276,0.32116,0.10941,-0.52377,-1.1471,-1.3757,-1.0955,-0.51183,-0.0014171,0.13058,-0.16543,-0.66763,-1.0376,-1.0402,-0.68669,-0.21533,0.070959,0.0013046,-0.35927,-0.76141,-0.93884,-0.78054,-0.39698,-0.040902,0.060809,-0.14649,-0.51488,-0.79648,-0.80721,-0.5445,-0.18393,0.039467,-0.01433,-0.3008,-0.62447,-0.77039,-0.64477,-0.33337,-0.041709,0.041697,-0.13136,-0.44031,-0.67824,-0.68886,-0.46759,-0.16174,0.028431,-0.018211,-0.26534,-0.54581,-0.67346,-0.56533,-0.29462,-0.040181,0.032745,-0.11948,-0.39215,-0.6034,-0.61427,-0.41882,-0.14693,0.022883,-0.018231,-0.23904,-0.49113,-0.6076,-0.51261,-0.27028,-0.040474,0.027483,-0.10752,-0.35364,-0.54722,-0.56101,-0.38746,-0.14186,0.015411,-0.016106,-0.21292,-0.44342,-0.55554,-0.47738,-0.26189,-0.050104,0.020877,-0.091604,-0.31028,-0.49208,-0.51993,-0.3813,-0.16939,-0.02222,-0.028785,-0.1764,-0.35717
85,-0,-1.0962,-1.9932,-2.2944,-1.8455,-0.91976,-0.041406,0.33051,0.062229,-0.59985,-1.201,-1.3662,-1.0214,-0.41632,0.053642,0.10658,-0.25534,-0.7641,-1.0732,-0.98535,-0.57249,-0.11525,0.089358,-0.076816,-0.48339,-0.84734,-0.92485,-0.67077,-0.26118,0.030665,0.018345,-0.27671,-0.64593,-0.83799,-0.72677,-0.39165,-0.059039,0.051926,-0.12478,-0.46133,-0.72625,-0.74164,-0.50038,-0.16705,0.035471,-0.023626,-0.29717,-0.59558,-0.71664,-0.5808,-0.28191,-0.021277,0.028788,-0.16005,-0.45526,-0.65533,-0.62597,-0.38886,-0.10498,0.035835,-0.057129,-0.31647,-0.56429,-0.63325,-0.47825,-0.20483,0.0030042,0.0076443,-0.18982,-0.45272,-0.60281,-0.53977,-0.30745,-0.062959,0.030719,-0.086099,-0.33114,-0.53778,-0.56708,-0.40053,-0.15145,0.013386,-0.013827,-0.21151,-0.44475,-0.55618,-0.47211,-0.25092,-0.040753,0.019647,-0.10683,-0.33193,-0.50442,-0.5112,-0.35096,-0.13341,-6.1016e-05,-0.033854,-0.20205,-0.38508,-0.45733
86,-0,-1.1102,-2.0069,-2.2855,-1.8013,-0.85331,0.01155,0.33491,0.011024,-0.67537,-1.2485,-1.3475,-0.94151,-0.3241,0.096586,0.068678,-0.35094,-0.85215,-1.0898,-0.91312,-0.45557,-0.031521,0.081336,-0.17372,-0.60398,-0.90698,-0.87789,-0.54425,-0.13887,0.064736,-0.061458,-0.41746,-0.75046,-0.83115,-0.60842,-0.23921,0.023869,0.0068636,-0.26899,-0.60608,-0.76991,-0.65007,-0.33235,-0.035895,0.039017,-0.15216,-0.47077,-0.69406,-0.66918,-0.41596,-0.11007,0.039973,-0.064179,-0.34508,-0.60525,-0.66487,-0.48469,-0.19048,0.015575,-0.0050536,-0.23308,-0.50746,-0.63795,-0.53581,-0.27292,-0.030363,0.026786,-0.13702,-0.40479,-0.59009,-0.56603,-0.35065,-0.093024,0.030696,-0.061325,-0.3021,-0.52365,-0.57356,-0.41879,-0.16687,0.0092669,-0.0086861,-0.20462,-0.44171,-0.55654,-0.47107,-0.2456,-0.035125,0.018642,-0.11789,-0.34803,-0.51297,-0.50225,-0.32541,-0.10473,0.012203,-0.046446,-0.23348,-0.41598,-0.46949,-0.36499
87,-0,-1.1241,-2.0204,-2.2757,-1.756,-0.78716,0.06165,0.33463,-0.043707,-0.74973,-1.2892,-1.3199,-0.85712,-0.23651,0.12692,0.018018,-0.44971,-0.92937,-1.0871,-0.82621,-0.34042,0.032607,0.047735,-0.28405,-0.71417,-0.93687,-0.8013,-0.41008,-0.039075,0.059135,-0.17094,-0.55518,-0.81811,-0.77702,-0.46573,-0.10524,0.05498,-0.088829,-0.42598,-0.71343,-0.74895,-0.51108,-0.16957,0.037092,-0.030654,-0.31753,-0.61595,-0.71482,-0.54702,-0.23304,0.0067385,0.0077476,-0.22474,-0.52206,-0.67291,-0.57221,-0.29299,-0.032245,0.029018,-0.14749,-0.43272,-0.62357,-0.58631,-0.34899,-0.07921,0.034773,-0.08373,-0.34709,-0.56707,-0.58886,-0.39882,-0.13168,0.025401,-0.035044,-0.26653,-0.5036,-0.5793,-0.4416,-0.18853,0.002332,-0.00083131,-0.19201,-0.43407,-0.55675,-0.47472,-0.24678,-0.033275,0.018361,-0.12428,-0.35858,-0.51931,-0.49544,-0.30664,-0.08468,0.017678,-0.063989,-0.2665,-0.44596,-0.481,-0.35438,-0.16576
88,-0,-1.138,-2.0336,-2.2648,-1.7096,-0.72146,0.10866,0.32959,-0.10167,-0.82237,-1.3227,-1.2838,-0.76931,-0.15491,0.14416,-0.044222,-0.5491,-0.99359,-1.0653,-0.72767,-0.23141,0.074594,-0.0096189,-0.4019,-0.80769,-0.93529,-0.70029,-0.27776,0.030836,0.014778,-0.30008,-0.67677,-0.84217,-0.68152,-0.31485,-0.0054407,0.030994,-0.22166,-0.57318,-0.76744,-0.66691,-0.34759,-0.039744,0.039519,-0.15946,-0.48644,-0.70266,-0.65368,-0.37783,-0.074543,0.040946,-0.10863,-0.40975,-0.64241,-0.63935,-0.40491,-0.10903,0.036934,-0.067635,-0.34227,-0.58604,-0.62327,-0.42901,-0.1443,0.027296,-0.034369,-0.28069,-0.5311,-0.60474,-0.45017,-0.17991,0.01225,-0.0092132,-0.22485,-0.47652,-0.58251,-0.46809,-0.21671,-0.0087372,0.0085748,-0.17349,-0.42117,-0.556,-0.48242,-0.25432,-0.035488,0.018872,-0.12609,-0.36371,-0.52316,-0.49143,-0.29366,-0.07189,0.018691,-0.081709,-0.29566,-0.47092,-0.48626,-0.34,-0.14378,-0.041747
89,-0,-1.1518,-2.046,-2.2526,-1.6621,-0.65642,0.15215,0.31956,-0.16268,-0.89269,-1.3486,-1.2394,-0.6793,-0.080709,0.14787,-0.1167,-0.64657,-1.0429,-1.0249,-0.62098,-0.1328,0.0927,-0.087859,-0.52101,-0.87918,-0.90234,-0.58158,-0.15672,0.065712,-0.064316,-0.43714,-0.77062,-0.82029,-0.55496,-0.17282,0.048532,-0.044496,-0.37328,-0.68951,-0.76012,-0.53682,-0.18652,0.035129,-0.028295,-0.32228,-0.62509,-0.71304,-0.5241,-0.19971,0.022858,-0.014886,-0.27873,-0.56998,-0.67326,-0.51446,-0.21229,0.011663,-0.0036614,-0.24164,-0.52296,-0.63958,-0.50709,-0.22471,0.00031726,0.0057529,-0.20819,-0.4805,-0.60945,-0.50148,-0.23773,-0.011715,0.012986,-0.17796,-0.44079,-0.58121,-0.49694,-0.25164,-0.025313,0.018091,-0.14984,-0.40235,-0.55326,-0.49325,-0.26758,-0.041631,0.020617,-0.12313,-0.3638,-0.52486,-0.48979,-0.28609,-0.063436,0.018284,-0.096023,-0.31883,-0.48745,-0.48499,-0.31965,-0.11778,-0.026443,-0.10444
90,-0,-1.1653,-2.0574,-2.2387,-1.6134,-0.59229,0.19181,0.30441,-0.22636,-0.96004,-1.3665,-1.1872,-0.58843,-0.015228,0.13798,-0.19772,-0.73957,-1.0759,-0.96741,-0.51002,-0.048488,0.086283,-0.18299,-0.63495,-0.92454,-0.84016,-0.45322,-0.055619,0.063118,-0.17122,-0.56966,-0.82779,-0.75486,-0.41114,-0.055779,0.050592,-0.16126,-0.52284,-0.7584,-0.69281,-0.37937,-0.054334,0.042647,-0.15328,-0.48759,-0.7058,-0.64521,-0.3544,-0.05265,0.037043,-0.14608,-0.45855,-0.66294,-0.60649,-0.33404,-0.05086,0.03319,-0.13995,-0.43516,-0.62821,-0.57494,-0.31726,-0.049182,0.030403,-0.13382,-0.41458,-0.59888,-0.54867,-0.3037,-0.048495,0.027849,-0.1281,-0.39564,-0.57224,-0.52614,-0.29335,-0.048933,0.025797,-0.12162,-0.37732,-0.54784,-0.50654,-0.28631,-0.051887,0.023084,-0.11452,-0.35849,-0.52485,-0.49096,-0.28388,-0.058783,0.018558,-0.1049,-0.33411,-0.49765,-0.47868,-0.29722,-0.091057,-0.01004,-0.10595,-0.29366
91,-0,-1.1785,-2.068,-2.2234,-1.5636,-0.52924,0.22764,0.28436,-0.29214,-1.0238,-1.3763,-1.128,-0.498,0.040543,0.11496,-0.28516,-0.82563,-1.0916,-0.89464,-0.39876,0.018369,0.056002,-0.29003,-0.73757,-0.94129,-0.75283,-0.32381,0.018568,0.023794,-0.29652,-0.68561,-0.84293,-0.65274,-0.26558,0.023296,0.0012188,-0.30365,-0.64983,-0.77023,-0.57595,-0.21939,0.027614,-0.017606,-0.31188,-0.62361,-0.71273,-0.51364,-0.18139,0.030718,-0.03424,-0.31949,-0.60189,-0.66433,-0.46091,-0.14948,0.032536,-0.049703,-0.32765,-0.58444,-0.62276,-0.41525,-0.12228,0.033064,-0.064119,-0.33478,-0.56874,-0.58638,-0.37568,-0.099508,0.031907,-0.078066,-0.34117,-0.55349,-0.55255,-0.3408,-0.081066,0.029484,-0.090317,-0.3452,-0.53819,-0.52198,-0.31083,-0.066858,0.025551,-0.1011,-0.34691,-0.52247,-0.49505,-0.28748,-0.05828,0.019673,-0.10871,-0.34186,-0.50267,-0.47154,-0.27744,-0.06809,0.0018273,-0.11003,-0.30825,-0.43421
92,-0,-1.1916,-2.0778,-2.2068,-1.513,-0.46727,0.25982,0.25987,-0.35941,-1.0836,-1.3781,-1.0626,-0.40922,0.086014,0.07968,-0.37684,-0.90257,-1.0898,-0.80916,-0.29107,0.065539,0.0037118,-0.4035,-0.82346,-0.92871,-0.64593,-0.20188,0.061013,-0.048538,-0.42934,-0.77466,-0.81492,-0.52451,-0.13377,0.056025,-0.092825,-0.45298,-0.73713,-0.72368,-0.42733,-0.081858,0.046563,-0.13422,-0.4747,-0.70453,-0.64499,-0.34596,-0.042194,0.032574,-0.1731,-0.49206,-0.67244,-0.57433,-0.27672,-0.012763,0.014537,-0.21038,-0.50672,-0.64083,-0.50907,-0.21657,0.0081455,-0.0071291,-0.24543,-0.51679,-0.60804,-0.44898,-0.16554,0.021065,-0.03161,-0.27793,-0.52243,-0.57342,-0.39252,-0.12237,0.026949,-0.057614,-0.30622,-0.52246,-0.53749,-0.34134,-0.087915,0.026697,-0.083515,-0.3295,-0.51755,-0.50149,-0.29655,-0.062379,0.020968,-0.10778,-0.34466,-0.50474,-0.46657,-0.26298,-0.052463,0.0080491,-0.11958,-0.32704,-0.44981,-0.39722
93,-0,-1.2046,-2.0873,-2.1893,-1.4617,-0.40636,0.28858,0.23136,-0.42769,-1.139,-1.3721,-0.99179,-0.3232,0.12077,0.033113,-0.47063,-0.9686,-1.0709,-0.71381,-0.19064,0.091547,-0.067951,-0.51789,-0.88835,-0.8878,-0.52616,-0.095318,0.069171,-0.14779,-0.55849,-0.82912,-0.74675,-0.3832,-0.029448,0.0394,-0.21958,-0.59001,-0.77326,-0.62572,-0.26916,0.012158,0.00027205,-0.28623,-0.61197,-0.71532,-0.51644,-0.17686,0.033839,-0.046378,-0.34609,-0.62154,-0.65275,-0.41711,-0.10416,0.038237,-0.098284,-0.39896,-0.62056,-0.58644,-0.32596,-0.047882,0.02824,-0.15333,-0.44304,-0.60793,-0.51714,-0.24474,-0.0084526,0.0059383,-0.20833,-0.47688,-0.58448,-0.44628,-0.17402,0.015686,-0.025514,-0.26048,-0.49922,-0.55126,-0.3765,-0.11571,0.024802,-0.063108,-0.30623,-0.50934,-0.51081,-0.31107,-0.070537,0.022231,-0.10265,-0.34266,-0.50621,-0.46575,-0.2559,-0.043306,0.0092211,-0.13154,-0.34784,-0.46822,-0.40356,-0.21766
94,-0,-1.2177,-2.0964,-2.1709,-1.4097,-0.34659,0.31384,0.19899,-0.49659,-1.1897,-1.3584,-0.91651,-0.24105,0.14436,-0.023742,-0.56446,-1.0221,-1.0354,-0.61162,-0.10088,0.095613,-0.15568,-0.62772,-0.92897,-0.821,-0.40084,-0.010935,0.042851,-0.266,-0.67324,-0.84431,-0.64501,-0.2429,0.036663,-0.024109,-0.36337,-0.69724,-0.75355,-0.49037,-0.12483,0.048529,-0.10289,-0.44693,-0.69887,-0.65423,-0.35266,-0.040944,0.031148,-0.18747,-0.51221,-0.67645,-0.54816,-0.23415,0.010187,-0.009854,-0.27175,-0.55762,-0.63356,-0.43947,-0.13513,0.032879,-0.067909,-0.35015,-0.58095,-0.57262,-0.33348,-0.059056,0.02892,-0.13661,-0.41641,-0.58131,-0.4979,-0.2355,-0.0077631,0.0027164,-0.20861,-0.46653,-0.56057,-0.41561,-0.15078,0.018944,-0.040839,-0.27738,-0.4969,-0.5213,-0.332,-0.083657,0.023637,-0.092937,-0.33558,-0.50645,-0.46902,-0.25641,-0.040055,0.0087055,-0.14174,-0.36585,-0.48373,-0.40879,-0.21168,-0.060118
95,-0,-1.2306,-2.1049,-2.1514,-1.357,-0.28827,0.33526,0.1627,-0.56572,-1.2352,-1.337,-0.83756,-0.16398,0.15633,-0.089835,-0.65622,-1.0618,-0.98433,-0.50578,-0.024894,0.077685,-0.25555,-0.72766,-0.94318,-0.73209,-0.27762,0.045825,-0.015813,-0.39385,-0.76401,-0.81896,-0.51938,-0.11764,0.057804,-0.12688,-0.50662,-0.76102,-0.68082,-0.33688,-0.015609,0.022092,-0.24536,-0.58823,-0.71971,-0.53303,-0.18607,0.034155,-0.048899,-0.35827,-0.63228,-0.64356,-0.38539,-0.073426,0.035816,-0.14239,-0.45414,-0.63792,-0.54192,-0.24801,-0.00049867,-0.0013826,-0.24456,-0.52386,-0.6064,-0.4252,-0.13187,0.030974,-0.068221,-0.34206,-0.56033,-0.54247,-0.30489,-0.045353,0.022748,-0.15292,-0.42299,-0.5622,-0.45612,-0.19421,0.0065984,-0.017498,-0.24233,-0.47889,-0.53154,-0.35794,-0.10278,0.023706,-0.078972,-0.32238,-0.50421,-0.47534,-0.26231,-0.041514,0.0088398,-0.14732,-0.37701,-0.49407,-0.40913,-0.20152,-0.046533,-0.067448
96,-0,-1.2432,-2.1125,-2.1304,-1.3038,-0.23171,0.35252,0.12249,-0.63465,-1.2749,-1.308,-0.75589,-0.093185,0.15637,-0.16389,-0.7438,-1.0864,-0.91905,-0.39971,0.034602,0.038557,-0.36305,-0.81284,-0.93023,-0.62619,-0.16411,0.07133,-0.10232,-0.52121,-0.82322,-0.75541,-0.38184,-0.019966,0.032053,-0.2568,-0.63181,-0.77324,-0.56505,-0.18708,0.042471,-0.062428,-0.4031,-0.68551,-0.6709,-0.37493,-0.049586,0.03346,-0.18823,-0.51978,-0.6781,-0.5312,-0.2059,0.023087,-0.033405,-0.32085,-0.59136,-0.61554,-0.37488,-0.0745,0.033263,-0.13756,-0.43717,-0.60965,-0.50995,-0.2242,0.005991,-0.011263,-0.25658,-0.5183,-0.57433,-0.37905,-0.098726,0.030671,-0.096521,-0.36846,-0.55309,-0.49513,-0.24518,-0.014713,0.0037671,-0.20116,-0.45326,-0.53932,-0.38809,-0.12815,0.021714,-0.061867,-0.30356,-0.4985,-0.48361,-0.27342,-0.045717,0.010771,-0.14638,-0.38138,-0.49879,-0.40694,-0.18915,-0.029449,-0.05538,-0.23062
97,-0,-1.2555,-2.1192,-2.1081,-1.25,-0.17706,0.36557,0.078637,-0.70285,-1.3086,-1.2718,-0.67251,-0.029642,0.14462,-0.24429,-0.82515,-1.0955,-0.84156,-0.29685,0.07561,-0.019961,-0.47328,-0.87912,-0.89094,-0.50947,-0.067249,0.064197,-0.21004,-0.63797,-0.84598,-0.65952,-0.24553,0.040535,-0.037289,-0.39856,-0.72368,-0.73256,-0.42207,-0.062178,0.041245,-0.19103,-0.54961,-0.72195,-0.56164,-0.21012,0.030078,-0.042063,-0.35593,-0.6353,-0.63918,-0.3672,-0.055185,0.030668,-0.17747,-0.4938,-0.64296,-0.49771,-0.18541,0.024903,-0.044098,-0.32697,-0.57583,-0.57587,-0.32907,-0.049021,0.024896,-0.1666,-0.4537,-0.58683,-0.45252,-0.16821,0.021546,-0.04374,-0.30328,-0.53045,-0.52935,-0.30284,-0.046745,0.020206,-0.15583,-0.41921,-0.54228,-0.42079,-0.16033,0.015715,-0.041541,-0.27893,-0.48941,-0.49354,-0.28976,-0.053694,0.014527,-0.13866,-0.37885,-0.50055,-0.40548,-0.17932,-0.014758,-0.043513,-0.22812,-0.3981
98,-0,-1.2676,-2.1251,-2.0847,-1.1959,-0.12429,0.37465,0.031587,-0.76986,-1.3361,-1.2288,-0.58844,0.02596,0.12163,-0.32924,-0.89845,-1.0889,-0.75422,-0.20039,0.097046,-0.095115,-0.58119,-0.92341,-0.82756,-0.38861,0.0072823,0.025441,-0.33074,-0.73497,-0.83063,-0.54003,-0.12323,0.058297,-0.14209,-0.53563,-0.77121,-0.64447,-0.27127,0.020508,-0.018294,-0.34278,-0.66049,-0.69153,-0.41207,-0.06974,0.037874,-0.17579,-0.51515,-0.67891,-0.52512,-0.19176,0.029039,-0.051595,-0.35597,-0.61188,-0.59419,-0.32085,-0.033112,0.018747,-0.20519,-0.5028,-0.61072,-0.43568,-0.13331,0.031814,-0.081427,-0.36859,-0.57407,-0.51766,-0.25112,-0.00875,-0.00082282,-0.23001,-0.49123,-0.5543,-0.36519,-0.091299,0.028214,-0.10784,-0.37608,-0.53888,-0.45464,-0.19925,0.0040273,-0.02041,-0.24752,-0.47535,-0.50458,-0.31192,-0.066647,0.018571,-0.12605,-0.37009,-0.50091,-0.40767,-0.17597,-0.0052229,-0.036121,-0.22926,-0.40754,-0.41585
99,-0,-1.2798,-2.1306,-2.0604,-1.1415,-0.07328,0.3801,-0.018215,-0.83529,-1.3575,-1.1797,-0.50461,0.073143,0.088109,-0.41693,-0.96219,-1.0671,-0.6596,-0.11321,0.098529,-0.18363,-0.68206,-0.94382,-0.74364,-0.27044,0.055283,-0.041855,-0.4555,-0.80482,-0.77873,-0.40764,-0.026207,0.032151,-0.27058,-0.65228,-0.76895,-0.52048,-0.13279,0.049879,-0.12647,-0.49341,-0.71757,-0.5999,-0.24939,0.020117,-0.02682,-0.33928,-0.63137,-0.64115,-0.363,-0.047448,0.026332,-0.20097,-0.51957,-0.64181,-0.45992,-0.1389,0.034723,-0.089728,-0.39473,-0.60368,-0.52984,-0.24155,0.0027409,-0.012368,-0.26836,-0.53196,-0.56607,-0.34215,-0.062102,0.025539,-0.15343,-0.43467,-0.56465,-0.42824,-0.14898,0.023884,-0.060918,-0.3233,-0.52606,-0.48816,-0.24546,-0.015227,-0.00041815,-0.2106,-0.45499,-0.51472,-0.33914,-0.085786,0.021357,-0.10932,-0.3571,-0.50058,-0.41513,-0.17981,-0.0021191,-0.03167,-0.23275,-0.42101,-0.43198,-0.26848
100,-0,-1.2919,-2.1359,-2.0353,-1.0869,-0.024026,0.38204,-0.07045,-0.89875,-1.3726,-1.1249,-0.42192,0.11143,0.044782,-0.50567,-1.0151,-1.0307,-0.56038,-0.037897,0.080266,-0.28188,-0.77157,-0.93954,-0.64361,-0.16149,0.074141,-0.1329,-0.57527,-0.8423,-0.69476,-0.27402,0.036733,-0.03479,-0.40873,-0.73534,-0.71744,-0.37648,-0.024947,0.022357,-0.26665,-0.61919,-0.71172,-0.46314,-0.10289,0.043061,-0.15045,-0.49834,-0.67965,-0.5309,-0.19084,0.031163,-0.061682,-0.37743,-0.62348,-0.5755,-0.27982,-0.0068329,-0.0022475,-0.26413,-0.54844,-0.59475,-0.3627,-0.065394,0.027947,-0.16285,-0.45907,-0.58835,-0.43373,-0.13839,0.028996,-0.080045,-0.3615,-0.55605,-0.48671,-0.21855,0.003846,-0.019219,-0.2624,-0.50103,-0.51736,-0.29843,-0.044459,0.015604,-0.16903,-0.42725,-0.52291,-0.3704,-0.1109,0.021699,-0.089103,-0.33889,-0.4996,-0.42784,-0.19119,-0.0035744,-0.027825,-0.23418,-0.43255,-0.44894,-0.28003,-0.091536
101,-0,-1.3039,-2.1405,-2.0094,-1.0322,0.023216,0.38028,-0.12498,-0.95985,-1.3811,-1.0649,-0.34132,0.14023,-0.007672,-0.59373,-1.0559,-0.98057,-0.45928,0.023255,0.043022,-0.3859,-0.8458,-0.91077,-0.53264,-0.067798,0.062902,-0.24146,-0.6814,-0.84458,-0.58572,-0.1509,0.059926,-0.13546,-0.54158,-0.77542,-0.62299,-0.23075,0.038088,-0.057675,-0.41757,-0.70035,-0.64407,-0.30495,0.0012092,-0.0046554,-0.30797,-0.61988,-0.64974,-0.3731,-0.048707,0.025598,-0.21191,-0.53409,-0.63939,-0.43199,-0.10673,0.03584,-0.13141,-0.44691,-0.61442,-0.47944,-0.16948,0.027986,-0.066253,-0.35928,-0.57569,-0.51444,-0.23441,0.0035939,-0.018309,-0.27473,-0.52409,-0.53424,-0.29749,-0.03457,0.012475,-0.19549,-0.46179,-0.53839,-0.3556,-0.084732,0.02458,-0.12475,-0.39096,-0.52603,-0.40556,-0.14292,0.018819,-0.065775,-0.31449,-0.49569,-0.44375,-0.20965,-0.0087622,-0.021959,-0.22959,-0.43866,-0.46152,-0.28849,-0.088441,-0.04624
102,-0,-1.3156,-2.1443,-1.9822,-0.97732,0.068111,0.37454,-0.18168,-1.0181,-1.383,-1.0003,-0.26388,0.15898,-0.068471,-0.67937,-1.0835,-0.91792,-0.35922,0.068236,-0.01187,-0.4915,-0.9014,-0.85885,-0.41654,0.0053415,0.022399,-0.3601,-0.76613,-0.81146,-0.46068,-0.049119,0.041412,-0.2594,-0.65467,-0.76796,-0.49708,-0.10181,0.048156,-0.1784,-0.55634,-0.72411,-0.52592,-0.15269,0.044389,-0.1134,-0.46768,-0.67865,-0.54828,-0.20336,0.030392,-0.062093,-0.38561,-0.62946,-0.56312,-0.25217,0.0087353,-0.023102,-0.31117,-0.57805,-0.57058,-0.29818,-0.019525,0.0047473,-0.2427,-0.5234,-0.57076,-0.34153,-0.054035,0.021571,-0.18117,-0.46618,-0.56259,-0.38037,-0.093362,0.028347,-0.12636,-0.40685,-0.54633,-0.41411,-0.13672,0.024065,-0.07974,-0.34568,-0.5213,-0.44149,-0.18304,0.010093,-0.040663,-0.28303,-0.48681,-0.46112,-0.23308,-0.017702,-0.013149,-0.21789,-0.43711,-0.47023,-0.29461,-0.081547,-0.02879,-0.17214
103,-0,-1.327,-2.147,-1.9537,-0.92247,0.11045,0.36477,-0.24022,-1.073,-1.378,-0.93167,-0.19058,0.1674,-0.13653,-0.76085,-1.0975,-0.84442,-0.26316,0.095613,-0.082323,-0.59438,-0.93598,-0.78638,-0.30146,0.053842,-0.044612,-0.48064,-0.8233,-0.74563,-0.33013,0.022393,-0.016681,-0.3937,-0.73573,-0.71395,-0.35506,-0.005995,0.0043491,-0.32215,-0.66199,-0.68688,-0.37701,-0.032641,0.019339,-0.26188,-0.59755,-0.66258,-0.39751,-0.059926,0.028448,-0.2097,-0.53817,-0.63844,-0.41592,-0.087165,0.033176,-0.16472,-0.48411,-0.61467,-0.43209,-0.11435,0.03373,-0.12538,-0.43283,-0.59014,-0.44668,-0.14239,0.030025,-0.091229,-0.38399,-0.56406,-0.45876,-0.1711,0.022168,-0.061424,-0.33686,-0.53644,-0.46863,-0.20045,0.010014,-0.036737,-0.29112,-0.50598,-0.4755,-0.23037,-0.0064906,-0.016467,-0.24537,-0.47128,-0.47834,-0.26193,-0.030373,-0.0021679,-0.19891,-0.42911,-0.47636,-0.30236,-0.0771,-0.010602,-0.15318,-0.35192
104,-0,-1.3381,-2.1491,-1.9244,-0.86779,0.15026,0.35123,-0.30023,-1.1244,-1.3665,-0.8598,-0.12218,0.16566,-0.21045,-0.83655,-1.0976,-0.76208,-0.17376,0.10483,-0.16547,-0.69033,-0.94813,-0.69704,-0.19343,0.075267,-0.13356,-0.59481,-0.84891,-0.65246,-0.20495,0.057639,-0.1083,-0.52446,-0.77614,-0.61984,-0.21417,0.044832,-0.086771,-0.46803,-0.71874,-0.59486,-0.2221,0.034774,-0.068625,-0.42126,-0.67173,-0.57538,-0.23027,0.025256,-0.053204,-0.38039,-0.6307,-0.55907,-0.23841,0.016521,-0.039644,-0.34492,-0.59538,-0.54526,-0.24613,0.0082177,-0.027886,-0.31296,-0.56337,-0.53355,-0.25452,-0.00037693,-0.017461,-0.28341,-0.53351,-0.52272,-0.26331,-0.010095,-0.0086,-0.25549,-0.50534,-0.51322,-0.27312,-0.020817,-0.0011011,-0.22861,-0.47729,-0.5039,-0.28398,-0.033098,0.0051806,-0.20234,-0.44864,-0.49392,-0.2961,-0.049099,0.0087894,-0.17346,-0.41518,-0.48212,-0.31522,-0.078717,0.002555,-0.1369,-0.34791,-0.41996
105,-0,-1.3493,-2.1507,-1.8943,-0.81334,0.18774,0.33428,-0.36129,-1.1721,-1.3488,-0.78548,-0.059279,0.15412,-0.2888,-0.90505,-1.0841,-0.67304,-0.093334,0.096014,-0.25804,-0.77556,-0.93756,-0.5952,-0.09785,0.068871,-0.23856,-0.69494,-0.84135,-0.53932,-0.09535,0.054018,-0.22426,-0.63835,-0.7718,-0.49659,-0.091227,0.044801,-0.21231,-0.59513,-0.71835,-0.46281,-0.086591,0.03857,-0.2028,-0.56101,-0.67577,-0.43546,-0.082558,0.033753,-0.19451,-0.53211,-0.63999,-0.41269,-0.079055,0.030266,-0.18727,-0.50826,-0.61013,-0.39295,-0.075391,0.027663,-0.18101,-0.48764,-0.5845,-0.37655,-0.072518,0.025886,-0.17466,-0.46882,-0.56159,-0.36218,-0.070657,0.023792,-0.16853,-0.45148,-0.54157,-0.35062,-0.070131,0.021994,-0.16189,-0.43415,-0.52276,-0.34146,-0.071441,0.020136,-0.15425,-0.41711,-0.50609,-0.33526,-0.075464,0.017258,-0.14403,-0.39514,-0.48789,-0.33425,-0.089009,0.010626,-0.12326,-0.34716,-0.43706,-0.31448
106,-0,-1.3604,-2.152,-1.8635,-0.75907,0.22304,0.31423,-0.42304,-1.2157,-1.325,-0.70941,-0.0024514,0.13314,-0.3702,-0.96515,-1.0573,-0.57955,-0.02399,0.069688,-0.35661,-0.8468,-0.90487,-0.48573,-0.019473,0.035364,-0.35295,-0.77443,-0.80134,-0.41498,-0.010115,0.012284,-0.35332,-0.72397,-0.72342,-0.35826,-0.00071096,-0.0055507,-0.35501,-0.68545,-0.66116,-0.31152,0.0075555,-0.021248,-0.35839,-0.65464,-0.60916,-0.27189,0.014169,-0.035562,-0.36176,-0.6278,-0.56399,-0.23797,0.019074,-0.048894,-0.36557,-0.60493,-0.52407,-0.20755,0.023127,-0.061716,-0.36969,-0.58445,-0.48854,-0.18129,0.025884,-0.07342,-0.37281,-0.56502,-0.45588,-0.15806,0.026915,-0.084939,-0.37518,-0.54692,-0.42669,-0.13826,0.02664,-0.095345,-0.37607,-0.52863,-0.3999,-0.12212,0.024765,-0.10451,-0.37515,-0.51137,-0.37754,-0.11072,0.020938,-0.11135,-0.36939,-0.49221,-0.35924,-0.10723,0.013732,-0.10892,-0.34374,-0.45479,-0.34071,-0.13276
107,-0,-1.3714,-2.1528,-1.8321,-0.70506,0.25598,0.29103,-0.48524,-1.2551,-1.2953,-0.63227,0.047628,0.103,-0.45336,-1.0157,-1.0178,-0.48392,0.032352,0.026728,-0.45771,-0.90129,-0.85154,-0.37382,0.037735,-0.023222,-0.46964,-0.82804,-0.73186,-0.289,0.043898,-0.063612,-0.48315,-0.77275,-0.63629,-0.22053,0.046768,-0.099447,-0.4955,-0.72628,-0.55585,-0.16469,0.045203,-0.13386,-0.50699,-0.68451,-0.4853,-0.1184,0.039521,-0.1665,-0.51547,-0.64428,-0.42222,-0.080807,0.029741,-0.1978,-0.52181,-0.60567,-0.36463,-0.049356,0.016935,-0.22796,-0.52572,-0.56766,-0.31254,-0.024659,0.0014952,-0.25573,-0.52602,-0.52958,-0.26502,-0.0058974,-0.016689,-0.28136,-0.52303,-0.49227,-0.2226,0.0074993,-0.036217,-0.30392,-0.51652,-0.45519,-0.18529,0.015287,-0.056612,-0.32297,-0.50701,-0.42006,-0.15463,0.017403,-0.076863,-0.33625,-0.49281,-0.38859,-0.13296,0.013457,-0.091328,-0.33387,-0.46655,-0.36456,-0.14576,-0.040799
108,-0,-1.3822,-2.1529,-1.7997,-0.65149,0.28621,0.26447,-0.54763,-1.2899,-1.2599,-0.55481,0.090226,0.063993,-0.53687,-1.0557,-0.9665,-0.38855,0.074039,-0.031488,-0.55766,-0.93682,-0.77983,-0.26479,0.070828,-0.10347,-0.58132,-0.85216,-0.63791,-0.17112,0.062351,-0.16672,-0.60132,-0.77977,-0.51982,-0.099021,0.045716,-0.22461,-0.61469,-0.71182,-0.41825,-0.045287,0.020506,-0.27934,-0.62145,-0.64504,-0.32886,-0.0065879,-0.011469,-0.32906,-0.61941,-0.57765,-0.25074,0.017653,-0.049329,-0.37359,-0.60985,-0.51046,-0.18217,0.030441,-0.091061,-0.41245,-0.59279,-0.44375,-0.12397,0.032022,-0.13482,-0.44389,-0.56806,-0.3785,-0.076156,0.023557,-0.17932,-0.46734,-0.53679,-0.31641,-0.038564,0.0074171,-0.22207,-0.48249,-0.50015,-0.25869,-0.01192,-0.015433,-0.26135,-0.48929,-0.46028,-0.20692,0.0047021,-0.042558,-0.29495,-0.48657,-0.41911,-0.16624,0.0095362,-0.069731,-0.31468,-0.47153,-0.38491,-0.15641,-0.027312,-0.12147
109,-0,-1.3926,-2.1519,-1.7664,-0.59848,0.31347,0.23455,-0.60987,-1.3197,-1.2188,-0.47784,0.12476,0.016679,-0.61925,-1.0841,-0.90441,-0.29589,0.099895,-0.10298,-0.65273,-0.9519,-0.69291,-0.16387,0.07819,-0.20058,-0.68089,-0.84513,-0.52633,-0.070421,0.043939,-0.28756,-0.69642,-0.74435,-0.3866,-0.0074927,-0.0033949,-0.36466,-0.69632,-0.64425,-0.26906,0.028093,-0.061969,-0.43204,-0.68088,-0.5439,-0.17098,0.040668,-0.12717,-0.48611,-0.64912,-0.44441,-0.093122,0.031926,-0.19573,-0.52584,-0.6038,-0.34857,-0.034192,0.0064361,-0.26355,-0.55037,-0.54685,-0.25904,0.0050811,-0.032791,-0.32656,-0.55854,-0.48096,-0.17913,0.024805,-0.082463,-0.38139,-0.55029,-0.40973,-0.1114,0.027325,-0.13724,-0.42508,-0.52763,-0.337,-0.058322,0.013431,-0.19339,-0.45536,-0.49277,-0.26713,-0.020002,-0.011631,-0.24559,-0.47074,-0.44861,-0.20566,-0.00020348,-0.04506,-0.2869,-0.46846,-0.40445,-0.17005,-0.014279,-0.090926,-0.29914
110,-0,-1.4027,-2.1502,-1.7321,-0.54613,0.33779,0.20152,-0.67163,-1.3443,-1.1726,-0.40216,0.15097,-0.03808,-0.69902,-1.1005,-0.83309,-0.20831,0.10939,-0.18522,-0.73945,-0.94602,-0.59471,-0.075865,0.059729,-0.30867,-0.76213,-0.80761,-0.40527,0.0054541,-0.0094055,-0.41503,-0.75937,-0.67026,-0.25108,0.043877,-0.094094,-0.50132,-0.72945,-0.53346,-0.13066,0.044326,-0.18799,-0.56519,-0.67466,-0.40059,-0.042946,0.01412,-0.28189,-0.60199,-0.5979,-0.27745,0.010793,-0.041007,-0.36863,-0.61118,-0.50583,-0.1696,0.033023,-0.11262,-0.4416,-0.59359,-0.40489,-0.082326,0.025752,-0.19243,-0.49495,-0.55171,-0.30285,-0.020049,-0.0073681,-0.27296,-0.52481,-0.48935,-0.20698,0.015895,-0.059152,-0.3457,-0.53034,-0.41366,-0.12402,0.025005,-0.12358,-0.40433,-0.51228,-0.33158,-0.059092,0.011649,-0.19044,-0.44328,-0.47396,-0.25168,-0.01742,-0.020242,-0.25125,-0.45889,-0.4242,-0.19039,-0.0086951,-0.062968,-0.27776,-0.40986
111,-0,-1.4127,-2.148,-1.6974,-0.49444,0.35944,0.16576,-0.73262,-1.364,-1.1218,-0.32843,0.16884,-0.099251,-0.7749,-1.1049,-0.75427,-0.12787,0.10258,-0.27532,-0.81478,-0.91968,-0.48961,-0.004756,0.016806,-0.4214,-0.82015,-0.74237,-0.28352,0.050941,-0.092802,-0.53763,-0.78442,-0.56528,-0.12772,0.049716,-0.21493,-0.61703,-0.7099,-0.39544,-0.02353,0.0014719,-0.3362,-0.65569,-0.60427,-0.2425,0.030242,-0.079954,-0.44168,-0.65071,-0.47817,-0.11756,0.035241,-0.18108,-0.52034,-0.60565,-0.34519,-0.027985,-0.00091271,-0.28696,-0.56489,-0.52748,-0.21838,0.021117,-0.068843,-0.38296,-0.5714,-0.42681,-0.11084,0.028752,-0.1568,-0.45772,-0.54053,-0.31534,-0.031766,-7.3805e-05,-0.25035,-0.50279,-0.47893,-0.20698,0.013027,-0.057968,-0.33664,-0.51392,-0.39567,-0.11329,0.023062,-0.13248,-0.40358,-0.49214,-0.30292,-0.044988,0.0012391,-0.20895,-0.44223,-0.4449,-0.2197,-0.011993,-0.040041,-0.25794,-0.41865,-0.35235
112,-0,-1.4228,-2.1455,-1.6621,-0.44335,0.37866,0.12758,-0.79257,-1.3786,-1.0669,-0.25723,0.17838,-0.16583,-0.84566,-1.0973,-0.66972,-0.056408,0.079948,-0.37028,-0.87614,-0.87406,-0.38215,0.046345,-0.048041,-0.53227,-0.85153,-0.6539,-0.16972,0.06289,-0.19902,-0.64448,-0.76942,-0.44012,-0.029532,0.0098279,-0.35101,-0.69711,-0.64052,-0.24976,0.036742,-0.093152,-0.48188,-0.68803,-0.48269,-0.099449,0.034683,-0.22145,-0.57183,-0.62154,-0.31819,-0.003397,-0.025202,-0.35078,-0.60935,-0.51119,-0.1692,0.033712,-0.12443,-0.45925,-0.59201,-0.37547,-0.05432,0.013695,-0.24153,-0.52881,-0.52514,-0.23652,0.012618,-0.05336,-0.35437,-0.54991,-0.42147,-0.1147,0.027448,-0.14977,-0.44306,-0.52234,-0.30035,-0.026884,-0.0059402,-0.25573,-0.4931,-0.45302,-0.1818,0.017425,-0.075219,-0.35111,-0.49958,-0.35738,-0.084649,0.015924,-0.1626,-0.41662,-0.46462,-0.25711,-0.026118,-0.02041,-0.23547,-0.42584,-0.3868,-0.17994
113,-0,-1.4329,-2.1426,-1.6263,-0.39291,0.39537,0.087094,-0.85118,-1.3881,-1.0083,-0.18923,0.17951,-0.23689,-0.91018,-1.0779,-0.58128,0.0043476,0.042179,-0.46707,-0.92141,-0.81101,-0.27693,0.075149,-0.13131,-0.635,-0.8544,-0.54811,-0.071873,0.040629,-0.31908,-0.72612,-0.71589,-0.30735,0.03322,-0.070947,-0.48584,-0.73146,-0.53079,-0.11699,0.041515,-0.22435,-0.60094,-0.6568,-0.33204,0.0016926,-0.030022,-0.38073,-0.64427,-0.52126,-0.15542,0.037664,-0.1546,-0.50511,-0.61146,-0.35477,-0.029361,-0.0026374,-0.29798,-0.57317,-0.51411,-0.19064,0.028715,-0.10104,-0.42563,-0.57245,-0.37533,-0.060518,0.014969,-0.22905,-0.50949,-0.50654,-0.22536,0.013501,-0.058522,-0.35418,-0.53394,-0.39403,-0.095338,0.023316,-0.16859,-0.44778,-0.49606,-0.26073,-0.0094183,-0.025265,-0.286,-0.49198,-0.41069,-0.13704,0.019775,-0.11368,-0.38134,-0.47948,-0.30087,-0.04952,-0.0043563,-0.20701,-0.4242,-0.41793,-0.21111,-0.050566
114,-0,-1.4427,-2.1391,-1.5899,-0.3433,0.40925,0.044263,-0.90813,-1.3923,-0.94628,-0.12513,0.17208,-0.31147,-0.9673,-1.0468,-0.49085,0.052835,-0.0096701,-0.56258,-0.94889,-0.73294,-0.1785,0.080311,-0.22858,-0.72365,-0.82856,-0.43202,0.0030484,-0.013986,-0.44292,-0.77525,-0.6289,-0.18034,0.05397,-0.18318,-0.603,-0.71571,-0.39553,-0.015858,-0.0096387,-0.37124,-0.67369,-0.56752,-0.17965,0.041992,-0.15064,-0.5246,-0.64341,-0.37259,-0.027896,-0.0039445,-0.31966,-0.60324,-0.52623,-0.1808,0.033574,-0.1253,-0.46636,-0.59154,-0.35761,-0.037243,0.0014695,-0.27975,-0.55031,-0.49678,-0.18304,0.02782,-0.10397,-0.41962,-0.55122,-0.3482,-0.046751,0.0064491,-0.24496,-0.50604,-0.47438,-0.18855,0.020984,-0.084347,-0.37772,-0.51747,-0.34392,-0.05912,0.010278,-0.21179,-0.46527,-0.45723,-0.20024,0.0094774,-0.065822,-0.33455,-0.48562,-0.34821,-0.082678,0.0084632,-0.17115,-0.41151,-0.44183,-0.24123,-0.049606,-0.081851
115,-0,-1.4522,-2.1346,-1.5527,-0.29471,0.42005,-0.00089117,-0.96309,-1.391,-0.88139,-0.065696,0.15608,-0.38849,-1.0159,-1.0047,-0.40049,0.087792,-0.074067,-0.65362,-0.95751,-0.64294,-0.091193,0.061635,-0.33462,-0.79308,-0.7756,-0.31345,0.049692,-0.096543,-0.56003,-0.78745,-0.51677,-0.071903,0.030705,-0.31376,-0.68816,-0.65192,-0.25302,0.03943,-0.10867,-0.51038,-0.68806,-0.43577,-0.053126,0.014161,-0.30277,-0.62298,-0.56953,-0.20914,0.034666,-0.11753,-0.47802,-0.61926,-0.37718,-0.038656,0.0015869,-0.29622,-0.5761,-0.50847,-0.17547,0.031579,-0.12548,-0.4554,-0.56767,-0.33195,-0.026534,-0.0079037,-0.29197,-0.53996,-0.46063,-0.14946,0.028558,-0.1314,-0.43613,-0.52584,-0.29659,-0.018815,-0.016154,-0.28661,-0.50901,-0.42271,-0.13133,0.024212,-0.13439,-0.41718,-0.49098,-0.27132,-0.017618,-0.023192,-0.27672,-0.47889,-0.39504,-0.12657,0.015002,-0.12945,-0.38574,-0.45907,-0.27321,-0.052157,-0.047095,-0.24362
116,-0,-1.4613,-2.1292,-1.5148,-0.24725,0.42777,-0.048152,-1.0157,-1.3841,-0.81417,-0.011488,0.1318,-0.46674,-1.0553,-0.95249,-0.31224,0.1084,-0.14901,-0.73717,-0.94704,-0.5447,-0.01878,0.020226,-0.44369,-0.83933,-0.69895,-0.20042,0.064861,-0.20034,-0.66057,-0.76179,-0.39034,0.0070656,-0.033729,-0.44749,-0.73106,-0.54845,-0.12256,0.041318,-0.24029,-0.61964,-0.6418,-0.28455,0.024742,-0.075967,-0.45572,-0.65548,-0.43888,-0.067794,0.018056,-0.2747,-0.58922,-0.54918,-0.20539,0.031542,-0.11523,-0.46275,-0.59264,-0.35147,-0.02919,-0.007568,-0.3056,-0.56237,-0.47136,-0.14336,0.030839,-0.15179,-0.46718,-0.53667,-0.27954,-0.0036268,-0.034973,-0.3307,-0.53435,-0.40361,-0.096192,0.022339,-0.18472,-0.46584,-0.48483,-0.22142,0.0098916,-0.062682,-0.34826,-0.50451,-0.34604,-0.063698,0.0082002,-0.21002,-0.45575,-0.43756,-0.18005,0.010972,-0.085208,-0.34884,-0.46818,-0.30948,-0.065172,-0.017562,-0.20465,-0.38643
117,-0,-1.4702,-2.1233,-1.4765,-0.20088,0.43269,-0.097141,-1.0659,-1.3721,-0.74523,0.037134,0.099801,-0.54502,-1.0848,-0.89128,-0.22803,0.11443,-0.2321,-0.81056,-0.91802,-0.44217,0.035801,-0.041568,-0.5499,-0.85988,-0.60354,-0.10035,0.047853,-0.31701,-0.73617,-0.70077,-0.26168,0.048893,-0.13194,-0.56894,-0.72672,-0.41876,-0.021582,-0.0099576,-0.38441,-0.68191,-0.54289,-0.14014,0.040267,-0.21068,-0.57893,-0.61562,-0.27996,0.019858,-0.073135,-0.43657,-0.62512,-0.41186,-0.057872,0.010494,-0.28176,-0.57395,-0.51112,-0.17206,0.032278,-0.14017,-0.47352,-0.56111,-0.29871,-0.0054441,-0.033438,-0.34261,-0.55378,-0.41166,-0.090905,0.021433,-0.20559,-0.49206,-0.4899,-0.20364,0.019684,-0.086632,-0.38872,-0.51839,-0.32001,-0.035698,-0.0070294,-0.26336,-0.49178,-0.41611,-0.12942,0.021872,-0.13983,-0.41448,-0.47033,-0.24248,-0.0066955,-0.042938,-0.30142,-0.46929,-0.35005,-0.090849,0.0019025,-0.16689,-0.37927,-0.37911
118,-0,-1.4792,-2.1172,-1.4379,-0.15548,0.43509,-0.14756,-1.1135,-1.3551,-0.67516,0.079913,0.060707,-0.6222,-1.1042,-0.82239,-0.14958,0.10601,-0.32084,-0.87157,-0.87171,-0.33939,0.070441,-0.12054,-0.64771,-0.85377,-0.49533,-0.019721,0.00027752,-0.43733,-0.78069,-0.61,-0.14285,0.049783,-0.25303,-0.66427,-0.67589,-0.27944,0.036659,-0.10663,-0.51929,-0.6876,-0.4079,-0.027343,-0.0088217,-0.36403,-0.64806,-0.51197,-0.1271,0.034618,-0.2169,-0.56348,-0.57688,-0.24365,0.025417,-0.095069,-0.44855,-0.59609,-0.3576,-0.028612,-0.011051,-0.3193,-0.56874,-0.45252,-0.11603,0.027938,-0.19231,-0.5,-0.51474,-0.2208,0.01947,-0.085085,-0.40022,-0.53557,-0.32587,-0.030363,-0.010158,-0.28478,-0.51291,-0.41436,-0.11231,0.022545,-0.17041,-0.44967,-0.47194,-0.21124,0.011966,-0.072904,-0.35559,-0.48819,-0.31026,-0.04136,-0.0079002,-0.24449,-0.45922,-0.39246,-0.13064,0.010792,-0.12909,-0.36697,-0.41348,-0.22899
119,-0,-1.4883,-2.1107,-1.399,-0.11106,0.43503,-0.19926,-1.1584,-1.3334,-0.60444,0.11651,0.015022,-0.69723,-1.1133,-0.74716,-0.078546,0.083436,-0.41268,-0.91834,-0.80981,-0.24034,0.083786,-0.21284,-0.73207,-0.82146,-0.381,0.036285,-0.074253,-0.55196,-0.79057,-0.49757,-0.044934,0.0099347,-0.38386,-0.72271,-0.58482,-0.14814,0.044674,-0.23465,-0.62475,-0.63597,-0.25907,0.034656,-0.1132,-0.50675,-0.64955,-0.36614,-0.013092,-0.026343,-0.37919,-0.62454,-0.45698,-0.088792,0.022226,-0.25466,-0.56645,-0.52265,-0.18053,0.032553,-0.14387,-0.48222,-0.55719,-0.27716,0.0069993,-0.055669,-0.38057,-0.55804,-0.36723,-0.048764,0.0018831,-0.2724,-0.5248,-0.44003,-0.12591,0.026281,-0.16882,-0.46273,-0.48755,-0.21416,0.015696,-0.081036,-0.37813,-0.50334,-0.30207,-0.025977,-0.017074,-0.28117,-0.48562,-0.37811,-0.094329,0.014357,-0.18154,-0.43419,-0.43196,-0.18174,0.0069163,-0.0901,-0.34328,-0.44041,-0.27665,-0.07379
120,-0,-1.4972,-2.1037,-1.3596,-0.067806,0.43226,-0.25213,-1.2001,-1.3068,-0.53364,0.14644,-0.03686,-0.76907,-1.1117,-0.66698,-0.016518,0.047231,-0.50503,-0.94934,-0.73446,-0.1489,0.075265,-0.31403,-0.79856,-0.76476,-0.26754,0.063998,-0.17031,-0.65201,-0.76497,-0.37345,0.022894,-0.066478,-0.5103,-0.73762,-0.4645,-0.041497,0.0016256,-0.37565,-0.68496,-0.53518,-0.12088,0.035418,-0.25363,-0.61167,-0.58318,-0.20831,0.037691,-0.14892,-0.52175,-0.60492,-0.29593,0.012104,-0.066123,-0.42265,-0.60079,-0.37617,-0.035633,-0.0080152,-0.32087,-0.57201,-0.44319,-0.10011,0.023727,-0.22259,-0.5213,-0.49253,-0.17502,0.02843,-0.13491,-0.45207,-0.51928,-0.25302,0.0084592,-0.062564,-0.37061,-0.5226,-0.32719,-0.03336,-0.011059,-0.28283,-0.50098,-0.39053,-0.092634,0.017153,-0.19585,-0.45769,-0.43772,-0.16434,0.017942,-0.11642,-0.39274,-0.46244,-0.24185,-0.0097071,-0.051426,-0.30631,-0.45398,-0.32218,-0.091994,-0.055299
121,-0,-1.5058,-2.0959,-1.3199,-0.025964,0.42658,-0.30605,-1.2385,-1.2754,-0.46334,0.16928,-0.094367,-0.8366,-1.0995,-0.5834,0.035053,-0.0017085,-0.59518,-0.96346,-0.64831,-0.068709,0.045274,-0.41917,-0.84359,-0.68689,-0.162,0.061626,-0.28082,-0.72964,-0.70606,-0.2487,0.054261,-0.17157,-0.61862,-0.70731,-0.32954,0.026913,-0.086476,-0.50938,-0.69092,-0.40118,-0.016123,-0.02491,-0.40431,-0.65875,-0.46221,-0.071179,0.014592,-0.30507,-0.61095,-0.50952,-0.13466,0.032707,-0.21498,-0.55106,-0.54154,-0.20142,0.031591,-0.13654,-0.48189,-0.55736,-0.26794,0.012987,-0.071654,-0.40627,-0.55704,-0.33112,-0.021022,-0.022909,-0.32768,-0.53941,-0.38647,-0.067297,0.009363,-0.24964,-0.5069,-0.43157,-0.12236,0.024027,-0.17584,-0.45985,-0.46271,-0.18311,0.020555,-0.1096,-0.402,-0.47962,-0.24612,-0.0017547,-0.055698,-0.33367,-0.47797,-0.30718,-0.041755,-0.016671,-0.2557,-0.4527,-0.36491,-0.117,-0.025532,-0.1894
122,-0,-1.5139,-2.0873,-1.2797,0.01435,0.41793,-0.36081,-1.2732,-1.2395,-0.39412,0.18481,-0.15672,-0.89877,-1.0767,-0.49807,0.075017,-0.062047,-0.68042,-0.96025,-0.55452,-0.0029382,-0.0047355,-0.52304,-0.86476,-0.59237,-0.070906,0.029494,-0.3976,-0.77876,-0.61882,-0.13448,0.046359,-0.29442,-0.69708,-0.63535,-0.19635,0.048522,-0.2074,-0.61663,-0.64185,-0.25523,0.038014,-0.13548,-0.53758,-0.63912,-0.31085,0.016918,-0.076938,-0.45916,-0.62579,-0.36184,-0.014091,-0.031938,-0.38303,-0.60331,-0.40639,-0.051756,0.00037801,-0.31042,-0.57236,-0.44362,-0.09471,0.020501,-0.24185,-0.53371,-0.47338,-0.14172,0.028615,-0.17915,-0.48773,-0.49344,-0.19077,0.025318,-0.12279,-0.43642,-0.5045,-0.23997,0.01158,-0.074337,-0.38018,-0.50453,-0.28739,-0.012829,-0.035283,-0.32095,-0.49496,-0.33198,-0.047026,-0.0075824,-0.25954,-0.47241,-0.37153,-0.091041,0.0080058,-0.19576,-0.43411,-0.40439,-0.15373,-0.0062706,-0.13624,-0.35184
123,-0,-1.5218,-2.0779,-1.2391,0.053199,0.40652,-0.41612,-1.3042,-1.1992,-0.32651,0.19305,-0.22303,-0.95472,-1.044,-0.41266,0.10266,-0.13202,-0.75827,-0.93992,-0.4565,0.04596,-0.072305,-0.62055,-0.86108,-0.48669,0.00023583,-0.029911,-0.512,-0.79561,-0.51066,-0.040846,0.00033301,-0.42228,-0.73723,-0.53012,-0.080958,0.020971,-0.34442,-0.68212,-0.54531,-0.12034,0.03296,-0.27665,-0.62915,-0.55675,-0.1593,0.038045,-0.21654,-0.5762,-0.56304,-0.19817,0.03547,-0.16411,-0.52389,-0.56475,-0.23539,0.027444,-0.11872,-0.47241,-0.56187,-0.2708,0.014249,-0.079665,-0.42102,-0.55457,-0.30483,-0.003783,-0.046847,-0.37012,-0.54186,-0.3362,-0.026726,-0.020407,-0.31982,-0.52506,-0.3651,-0.053339,-0.00022952,-0.27063,-0.50272,-0.39013,-0.084117,0.012691,-0.22278,-0.47583,-0.41184,-0.11778,0.018581,-0.17651,-0.4418,-0.42789,-0.15611,0.015861,-0.13151,-0.39916,-0.43746,-0.20317,-0.0040182,-0.087249,-0.32336,-0.39316
124,-0,-1.5297,-2.0682,-1.1984,0.090744,0.39272,-0.47173,-1.3314,-1.1552,-0.26096,0.19421,-0.29236,-1.0038,-1.0019,-0.3288,0.11765,-0.20966,-0.82657,-0.90334,-0.35779,0.076293,-0.15424,-0.70707,-0.83299,-0.37597,0.047276,-0.11231,-0.61575,-0.77912,-0.39069,0.024107,-0.079096,-0.54212,-0.73498,-0.40382,0.0028786,-0.051793,-0.47886,-0.69672,-0.41599,-0.017559,-0.029956,-0.42366,-0.66255,-0.42757,-0.037522,-0.01166,-0.37364,-0.62995,-0.43774,-0.058427,0.0019895,-0.32846,-0.59903,-0.44665,-0.078873,0.012608,-0.2875,-0.56954,-0.45433,-0.099257,0.020263,-0.24955,-0.5403,-0.46102,-0.12021,0.025375,-0.21402,-0.51073,-0.46573,-0.14184,0.026931,-0.18094,-0.48103,-0.46958,-0.16381,0.026099,-0.15017,-0.45087,-0.47122,-0.18646,0.021264,-0.12177,-0.4194,-0.47148,-0.20965,0.014337,-0.094884,-0.3852,-0.46761,-0.23441,0.00192,-0.069751,-0.34718,-0.46001,-0.26359,-0.020808,-0.045235,-0.28735,-0.41793,-0.27591
125,-0,-1.5377,-2.0583,-1.1576,0.12704,0.37669,-0.52747,-1.3551,-1.1076,-0.19792,0.1884,-0.36387,-1.0454,-0.95144,-0.24804,0.11979,-0.29297,-0.8835,-0.85181,-0.26184,0.087059,-0.24689,-0.77856,-0.78208,-0.26644,0.067515,-0.21207,-0.70147,-0.73075,-0.26885,0.054855,-0.18418,-0.6419,-0.69078,-0.27083,0.045338,-0.1602,-0.5926,-0.65854,-0.27323,0.037263,-0.13998,-0.55098,-0.63191,-0.27615,0.030639,-0.12145,-0.51414,-0.6085,-0.27941,0.023607,-0.10552,-0.48144,-0.58809,-0.2827,0.01744,-0.091142,-0.4524,-0.5703,-0.2862,0.011525,-0.078151,-0.42564,-0.55413,-0.29025,0.0055909,-0.065755,-0.40026,-0.53865,-0.29442,-0.0014218,-0.054945,-0.37611,-0.52446,-0.29934,-0.0083663,-0.044546,-0.35306,-0.51098,-0.30469,-0.016847,-0.035819,-0.33004,-0.49733,-0.3112,-0.025739,-0.026553,-0.30595,-0.48214,-0.31827,-0.03834,-0.018622,-0.2794,-0.46535,-0.32881,-0.058038,-0.012039,-0.2405,-0.42894,-0.33483,-0.10793
126,-0,-1.5456,-2.048,-1.1166,0.16192,0.35829,-0.58317,-1.3748,-1.0569,-0.1379,0.17557,-0.43679,-1.0789,-0.89327,-0.17192,0.10899,-0.3799,-0.92742,-0.7869,-0.17202,0.077862,-0.34618,-0.8316,-0.71097,-0.16426,0.059806,-0.32247,-0.76298,-0.65421,-0.15516,0.048821,-0.30486,-0.71152,-0.60936,-0.1462,0.041486,-0.29025,-0.67031,-0.57305,-0.1383,0.03576,-0.27872,-0.63654,-0.54285,-0.13114,0.031964,-0.26828,-0.60761,-0.51676,-0.1251,0.028248,-0.25943,-0.58266,-0.49419,-0.11939,0.025575,-0.25179,-0.56131,-0.47458,-0.11418,0.023359,-0.24507,-0.54238,-0.45737,-0.10971,0.021821,-0.23839,-0.52498,-0.44164,-0.10618,0.019607,-0.23219,-0.50895,-0.42819,-0.10331,0.018411,-0.22574,-0.49428,-0.41644,-0.10175,0.016443,-0.21917,-0.47951,-0.40615,-0.10161,0.015482,-0.21117,-0.46434,-0.3972,-0.1045,0.012663,-0.20088,-0.44733,-0.39113,-0.11325,0.0079405,-0.18326,-0.41939,-0.3865,-0.14894,-0.042953
127,-0,-1.5531,-2.037,-1.0754,0.19512,0.33735,-0.63865,-1.3904,-1.0031,-0.081481,0.15568,-0.51025,-1.1038,-0.8283,-0.10198,0.085401,-0.46822,-0.957,-0.71064,-0.091556,0.049025,-0.44775,-0.86353,-0.62334,-0.075259,0.024657,-0.43605,-0.79578,-0.55541,-0.059043,0.006611,-0.42957,-0.74389,-0.49949,-0.044133,-0.0081026,-0.42521,-0.70147,-0.45247,-0.031383,-0.021674,-0.42307,-0.66548,-0.41162,-0.020049,-0.033579,-0.42149,-0.63382,-0.3755,-0.010983,-0.045353,-0.42037,-0.6054,-0.34315,-0.0030269,-0.056524,-0.42003,-0.57986,-0.31378,0.0037711,-0.067482,-0.42002,-0.55633,-0.28725,0.0093694,-0.077644,-0.41967,-0.53428,-0.26296,0.013135,-0.088045,-0.41873,-0.51353,-0.24139,0.01628,-0.097202,-0.41732,-0.49417,-0.22205,0.017671,-0.10609,-0.41441,-0.47521,-0.2053,0.01823,-0.11328,-0.41062,-0.45753,-0.19219,0.015627,-0.11912,-0.40339,-0.44111,-0.18438,0.010166,-0.11996,-0.38767,-0.42618,-0.19764,-0.027565,-0.13978
128,-0,-1.5603,-2.0253,-1.0341,0.22648,0.31383,-0.69365,-1.4017,-0.94654,-0.029184,0.12893,-0.58329,-1.1195,-0.75761,-0.039621,0.049582,-0.55559,-0.97131,-0.62552,-0.023378,0.0017488,-0.54705,-0.87283,-0.52385,-0.0045337,-0.035653,-0.54506,-0.79748,-0.44212,0.011499,-0.067844,-0.54628,-0.73572,-0.37308,0.023772,-0.097177,-0.54759,-0.68187,-0.31406,0.03158,-0.1257,-0.54894,-0.63283,-0.26218,0.036118,-0.15261,-0.54904,-0.58714,-0.21672,0.036304,-0.17878,-0.54719,-0.54372,-0.17648,0.033549,-0.20419,-0.54427,-0.50228,-0.14056,0.028082,-0.22877,-0.53968,-0.46245,-0.10915,0.020229,-0.25168,-0.53322,-0.4243,-0.082128,0.0093759,-0.27311,-0.52414,-0.38773,-0.059277,-0.0026094,-0.29245,-0.51356,-0.35297,-0.040207,-0.016569,-0.30934,-0.49999,-0.32004,-0.02534,-0.030719,-0.32362,-0.48595,-0.29056,-0.015813,-0.046178,-0.33306,-0.4694,-0.26586,-0.011314,-0.059056,-0.33382,-0.45057,-0.25514,-0.029577,-0.079571,-0.30855
129,-0,-1.5672,-2.0128,-0.99267,0.25605,0.28793,-0.74795,-1.4086,-0.88769,0.018664,0.095744,-0.65496,-1.1259,-0.68245,0.014043,0.0025235,-0.6397,-0.97001,-0.53433,0.030181,-0.061867,-0.63963,-0.85911,-0.41781,0.044005,-0.11713,-0.64208,-0.76807,-0.32321,0.050767,-0.16761,-0.64377,-0.68797,-0.2438,0.049993,-0.2146,-0.64161,-0.6143,-0.17756,0.041446,-0.25953,-0.63539,-0.54441,-0.12173,0.027009,-0.30106,-0.62437,-0.4779,-0.076263,0.0060442,-0.33896,-0.60759,-0.41416,-0.039832,-0.019579,-0.37343,-0.58655,-0.35334,-0.011436,-0.048905,-0.40371,-0.56095,-0.29594,0.00871,-0.080821,-0.42884,-0.53146,-0.24284,0.020626,-0.11504,-0.44808,-0.49763,-0.19427,0.025645,-0.14931,-0.46205,-0.46164,-0.15056,0.024353,-0.18333,-0.46952,-0.42297,-0.11286,0.017143,-0.215,-0.47202,-0.38505,-0.082292,0.0044606,-0.24317,-0.46684,-0.34823,-0.059956,-0.010543,-0.26312,-0.45429,-0.31861,-0.055205,-0.030707,-0.25722,-0.3938
130,-0,-1.5741,-2,-0.95124,0.28404,0.25997,-0.80134,-1.4114,-0.82695,0.061872,0.056672,-0.72438,-1.1232,-0.60411,0.058163,-0.054491,-0.71839,-0.95328,-0.44004,0.067433,-0.13905,-0.72144,-0.82319,-0.31077,0.067838,-0.21447,-0.72064,-0.70985,-0.2079,0.055764,-0.28356,-0.71286,-0.60569,-0.12557,0.031829,-0.34594,-0.69535,-0.50811,-0.06234,-0.0028818,-0.4018,-0.66824,-0.41578,-0.015648,-0.045193,-0.44915,-0.632,-0.32995,0.014366,-0.094165,-0.4865,-0.58642,-0.2511,0.029628,-0.14676,-0.51415,-0.53422,-0.18022,0.031789,-0.20057,-0.53106,-0.47645,-0.11884,0.02159,-0.25318,-0.53681,-0.41545,-0.068384,0.00019563,-0.30257,-0.53066,-0.35239,-0.029122,-0.029235,-0.34649,-0.51507,-0.29054,-0.0010387,-0.064952,-0.38325,-0.48962,-0.23157,0.014852,-0.10465,-0.41148,-0.45778,-0.17847,0.019636,-0.14519,-0.42884,-0.41956,-0.13395,0.014606,-0.1818,-0.43418,-0.38099,-0.10481,0.00010545,-0.19926,-0.39985,-0.31757
131,-0,-1.581,-1.987,-0.90984,0.31057,0.23014,-0.85375,-1.4102,-0.76478,0.10022,0.012204,-0.79082,-1.1114,-0.52394,0.092028,-0.12009,-0.78976,-0.92176,-0.34565,0.087222,-0.22663,-0.78899,-0.76694,-0.20829,0.065816,-0.32157,-0.77562,-0.62716,-0.10504,0.026319,-0.4053,-0.74713,-0.49734,-0.030941,-0.028376,-0.47528,-0.70215,-0.37775,0.015414,-0.094466,-0.53009,-0.64225,-0.26928,0.037089,-0.16642,-0.56745,-0.57056,-0.1753,0.035097,-0.24042,-0.58537,-0.48932,-0.097537,0.013316,-0.3115,-0.58501,-0.40348,-0.037446,-0.024479,-0.37535,-0.56653,-0.31684,0.0032434,-0.074857,-0.42838,-0.53181,-0.23409,0.024048,-0.1337,-0.46725,-0.48234,-0.15875,0.026207,-0.19532,-0.49092,-0.42345,-0.09451,0.011802,-0.25586,-0.4979,-0.35785,-0.044675,-0.017414,-0.31089,-0.48958,-0.29101,-0.0097072,-0.056416,-0.35557,-0.46576,-0.22746,0.0081109,-0.10013,-0.38682,-0.43213,-0.17565,0.0087764,-0.13644,-0.38545,-0.379,-0.15026
132,-0,-1.5878,-1.9736,-0.86847,0.33556,0.19845,-0.90503,-1.405,-0.70154,0.13338,-0.037271,-0.85354,-1.0907,-0.44326,0.11499,-0.19289,-0.85208,-0.87639,-0.25416,0.088858,-0.3212,-0.83942,-0.69307,-0.11567,0.038126,-0.4318,-0.8034,-0.52596,-0.02248,-0.034979,-0.52197,-0.74337,-0.37381,0.030106,-0.12356,-0.58694,-0.66118,-0.24072,0.044868,-0.21941,-0.62422,-0.5618,-0.13023,0.027168,-0.31344,-0.63249,-0.45287,-0.047267,-0.018398,-0.39819,-0.61148,-0.341,0.0062496,-0.083928,-0.46685,-0.56529,-0.23427,0.030193,-0.16148,-0.51417,-0.49793,-0.13962,0.025298,-0.24323,-0.53711,-0.41605,-0.063373,-0.0049824,-0.32115,-0.53382,-0.32601,-0.010006,-0.055163,-0.38765,-0.50723,-0.2365,0.018924,-0.11867,-0.43773,-0.45957,-0.15424,0.022138,-0.18847,-0.46727,-0.39759,-0.085133,0.0045431,-0.25571,-0.47386,-0.3268,-0.03577,-0.031009,-0.31298,-0.46056,-0.25886,-0.0097669,-0.073868,-0.34537,-0.42415,-0.21341,-0.045082
133,-0,-1.5944,-1.9597,-0.82714,0.35874,0.1648,-0.9549,-1.3957,-0.63757,0.16095,-0.091389,-0.91172,-1.0614,-0.3634,0.12649,-0.2713,-0.90371,-0.81837,-0.16851,0.072233,-0.41899,-0.87046,-0.60508,-0.037759,-0.013658,-0.53833,-0.80208,-0.41352,0.033397,-0.123,-0.62314,-0.70191,-0.24758,0.051079,-0.24276,-0.66737,-0.57765,-0.11548,0.02197,-0.35885,-0.66931,-0.44022,-0.022675,-0.043437,-0.45821,-0.63137,-0.30339,0.026562,-0.13383,-0.53027,-0.5585,-0.17915,0.033072,-0.23518,-0.56858,-0.46085,-0.078162,0.0016181,-0.33419,-0.5701,-0.34929,-0.00854,-0.060515,-0.41867,-0.5364,-0.23679,0.025283,-0.14248,-0.47855,-0.47191,-0.13516,0.022341,-0.23236,-0.50805,-0.38697,-0.054427,-0.012164,-0.31835,-0.50533,-0.29108,-0.0020724,-0.072016,-0.38914,-0.47208,-0.19676,0.02022,-0.14493,-0.43627,-0.41426,-0.11497,0.010985,-0.2203,-0.45576,-0.3438,-0.056449,-0.021496,-0.28145,-0.44466,-0.281,-0.052221,-0.098019
134,-0,-1.6007,-1.9451,-0.78593,0.37991,0.12916,-1.0031,-1.3821,-0.5733,0.18259,-0.14965,-0.96459,-1.0238,-0.28575,0.12624,-0.35354,-0.94323,-0.74932,-0.091494,0.037957,-0.51604,-0.88068,-0.5072,0.021329,-0.086522,-0.63444,-0.77173,-0.29803,0.058246,-0.23032,-0.69974,-0.62675,-0.1315,0.029773,-0.37222,-0.70678,-0.46234,-0.018946,-0.049874,-0.49173,-0.65825,-0.29771,0.034783,-0.16167,-0.57302,-0.56437,-0.15322,0.030328,-0.2849,-0.60555,-0.43947,-0.044919,-0.023892,-0.39868,-0.5877,-0.30257,0.017302,-0.11377,-0.48585,-0.52428,-0.17258,0.02937,-0.22186,-0.53365,-0.42663,-0.067129,-0.0050237,-0.3286,-0.53581,-0.31,0.0005411,-0.07687,-0.417,-0.49512,-0.19314,0.025332,-0.17007,-0.47417,-0.4196,-0.092269,0.0067807,-0.26802,-0.49156,-0.32231,-0.0206,-0.046031,-0.35359,-0.46966,-0.2202,0.01293,-0.12188,-0.41293,-0.41587,-0.13059,0.0094068,-0.20024,-0.43639,-0.34804,-0.082881,-0.0405,-0.25969
135,-0,-1.6067,-1.9299,-0.7449,0.39906,0.091673,-1.0494,-1.3644,-0.50915,0.19819,-0.21137,-1.0115,-0.97847,-0.21161,0.11438,-0.43763,-0.96961,-0.6713,-0.025555,-0.012584,-0.60837,-0.86964,-0.40419,0.058598,-0.17607,-0.71407,-0.71443,-0.18782,0.050346,-0.34774,-0.74487,-0.52512,-0.037286,-0.031269,-0.49694,-0.70045,-0.33012,0.035938,-0.16013,-0.59795,-0.59289,-0.1579,0.032414,-0.30567,-0.63595,-0.44495,-0.033502,-0.036435,-0.43718,-0.60634,-0.2837,0.02768,-0.14919,-0.52938,-0.51891,-0.13722,0.023265,-0.27906,-0.56678,-0.39237,-0.029499,-0.03912,-0.39825,-0.54403,-0.25145,0.023903,-0.14102,-0.48253,-0.4676,-0.12229,0.017628,-0.25911,-0.51724,-0.3557,-0.027173,-0.039498,-0.36731,-0.49817,-0.23036,0.019267,-0.13239,-0.44365,-0.43074,-0.11554,0.014091,-0.23807,-0.47601,-0.33239,-0.032572,-0.037294,-0.33305,-0.45994,-0.22502,0.0076743,-0.11458,-0.39577,-0.40656,-0.13978,-0.005074,-0.18812,-0.38104
136,-0,-1.6125,-1.9143,-0.70406,0.41639,0.052611,-1.0938,-1.3428,-0.44548,0.20789,-0.27575,-1.0518,-0.92612,-0.14211,0.091369,-0.52162,-0.98232,-0.58663,0.027323,-0.077368,-0.69228,-0.838,-0.30103,0.072297,-0.27699,-0.77232,-0.63416,-0.090796,0.010584,-0.4653,-0.75461,-0.40679,0.025685,-0.12516,-0.60258,-0.64933,-0.19797,0.042036,-0.2928,-0.66164,-0.48375,-0.043898,-0.029018,-0.44905,-0.63516,-0.29702,0.031109,-0.15885,-0.55614,-0.53267,-0.12933,0.020549,-0.30933,-0.59146,-0.38203,-0.013443,-0.061626,-0.44171,-0.55066,-0.21914,0.030299,-0.18877,-0.52388,-0.44607,-0.080206,-0.00031527,-0.32509,-0.53775,-0.30455,0.0054769,-0.091335,-0.43592,-0.48352,-0.16108,0.024482,-0.21348,-0.49514,-0.37713,-0.047108,-0.021982,-0.33456,-0.48986,-0.24571,0.01388,-0.11507,-0.42486,-0.42736,-0.1223,0.012786,-0.22771,-0.46253,-0.32548,-0.033929,-0.039692,-0.32604,-0.44453,-0.21786,-0.0009679,-0.11593,-0.36144,-0.35072
137,-0,-1.6184,-1.8984,-0.66335,0.43215,0.012207,-1.1363,-1.3175,-0.38265,0.21179,-0.34212,-1.0854,-0.86763,-0.078306,0.057832,-0.60361,-0.98118,-0.49775,0.06563,-0.15393,-0.76454,-0.78728,-0.20261,0.061901,-0.38349,-0.80576,-0.53644,-0.013847,-0.057761,-0.57325,-0.72829,-0.28304,0.051283,-0.24158,-0.67718,-0.55975,-0.082665,-0.0011776,-0.42888,-0.67342,-0.34811,0.02567,-0.13856,-0.56575,-0.57101,-0.14997,0.027532,-0.31014,-0.61506,-0.40202,-0.01391,-0.064068,-0.46186,-0.5681,-0.21606,0.032622,-0.21105,-0.55033,-0.44304,-0.06306,-0.013601,-0.36532,-0.55218,-0.27757,0.019624,-0.12938,-0.47977,-0.47064,-0.1192,0.015345,-0.27462,-0.52192,-0.33288,-0.010284,-0.064599,-0.40293,-0.48347,-0.17958,0.024557,-0.19099,-0.477,-0.37835,-0.054175,-0.017674,-0.32167,-0.47953,-0.2419,0.011511,-0.11638,-0.41686,-0.41269,-0.11375,0.0071592,-0.23392,-0.45141,-0.30619,-0.031374,-0.051732,-0.31672,-0.40413,-0.19694
138,-0,-1.6242,-1.8822,-0.6228,0.44632,-0.02945,-1.1766,-1.2888,-0.32106,0.20985,-0.40989,-1.1117,-0.80385,-0.02122,0.014419,-0.68186,-0.96626,-0.40717,0.088221,-0.2395,-0.82234,-0.71971,-0.11355,0.028055,-0.48948,-0.8124,-0.4278,0.037598,-0.14931,-0.66268,-0.66832,-0.16555,0.037077,-0.36798,-0.71229,-0.44256,0.0012131,-0.087674,-0.54899,-0.6316,-0.20728,0.039544,-0.27705,-0.63462,-0.45577,-0.032872,-0.043226,-0.45749,-0.60076,-0.24511,0.034587,-0.20442,-0.56655,-0.46583,-0.06804,-0.012253,-0.37924,-0.57076,-0.27915,0.02341,-0.14553,-0.50511,-0.4728,-0.10314,0.008931,-0.3104,-0.54024,-0.31037,0.0062528,-0.096735,-0.44589,-0.47576,-0.14011,0.02026,-0.2474,-0.50623,-0.33896,-0.016831,-0.056289,-0.38737,-0.47349,-0.17849,0.022524,-0.18911,-0.46818,-0.36514,-0.048448,-0.025388,-0.32579,-0.46462,-0.22145,0.012058,-0.13339,-0.41839,-0.38796,-0.096499,-0.0055571,-0.24719,-0.42931,-0.2777,-0.06078
139,-0,-1.6298,-1.8656,-0.58251,0.45865,-0.072392,-1.2146,-1.2566,-0.26111,0.20192,-0.47845,-1.1306,-0.73564,0.0281,-0.038152,-0.75464,-0.9379,-0.31748,0.094292,-0.33109,-0.86335,-0.63818,-0.038125,-0.027474,-0.58889,-0.79175,-0.31542,0.05987,-0.25693,-0.7261,-0.58001,-0.065448,-0.015461,-0.49073,-0.70393,-0.31192,0.042991,-0.20572,-0.63602,-0.54245,-0.083393,-0.0044744,-0.4204,-0.64315,-0.31134,0.031099,-0.16635,-0.56896,-0.51651,-0.098761,0.0044704,-0.36471,-0.59577,-0.31273,0.020073,-0.13462,-0.51478,-0.49659,-0.1125,0.011308,-0.31922,-0.55775,-0.31533,0.010465,-0.10773,-0.46944,-0.4812,-0.1262,0.016312,-0.2792,-0.52459,-0.31983,-0.00069556,-0.084592,-0.42808,-0.46801,-0.14111,0.019674,-0.24246,-0.4947,-0.32625,-0.014228,-0.063843,-0.38857,-0.45716,-0.1595,0.018907,-0.20622,-0.46327,-0.33567,-0.033382,-0.044634,-0.34423,-0.44465,-0.18781,0.0094593,-0.16176,-0.41697,-0.35386,-0.09605,-0.066842
140,-0,-1.635,-1.8484,-0.54259,0.4689,-0.11659,-1.25,-1.2209,-0.20325,0.18798,-0.5471,-1.1415,-0.66393,0.068742,-0.098902,-0.82025,-0.89675,-0.23131,0.083574,-0.42539,-0.88589,-0.54628,0.019984,-0.10177,-0.67598,-0.74505,-0.20689,0.051366,-0.37217,-0.75816,-0.47124,0.0077354,-0.10093,-0.59652,-0.65303,-0.18369,0.037352,-0.33927,-0.67755,-0.41942,0.0040077,-0.098975,-0.5436,-0.58981,-0.16524,0.029335,-0.31606,-0.62032,-0.38139,0.0026666,-0.096666,-0.50399,-0.54182,-0.15078,0.023394,-0.29816,-0.57619,-0.35133,0.0025106,-0.094976,-0.47377,-0.50426,-0.13838,0.019866,-0.28387,-0.54152,-0.32751,0.0023702,-0.093134,-0.4483,-0.47374,-0.12951,0.016426,-0.27098,-0.51196,-0.30885,0.0013103,-0.090222,-0.42594,-0.44936,-0.12464,0.012749,-0.25786,-0.4861,-0.29602,-0.0023448,-0.086117,-0.40204,-0.42897,-0.12561,0.0095656,-0.23938,-0.45878,-0.2916,-0.015022,-0.076368,-0.36617,-0.41333,-0.15725,-0.022866,-0.20895
141,-0,-1.6401,-1.8307,-0.5031,0.47701,-0.16197,-1.2827,-1.182,-0.1479,0.16814,-0.61507,-1.1444,-0.58977,0.10007,-0.16652,-0.87714,-0.84385,-0.15113,0.056517,-0.5189,-0.88906,-0.4481,0.05801,-0.19081,-0.7457,-0.67528,-0.10951,0.01282,-0.48591,-0.7562,-0.35178,0.047113,-0.21047,-0.67385,-0.5655,-0.073413,-0.014778,-0.47004,-0.66766,-0.28104,0.041259,-0.22804,-0.62514,-0.48439,-0.045289,-0.037567,-0.46102,-0.60047,-0.22602,0.035462,-0.24377,-0.58673,-0.41907,-0.024425,-0.058733,-0.45437,-0.54479,-0.18102,0.028454,-0.25915,-0.55512,-0.36411,-0.0077969,-0.078196,-0.44946,-0.49733,-0.14384,0.019986,-0.27295,-0.52654,-0.31742,0.003247,-0.096809,-0.44356,-0.45525,-0.11431,0.010213,-0.284,-0.50046,-0.27839,0.0091091,-0.11378,-0.43578,-0.41834,-0.092059,-0.00020514,-0.2899,-0.47356,-0.24796,0.0099309,-0.1245,-0.42126,-0.38679,-0.082514,-0.011001,-0.28152,-0.44418,-0.23963,-0.013665,-0.12371,-0.35602
142,-0,-1.6449,-1.8126,-0.46401,0.48317,-0.2083,-1.3127,-1.1402,-0.095324,0.14273,-0.68166,-1.1393,-0.51425,0.12169,-0.23955,-0.92406,-0.78066,-0.079165,0.014185,-0.60818,-0.87282,-0.34797,0.074293,-0.28975,-0.79411,-0.5869,-0.029771,-0.052766,-0.58926,-0.72051,-0.23233,0.049126,-0.33276,-0.71443,-0.45146,0.0056741,-0.10643,-0.58026,-0.60789,-0.14809,0.022739,-0.37006,-0.65092,-0.34622,0.025817,-0.15597,-0.57102,-0.51389,-0.085507,-0.0077837,-0.4006,-0.59198,-0.26014,0.031882,-0.20255,-0.55712,-0.43036,-0.039479,-0.042758,-0.42544,-0.53499,-0.18799,0.02806,-0.24565,-0.53893,-0.35513,-0.0073015,-0.080513,-0.44286,-0.47828,-0.12929,0.014629,-0.28368,-0.51431,-0.28787,0.011301,-0.11877,-0.45198,-0.42312,-0.083222,-0.0057339,-0.31471,-0.48452,-0.22969,0.019133,-0.15396,-0.45051,-0.37027,-0.05184,-0.029106,-0.33362,-0.44986,-0.18549,0.014504,-0.17851,-0.43411,-0.3296,-0.047142,-0.049984,-0.30712,-0.37291
143,-0,-1.6497,-1.7942,-0.42524,0.4877,-0.25531,-1.3399,-1.0957,-0.045688,0.11215,-0.74625,-1.1264,-0.43845,0.13343,-0.31649,-0.96012,-0.70887,-0.017361,-0.041895,-0.69005,-0.83795,-0.25022,0.06828,-0.39329,-0.81855,-0.48544,0.027156,-0.14045,-0.67424,-0.65422,-0.12348,0.013808,-0.45534,-0.71404,-0.32403,0.044213,-0.22568,-0.6551,-0.5069,-0.040378,-0.048338,-0.50143,-0.61662,-0.20044,0.034837,-0.30208,-0.62332,-0.37946,0.0086263,-0.11655,-0.52871,-0.51857,-0.10696,0.0030617,-0.36691,-0.57624,-0.26796,0.028841,-0.18745,-0.53763,-0.4206,-0.03932,-0.043721,-0.41798,-0.51705,-0.17303,0.025142,-0.25526,-0.52733,-0.32582,0.0023303,-0.10036,-0.45121,-0.44741,-0.097459,0.001049,-0.31421,-0.4995,-0.23888,0.02075,-0.15959,-0.46509,-0.37339,-0.042854,-0.035908,-0.35861,-0.45651,-0.16584,0.017332,-0.21319,-0.45946,-0.30345,-0.013619,-0.078025,-0.37971,-0.40674,-0.12044,-0.0028916,-0.23347,-0.40753,-0.24444
144,-0,-1.6545,-1.7755,-0.38674,0.49069,-0.30287,-1.3644,-1.0488,0.00078295,0.076729,-0.80824,-1.106,-0.3634,0.13516,-0.39587,-0.98459,-0.63032,0.032601,-0.10987,-0.76168,-0.7859,-0.15905,0.04036,-0.49602,-0.81771,-0.37716,0.057612,-0.24385,-0.73433,-0.56289,-0.034812,-0.055342,-0.56582,-0.67283,-0.19768,0.037728,-0.35718,-0.68455,-0.37909,0.026122,-0.16059,-0.60045,-0.52827,-0.073445,-0.019705,-0.44679,-0.60717,-0.22629,0.035372,-0.26509,-0.59682,-0.38524,0.00018565,-0.10269,-0.50503,-0.50625,-0.10711,0.0026706,-0.35816,-0.55793,-0.25197,0.028573,-0.19611,-0.52907,-0.39265,-0.025119,-0.05976,-0.4286,-0.48899,-0.13897,0.015886,-0.28589,-0.51638,-0.27715,0.016609,-0.13918,-0.46852,-0.4,-0.054277,-0.027633,-0.35889,-0.47175,-0.17317,0.020989,-0.2201,-0.47498,-0.304,-0.0053363,-0.090112,-0.40563,-0.40703,-0.095239,-0.0061939,-0.28518,-0.44954,-0.22254,0.005153,-0.14474,-0.40126,-0.33439,-0.088662
145,-0,-1.6591,-1.7565,-0.34864,0.4919,-0.351,-1.386,-0.99959,0.043699,0.036605,-0.86703,-1.0782,-0.29017,0.12678,-0.4762,-0.99689,-0.54697,0.069249,-0.18763,-0.82051,-0.71869,-0.078458,-0.0081812,-0.59257,-0.79161,-0.26873,0.059591,-0.3555,-0.76483,-0.45406,0.025831,-0.15172,-0.653,-0.59523,-0.0868,-0.012934,-0.48415,-0.66467,-0.24262,0.041504,-0.29631,-0.65077,-0.40124,0.011766,-0.12734,-0.56134,-0.52598,-0.087504,-0.011186,-0.41845,-0.58836,-0.22589,0.033156,-0.25627,-0.57768,-0.36782,0.0032265,-0.10953,-0.49907,-0.47956,-0.087889,-0.0085468,-0.37227,-0.53635,-0.21494,0.028559,-0.22612,-0.52561,-0.34494,-0.0030137,-0.094706,-0.45217,-0.44695,-0.090265,-0.0050013,-0.33389,-0.49684,-0.20968,0.024197,-0.19937,-0.48269,-0.33066,-0.010976,-0.079274,-0.41068,-0.42401,-0.098934,-0.0023467,-0.29578,-0.46374,-0.21606,0.014253,-0.16851,-0.44009,-0.33079,-0.035464,-0.059442,-0.34895,-0.40461,-0.15359,-0.048275
146,-0,-1.6634,-1.7371,-0.31108,0.49106,-0.39964,-1.4045,-0.94835,0.082621,-0.0080269,-0.92197,-1.0433,-0.21987,0.10831,-0.55591,-0.99665,-0.46093,0.091416,-0.27268,-0.86437,-0.63899,-0.012038,-0.075073,-0.67784,-0.74172,-0.16691,0.032911,-0.46729,-0.76335,-0.33682,0.053031,-0.26611,-0.70801,-0.48958,-0.0040784,-0.10161,-0.59024,-0.59814,-0.11699,0.0034989,-0.43403,-0.64405,-0.2576,0.039723,-0.2675,-0.62288,-0.39661,0.0068402,-0.12042,-0.54044,-0.50543,-0.081078,-0.016632,-0.41541,-0.56418,-0.20177,0.02948,-0.27212,-0.56401,-0.32901,0.014413,-0.13706,-0.50646,-0.43703,-0.054199,-0.033622,-0.40382,-0.50429,-0.15921,0.020068,-0.27711,-0.51872,-0.2774,0.018146,-0.15063,-0.4784,-0.38361,-0.035828,-0.048508,-0.39243,-0.45583,-0.12946,0.010377,-0.27803,-0.48071,-0.24037,0.01635,-0.15851,-0.45007,-0.34442,-0.03094,-0.059083,-0.37214,-0.41802,-0.12086,-0.0016646,-0.2586,-0.43773,-0.24054,-0.028084,-0.15989
147,-0,-1.6675,-1.7172,-0.27421,0.48814,-0.44861,-1.4197,-0.89527,0.11726,-0.056826,-0.97243,-1.0017,-0.15354,0.080045,-0.63337,-0.98383,-0.37443,0.098513,-0.36222,-0.89159,-0.54997,0.037284,-0.15697,-0.74728,-0.67093,-0.078061,-0.020598,-0.57104,-0.73,-0.22103,0.044416,-0.38747,-0.72525,-0.36734,0.041076,-0.21741,-0.66178,-0.49397,-0.020094,-0.082027,-0.55183,-0.58141,-0.12236,0.0054808,-0.41329,-0.61916,-0.24605,0.036392,-0.26742,-0.60232,-0.36838,0.012385,-0.13582,-0.53631,-0.46846,-0.057141,-0.036191,-0.43344,-0.5318,-0.15733,0.019371,-0.31033,-0.54873,-0.26937,0.026035,-0.18605,-0.51808,-0.37397,-0.014516,-0.079993,-0.44523,-0.45345,-0.092002,-0.0068864,-0.34377,-0.49507,-0.19123,0.023565,-0.22988,-0.49223,-0.29476,0.0070044,-0.12231,-0.44566,-0.38368,-0.049084,-0.037899,-0.36249,-0.4409,-0.1363,0.0085075,-0.25812,-0.45626,-0.2369,0.0081077,-0.14889,-0.4221,-0.33396,-0.054497,-0.070928,-0.3206
148,-0,-1.6714,-1.6969,-0.23795,0.48329,-0.49776,-1.4316,-0.84065,0.14753,-0.10925,-1.0179,-0.95387,-0.092057,0.04263,-0.70702,-0.9588,-0.28969,0.090506,-0.45324,-0.90126,-0.45521,0.067489,-0.24974,-0.79722,-0.58337,-0.0076002,-0.097139,-0.65919,-0.66749,-0.11637,0.00093417,-0.50414,-0.70306,-0.24176,0.043666,-0.34609,-0.68962,-0.36638,0.034375,-0.20198,-0.63109,-0.47338,-0.018991,-0.084459,-0.5368,-0.55105,-0.10563,-0.0049961,-0.41877,-0.58961,-0.21087,0.030937,-0.2926,-0.58581,-0.31788,0.023521,-0.1734,-0.5424,-0.41315,-0.022559,-0.074402,-0.46567,-0.48353,-0.097837,-0.0057134,-0.36627,-0.52098,-0.19117,0.024974,-0.25701,-0.51992,-0.28813,0.017332,-0.15214,-0.48316,-0.37511,-0.025611,-0.06459,-0.41466,-0.43972,-0.097317,-0.0056968,-0.32421,-0.47314,-0.18437,0.01992,-0.22347,-0.46925,-0.2752,0.006353,-0.12711,-0.42879,-0.35481,-0.04265,-0.049339,-0.35353,-0.41056,-0.12812,-0.011163,-0.24305,-0.38255
149,-0,-1.6752,-1.6763,-0.20216,0.47679,-0.54693,-1.4405,-0.7848,0.17345,-0.16471,-1.0582,-0.9006,-0.036179,-0.0031071,-0.77544,-0.92224,-0.20878,0.067769,-0.54277,-0.89317,-0.3585,0.077449,-0.34884,-0.82512,-0.48407,0.040259,-0.19137,-0.72541,-0.58078,-0.031415,-0.073311,-0.60501,-0.64384,-0.12633,0.0036052,-0.47199,-0.67036,-0.23264,0.038879,-0.3382,-0.6594,-0.33791,0.034781,-0.21349,-0.61457,-0.43224,-0.0043595,-0.10808,-0.54022,-0.50544,-0.071399,-0.029847,-0.44539,-0.55045,-0.15534,0.016767,-0.33995,-0.56466,-0.24697,0.030045,-0.23384,-0.54707,-0.33524,0.011876,-0.13651,-0.50066,-0.41151,-0.034895,-0.057882,-0.42982,-0.46629,-0.1027,-0.0033371,-0.3433,-0.49598,-0.18311,0.022356,-0.2501,-0.49605,-0.26624,0.01691,-0.15922,-0.46684,-0.34286,-0.01534,-0.079798,-0.41113,-0.40319,-0.073474,-0.021819,-0.33484,-0.43941,-0.14813,0.0087158,-0.24565,-0.44442,-0.23414,0.00089384,-0.14847,-0.38885,-0.289
150,-0,-1.6789,-1.6555,-0.16681,0.46877,-0.59603,-1.4464,-0.72802,0.19493,-0.22274,-1.0928,-0.84251,0.013362,-0.05635,-0.8374,-0.87506,-0.13369,0.031032,-0.62797,-0.86771,-0.26365,0.06682,-0.44954,-0.82963,-0.37874,0.062665,-0.29694,-0.765,-0.47663,0.026903,-0.1716,-0.68055,-0.55362,-0.033367,-0.074384,-0.57993,-0.60657,-0.11077,-0.0070764,-0.47026,-0.63246,-0.19745,0.029787,-0.35809,-0.63194,-0.28637,0.036903,-0.25038,-0.60445,-0.36967,0.016089,-0.15431,-0.55385,-0.44007,-0.026934,-0.07515,-0.48497,-0.49335,-0.0875,-0.017,-0.40317,-0.52535,-0.15905,0.017933,-0.31443,-0.53457,-0.23576,0.027511,-0.22598,-0.51946,-0.30977,0.013384,-0.14346,-0.48299,-0.37578,-0.022059,-0.073397,-0.42822,-0.42726,-0.074611,-0.021054,-0.35805,-0.45974,-0.13971,0.011269,-0.28012,-0.47058,-0.21147,0.018083,-0.19955,-0.4575,-0.28208,0.00093391,-0.12366,-0.41961,-0.34576,-0.043335,-0.058679,-0.34448,-0.37687,-0.12606
151,-0,-1.6826,-1.6344,-0.13196,0.45915,-0.64496,-1.4492,-0.67057,0.21175,-0.283,-1.1215,-0.78029,0.055832,-0.11629,-0.89173,-0.81827,-0.066321,-0.018669,-0.70614,-0.82579,-0.17439,0.036045,-0.54706,-0.81054,-0.27336,0.058237,-0.40682,-0.77515,-0.36311,0.053762,-0.2852,-0.7236,-0.44153,0.027216,-0.18134,-0.65685,-0.50638,-0.017152,-0.096876,-0.57838,-0.55451,-0.075148,-0.033008,-0.49198,-0.58565,-0.14241,0.0097142,-0.40106,-0.59701,-0.21418,0.030337,-0.31072,-0.58939,-0.28493,0.030955,-0.22503,-0.56425,-0.35105,0.013259,-0.14765,-0.52329,-0.40842,-0.020418,-0.081785,-0.46903,-0.45426,-0.067428,-0.030664,-0.40445,-0.48502,-0.1239,0.0042787,-0.33332,-0.50009,-0.18546,0.021861,-0.25997,-0.49853,-0.24815,0.021836,-0.18793,-0.47871,-0.30758,0.0043425,-0.12192,-0.44471,-0.36062,-0.030172,-0.066569,-0.39491,-0.40236,-0.078296,-0.024735,-0.33296,-0.42853,-0.14012,-0.00055854,-0.25467,-0.42543,-0.21789,-0.043231
152,-0,-1.6861,-1.613,-0.097797,0.44771,-0.69357,-1.4487,-0.61265,0.22366,-0.34502,-1.1438,-0.71461,0.09053,-0.18199,-0.93727,-0.75304,-0.0084468,-0.079976,-0.77471,-0.7688,-0.094274,-0.013573,-0.63666,-0.76876,-0.17395,0.027209,-0.51364,-0.75506,-0.24902,0.04688,-0.40396,-0.73004,-0.31891,0.048876,-0.30503,-0.69339,-0.38259,0.035601,-0.21767,-0.64627,-0.43781,0.0087745,-0.14263,-0.59071,-0.48446,-0.028957,-0.080203,-0.52738,-0.51956,-0.075532,-0.032067,-0.45922,-0.54262,-0.12755,0.001977,-0.38858,-0.55355,-0.1827,0.022495,-0.3176,-0.55221,-0.23839,0.029211,-0.24881,-0.53904,-0.29245,0.02294,-0.18403,-0.51379,-0.3422,0.0040582,-0.12535,-0.4785,-0.38584,-0.024452,-0.074635,-0.43447,-0.42133,-0.062159,-0.033748,-0.38224,-0.44621,-0.10699,-0.0040788,-0.326,-0.46151,-0.15762,0.012246,-0.26558,-0.4629,-0.21107,0.014816,-0.20446,-0.45058,-0.26502,0.00070983,-0.14185,-0.41637,-0.31951,-0.055218,-0.11625
153,-0,-1.6892,-1.5912,-0.064497,0.43431,-0.74172,-1.4447,-0.55457,0.23051,-0.40828,-1.1594,-0.64625,0.11688,-0.25233,-0.97305,-0.68086,0.038374,-0.15113,-0.8314,-0.69878,-0.026553,-0.07984,-0.71392,-0.70646,-0.086233,-0.028457,-0.61012,-0.70614,-0.14329,0.006861,-0.51718,-0.69921,-0.19827,0.029271,-0.4312,-0.6851,-0.25115,0.040337,-0.35212,-0.6637,-0.30083,0.040415,-0.27991,-0.63626,-0.3477,0.031407,-0.21403,-0.60188,-0.38965,0.013648,-0.15571,-0.56192,-0.42593,-0.011135,-0.10548,-0.51742,-0.45617,-0.041572,-0.062682,-0.46924,-0.47984,-0.076655,-0.028522,-0.41885,-0.49677,-0.11521,-0.0025082,-0.36609,-0.50533,-0.15644,0.014019,-0.3126,-0.50685,-0.19857,0.023126,-0.25947,-0.50072,-0.24022,0.023225,-0.20813,-0.48589,-0.28078,0.014566,-0.15919,-0.46499,-0.31914,-0.0026974,-0.11404,-0.43422,-0.35309,-0.028377,-0.074332,-0.39618,-0.38184,-0.063269,-0.04083,-0.34631,-0.40312,-0.12066,-0.035557,-0.27762
154,-0,-1.6922,-1.5691,-0.032053,0.41902,-0.78931,-1.4375,-0.49666,0.23232,-0.47222,-1.1683,-0.57608,0.13458,-0.32605,-0.9984,-0.60339,0.073008,-0.22998,-0.87438,-0.61834,0.026099,-0.15972,-0.77511,-0.62702,-0.015229,-0.10518,-0.68971,-0.63204,-0.054159,-0.0628,-0.61469,-0.63414,-0.09187,-0.029337,-0.54532,-0.63309,-0.12896,-0.0034531,-0.48093,-0.62814,-0.1653,0.014665,-0.42084,-0.62041,-0.20152,0.026791,-0.36377,-0.60842,-0.23674,0.032482,-0.3101,-0.59267,-0.27033,0.032454,-0.2606,-0.57354,-0.30201,0.027787,-0.21415,-0.55124,-0.33163,0.01846,-0.17185,-0.5265,-0.35911,0.0051512,-0.1328,-0.49795,-0.38299,-0.012786,-0.098427,-0.46676,-0.40443,-0.033806,-0.067339,-0.43318,-0.42235,-0.057502,-0.041098,-0.39768,-0.43604,-0.085309,-0.019927,-0.35974,-0.44645,-0.11463,-0.0033539,-0.31894,-0.45011,-0.14713,0.0075591,-0.27649,-0.44869,-0.18234,0.011228,-0.22962,-0.4394,-0.22662,-0.0050758,-0.17632,-0.37886
155,-0,-1.695,-1.5466,-0.00028486,0.40217,-0.83625,-1.4272,-0.4392,0.22928,-0.5363,-1.1705,-0.50499,0.14356,-0.40181,-1.0129,-0.52243,0.094747,-0.31414,-0.90239,-0.53045,0.061727,-0.24961,-0.81742,-0.53474,0.035103,-0.19805,-0.7472,-0.53825,0.011534,-0.15613,-0.68782,-0.54117,-0.0104,-0.1204,-0.63433,-0.54376,-0.03158,-0.089604,-0.58571,-0.54505,-0.052533,-0.063972,-0.54087,-0.54618,-0.073721,-0.041633,-0.4982,-0.54573,-0.095378,-0.023192,-0.4573,-0.54378,-0.11694,-0.0084663,-0.41906,-0.54052,-0.13822,0.0037129,-0.38217,-0.53599,-0.1594,0.012937,-0.34717,-0.53051,-0.18063,0.019821,-0.31291,-0.52268,-0.20134,0.023259,-0.28006,-0.51337,-0.22227,0.024656,-0.24817,-0.50256,-0.24271,0.023873,-0.21756,-0.49009,-0.26318,0.018922,-0.18815,-0.47525,-0.28299,0.012967,-0.15875,-0.45682,-0.30205,0.002265,-0.1301,-0.43536,-0.32091,-0.012645,-0.10231,-0.40754,-0.342,-0.040471,-0.074832,-0.35021,-0.32701
156,-0,-1.6978,-1.5241,0.030932,0.38395,-0.88246,-1.414,-0.38243,0.22153,-0.60006,-1.166,-0.43383,0.1438,-0.47839,-1.0166,-0.43977,0.10317,-0.40118,-0.91463,-0.43824,0.079068,-0.34552,-0.83891,-0.43446,0.062041,-0.30127,-0.77881,-0.43156,0.048844,-0.26527,-0.73015,-0.42915,0.038043,-0.23401,-0.68815,-0.42797,0.028692,-0.20634,-0.65159,-0.42697,0.019844,-0.18232,-0.61924,-0.42715,0.011529,-0.16009,-0.58947,-0.42749,0.0026668,-0.14009,-0.56136,-0.42779,-0.0061465,-0.12245,-0.53584,-0.42822,-0.014668,-0.10595,-0.51182,-0.42879,-0.023199,-0.090971,-0.48922,-0.42951,-0.031871,-0.076895,-0.46716,-0.42975,-0.041098,-0.064498,-0.44543,-0.43013,-0.05078,-0.052689,-0.42472,-0.43062,-0.060687,-0.041735,-0.40406,-0.43087,-0.072238,-0.032556,-0.38306,-0.43084,-0.083422,-0.022815,-0.36068,-0.42996,-0.097614,-0.015335,-0.33696,-0.42842,-0.11375,-0.0089978,-0.31046,-0.42593,-0.1374,-0.0062822,-0.26782,-0.40032,-0.1699
157,-0,-1.7005,-1.5013,0.061552,0.36436,-0.9278,-1.3978,-0.32653,0.20913,-0.66296,-1.155,-0.36339,0.13529,-0.55451,-1.0091,-0.35721,0.098068,-0.48863,-0.91069,-0.34496,0.077461,-0.44327,-0.83852,-0.33136,0.064097,-0.40843,-0.78243,-0.31961,0.054928,-0.38115,-0.73794,-0.30871,0.048595,-0.35797,-0.70067,-0.29972,0.04419,-0.33791,-0.66926,-0.29155,0.040504,-0.3208,-0.64239,-0.28492,0.038107,-0.30499,-0.61867,-0.27928,0.035364,-0.29069,-0.59689,-0.2742,0.032909,-0.27819,-0.57779,-0.26973,0.03107,-0.26646,-0.56079,-0.26587,0.029576,-0.25572,-0.54523,-0.26228,0.028478,-0.24545,-0.53085,-0.25936,0.026645,-0.23576,-0.5168,-0.25726,0.02514,-0.22624,-0.50469,-0.25597,0.02376,-0.21711,-0.49281,-0.25514,0.021169,-0.20755,-0.48081,-0.25545,0.019723,-0.19737,-0.46878,-0.25751,0.01508,-0.18658,-0.45645,-0.26114,0.0096936,-0.17396,-0.44237,-0.26942,9.3269e-05,-0.15343,-0.41296,-0.28146,-0.051832
158,-0,-1.7031,-1.4783,0.091394,0.34325,-0.97208,-1.3786,-0.27182,0.19202,-0.72447,-1.1374,-0.2945,0.11805,-0.62889,-0.99067,-0.2766,0.079458,-0.57399,-0.89061,-0.25394,0.056885,-0.53859,-0.8162,-0.23086,0.041088,-0.51291,-0.75773,-0.21049,0.029268,-0.4941,-0.71044,-0.19129,0.020159,-0.47892,-0.67042,-0.17451,0.012909,-0.46652,-0.63617,-0.15912,0.0061807,-0.45646,-0.60627,-0.14536,0.00095325,-0.44751,-0.57972,-0.13321,-0.0046544,-0.43956,-0.55517,-0.12204,-0.01005,-0.43295,-0.53296,-0.11173,-0.014912,-0.42706,-0.51306,-0.10226,-0.01943,-0.42185,-0.49436,-0.092989,-0.023395,-0.41708,-0.47726,-0.085138,-0.028146,-0.4121,-0.46062,-0.078275,-0.032048,-0.40743,-0.44624,-0.072275,-0.035665,-0.40316,-0.43244,-0.066911,-0.039435,-0.39725,-0.41924,-0.063097,-0.041963,-0.39183,-0.40789,-0.06189,-0.04549,-0.38432,-0.39809,-0.062609,-0.047611,-0.37459,-0.38974,-0.068811,-0.04649,-0.35375,-0.38158,-0.10082,-0.081076
159,-0,-1.7054,-1.455,0.12025,0.32043,-1.0152,-1.3564,-0.21867,0.17015,-0.78409,-1.1132,-0.22807,0.09224,-0.70023,-0.9615,-0.1998,0.047746,-0.65477,-0.85501,-0.16854,0.018083,-0.62727,-0.77301,-0.13831,-0.0057133,-0.60815,-0.70637,-0.11216,-0.026148,-0.59463,-0.65008,-0.088107,-0.044357,-0.58371,-0.60082,-0.067546,-0.061091,-0.57467,-0.55699,-0.049571,-0.077653,-0.56672,-0.51715,-0.033901,-0.092792,-0.55917,-0.48071,-0.020981,-0.10826,-0.55155,-0.44642,-0.010045,-0.12357,-0.54415,-0.4141,-0.00084654,-0.13846,-0.53685,-0.38424,0.0067209,-0.15296,-0.52932,-0.35556,0.013379,-0.16681,-0.52168,-0.32892,0.017583,-0.18096,-0.51274,-0.30336,0.020326,-0.1938,-0.5038,-0.28,0.021897,-0.20608,-0.4948,-0.25791,0.022357,-0.21708,-0.48367,-0.23752,0.021209,-0.22719,-0.47378,-0.22034,0.018041,-0.23508,-0.4618,-0.20602,0.013925,-0.24021,-0.44933,-0.19581,0.0081279,-0.23713,-0.43291,-0.20152,-0.021377,-0.2305
160,-0,-1.7075,-1.4313,0.14807,0.29594,-1.057,-1.3312,-0.16737,0.14369,-0.8413,-1.0828,-0.16493,0.058274,-0.7673,-0.92221,-0.12856,0.0038215,-0.72859,-0.80508,-0.091856,-0.037315,-0.70535,-0.71109,-0.058603,-0.073537,-0.68819,-0.63186,-0.031748,-0.1069,-0.67428,-0.5623,-0.0090071,-0.13828,-0.66097,-0.49992,0.0081922,-0.16818,-0.64765,-0.44312,0.020665,-0.19761,-0.63325,-0.39059,0.029194,-0.22511,-0.61766,-0.34229,0.033104,-0.25187,-0.60027,-0.29736,0.033319,-0.27747,-0.58126,-0.25515,0.030281,-0.30165,-0.56107,-0.21658,0.024308,-0.32414,-0.53933,-0.18059,0.016109,-0.34476,-0.51654,-0.14822,0.0045181,-0.36355,-0.49162,-0.11909,-0.0089675,-0.37956,-0.46624,-0.093018,-0.023841,-0.39342,-0.44033,-0.070216,-0.040014,-0.40372,-0.41313,-0.051232,-0.057121,-0.41244,-0.38752,-0.036608,-0.074267,-0.41583,-0.36168,-0.025738,-0.09044,-0.41602,-0.33818,-0.019794,-0.10277,-0.40894,-0.32209,-0.032349,-0.11465,-0.36251
161,-0,-1.7094,-1.4075,0.17502,0.27003,-1.0976,-1.3033,-0.11808,0.11299,-0.8957,-1.0466,-0.10579,0.01677,-0.82901,-0.87369,-0.064401,-0.05104,-0.79336,-0.74251,-0.02655,-0.10693,-0.76943,-0.63351,0.0041614,-0.15836,-0.74809,-0.5393,0.024984,-0.20655,-0.72648,-0.45507,0.038574,-0.25196,-0.70245,-0.37935,0.043632,-0.2945,-0.67567,-0.31089,0.041162,-0.33461,-0.64513,-0.24868,0.032578,-0.37068,-0.61146,-0.19334,0.017469,-0.40289,-0.57437,-0.14456,-0.0028065,-0.43094,-0.53423,-0.1014,-0.027346,-0.45451,-0.49223,-0.064965,-0.055238,-0.47309,-0.44845,-0.034601,-0.085618,-0.48673,-0.40393,-0.011071,-0.11842,-0.49458,-0.35857,0.0055346,-0.15169,-0.49706,-0.31408,0.016938,-0.18467,-0.49454,-0.27068,0.022132,-0.21679,-0.48613,-0.22965,0.021289,-0.24685,-0.47452,-0.19195,0.015699,-0.27296,-0.45664,-0.15847,0.0064238,-0.29482,-0.43651,-0.13079,-0.0059486,-0.30844,-0.41546,-0.11784,-0.023782,-0.29612,-0.35575
162,-0,-1.7114,-1.3835,0.20128,0.24294,-1.1368,-1.273,-0.070933,0.078361,-0.94693,-1.005,-0.051261,-0.031563,-0.88441,-0.817,-0.0086727,-0.11535,-0.84729,-0.66938,0.025154,-0.1879,-0.81678,-0.54404,0.046817,-0.25525,-0.78423,-0.43493,0.054078,-0.3173,-0.74698,-0.33798,0.050236,-0.37383,-0.7038,-0.25292,0.034626,-0.42386,-0.65508,-0.17915,0.0089874,-0.46706,-0.60051,-0.11603,-0.024204,-0.50177,-0.54192,-0.064739,-0.064319,-0.52723,-0.48007,-0.025322,-0.10904,-0.54346,-0.41607,0.0035256,-0.15655,-0.55042,-0.35219,0.021174,-0.20485,-0.54787,-0.28955,0.028224,-0.25258,-0.53662,-0.22985,0.025143,-0.2979,-0.51587,-0.17451,0.01214,-0.33871,-0.4881,-0.12495,-0.0074143,-0.37414,-0.45397,-0.081615,-0.034015,-0.40319,-0.4145,-0.047233,-0.065812,-0.42453,-0.37236,-0.020098,-0.099523,-0.43687,-0.32815,-0.0027715,-0.13363,-0.44136,-0.2858,0.0060246,-0.16538,-0.43686,-0.25142,0.0022716,-0.18317,-0.402,-0.21666
163,-0,-1.7133,-1.3594,0.22686,0.21474,-1.1746,-1.2403,-0.026122,0.040046,-0.9946,-0.95853,-0.0019469,-0.086025,-0.9326,-0.75319,0.03743,-0.18751,-0.88888,-0.58805,0.061452,-0.27707,-0.84538,-0.44695,0.067161,-0.35865,-0.7944,-0.32569,0.05354,-0.43057,-0.73408,-0.22136,0.024935,-0.49153,-0.66488,-0.13502,-0.017641,-0.53971,-0.58868,-0.066558,-0.070952,-0.57409,-0.50676,-0.015581,-0.13075,-0.59346,-0.42286,0.016922,-0.19445,-0.59684,-0.33951,0.03133,-0.25829,-0.58535,-0.25914,0.029945,-0.31917,-0.56016,-0.18517,0.013848,-0.37393,-0.52244,-0.11984,-0.015333,-0.42069,-0.47477,-0.065219,-0.054645,-0.45633,-0.41807,-0.023551,-0.1022,-0.4797,-0.3572,0.0049126,-0.15319,-0.49061,-0.2941,0.020358,-0.20602,-0.4889,-0.23232,0.020985,-0.25703,-0.47473,-0.174,0.011364,-0.30207,-0.44966,-0.12366,-0.009749,-0.3398,-0.41698,-0.082712,-0.037528,-0.36714,-0.38066,-0.056713,-0.065968,-0.36923,-0.33681,-0.073082
164,-0,-1.715,-1.3351,0.25159,0.18532,-1.2108,-1.2052,0.016094,-0.0017954,-1.0382,-0.90745,0.041543,-0.14592,-0.9727,-0.68346,0.072845,-0.26575,-0.91689,-0.5011,0.080967,-0.37093,-0.85397,-0.34687,0.064073,-0.46271,-0.77792,-0.21889,0.023356,-0.53755,-0.68881,-0.1156,-0.03493,-0.59314,-0.58984,-0.0391,-0.10686,-0.62723,-0.48541,0.01085,-0.18669,-0.63882,-0.37938,0.035243,-0.26769,-0.6283,-0.27795,0.034704,-0.34473,-0.59602,-0.18572,0.011566,-0.41262,-0.54554,-0.10643,-0.02964,-0.46728,-0.48072,-0.043906,-0.084515,-0.50531,-0.40567,-0.00047449,-0.149,-0.52542,-0.32564,0.02291,-0.21688,-0.52527,-0.24467,0.025313,-0.28368,-0.50655,-0.16931,0.0094415,-0.34405,-0.47158,-0.10284,-0.022154,-0.39436,-0.4231,-0.050028,-0.067212,-0.43075,-0.36481,-0.011246,-0.11881,-0.45107,-0.30227,0.0085951,-0.17401,-0.45595,-0.24043,0.012888,-0.22616,-0.44563,-0.18676,0.0028034,-0.26307,-0.41711,-0.15936,-0.056827
165,-0,-1.7165,-1.3106,0.27525,0.15458,-1.2452,-1.1677,0.055375,-0.047007,-1.0774,-0.85223,0.078577,-0.21042,-1.0039,-0.60912,0.096686,-0.34805,-0.93041,-0.41129,0.082929,-0.46571,-0.84204,-0.24864,0.037654,-0.56145,-0.73577,-0.12176,-0.034361,-0.62988,-0.61492,-0.030189,-0.12368,-0.66827,-0.48675,0.023837,-0.22221,-0.67512,-0.3592,0.042001,-0.3208,-0.65095,-0.23949,0.027582,-0.41003,-0.59959,-0.13606,-0.015092,-0.48251,-0.52492,-0.054901,-0.079757,-0.5327,-0.43452,0.0001591,-0.15824,-0.55712,-0.33635,0.026931,-0.24169,-0.5545,-0.23835,0.025513,-0.32291,-0.52648,-0.14826,-0.0013374,-0.39331,-0.47485,-0.072782,-0.050206,-0.44685,-0.40624,-0.017708,-0.1136,-0.48005,-0.32724,0.014573,-0.18503,-0.49003,-0.24471,0.021866,-0.25688,-0.47642,-0.16623,0.0077505,-0.3219,-0.44283,-0.099336,-0.027194,-0.3736,-0.39403,-0.048013,-0.074169,-0.40792,-0.33636,-0.017293,-0.12341,-0.41745,-0.28432,-0.029752,-0.18262
166,-0,-1.7177,-1.2858,0.29775,0.1225,-1.2777,-1.128,0.091456,-0.095332,-1.1118,-0.79344,0.10862,-0.2786,-1.0257,-0.53165,0.10839,-0.43227,-0.92902,-0.32158,0.067274,-0.55756,-0.81012,-0.15706,-0.010677,-0.64912,-0.6706,-0.040885,-0.11539,-0.70034,-0.51865,0.027163,-0.23282,-0.7093,-0.36683,0.046531,-0.34963,-0.67724,-0.22725,0.022465,-0.45306,-0.60859,-0.11035,-0.037183,-0.53177,-0.51286,-0.025503,-0.12205,-0.57785,-0.39965,0.02211,-0.22019,-0.58789,-0.28173,0.031344,-0.31913,-0.56217,-0.17127,0.0049688,-0.40612,-0.50489,-0.079019,-0.051184,-0.47222,-0.42352,-0.012919,-0.12797,-0.5097,-0.32695,0.02105,-0.21541,-0.51488,-0.22735,0.022341,-0.30133,-0.49002,-0.13517,-0.0064513,-0.37622,-0.43767,-0.059534,-0.060166,-0.43003,-0.36505,-0.0081823,-0.1295,-0.45959,-0.28315,0.014925,-0.20487,-0.46045,-0.20104,0.011606,-0.27507,-0.43654,-0.12916,-0.014078,-0.32751,-0.39482,-0.088528,-0.064895,-0.33462
167,-0,-1.7188,-1.2609,0.31919,0.089256,-1.3083,-1.0864,0.12427,-0.14635,-1.1411,-0.73176,0.13143,-0.34941,-1.0378,-0.45265,0.10778,-0.51623,-0.91286,-0.2349,0.034679,-0.6428,-0.75972,-0.076509,-0.078232,-0.7207,-0.58654,0.018388,-0.21372,-0.74344,-0.40811,0.051441,-0.35181,-0.71213,-0.2431,0.026511,-0.4736,-0.63343,-0.10745,-0.044842,-0.56354,-0.51853,-0.013357,-0.14763,-0.61072,-0.38471,0.031793,-0.26374,-0.61006,-0.24862,0.027314,-0.37518,-0.5642,-0.12763,-0.021259,-0.46639,-0.48103,-0.035909,-0.10265,-0.52397,-0.37335,0.016689,-0.20271,-0.54131,-0.2562,0.026866,-0.30513,-0.51721,-0.14565,-0.0047525,-0.39451,-0.45583,-0.056417,-0.068834,-0.45788,-0.36883,0.0015111,-0.15411,-0.48773,-0.26774,0.022764,-0.24614,-0.47911,-0.16758,0.0066323,-0.33144,-0.43829,-0.083194,-0.040481,-0.39529,-0.37036,-0.02319,-0.10749,-0.43132,-0.28925,0.0058992,-0.17958,-0.43532,-0.21501,-0.003181,-0.23276,-0.37298
168,-0,-1.7198,-1.2359,0.33979,0.055032,-1.3372,-1.0429,0.15382,-0.19964,-1.1653,-0.66783,0.1469,-0.42177,-1.0402,-0.37364,0.095035,-0.5978,-0.88256,-0.15402,-0.013556,-0.71811,-0.69315,-0.010782,-0.16136,-0.77216,-0.48885,0.052217,-0.32214,-0.75592,-0.2925,0.040656,-0.46926,-0.67656,-0.12884,-0.033764,-0.57911,-0.54939,-0.015904,-0.15019,-0.63574,-0.39506,0.035536,-0.28445,-0.6326,-0.23959,0.024571,-0.41066,-0.57228,-0.10595,-0.040342,-0.50679,-0.46778,-0.012878,-0.14306,-0.55817,-0.33774,0.028501,-0.26176,-0.55676,-0.20442,0.015521,-0.37431,-0.5046,-0.088783,-0.044446,-0.46054,-0.41283,-0.0092894,-0.13852,-0.50558,-0.29762,0.024061,-0.24576,-0.50355,-0.18,0.0096412,-0.347,-0.4568,-0.078554,-0.046389,-0.42316,-0.37383,-0.0095595,-0.13119,-0.46379,-0.27269,0.018084,-0.22596,-0.46039,-0.1703,0.0050214,-0.31312,-0.41991,-0.084671,-0.041778,-0.3752,-0.35508,-0.034431,-0.10369,-0.38174,-0.2626
169,-0,-1.7208,-1.2108,0.35964,0.01997,-1.3642,-0.99802,0.18003,-0.25487,-1.1844,-0.60232,0.15487,-0.4947,-1.0328,-0.29611,0.070479,-0.67496,-0.83899,-0.081453,-0.075659,-0.7806,-0.61335,0.037025,-0.25572,-0.80066,-0.38362,0.05838,-0.43284,-0.7369,-0.18143,-0.0041685,-0.57407,-0.60623,-0.036261,-0.12737,-0.65343,-0.43588,0.035067,-0.27856,-0.6589,-0.25768,0.028317,-0.42394,-0.59357,-0.1051,-0.045655,-0.5324,-0.47281,-0.0037468,-0.16492,-0.58294,-0.32317,0.032324,-0.30067,-0.56844,-0.1745,0.002377,-0.42209,-0.49386,-0.055181,-0.082008,-0.50414,-0.37588,0.01457,-0.19852,-0.53098,-0.24045,0.023358,-0.32076,-0.49794,-0.1146,-0.024712,-0.42064,-0.41518,-0.022288,-0.11498,-0.47905,-0.30099,0.020646,-0.22597,-0.48395,-0.17965,0.0086944,-0.33196,-0.43871,-0.075398,-0.049586,-0.40975,-0.35311,-0.0084586,-0.1376,-0.44646,-0.25001,0.012804,-0.23288,-0.43743,-0.15534,-0.0099279,-0.30094,-0.37761,-0.10509
170,-0,-1.7217,-1.1856,0.37863,-0.015915,-1.3893,-0.95162,0.20273,-0.31173,-1.1979,-0.53576,0.15518,-0.56713,-1.0157,-0.22153,0.03461,-0.7457,-0.78331,-0.019538,-0.14943,-0.82771,-0.52371,0.064617,-0.35639,-0.80449,-0.27732,0.036421,-0.53786,-0.68782,-0.08413,-0.079073,-0.65629,-0.50821,0.024682,-0.24364,-0.68753,-0.30736,0.038612,-0.41163,-0.62947,-0.12796,-0.033796,-0.54185,-0.50064,-0.0067713,-0.16492,-0.60365,-0.33313,0.034928,-0.31713,-0.58498,-0.16708,-0.0039422,-0.45087,-0.49425,-0.03937,-0.10628,-0.53297,-0.35579,0.02401,-0.24182,-0.54539,-0.20296,0.014278,-0.37435,-0.48769,-0.072359,-0.061724,-0.4704,-0.37506,0.0072569,-0.1791,-0.50668,-0.23777,0.021931,-0.30545,-0.47759,-0.10813,-0.027375,-0.40957,-0.3916,-0.017025,-0.12431,-0.46511,-0.27287,0.019541,-0.23906,-0.46131,-0.15124,-0.0046067,-0.343,-0.40447,-0.055412,-0.074996,-0.41057,-0.31415,-0.0062884,-0.16264,-0.42017,-0.22411,-0.045218
171,-0,-1.7224,-1.1602,0.39654,-0.052709,-1.4121,-0.90379,0.22166,-0.36984,-1.2058,-0.46881,0.14776,-0.63805,-0.98912,-0.15143,-0.011855,-0.80819,-0.71708,0.029687,-0.23232,-0.85745,-0.42818,0.070606,-0.45802,-0.78339,-0.17652,-0.012223,-0.62955,-0.61241,-0.0087561,-0.17742,-0.70799,-0.39243,0.047345,-0.36923,-0.67721,-0.18031,-0.0057495,-0.53037,-0.55182,-0.026345,-0.14049,-0.61764,-0.37064,0.036682,-0.30949,-0.6095,-0.18346,0.0012918,-0.4611,-0.51232,-0.039281,-0.11209,-0.55237,-0.35671,0.027787,-0.26422,-0.5593,-0.18769,0.0064198,-0.40807,-0.48313,-0.050138,-0.089523,-0.50231,-0.34823,0.020871,-0.22773,-0.52073,-0.19311,0.010643,-0.36436,-0.46111,-0.061705,-0.070373,-0.4595,-0.34334,0.013032,-0.19483,-0.48827,-0.2021,0.013103,-0.32387,-0.444,-0.076437,-0.052424,-0.41844,-0.344,-0.0011739,-0.16153,-0.45556,-0.21955,0.010664,-0.27733,-0.42896,-0.10834,-0.034943,-0.35972,-0.35571,-0.059672,-0.13785
172,-0,-1.7228,-1.1347,0.41317,-0.090467,-1.4326,-0.85474,0.23662,-0.42887,-1.2077,-0.4022,0.13262,-0.70638,-0.9534,-0.087255,-0.067902,-0.86078,-0.64224,0.06454,-0.32131,-0.86862,-0.33099,0.054648,-0.55523,-0.73853,-0.087563,-0.084278,-0.70119,-0.51655,0.038341,-0.29036,-0.72419,-0.2707,0.029255,-0.48972,-0.62374,-0.071106,-0.09202,-0.61781,-0.43767,0.031044,-0.27405,-0.6381,-0.22733,0.016947,-0.45048,-0.54872,-0.056349,-0.097004,-0.56286,-0.38276,0.027676,-0.26345,-0.57726,-0.19502,0.0071379,-0.42311,-0.49275,-0.044629,-0.10198,-0.52257,-0.33986,0.025618,-0.25689,-0.53169,-0.16955,7.2964e-05,-0.40278,-0.44935,-0.035419,-0.106,-0.49084,-0.30659,0.0232,-0.25081,-0.49439,-0.15028,-0.0059002,-0.38479,-0.41544,-0.030512,-0.10794,-0.46305,-0.28241,0.019871,-0.24222,-0.46293,-0.14122,-0.011795,-0.36276,-0.39005,-0.034625,-0.10384,-0.43134,-0.27304,0.007681,-0.21682,-0.42975,-0.16466,-0.032676,-0.29767
173,-0,-1.7231,-1.109,0.42859,-0.12905,-1.4508,-0.80471,0.24756,-0.48845,-1.2039,-0.33664,0.11,-0.77113,-0.90925,-0.030223,-0.13217,-0.90211,-0.56099,0.083959,-0.41313,-0.86083,-0.23646,0.017576,-0.64286,-0.67259,-0.015989,-0.17482,-0.74761,-0.4078,0.053274,-0.40774,-0.7034,-0.15546,-0.027543,-0.59127,-0.5337,0.0062318,-0.20843,-0.66148,-0.30426,0.035153,-0.41226,-0.59973,-0.096891,-0.06213,-0.55977,-0.43406,0.02062,-0.23762,-0.59846,-0.22814,0.016801,-0.4179,-0.51878,-0.055255,-0.095118,-0.53435,-0.35446,0.026585,-0.2644,-0.54534,-0.1674,-0.0038448,-0.42343,-0.45095,-0.024636,-0.12589,-0.5111,-0.28817,0.025844,-0.28764,-0.49741,-0.11996,-0.026243,-0.42484,-0.39144,-0.0047318,-0.15408,-0.4873,-0.23436,0.019077,-0.30478,-0.45337,-0.085511,-0.047899,-0.42054,-0.34167,0.0029694,-0.17519,-0.45901,-0.19619,0.0074651,-0.30847,-0.41317,-0.070852,-0.063074,-0.39661,-0.31186,-0.016268,-0.16722,-0.37748
174,-0,-1.7232,-1.0833,0.44307,-0.16826,-1.4668,-0.75395,0.25465,-0.54815,-1.1946,-0.27276,0.080319,-0.83145,-0.85754,0.018645,-0.20314,-0.93125,-0.4757,0.087472,-0.50441,-0.8345,-0.1487,-0.038675,-0.71637,-0.58942,0.03384,-0.27767,-0.76555,-0.29469,0.034927,-0.51904,-0.64773,-0.058343,-0.11679,-0.66229,-0.41809,0.041896,-0.33914,-0.65528,-0.17167,-0.014531,-0.53221,-0.50933,-0.0030302,-0.18539,-0.61567,-0.28945,0.030845,-0.38871,-0.55966,-0.086349,-0.069003,-0.53461,-0.39308,0.022875,-0.24869,-0.56402,-0.18824,0.0027964,-0.42586,-0.46854,-0.027927,-0.1274,-0.52523,-0.29217,0.027487,-0.30401,-0.50597,-0.10897,-0.037224,-0.44879,-0.38106,0.0061324,-0.18467,-0.50147,-0.20604,0.013294,-0.34776,-0.44318,-0.052377,-0.083257,-0.45516,-0.30117,0.018643,-0.23451,-0.46621,-0.13913,-0.013757,-0.37264,-0.37911,-0.020789,-0.12563,-0.44191,-0.23765,0.011742,-0.26125,-0.42105,-0.10872,-0.041914,-0.34173,-0.30404
175,-0,-1.7233,-1.0575,0.45678,-0.20798,-1.4808,-0.70261,0.25803,-0.60759,-1.1798,-0.2111,0.044036,-0.88654,-0.7992,0.058486,-0.2792,-0.94757,-0.38883,0.07503,-0.59194,-0.79076,-0.071463,-0.11134,-0.77195,-0.4938,0.058936,-0.38594,-0.7538,-0.18594,-0.015087,-0.6144,-0.56254,0.010902,-0.22883,-0.69476,-0.29088,0.03145,-0.4665,-0.60012,-0.059687,-0.11007,-0.61409,-0.38261,0.03731,-0.32933,-0.60713,-0.14489,-0.02777,-0.51619,-0.45563,0.008025,-0.20782,-0.58283,-0.23464,0.017302,-0.40828,-0.50314,-0.046513,-0.10807,-0.53182,-0.31901,0.028399,-0.29897,-0.52332,-0.11815,-0.034282,-0.45949,-0.3897,0.0086237,-0.19565,-0.51376,-0.19806,0.009244,-0.37132,-0.44075,-0.037654,-0.106,-0.47776,-0.27805,0.022807,-0.27537,-0.46581,-0.10323,-0.037535,-0.41589,-0.34833,0.0039002,-0.17942,-0.46102,-0.18242,0.0035149,-0.33107,-0.39916,-0.046006,-0.092878,-0.42109,-0.26944,0.0030902,-0.21886,-0.39896,-0.14511
176,-0,-1.7233,-1.0316,0.4696,-0.2482,-1.4926,-0.65086,0.25759,-0.66643,-1.1597,-0.15226,0.0015406,-0.93561,-0.73512,0.088523,-0.35869,-0.95065,-0.30282,0.046983,-0.67262,-0.73132,-0.0081333,-0.19698,-0.8067,-0.39112,0.057741,-0.4924,-0.71316,-0.089965,-0.092629,-0.68533,-0.45588,0.045278,-0.35162,-0.68493,-0.1674,-0.023762,-0.5733,-0.50381,0.01495,-0.23639,-0.64433,-0.24149,0.016841,-0.46658,-0.53581,-0.030318,-0.14252,-0.59127,-0.31076,0.031952,-0.36435,-0.5498,-0.086825,-0.070364,-0.52689,-0.37024,0.02599,-0.26979,-0.54649,-0.14891,-0.018665,-0.45476,-0.41839,0.0023723,-0.18473,-0.52707,-0.21248,0.012405,-0.37698,-0.45201,-0.03674,-0.11212,-0.49112,-0.27442,0.023438,-0.29697,-0.47078,-0.087309,-0.053247,-0.44074,-0.33009,0.014781,-0.21744,-0.47143,-0.14701,-0.011893,-0.37634,-0.37625,-0.014632,-0.14158,-0.45018,-0.21389,0.0078136,-0.29882,-0.40888,-0.071,-0.073503,-0.39039,-0.28733,-0.046744
177,-0,-1.7233,-1.0058,0.48127,-0.28892,-1.502,-0.59885,0.25315,-0.72429,-1.1342,-0.096904,-0.046788,-0.97786,-0.66632,0.10804,-0.43988,-0.94027,-0.22017,0.0041153,-0.74353,-0.65847,0.038409,-0.29156,-0.81872,-0.28728,0.03021,-0.5899,-0.64652,-0.014278,-0.19131,-0.72545,-0.33788,0.041194,-0.47198,-0.6339,-0.062669,-0.11678,-0.64508,-0.38006,0.040938,-0.37362,-0.61787,-0.11052,-0.060804,-0.571,-0.41585,0.030401,-0.28858,-0.59694,-0.15914,-0.020507,-0.49879,-0.44422,0.0097797,-0.21525,-0.56951,-0.2059,0.0062703,-0.42952,-0.46488,-0.017659,-0.15223,-0.53677,-0.25072,0.021643,-0.36253,-0.47832,-0.050909,-0.099351,-0.49824,-0.29251,0.024919,-0.29773,-0.48297,-0.089435,-0.055561,-0.4545,-0.33071,0.018769,-0.2355,-0.47901,-0.13223,-0.022135,-0.40406,-0.36413,0.00090671,-0.17549,-0.46458,-0.17978,-5.6848e-05,-0.34623,-0.39086,-0.032069,-0.11941,-0.43706,-0.23475,0.0050833,-0.27185,-0.40445,-0.10751,-0.099374
178,-0,-1.723,-0.9799,0.49163,-0.33013,-1.5089,-0.54679,0.24463,-0.78073,-1.1036,-0.045654,-0.1004,-1.0126,-0.59396,0.11657,-0.5209,-0.91662,-0.1433,-0.052184,-0.80201,-0.57508,0.06608,-0.39046,-0.8073,-0.18826,-0.021956,-0.67181,-0.55867,0.035168,-0.30283,-0.7311,-0.21982,-0.00094631,-0.5768,-0.54748,0.010552,-0.23566,-0.67207,-0.24659,0.014331,-0.50004,-0.53909,-0.01253,-0.18148,-0.62261,-0.27116,0.024602,-0.4342,-0.53187,-0.036488,-0.1365,-0.57683,-0.29401,0.028597,-0.37606,-0.52353,-0.06041,-0.099439,-0.53494,-0.3146,0.028809,-0.32406,-0.51442,-0.084728,-0.068003,-0.49508,-0.33372,0.025085,-0.27685,-0.50385,-0.11032,-0.042888,-0.45533,-0.35095,0.017362,-0.23218,-0.49176,-0.13658,-0.021179,-0.41588,-0.36689,0.0048385,-0.19048,-0.4759,-0.16534,-0.0052009,-0.37301,-0.38136,-0.014205,-0.14944,-0.4554,-0.19892,0.0029618,-0.32524,-0.39408,-0.044394,-0.10604,-0.41933,-0.24841,-0.021699,-0.25439
179,-0,-1.7225,-0.95394,0.50073,-0.37174,-1.5132,-0.49487,0.23214,-0.83537,-1.068,0.0010057,-0.15858,-1.0393,-0.51928,0.11404,-0.59987,-0.88035,-0.074435,-0.12,-0.84593,-0.48451,0.073718,-0.48884,-0.77307,-0.09977,-0.095426,-0.7326,-0.45605,0.054543,-0.41779,-0.7018,-0.11298,-0.076763,-0.65472,-0.4356,0.043422,-0.36501,-0.65059,-0.12247,-0.060765,-0.5956,-0.42109,0.035459,-0.32309,-0.61158,-0.13063,-0.046444,-0.5477,-0.41083,0.028296,-0.28749,-0.57861,-0.13897,-0.035463,-0.50695,-0.40255,0.02176,-0.25757,-0.55149,-0.14653,-0.025651,-0.47204,-0.39609,0.015815,-0.23094,-0.52825,-0.15409,-0.017311,-0.44099,-0.39127,0.0087914,-0.20726,-0.50659,-0.16245,-0.0098553,-0.41146,-0.38827,0.0020031,-0.18391,-0.48743,-0.17249,-0.0040023,-0.38308,-0.38627,-0.0073861,-0.16107,-0.46703,-0.1859,0.00032544,-0.35188,-0.38649,-0.022756,-0.13635,-0.44405,-0.20527,0.0028703,-0.30948,-0.38773,-0.060597,-0.10725,-0.36906
180,-0,-1.7218,-0.92793,0.50879,-0.41363,-1.5153,-0.44328,0.21592,-0.88791,-1.0279,0.042702,-0.22052,-1.0578,-0.4436,0.1006,-0.67503,-0.8325,-0.015515,-0.19707,-0.87382,-0.39045,0.061086,-0.58195,-0.71795,-0.02684,-0.18556,-0.76825,-0.34616,0.042418,-0.52659,-0.6403,-0.027562,-0.17848,-0.69741,-0.31115,0.032031,-0.48823,-0.58368,-0.025411,-0.17298,-0.64527,-0.28353,0.025182,-0.45986,-0.54011,-0.022268,-0.16789,-0.60454,-0.2613,0.020016,-0.43647,-0.5038,-0.02008,-0.16473,-0.5707,-0.24235,0.015576,-0.41808,-0.47389,-0.017532,-0.1619,-0.54283,-0.22591,0.012375,-0.4026,-0.44863,-0.014903,-0.15965,-0.51876,-0.21214,0.0088792,-0.38868,-0.42617,-0.013622,-0.15673,-0.4972,-0.2011,0.0069065,-0.37523,-0.40786,-0.013809,-0.15316,-0.47754,-0.19363,0.0047045,-0.36061,-0.39236,-0.017155,-0.1466,-0.45734,-0.19183,0.001556,-0.3401,-0.38044,-0.025663,-0.13241,-0.43171,-0.2047,-0.0074556,-0.28686,-0.33802
181,-0,-1.7211,-0.90191,0.51599,-0.45571,-1.5151,-0.39219,0.19612,-0.93811,-0.98377,0.079107,-0.28546,-1.0678,-0.36817,0.07661,-0.74476,-0.77436,0.031856,-0.28089,-0.88478,-0.29661,0.028815,-0.66538,-0.64489,0.026442,-0.28672,-0.77646,-0.23693,-0.00016988,-0.62021,-0.55214,0.028375,-0.29578,-0.70038,-0.18837,-0.02218,-0.5896,-0.48046,0.030831,-0.30545,-0.64131,-0.14917,-0.041486,-0.56691,-0.42186,0.032462,-0.31446,-0.59248,-0.11703,-0.059291,-0.54705,-0.37147,0.031302,-0.32371,-0.54925,-0.090158,-0.076981,-0.5303,-0.32758,0.028871,-0.33234,-0.51099,-0.067194,-0.093635,-0.51509,-0.28875,0.025465,-0.34037,-0.47569,-0.048431,-0.11003,-0.49956,-0.25411,0.019746,-0.34642,-0.44354,-0.033282,-0.12456,-0.48461,-0.22441,0.012961,-0.34997,-0.41395,-0.023254,-0.13702,-0.4682,-0.20104,0.005075,-0.34837,-0.38783,-0.018777,-0.14468,-0.44775,-0.18569,-0.0025184,-0.33701,-0.3686,-0.029391,-0.13602,-0.39855,-0.19004
182,-0,-1.7204,-0.87587,0.52233,-0.49791,-1.5128,-0.34174,0.17284,-0.9857,-0.93587,0.10986,-0.35266,-1.0692,-0.29422,0.042519,-0.80756,-0.70739,0.06633,-0.36882,-0.87843,-0.20672,-0.021695,-0.73516,-0.5577,0.057064,-0.39268,-0.75668,-0.1362,-0.069896,-0.69088,-0.44516,0.049559,-0.41681,-0.66331,-0.081247,-0.11266,-0.65619,-0.35484,0.03826,-0.43835,-0.58436,-0.040198,-0.15299,-0.62482,-0.27931,0.022702,-0.45577,-0.51414,-0.010548,-0.19098,-0.59222,-0.21525,0.0016466,-0.46887,-0.44872,0.0092348,-0.22766,-0.55878,-0.16033,-0.02297,-0.47751,-0.38802,0.021041,-0.26154,-0.52398,-0.11377,-0.049901,-0.48143,-0.33095,0.025036,-0.29207,-0.48638,-0.07577,-0.079318,-0.47981,-0.27929,0.022884,-0.31829,-0.4489,-0.045709,-0.10841,-0.47231,-0.23275,0.014147,-0.33833,-0.41074,-0.026025,-0.13495,-0.45867,-0.1949,0.0017931,-0.34849,-0.37448,-0.016352,-0.15473,-0.4398,-0.17395,-0.014113,-0.33246,-0.3417,-0.061293
183,-0,-1.7197,-0.84983,0.5276,-0.54018,-1.5081,-0.2921,0.1461,-1.0303,-0.88449,0.13459,-0.42137,-1.062,-0.22301,-0.0010996,-0.86197,-0.63321,0.086865,-0.45804,-0.8549,-0.12431,-0.088293,-0.78789,-0.46092,0.063206,-0.49687,-0.71015,-0.051264,-0.1614,-0.73265,-0.32881,0.033945,-0.52929,-0.5901,-0.0020245,-0.22846,-0.67939,-0.22377,-0.004227,-0.55173,-0.48335,0.025307,-0.29002,-0.62302,-0.13957,-0.049666,-0.56244,-0.38642,0.034085,-0.34409,-0.56083,-0.074832,-0.10125,-0.56037,-0.29763,0.026512,-0.39047,-0.49447,-0.026794,-0.15557,-0.54669,-0.21819,0.0059487,-0.42692,-0.42569,0.0050057,-0.20939,-0.52182,-0.14887,-0.025346,-0.45162,-0.35542,0.020361,-0.26034,-0.48706,-0.092507,-0.063533,-0.46496,-0.28868,0.022425,-0.30433,-0.44416,-0.049021,-0.10574,-0.46531,-0.22724,0.011123,-0.33777,-0.3974,-0.021438,-0.14566,-0.45241,-0.17792,-0.0085382,-0.35739,-0.3547,-0.013675,-0.17212,-0.42273,-0.16752,-0.070126
184,-0,-1.7186,-0.82381,0.53157,-0.58247,-1.5008,-0.24349,0.11593,-1.0714,-0.82997,0.15293,-0.49071,-1.0461,-0.15578,-0.053472,-0.90665,-0.5537,0.092773,-0.54562,-0.81493,-0.052744,-0.16808,-0.82091,-0.35963,0.044433,-0.59279,-0.63996,0.01164,-0.2676,-0.74194,-0.21353,-0.017052,-0.62171,-0.4886,0.040169,-0.35552,-0.65614,-0.105,-0.090593,-0.62847,-0.35416,0.036442,-0.42869,-0.56172,-0.029284,-0.17024,-0.61218,-0.23699,0.006732,-0.48251,-0.4605,0.014022,-0.25016,-0.57298,-0.13895,-0.043459,-0.5156,-0.3576,0.029294,-0.32404,-0.51559,-0.062773,-0.10686,-0.52617,-0.25906,0.019092,-0.38598,-0.44395,-0.010454,-0.17653,-0.51351,-0.16993,-0.013456,-0.43095,-0.36427,0.016563,-0.24494,-0.48169,-0.096542,-0.060391,-0.45581,-0.2829,0.020445,-0.30492,-0.43338,-0.042488,-0.11541,-0.4592,-0.20894,0.0039659,-0.34947,-0.37603,-0.013009,-0.1685,-0.44413,-0.15283,-0.024507,-0.36598,-0.32668,-0.033088,-0.20826
185,-0,-1.7173,-0.79782,0.53421,-0.62473,-1.4911,-0.19619,0.08242,-1.1088,-0.77282,0.16468,-0.55984,-1.0217,-0.093719,-0.11354,-0.94061,-0.47095,0.083843,-0.62872,-0.76002,0.0050804,-0.25754,-0.83263,-0.25924,0.0018238,-0.67442,-0.55089,0.047898,-0.38018,-0.71802,-0.10973,-0.098582,-0.68468,-0.36986,0.040459,-0.47838,-0.58946,-0.01467,-0.20846,-0.657,-0.21727,-0.0086421,-0.5448,-0.45213,0.030479,-0.31493,-0.59464,-0.098363,-0.086424,-0.57362,-0.31589,0.028617,-0.40567,-0.50327,-0.017959,-0.18003,-0.56477,-0.19158,-0.010457,-0.47136,-0.39513,0.02208,-0.27536,-0.52116,-0.090187,-0.077278,-0.5054,-0.28159,0.022629,-0.35927,-0.44861,-0.019684,-0.16042,-0.50411,-0.17578,-0.01067,-0.42138,-0.35904,0.016312,-0.24504,-0.47089,-0.088793,-0.068541,-0.45376,-0.26385,0.017753,-0.31762,-0.41297,-0.030156,-0.13753,-0.4553,-0.17848,-0.0099042,-0.36753,-0.34382,-0.0032624,-0.19725,-0.42712,-0.12946,-0.059702,-0.34847
186,-0,-1.7159,-0.77184,0.53571,-0.66688,-1.479,-0.15035,0.045842,-1.1424,-0.71357,0.16981,-0.62789,-0.98926,-0.037819,-0.18002,-0.96313,-0.38711,0.060444,-0.70465,-0.69227,0.046888,-0.35268,-0.82258,-0.16507,-0.062083,-0.73671,-0.449,0.054949,-0.49032,-0.663,-0.026658,-0.2028,-0.71186,-0.24679,-0.0011326,-0.58213,-0.48802,0.034986,-0.34097,-0.63313,-0.094359,-0.10241,-0.6182,-0.31433,0.028365,-0.4549,-0.51357,-0.00063846,-0.22426,-0.59604,-0.16251,-0.034725,-0.52666,-0.37052,0.030884,-0.34286,-0.52306,-0.048991,-0.13299,-0.54774,-0.22755,0.0057625,-0.43676,-0.41394,0.014048,-0.24472,-0.51753,-0.10504,-0.064275,-0.48991,-0.28757,0.022688,-0.34748,-0.4426,-0.02028,-0.15952,-0.49573,-0.16633,-0.015343,-0.42204,-0.34049,0.017589,-0.2593,-0.45547,-0.069597,-0.087377,-0.45487,-0.23204,0.0091619,-0.34092,-0.38315,-0.012467,-0.17096,-0.44556,-0.13894,-0.031118,-0.38447,-0.30248,-0.0058704,-0.22325,-0.3618
187,-0,-1.7144,-0.74588,0.53631,-0.70883,-1.4649,-0.106,0.0065304,-1.1721,-0.65275,0.1684,-0.6941,-0.94943,0.011067,-0.25157,-0.97383,-0.30429,0.023383,-0.771,-0.61413,0.071132,-0.4493,-0.79136,-0.082012,-0.14354,-0.77586,-0.34113,0.03241,-0.58944,-0.58149,0.028353,-0.31969,-0.70059,-0.13261,-0.079753,-0.65427,-0.36487,0.037317,-0.46922,-0.56055,-0.0048001,-0.22926,-0.63625,-0.1734,-0.035147,-0.56232,-0.38589,0.035075,-0.37559,-0.54457,-0.037841,-0.15978,-0.58119,-0.21113,-0.0062187,-0.48392,-0.40327,0.025147,-0.29817,-0.52743,-0.07134,-0.10575,-0.53104,-0.24571,0.01248,-0.4149,-0.41738,0.0094091,-0.23243,-0.50875,-0.10616,-0.063215,-0.4818,-0.27789,0.02094,-0.3501,-0.42719,-0.012308,-0.17313,-0.4866,-0.1438,-0.029753,-0.43058,-0.30904,0.020233,-0.28631,-0.43186,-0.044952,-0.11942,-0.45548,-0.18771,-0.0061556,-0.36914,-0.33995,0.0024194,-0.21301,-0.42655,-0.10049,-0.065365,-0.37619,-0.23624
188,-0,-1.7129,-0.71998,0.53607,-0.75056,-1.4487,-0.063236,-0.03532,-1.1977,-0.59083,0.16051,-0.75773,-0.90278,0.052135,-0.32685,-0.97252,-0.22457,-0.026267,-0.8257,-0.52838,0.076912,-0.54319,-0.74044,-0.014351,-0.2379,-0.78948,-0.23446,-0.018042,-0.66987,-0.48024,0.050486,-0.43814,-0.65199,-0.039554,-0.18638,-0.6861,-0.23571,-0.0079423,-0.57498,-0.45014,0.037339,-0.36824,-0.59583,-0.054931,-0.14797,-0.61587,-0.23807,0.0010724,-0.50627,-0.43129,0.027675,-0.31475,-0.55488,-0.06875,-0.11868,-0.56168,-0.24194,0.0074613,-0.45202,-0.41731,0.019006,-0.27223,-0.52315,-0.080998,-0.094232,-0.51852,-0.24698,0.012351,-0.4071,-0.40721,0.010342,-0.23591,-0.4968,-0.093917,-0.073677,-0.48022,-0.25353,0.016156,-0.36594,-0.4006,-0.00014734,-0.20146,-0.47368,-0.10974,-0.054113,-0.44387,-0.26467,0.015421,-0.32266,-0.39644,-0.0169,-0.16442,-0.44835,-0.13569,-0.035661,-0.39685,-0.28766,0.0032933,-0.25533,-0.38072,-0.087448
189,-0,-1.7114,-0.69411,0.53485,-0.792,-1.4304,-0.022252,-0.079573,-1.2191,-0.52824,0.14616,-0.81798,-0.84987,0.084667,-0.40444,-0.95915,-0.14997,-0.087163,-0.86695,-0.43805,0.063939,-0.63024,-0.67221,0.034336,-0.33981,-0.77665,-0.13615,-0.092832,-0.72537,-0.36766,0.037715,-0.54689,-0.57092,0.022355,-0.30887,-0.6737,-0.11704,-0.094704,-0.64315,-0.31838,0.025394,-0.49633,-0.50391,0.019527,-0.28868,-0.60488,-0.10081,-0.09535,-0.58681,-0.28282,0.017957,-0.46029,-0.45464,0.017568,-0.27458,-0.55317,-0.08828,-0.0965,-0.54426,-0.25453,0.011939,-0.4337,-0.41597,0.017028,-0.26391,-0.51328,-0.077812,-0.097522,-0.5106,-0.23169,0.0071646,-0.41198,-0.38498,0.015645,-0.25467,-0.48002,-0.070214,-0.097001,-0.48228,-0.21487,0.0033573,-0.39094,-0.36117,0.012899,-0.24322,-0.45291,-0.069436,-0.093791,-0.45309,-0.2075,6.6607e-05,-0.36504,-0.3461,0.0030428,-0.22191,-0.42881,-0.086175,-0.08133,-0.40751,-0.23272,-0.052148
190,-0,-1.7098,-0.66833,0.5324,-0.83305,-1.4099,0.016685,-0.12611,-1.2358,-0.46547,0.12537,-0.87404,-0.79137,0.10802,-0.48278,-0.93393,-0.082463,-0.15764,-0.89333,-0.34641,0.032604,-0.70662,-0.58992,0.061363,-0.44347,-0.73813,-0.052879,-0.18664,-0.75155,-0.25319,-0.0089413,-0.63557,-0.46559,0.046336,-0.4332,-0.61851,-0.024116,-0.21127,-0.66394,-0.18506,-0.03882,-0.59226,-0.37639,0.036348,-0.43048,-0.53146,-0.0026745,-0.23333,-0.59894,-0.1341,-0.064715,-0.55932,-0.30694,0.024031,-0.42958,-0.46086,0.010693,-0.25392,-0.54464,-0.094118,-0.090148,-0.53186,-0.24937,0.010653,-0.4294,-0.40127,0.01901,-0.27276,-0.49682,-0.062482,-0.11428,-0.50627,-0.20179,-0.0051178,-0.42734,-0.3495,0.02185,-0.28797,-0.45478,-0.03944,-0.13548,-0.48046,-0.16449,-0.020947,-0.4213,-0.30722,0.018106,-0.29504,-0.41595,-0.028654,-0.14968,-0.45297,-0.14292,-0.035363,-0.4035,-0.28205,0.0060151,-0.28085,-0.38694,-0.065631,-0.16272
191,-0,-1.7078,-0.64267,0.52863,-0.8736,-1.3871,0.053365,-0.17473,-1.2477,-0.4031,0.09831,-0.92518,-0.72813,0.12174,-0.56032,-0.89738,-0.023826,-0.23564,-0.90395,-0.25682,-0.015872,-0.76891,-0.49758,0.065256,-0.54288,-0.6763,0.0096857,-0.29264,-0.74635,-0.14647,-0.085328,-0.69567,-0.34678,0.029747,-0.54512,-0.52725,0.031052,-0.34186,-0.63434,-0.070271,-0.14516,-0.64005,-0.23548,-0.0075535,-0.54624,-0.41019,0.035872,-0.38287,-0.53986,-0.020192,-0.20007,-0.58655,-0.15087,-0.05116,-0.53948,-0.31198,0.024667,-0.41496,-0.453,0.009581,-0.25157,-0.53123,-0.085452,-0.09771,-0.52511,-0.22821,0.0027383,-0.43752,-0.37188,0.022884,-0.29685,-0.47315,-0.038272,-0.14566,-0.50127,-0.15875,-0.028095,-0.44892,-0.29929,0.021677,-0.33237,-0.41435,-0.0087309,-0.18925,-0.46981,-0.10593,-0.062959,-0.44528,-0.2382,0.0074417,-0.35274,-0.36024,0.00090444,-0.22004,-0.43142,-0.079417,-0.089774,-0.42172,-0.21174,-0.030225,-0.31733
192,-0,-1.7056,-0.61711,0.5237,-0.91357,-1.3623,0.087736,-0.22509,-1.2549,-0.34164,0.0653,-0.97082,-0.66114,0.12567,-0.6355,-0.85037,0.024485,-0.31881,-0.8985,-0.17248,-0.079442,-0.81435,-0.39966,0.0459,-0.63227,-0.59506,0.047394,-0.40304,-0.71018,-0.056419,-0.18451,-0.72148,-0.22658,-0.025561,-0.63179,-0.41106,0.04139,-0.46872,-0.55865,0.0086792,-0.27676,-0.6318,-0.10576,-0.10411,-0.61389,-0.26531,0.0068472,-0.51145,-0.42298,0.032074,-0.35487,-0.53506,-0.027772,-0.18727,-0.57296,-0.15055,-0.050567,-0.52865,-0.29942,0.021503,-0.41588,-0.43211,0.014729,-0.2664,-0.51316,-0.064803,-0.11976,-0.52052,-0.19149,-0.014652,-0.45459,-0.32869,0.02436,-0.33426,-0.43777,-0.010258,-0.19248,-0.48898,-0.10581,-0.067689,-0.46774,-0.23371,0.0071092,-0.38244,-0.35647,0.014033,-0.25616,-0.43775,-0.048923,-0.12593,-0.45537,-0.15858,-0.028019,-0.40234,-0.28283,0.0094502,-0.29178,-0.38147,-0.037218,-0.15844,-0.37366
193,-0,-1.7033,-0.59157,0.51787,-0.953,-1.3355,0.1198,-0.2769,-1.2575,-0.28154,0.026785,-1.0105,-0.59144,0.11987,-0.70692,-0.79408,0.061331,-0.40472,-0.87726,-0.096389,-0.15548,-0.84107,-0.3009,0.0044271,-0.70658,-0.49952,0.057817,-0.50986,-0.64597,0.0095307,-0.29757,-0.71063,-0.11718,-0.11354,-0.68336,-0.28406,0.0056442,-0.57472,-0.44776,0.03998,-0.41284,-0.56901,-0.0097734,-0.23574,-0.62066,-0.12571,-0.083695,-0.59126,-0.2748,0.010439,-0.49122,-0.41805,0.029865,-0.34692,-0.52059,-0.024158,-0.19196,-0.55909,-0.13418,-0.062322,-0.5257,-0.27034,0.013919,-0.43065,-0.3984,0.022322,-0.29699,-0.48599,-0.035935,-0.15785,-0.51339,-0.14277,-0.044943,-0.47481,-0.27016,0.016288,-0.38083,-0.38568,0.013726,-0.25459,-0.45958,-0.050845,-0.12698,-0.47496,-0.15678,-0.028897,-0.4272,-0.27793,0.014503,-0.32987,-0.38005,-0.0038278,-0.20685,-0.43574,-0.079763,-0.089804,-0.42779,-0.19524,-0.018051,-0.33465,-0.28019
194,-0,-1.7011,-0.56607,0.5112,-0.99192,-1.3071,0.14949,-0.32993,-1.2556,-0.22323,-0.016794,-1.0439,-0.51998,0.10447,-0.77324,-0.72982,0.085828,-0.49098,-0.84099,-0.031236,-0.24098,-0.84796,-0.20601,-0.056984,-0.76165,-0.39563,0.040276,-0.60544,-0.55873,0.045929,-0.41445,-0.66418,-0.029602,-0.22469,-0.69396,-0.16158,-0.071555,-0.64557,-0.31746,0.019,-0.53198,-0.46211,0.035857,-0.37852,-0.56533,-0.019138,-0.21695,-0.60508,-0.12877,-0.079984,-0.57583,-0.26529,0.0068626,-0.48639,-0.39728,0.029997,-0.35637,-0.4967,-0.011216,-0.21356,-0.54276,-0.10423,-0.087553,-0.52748,-0.22622,-0.0022932,-0.45458,-0.34887,0.025661,-0.34125,-0.44565,-0.0051966,-0.2118,-0.49577,-0.086123,-0.093353,-0.4896,-0.19735,-0.0097887,-0.42843,-0.31293,0.020708,-0.32586,-0.40676,-0.0035618,-0.20555,-0.45732,-0.079363,-0.09394,-0.45334,-0.18384,-0.015498,-0.39469,-0.29346,0.011252,-0.29415,-0.38188,-0.024907,-0.17129,-0.40006,-0.12313
195,-0,-1.6989,-0.54071,0.5036,-1.0302,-1.277,0.17666,-0.38396,-1.249,-0.16722,-0.065064,-1.0704,-0.44774,0.079696,-0.83315,-0.65894,0.097299,-0.57513,-0.79081,0.020628,-0.33262,-0.83467,-0.11956,-0.13517,-0.79432,-0.28979,-0.0041198,-0.68289,-0.45521,0.049683,-0.5248,-0.58653,0.027253,-0.3471,-0.66235,-0.058423,-0.18037,-0.67166,-0.18625,-0.05114,-0.61537,-0.32869,0.023198,-0.5065,-0.45835,0.033228,-0.36527,-0.54988,-0.017834,-0.218,-0.58799,-0.11559,-0.090793,-0.56746,-0.23807,-0.0041255,-0.49365,-0.36116,0.02923,-0.38115,-0.46105,0.0063629,-0.252,-0.51972,-0.064711,-0.12867,-0.52638,-0.16835,-0.034123,-0.48098,-0.28314,0.017547,-0.39346,-0.38642,0.018133,-0.28042,-0.45892,-0.030157,-0.16283,-0.48627,-0.11669,-0.063536,-0.46323,-0.22217,0.0012524,-0.3959,-0.32559,0.016918,-0.29563,-0.40488,-0.015154,-0.18464,-0.44353,-0.089835,-0.08443,-0.43269,-0.19317,-0.018585,-0.3613,-0.29565,-0.046893
196,-0,-1.6965,-0.51556,0.49488,-1.0677,-1.2451,0.2011,-0.43871,-1.2377,-0.114,-0.11763,-1.0898,-0.37576,0.045874,-0.88541,-0.58296,0.095355,-0.65471,-0.72825,0.05725,-0.42678,-0.80169,-0.04577,-0.22607,-0.80263,-0.18858,-0.072464,-0.73655,-0.34344,0.02039,-0.61874,-0.485,0.047521,-0.46758,-0.59208,0.012834,-0.30689,-0.6494,-0.07285,-0.15998,-0.64979,-0.19084,-0.045628,-0.5963,-0.32001,0.020883,-0.49781,-0.43754,0.032874,-0.37117,-0.52467,-0.0070833,-0.23737,-0.56784,-0.088258,-0.11656,-0.56184,-0.19529,-0.02616,-0.50845,-0.30906,0.021486,-0.41824,-0.41026,0.022175,-0.30533,-0.48213,-0.022478,-0.18876,-0.51303,-0.10226,-0.085602,-0.49969,-0.20242,-0.012004,-0.44453,-0.30556,0.02152,-0.35694,-0.39372,0.010067,-0.25132,-0.45171,-0.041172,-0.14563,-0.47045,-0.12351,-0.057558,-0.4442,-0.22031,-0.0016875,-0.38062,-0.31478,0.011327,-0.28837,-0.38943,-0.022552,-0.18182,-0.41965,-0.11549,-0.12144
197,-0,-1.6939,-0.49059,0.48489,-1.1043,-1.2114,0.22265,-0.49391,-1.2216,-0.064042,-0.17399,-1.1015,-0.30512,0.0034938,-0.92894,-0.50363,0.079982,-0.72738,-0.65531,0.07725,-0.51964,-0.75044,0.011748,-0.32488,-0.78604,-0.098339,-0.16016,-0.76242,-0.23215,-0.039513,-0.6878,-0.3693,0.029091,-0.57308,-0.49118,0.043451,-0.43488,-0.58177,0.0064327,-0.29117,-0.62977,-0.071504,-0.15869,-0.63153,-0.17672,-0.053768,-0.58693,-0.29243,0.011828,-0.50336,-0.40129,0.032545,-0.39405,-0.48734,0.0094358,-0.27411,-0.54002,-0.051617,-0.15929,-0.55234,-0.13992,-0.064382,-0.52432,-0.24111,-4.834e-05,-0.46015,-0.34038,0.025562,-0.3694,-0.42269,0.011845,-0.26479,-0.47766,-0.037577,-0.16083,-0.49746,-0.11393,-0.07153,-0.47975,-0.20555,-0.009599,-0.42591,-0.29854,0.018471,-0.34645,-0.37839,0.0083618,-0.24987,-0.43174,-0.036444,-0.1537,-0.45191,-0.1099,-0.071423,-0.43318,-0.20045,-0.015564,-0.37261,-0.29448,-0.022065,-0.27799
198,-0,-1.6911,-0.46575,0.47378,-1.1399,-1.176,0.24123,-0.54927,-1.2009,-0.017764,-0.2335,-1.1057,-0.23686,-0.046667,-0.96288,-0.42278,0.051633,-0.79101,-0.57439,0.079936,-0.60745,-0.68324,0.050233,-0.42635,-0.74553,-0.024729,-0.26126,-0.75865,-0.13008,-0.12495,-0.7258,-0.25051,-0.026109,-0.65216,-0.37126,0.029727,-0.54787,-0.47799,0.040244,-0.42496,-0.55853,0.0094452,-0.29629,-0.60582,-0.055891,-0.17583,-0.6141,-0.14609,-0.076196,-0.5834,-0.24816,-0.0068043,-0.51933,-0.3481,0.027173,-0.43024,-0.4349,0.024362,-0.32657,-0.49799,-0.012816,-0.22025,-0.53074,-0.077336,-0.12259,-0.52996,-0.1608,-0.045045,-0.49565,-0.25141,0.0054169,-0.43339,-0.33837,0.023968,-0.35045,-0.4108,0.010334,-0.25678,-0.46022,-0.033356,-0.16374,-0.47883,-0.10112,-0.082066,-0.46753,-0.1824,-0.021648,-0.42334,-0.2673,0.010351,-0.35607,-0.34347,0.0094921,-0.27151,-0.40008,-0.024036,-0.17822,-0.42504,-0.096773,-0.099707,-0.37257
199,-0,-1.6881,-0.44098,0.46177,-1.1746,-1.1392,0.25694,-0.60454,-1.176,0.024557,-0.29554,-1.1023,-0.17189,-0.10365,-0.98665,-0.34221,0.011153,-0.84382,-0.48815,0.065325,-0.68672,-0.60308,0.06792,-0.5251,-0.68353,0.027743,-0.36891,-0.72561,-0.045135,-0.22874,-0.72941,-0.13996,-0.1124,-0.69634,-0.2461,-0.026571,-0.63136,-0.35216,0.023862,-0.54122,-0.44737,0.038655,-0.43447,-0.52392,0.019468,-0.32098,-0.57376,-0.030312,-0.21127,-0.59254,-0.10282,-0.11508,-0.58013,-0.1884,-0.040046,-0.53889,-0.27867,0.0086627,-0.47326,-0.36386,0.027869,-0.38986,-0.43519,0.018167,-0.29689,-0.48634,-0.018845,-0.20372,-0.51139,-0.077606,-0.1185,-0.50994,-0.15108,-0.049148,-0.48169,-0.23119,-0.00115,-0.42971,-0.30976,0.020817,-0.35885,-0.37732,0.014995,-0.27736,-0.4284,-0.015843,-0.19265,-0.45478,-0.070332,-0.1146,-0.45568,-0.13919,-0.05076,-0.42803,-0.21638,-0.0078436,-0.37186,-0.2937,-0.0018345,-0.27849,-0.31842
200,-0,-1.6852,-0.41631,0.44898,-1.2084,-1.1012,0.26984,-0.65948,-1.147,0.06265,-0.35949,-1.0914,-0.11111,-0.16647,-0.99987,-0.26371,-0.04038,-0.88439,-0.39938,0.033999,-0.75437,-0.5135,0.064009,-0.61597,-0.60361,0.055879,-0.47592,-0.66576,0.016126,-0.34223,-0.69839,-0.048154,-0.22104,-0.70092,-0.12998,-0.1186,-0.67474,-0.22128,-0.040323,-0.62255,-0.31382,0.011357,-0.54926,-0.40074,0.035081,-0.46034,-0.47433,0.029862,-0.36291,-0.52869,-0.00081709,-0.26475,-0.56047,-0.05204,-0.17311,-0.56811,-0.11901,-0.093726,-0.55145,-0.19527,-0.032031,-0.51208,-0.27322,0.0087798,-0.45402,-0.34712,0.025901,-0.38188,-0.40967,0.019238,-0.30165,-0.45749,-0.0087183,-0.21967,-0.48596,-0.055017,-0.14207,-0.49285,-0.11538,-0.075129,-0.47667,-0.18446,-0.023997,-0.44049,-0.25519,0.0080394,-0.38583,-0.32193,0.016246,-0.31871,-0.37726,0.0031149,-0.24316,-0.41521,-0.032775,-0.1654,-0.4314,-0.092806,-0.093795,-0.39725,-0.16562
201,-0,-1.6824,-0.39186,0.43534,-1.2413,-1.0619,0.27986,-0.71383,-1.1141,0.096194,-0.42475,-1.0732,-0.055406,-0.23415,-1.0023,-0.18903,-0.10172,-0.91158,-0.31092,-0.012978,-0.80776,-0.41843,0.03866,-0.69427,-0.51032,0.057912,-0.57517,-0.58339,0.048927,-0.45603,-0.63549,0.016182,-0.34106,-0.66542,-0.03618,-0.23528,-0.67247,-0.103,-0.14323,-0.65679,-0.17891,-0.06798,-0.62074,-0.25863,-0.012038,-0.56619,-0.3364,0.021393,-0.4969,-0.40683,0.0329,-0.41782,-0.46552,0.023603,-0.33424,-0.50928,-0.00468,-0.25052,-0.53562,-0.049167,-0.17166,-0.54291,-0.10506,-0.10195,-0.53186,-0.16903,-0.045404,-0.50259,-0.2357,-0.0051917,-0.45797,-0.30135,0.018055,-0.40078,-0.36101,0.023202,-0.33498,-0.41059,0.010534,-0.26449,-0.44578,-0.020024,-0.1934,-0.46551,-0.063063,-0.12709,-0.46702,-0.11916,-0.070422,-0.45081,-0.18012,-0.026479,-0.41615,-0.24332,0.00014025,-0.36501,-0.30609,0.0030012,-0.29131,-0.34887,-0.054728
202,-0,-1.6795,-0.36764,0.42071,-1.2732,-1.0215,0.28683,-0.76728,-1.0774,0.12484,-0.49069,-1.0479,-0.0056151,-0.30559,-0.99385,-0.11988,-0.17139,-0.92452,-0.22563,-0.074005,-0.84471,-0.32201,-0.006998,-0.75583,-0.40896,0.033642,-0.65995,-0.48438,0.050646,-0.56062,-0.54624,0.046864,-0.46029,-0.59359,0.024544,-0.36252,-0.62478,-0.013391,-0.27028,-0.63874,-0.063947,-0.18631,-0.63645,-0.12344,-0.11301,-0.61743,-0.18858,-0.053959,-0.58292,-0.25555,-0.0099935,-0.53533,-0.32029,0.017713,-0.47763,-0.37969,0.029344,-0.41221,-0.43086,0.025004,-0.34233,-0.47116,0.0066701,-0.27162,-0.49956,-0.024677,-0.20291,-0.51363,-0.066835,-0.13982,-0.5139,-0.11691,-0.084136,-0.50013,-0.17211,-0.038585,-0.47372,-0.22923,-0.0048756,-0.43512,-0.28481,0.013828,-0.38564,-0.33606,0.020145,-0.32945,-0.37973,0.0094853,-0.26757,-0.41297,-0.013427,-0.20521,-0.43335,-0.050558,-0.14473,-0.43965,-0.10267,-0.089629,-0.41939,-0.17688,-0.08764
203,-0,-1.6764,-0.34362,0.40498,-1.3038,-0.97992,0.29058,-0.81953,-1.037,0.14827,-0.5566,-1.0155,0.03746,-0.37958,-0.97452,-0.057864,-0.24763,-0.92275,-0.14632,-0.14693,-0.86364,-0.22851,-0.07083,-0.79733,-0.30537,-0.015497,-0.72452,-0.37592,0.021075,-0.64723,-0.43859,0.040876,-0.56661,-0.49314,0.045136,-0.48485,-0.53772,0.035346,-0.40332,-0.57105,0.012814,-0.32404,-0.5936,-0.019887,-0.24864,-0.6038,-0.061688,-0.17992,-0.60146,-0.11049,-0.11906,-0.58724,-0.16317,-0.068157,-0.56235,-0.21751,-0.027392,-0.5276,-0.2714,0.0020777,-0.48439,-0.32262,0.020286,-0.43503,-0.36981,0.026963,-0.38042,-0.41013,0.021733,-0.32306,-0.44303,0.006612,-0.2646,-0.46699,-0.018103,-0.20727,-0.48178,-0.051086,-0.15275,-0.48579,-0.091375,-0.10396,-0.47839,-0.13623,-0.060959,-0.4613,-0.18457,-0.027455,-0.43207,-0.23312,-0.0034035,-0.39498,-0.28106,0.0080054,-0.34852,-0.32674,0.0053658,-0.29014,-0.36436,-0.036315,-0.23391
204,-0,-1.6729,-0.31979,0.3882,-1.3331,-0.93731,0.29109,-0.87033,-0.99328,0.16626,-0.62182,-0.97654,0.073189,-0.45482,-0.94472,-0.0043922,-0.32844,-0.90631,-0.075573,-0.22906,-0.86379,-0.14208,-0.14971,-0.81657,-0.20553,-0.086432,-0.76449,-0.26595,-0.037474,-0.70859,-0.32224,-0.0012199,-0.64917,-0.37496,0.023212,-0.58739,-0.42251,0.036578,-0.5233,-0.46393,0.039208,-0.45826,-0.49967,0.033092,-0.39307,-0.52805,0.017788,-0.32916,-0.54836,-0.0059013,-0.2676,-0.56036,-0.035813,-0.21044,-0.56425,-0.070673,-0.15756,-0.56014,-0.10946,-0.11022,-0.54814,-0.15097,-0.069342,-0.52937,-0.19405,-0.035241,-0.50333,-0.23691,-0.0094964,-0.47102,-0.27875,0.0094029,-0.43371,-0.31828,0.020303,-0.39231,-0.35473,0.023186,-0.34755,-0.38645,0.017085,-0.30019,-0.41263,0.0039451,-0.25239,-0.43291,-0.017274,-0.20377,-0.44449,-0.044693,-0.15772,-0.44915,-0.079452,-0.11486,-0.44403,-0.12085,-0.074275,-0.42417,-0.17495,-0.054124,-0.35898
205,-0,-1.6693,-0.2961,0.37056,-1.3611,-0.89381,0.28853,-0.91947,-0.94657,0.17876,-0.68571,-0.93155,0.10115,-0.52999,-0.90511,0.039414,-0.41168,-0.87574,-0.01562,-0.31738,-0.84522,-0.066472,-0.23975,-0.81255,-0.11515,-0.17465,-0.77722,-0.16243,-0.12035,-0.73959,-0.2076,-0.075316,-0.6996,-0.25187,-0.038635,-0.65769,-0.29398,-0.0098031,-0.61307,-0.33352,0.011122,-0.56669,-0.37106,0.025904,-0.51872,-0.40531,0.033356,-0.46926,-0.43567,0.033597,-0.41919,-0.46159,0.028087,-0.37006,-0.48287,0.01746,-0.32134,-0.49959,0.0019413,-0.27387,-0.51135,-0.018179,-0.22879,-0.51846,-0.041902,-0.18585,-0.52,-0.068926,-0.14659,-0.516,-0.098404,-0.10988,-0.50751,-0.1299,-0.076994,-0.49439,-0.16261,-0.04836,-0.47664,-0.19603,-0.025282,-0.45297,-0.23024,-0.0067076,-0.42679,-0.26364,0.0058066,-0.39415,-0.29588,0.012606,-0.35955,-0.32595,0.012454,-0.32031,-0.35297,0.005667,-0.27368,-0.37525,-0.019126,-0.21431,-0.34798
206,-0,-1.6657,-0.27259,0.35214,-1.388,-0.84961,0.28305,-0.96677,-0.89725,0.18579,-0.74768,-0.8812,0.121,-0.60392,-0.85658,0.072624,-0.49528,-0.83202,0.031655,-0.4087,-0.80876,-0.0049608,-0.3366,-0.7856,-0.039365,-0.27465,-0.76195,-0.072822,-0.22107,-0.73774,-0.10489,-0.17434,-0.71288,-0.13713,-0.1333,-0.68735,-0.16861,-0.097497,-0.65994,-0.19942,-0.066979,-0.63142,-0.23011,-0.040089,-0.6017,-0.26003,-0.018157,-0.56989,-0.28886,-0.001242,-0.53678,-0.3161,0.011653,-0.50329,-0.34143,0.020902,-0.46878,-0.36517,0.026388,-0.43357,-0.38692,0.0279,-0.39873,-0.40653,0.026442,-0.36347,-0.4235,0.02122,-0.32856,-0.43747,0.013186,-0.29361,-0.44944,0.0021031,-0.25913,-0.45883,-0.011195,-0.22539,-0.4655,-0.027404,-0.19283,-0.46755,-0.047242,-0.1613,-0.4683,-0.068671,-0.13139,-0.46345,-0.094134,-0.10368,-0.45623,-0.1206,-0.077798,-0.44321,-0.15012,-0.053034,-0.42289,-0.18604,-0.035021,-0.3725,-0.21136
207,-0,-1.6622,-0.24927,0.33297,-1.4138,-0.80483,0.27469,-1.012,-0.8456,0.18735,-0.80715,-0.82606,0.1325,-0.6754,-0.8001,0.094505,-0.57715,-0.77644,0.064744,-0.49983,-0.75589,0.039772,-0.43568,-0.73717,0.017513,-0.38029,-0.71971,-0.0035824,-0.33188,-0.70321,-0.023247,-0.2889,-0.68768,-0.043084,-0.24999,-0.67278,-0.062399,-0.21467,-0.65723,-0.081693,-0.1828,-0.64177,-0.10125,-0.15291,-0.62626,-0.12106,-0.12608,-0.60926,-0.14106,-0.10224,-0.59162,-0.16085,-0.080774,-0.57362,-0.1801,-0.061377,-0.55492,-0.19933,-0.044147,-0.53543,-0.21828,-0.029386,-0.51601,-0.23654,-0.016095,-0.49577,-0.25436,-0.0054666,-0.47459,-0.27137,0.0035306,-0.45311,-0.28832,0.010475,-0.43094,-0.30467,0.016204,-0.40812,-0.32054,0.019555,-0.38402,-0.33491,0.020086,-0.35945,-0.34937,0.019392,-0.33361,-0.3625,0.014377,-0.30746,-0.37465,0.0083074,-0.27913,-0.38474,-0.0018443,-0.24791,-0.3947,-0.021029,-0.20868,-0.38611,-0.074849
208,-0,-1.6586,-0.22615,0.31301,-1.4382,-0.75951,0.26336,-1.055,-0.79186,0.18335,-0.86343,-0.76669,0.13543,-0.74317,-0.73663,0.10451,-0.65521,-0.71051,0.082516,-0.5875,-0.68862,0.065698,-0.53223,-0.66972,0.052179,-0.48505,-0.65326,0.040239,-0.44416,-0.63879,0.030026,-0.4081,-0.62645,0.02015,-0.37539,-0.61565,0.011042,-0.34553,-0.60524,0.0019767,-0.31813,-0.59593,-0.0068969,-0.29211,-0.58765,-0.016061,-0.26808,-0.57879,-0.025648,-0.24574,-0.57022,-0.0353,-0.22486,-0.56169,-0.044761,-0.20521,-0.55339,-0.054465,-0.18671,-0.54501,-0.064311,-0.1695,-0.53698,-0.073691,-0.1528,-0.5288,-0.08356,-0.13757,-0.5197,-0.093627,-0.12293,-0.51127,-0.10403,-0.10915,-0.50253,-0.11455,-0.09559,-0.49345,-0.12547,-0.083051,-0.48289,-0.13733,-0.07116,-0.47236,-0.14903,-0.059439,-0.46037,-0.16295,-0.049198,-0.44779,-0.17645,-0.038873,-0.4329,-0.19183,-0.0298,-0.41597,-0.21299,-0.02366,-0.38634,-0.24267,-0.063749
209,-0,-1.6548,-0.20331,0.29213,-1.4611,-0.71375,0.24892,-1.0953,-0.73635,0.17363,-0.91593,-0.70377,0.1296,-0.80603,-0.66739,0.10231,-0.7274,-0.63605,0.084304,-0.6685,-0.60956,0.071587,-0.62154,-0.58673,0.06256,-0.58237,-0.56699,0.055372,-0.54917,-0.54981,0.050069,-0.52058,-0.53535,0.045631,-0.49514,-0.52282,0.042188,-0.47235,-0.51132,0.038924,-0.45161,-0.50145,0.036453,-0.43238,-0.49317,0.033931,-0.41468,-0.48502,0.031163,-0.39801,-0.47776,0.028454,-0.38256,-0.47071,0.025981,-0.36821,-0.46457,0.023523,-0.3547,-0.45894,0.021121,-0.34193,-0.45372,0.019407,-0.32959,-0.44898,0.01709,-0.31804,-0.44373,0.014357,-0.30681,-0.43988,0.011852,-0.29587,-0.43634,0.0094199,-0.28512,-0.43312,0.0068493,-0.27454,-0.42934,0.0024461,-0.26306,-0.4265,-0.00056862,-0.25166,-0.42346,-0.0066004,-0.23885,-0.42058,-0.01167,-0.22584,-0.41782,-0.019635,-0.21119,-0.41658,-0.032762,-0.19175,-0.41046,-0.0715,-0.18818
210,-0,-1.6508,-0.18082,0.27028,-1.4825,-0.66765,0.23143,-1.1328,-0.67947,0.15827,-0.96411,-0.63809,0.11507,-0.86289,-0.59374,0.087951,-0.79181,-0.55524,0.07005,-0.73985,-0.52189,0.057182,-0.69926,-0.49259,0.048033,-0.66614,-0.46676,0.040676,-0.63866,-0.44376,0.035054,-0.61559,-0.4237,0.030535,-0.59549,-0.40562,0.026965,-0.57791,-0.38894,0.023541,-0.56208,-0.37404,0.021211,-0.5481,-0.36087,0.018901,-0.53534,-0.34832,0.016452,-0.52314,-0.33692,0.014096,-0.51211,-0.32568,0.011909,-0.50222,-0.31561,0.0099177,-0.4931,-0.30634,0.0081105,-0.4844,-0.29722,0.0069247,-0.47642,-0.28886,0.0052121,-0.46876,-0.28048,0.0030614,-0.46154,-0.27345,0.0016886,-0.45446,-0.26698,0.00059495,-0.448,-0.26115,-0.00018973,-0.44137,-0.2558,-0.0024708,-0.43354,-0.25164,-0.0027821,-0.42643,-0.24846,-0.0045967,-0.41687,-0.24596,-0.0051258,-0.40812,-0.24574,-0.0067847,-0.39718,-0.24922,-0.0078706,-0.37917,-0.2596,-0.027165,-0.33359
211,-0,-1.6466,-0.15861,0.24758,-1.5023,-0.62135,0.21108,-1.1673,-0.6216,0.13749,-1.0075,-0.57051,0.092149,-0.91283,-0.51719,0.061811,-0.84684,-0.47046,0.040258,-0.79902,-0.42919,0.023168,-0.76168,-0.39233,0.0094753,-0.73117,-0.35938,-0.0027364,-0.70568,-0.32956,-0.013633,-0.68408,-0.30291,-0.023467,-0.66498,-0.27833,-0.032645,-0.64794,-0.25564,-0.041842,-0.63213,-0.2349,-0.049948,-0.6182,-0.216,-0.058121,-0.60494,-0.19839,-0.066413,-0.59166,-0.18224,-0.074686,-0.57925,-0.16646,-0.082968,-0.56771,-0.1521,-0.090979,-0.55662,-0.13888,-0.098794,-0.5455,-0.12582,-0.10634,-0.53515,-0.11385,-0.1142,-0.52453,-0.10268,-0.12234,-0.51432,-0.09252,-0.12948,-0.50406,-0.083141,-0.1363,-0.49456,-0.074647,-0.14256,-0.48471,-0.06768,-0.14904,-0.47424,-0.061557,-0.15421,-0.46486,-0.057106,-0.15836,-0.45404,-0.053454,-0.16178,-0.44488,-0.052446,-0.16367,-0.43521,-0.054003,-0.15963,-0.42299,-0.067487,-0.14977,-0.36642
212,-0,-1.6424,-0.13657,0.22418,-1.5208,-0.57498,0.18805,-1.1987,-0.56312,0.11159,-1.0458,-0.50184,0.061258,-0.9551,-0.43925,0.024549,-0.89117,-0.3842,-0.0040365,-0.84395,-0.33517,-0.028917,-0.80587,-0.29126,-0.050844,-0.77351,-0.25206,-0.071662,-0.74507,-0.21674,-0.091583,-0.71955,-0.18522,-0.11048,-0.69568,-0.15638,-0.12894,-0.67301,-0.13043,-0.14737,-0.65074,-0.10708,-0.16463,-0.62997,-0.086147,-0.18178,-0.60906,-0.067732,-0.19869,-0.58749,-0.051573,-0.21527,-0.56625,-0.036745,-0.23163,-0.54541,-0.024,-0.24726,-0.52456,-0.013184,-0.26225,-0.50327,-0.0033257,-0.27691,-0.48261,0.0046871,-0.291,-0.46131,0.01059,-0.30448,-0.44037,0.015469,-0.31657,-0.41945,0.018971,-0.32782,-0.39925,0.021104,-0.33797,-0.37897,0.020864,-0.34631,-0.35937,0.020071,-0.35417,-0.34091,0.017542,-0.35868,-0.32345,0.014276,-0.36311,-0.30777,0.0096915,-0.36415,-0.29416,0.0057127,-0.35866,-0.28522,-0.0044368,-0.32882,-0.2568
213,-0,-1.6382,-0.11473,0.20019,-1.5379,-0.52866,0.16245,-1.2271,-0.5044,0.080795,-1.0787,-0.43289,0.022865,-0.98903,-0.36142,-0.022982,-0.92371,-0.2989,-0.061393,-0.87309,-0.24352,-0.09678,-0.82973,-0.19467,-0.12948,-0.79056,-0.15196,-0.16113,-0.7538,-0.11468,-0.19186,-0.71866,-0.082521,-0.22113,-0.6841,-0.054481,-0.2496,-0.64975,-0.031129,-0.27722,-0.61502,-0.011729,-0.30295,-0.5813,0.0039745,-0.32752,-0.54688,0.015345,-0.35054,-0.51162,0.023119,-0.37195,-0.47657,0.027933,-0.39184,-0.4419,0.029589,-0.4096,-0.4074,0.028253,-0.42525,-0.37295,0.024662,-0.43939,-0.3396,0.018395,-0.45102,-0.30643,0.0089258,-0.46011,-0.27447,-0.001693,-0.46679,-0.24375,-0.01409,-0.47132,-0.21452,-0.027974,-0.47353,-0.18682,-0.04393,-0.4719,-0.16198,-0.059918,-0.46982,-0.13895,-0.076473,-0.4634,-0.11989,-0.09301,-0.45686,-0.10269,-0.10833,-0.44705,-0.089731,-0.12005,-0.4353,-0.085648,-0.12642,-0.40292,-0.10565
214,-0,-1.634,-0.093141,0.17557,-1.5536,-0.48251,0.13432,-1.2521,-0.44581,0.045274,-1.1057,-0.36449,-0.022554,-1.014,-0.28521,-0.079784,-0.94362,-0.21701,-0.13004,-0.88536,-0.15789,-0.17751,-0.83208,-0.10761,-0.222,-0.78123,-0.065826,-0.26473,-0.73118,-0.031892,-0.3056,-0.68147,-0.0052585,-0.34356,-0.63152,0.014995,-0.37923,-0.58125,0.028113,-0.41197,-0.53051,0.03534,-0.44094,-0.48097,0.037169,-0.46639,-0.43124,0.032771,-0.48773,-0.38186,0.023482,-0.50492,-0.33385,0.0097584,-0.51807,-0.28762,-0.0077557,-0.52671,-0.24338,-0.028645,-0.53091,-0.20145,-0.052352,-0.53144,-0.16266,-0.078407,-0.52709,-0.12682,-0.10704,-0.51806,-0.094593,-0.13582,-0.50559,-0.066452,-0.16513,-0.48976,-0.04198,-0.19431,-0.47085,-0.022015,-0.22288,-0.44781,-0.0075019,-0.24965,-0.42426,0.0036751,-0.27398,-0.39818,0.0088956,-0.29598,-0.3721,0.011898,-0.31362,-0.34568,0.010383,-0.32622,-0.32413,0.0022375,-0.3255,-0.30514,-0.051888
215,-0,-1.6297,-0.071894,0.15015,-1.5677,-0.43664,0.10362,-1.2736,-0.38773,0.0051889,-1.1266,-0.2975,-0.074457,-1.0296,-0.21213,-0.14466,-0.95028,-0.14092,-0.20783,-0.88021,-0.081743,-0.2676,-0.8127,-0.03472,-0.32311,-0.74599,0.00052006,-0.37496,-0.67886,0.02465,-0.42265,-0.61143,0.038649,-0.46458,-0.5439,0.043526,-0.5012,-0.47672,0.038752,-0.53135,-0.41051,0.026241,-0.55458,-0.3472,0.0070132,-0.57071,-0.28615,-0.019338,-0.5792,-0.22871,-0.050681,-0.58029,-0.17582,-0.0864,-0.57434,-0.12809,-0.12475,-0.5615,-0.086139,-0.16475,-0.54222,-0.050666,-0.2058,-0.51762,-0.021844,-0.24632,-0.48715,-0.00014633,-0.28579,-0.45173,0.014593,-0.32217,-0.41359,0.022015,-0.35522,-0.37312,0.023314,-0.3841,-0.33138,0.01772,-0.40749,-0.28888,0.0057814,-0.42576,-0.24772,-0.010116,-0.43771,-0.20927,-0.030688,-0.44425,-0.1729,-0.052652,-0.44438,-0.14149,-0.076053,-0.44029,-0.11987,-0.098066,-0.42529,-0.12355,-0.14479
216,-0,-1.6252,-0.051007,0.12391,-1.58,-0.39117,0.070421,-1.2913,-0.33054,-0.039129,-1.141,-0.23274,-0.13209,-1.0353,-0.14365,-0.21613,-0.94345,-0.072849,-0.29219,-0.85776,-0.018144,-0.36305,-0.7725,0.020127,-0.42699,-0.687,0.042558,-0.48379,-0.60089,0.050178,-0.53248,-0.51521,0.044689,-0.57106,-0.43127,0.027589,-0.59982,-0.35035,-0.0008056,-0.61741,-0.27401,-0.03759,-0.62407,-0.20437,-0.080802,-0.61963,-0.14183,-0.12971,-0.60418,-0.088285,-0.18123,-0.57881,-0.044333,-0.23419,-0.54461,-0.010457,-0.28568,-0.50293,0.012769,-0.33405,-0.45521,0.024906,-0.37854,-0.40322,0.027013,-0.41683,-0.34795,0.018707,-0.44776,-0.29141,0.0016177,-0.47061,-0.23645,-0.023555,-0.48481,-0.18399,-0.054667,-0.49015,-0.13575,-0.091226,-0.48563,-0.093797,-0.13061,-0.47358,-0.05757,-0.17094,-0.45367,-0.03084,-0.20993,-0.42779,-0.010045,-0.24652,-0.39742,0.0012378,-0.27817,-0.36675,0.0032001,-0.29938,-0.33723,-0.022004,-0.29879
217,-0,-1.6204,-0.030438,0.096955,-1.5907,-0.34623,0.034909,-1.3052,-0.2746,-0.08725,-1.1488,-0.17098,-0.19455,-1.0312,-0.081118,-0.29254,-0.92337,-0.014754,-0.38036,-0.81888,0.030366,-0.45965,-0.71348,0.054023,-0.52767,-0.60801,0.05744,-0.58332,-0.50344,0.04256,-0.62528,-0.40206,0.01226,-0.65151,-0.30661,-0.030869,-0.66243,-0.21932,-0.084895,-0.65721,-0.14265,-0.14556,-0.63735,-0.078595,-0.20952,-0.60342,-0.028336,-0.27439,-0.55706,0.0063103,-0.33618,-0.50088,0.025774,-0.39302,-0.43736,0.030503,-0.44135,-0.36957,0.020937,-0.47927,-0.30032,-0.0020436,-0.50625,-0.23221,-0.035487,-0.52037,-0.16804,-0.078458,-0.52088,-0.11055,-0.12745,-0.50937,-0.062196,-0.17996,-0.4861,-0.023957,-0.23302,-0.45259,0.0028115,-0.2843,-0.40988,0.016191,-0.32996,-0.36198,0.019649,-0.36937,-0.31074,0.010306,-0.39871,-0.2588,-0.0068708,-0.41991,-0.20982,-0.032439,-0.43016,-0.16718,-0.060011,-0.42669,-0.13935,-0.092254,-0.37238
218,-0,-1.6157,-0.010145,0.069428,-1.5998,-0.30191,-0.0027033,-1.3155,-0.22028,-0.13873,-1.1502,-0.11294,-0.26089,-1.0174,-0.025699,-0.37215,-0.89064,0.031719,-0.4695,-0.76505,0.061902,-0.55315,-0.63857,0.065236,-0.61941,-0.51398,0.044226,-0.66639,-0.39413,0.0024693,-0.69282,-0.2828,-0.05531,-0.69729,-0.1842,-0.12471,-0.68106,-0.10136,-0.20148,-0.64482,-0.037168,-0.27973,-0.59215,0.0072363,-0.35463,-0.52539,0.030713,-0.42201,-0.44855,0.032806,-0.47761,-0.36638,0.015982,-0.51933,-0.28315,-0.01727,-0.54421,-0.20361,-0.064292,-0.55134,-0.1317,-0.12179,-0.54143,-0.070319,-0.18463,-0.51478,-0.023063,-0.24966,-0.47268,0.0080287,-0.31193,-0.41977,0.022607,-0.36752,-0.35849,0.021005,-0.41364,-0.29269,0.004116,-0.4472,-0.2263,-0.027312,-0.46566,-0.16367,-0.067515,-0.47055,-0.1084,-0.11512,-0.46007,-0.062608,-0.16582,-0.43895,-0.029551,-0.21549,-0.40744,-0.0086523,-0.25568,-0.36944,-0.0070989,-0.27109,-0.29824
219,-0,-1.611,0.0099371,0.041398,-1.6075,-0.25827,-0.042221,-1.322,-0.16785,-0.19313,-1.1451,-0.059263,-0.33017,-0.99431,0.021598,-0.4532,-0.84613,0.065291,-0.55677,-0.69825,0.075261,-0.6395,-0.55136,0.053235,-0.69698,-0.41074,0.0038702,-0.727,-0.28143,-0.066723,-0.7291,-0.16877,-0.15115,-0.70351,-0.078019,-0.24258,-0.65337,-0.01238,-0.33396,-0.58211,0.025851,-0.41792,-0.49633,0.037535,-0.48851,-0.40104,0.023075,-0.5406,-0.30316,-0.015017,-0.57094,-0.2095,-0.071111,-0.57849,-0.12581,-0.13969,-0.56288,-0.057477,-0.21507,-0.52591,-0.0082061,-0.2912,-0.471,0.020345,-0.36142,-0.40235,0.026136,-0.42092,-0.32459,0.010098,-0.46511,-0.24512,-0.024137,-0.49072,-0.16871,-0.07328,-0.49721,-0.10071,-0.13267,-0.48354,-0.046272,-0.19739,-0.45155,-0.0076407,-0.2612,-0.40579,0.012664,-0.31814,-0.34956,0.015373,-0.36669,-0.28895,0.0012979,-0.40077,-0.22869,-0.023799,-0.41703,-0.17742,-0.057701,-0.39729,-0.14478
220,-0,-1.6062,0.029805,0.012859,-1.6137,-0.21541,-0.083528,-1.3249,-0.11765,-0.25005,-1.1335,-0.010612,-0.40144,-0.96215,0.059836,-0.53391,-0.79093,0.084987,-0.63938,-0.62083,0.069883,-0.71493,-0.45601,0.01861,-0.75597,-0.30465,-0.06098,-0.76078,-0.17408,-0.1593,-0.73087,-0.070785,-0.2656,-0.66947,-0.00019108,-0.37024,-0.58285,0.035576,-0.4635,-0.47845,0.036439,-0.53725,-0.36646,0.0067682,-0.58569,-0.25506,-0.049707,-0.60446,-0.15367,-0.12598,-0.59332,-0.070127,-0.21258,-0.55427,-0.010079,-0.30075,-0.49161,0.022648,-0.38219,-0.41152,0.027012,-0.44926,-0.32112,0.0049345,-0.49596,-0.22884,-0.041171,-0.51825,-0.14243,-0.10537,-0.51498,-0.069746,-0.17933,-0.48676,-0.015994,-0.25633,-0.4377,0.01507,-0.32858,-0.37175,0.020998,-0.38853,-0.29655,0.0046227,-0.43271,-0.2191,-0.031797,-0.45469,-0.14736,-0.082784,-0.45759,-0.085767,-0.14173,-0.43934,-0.040487,-0.20007,-0.40647,-0.017512,-0.24649,-0.35701,-0.053064
221,-0,-1.6013,0.049328,-0.016268,-1.6182,-0.17348,-0.12657,-1.3238,-0.070035,-0.30908,-1.1155,0.032357,-0.4737,-0.92141,0.088165,-0.61245,-0.72637,0.090148,-0.71462,-0.5355,0.045884,-0.77608,-0.35709,-0.036916,-0.79293,-0.20233,-0.14607,-0.76521,-0.080464,-0.26759,-0.69788,0.0017606,-0.38708,-0.59875,0.040295,-0.49224,-0.47847,0.035911,-0.57163,-0.34938,-0.0072009,-0.61795,-0.2251,-0.07959,-0.62764,-0.11651,-0.17262,-0.59968,-0.033877,-0.27407,-0.53918,0.016213,-0.3711,-0.45321,0.031021,-0.45298,-0.35209,0.011322,-0.51101,-0.24679,-0.038468,-0.53894,-0.14751,-0.11077,-0.53496,-0.065008,-0.19685,-0.49949,-0.0072539,-0.28566,-0.43799,0.021532,-0.36605,-0.35754,0.019678,-0.42996,-0.26773,-0.010783,-0.47034,-0.17795,-0.06542,-0.482,-0.099078,-0.13497,-0.4679,-0.037382,-0.21101,-0.42769,-0.00020638,-0.28448,-0.36965,0.013602,-0.34601,-0.30006,0.0027269,-0.39008,-0.23284,-0.028782,-0.40624,-0.18636,-0.10727
222,-0,-1.5962,0.068395,-0.046011,-1.6208,-0.13267,-0.17125,-1.3188,-0.025405,-0.36976,-1.0912,0.069045,-0.5459,-0.87272,0.10593,-0.68704,-0.6541,0.080534,-0.78002,-0.44534,0.0041469,-0.8202,-0.25941,-0.11046,-0.80567,-0.11019,-0.2457,-0.73992,-0.0079815,-0.38257,-0.63305,0.041848,-0.50323,-0.49897,0.038703,-0.59375,-0.35365,-0.011516,-0.64287,-0.21432,-0.098269,-0.64659,-0.096931,-0.20589,-0.6063,-0.013082,-0.32016,-0.52725,0.029005,-0.42442,-0.42174,0.027417,-0.50473,-0.30305,-0.014341,-0.55144,-0.18697,-0.087994,-0.55932,-0.087469,-0.18187,-0.52781,-0.014901,-0.28241,-0.46291,0.022201,-0.37552,-0.3727,0.020655,-0.44827,-0.27033,-0.015554,-0.49155,-0.16893,-0.080512,-0.50091,-0.0809,-0.16382,-0.47586,-0.017002,-0.25319,-0.41964,0.01524,-0.33569,-0.34327,0.015692,-0.40037,-0.25622,-0.015027,-0.4402,-0.16939,-0.067776,-0.45048,-0.094967,-0.13466,-0.43482,-0.044287,-0.20156,-0.39531,-0.039295,-0.25751
223,-0,-1.591,0.087027,-0.076304,-1.6217,-0.093091,-0.21739,-1.3098,0.015939,-0.43158,-1.0608,0.099009,-0.61695,-0.81695,0.1128,-0.75597,-0.57602,0.056424,-0.83346,-0.35368,-0.053644,-0.84535,-0.16773,-0.19812,-0.79347,-0.034004,-0.35313,-0.68675,0.037686,-0.49458,-0.54223,0.045607,-0.60224,-0.381,-0.0048032,-0.66244,-0.22446,-0.10027,-0.66702,-0.093631,-0.22235,-0.6184,-0.004299,-0.3491,-0.52577,0.034523,-0.4616,-0.40293,0.020685,-0.54163,-0.26985,-0.039425,-0.57812,-0.14508,-0.13329,-0.56707,-0.046833,-0.24392,-0.51131,0.012442,-0.35308,-0.4199,0.027222,-0.44401,-0.30836,-0.0028667,-0.50208,-0.19278,-0.071178,-0.51874,-0.090941,-0.16313,-0.49348,-0.017181,-0.26418,-0.43105,0.01983,-0.35767,-0.34194,0.015628,-0.42835,-0.2402,-0.026343,-0.46693,-0.14173,-0.09603,-0.46814,-0.062145,-0.18109,-0.43447,-0.0084533,-0.26707,-0.37276,0.010839,-0.33996,-0.29686,-0.0017701,-0.38567,-0.22337,-0.04869,-0.36563
224,-0,-1.5857,0.10534,-0.10705,-1.6209,-0.054747,-0.26473,-1.2971,0.053817,-0.494,-1.0247,0.12196,-0.68585,-0.7551,0.10874,-0.81772,-0.49415,0.0186,-0.87325,-0.26384,-0.1251,-0.8505,-0.086475,-0.29524,-0.75712,0.021512,-0.46109,-0.60964,0.053043,-0.59427,-0.4336,0.012734,-0.67407,-0.2576,-0.085196,-0.68999,-0.1075,-0.21827,-0.64067,-0.0054379,-0.35979,-0.53809,0.036732,-0.48309,-0.40141,0.016873,-0.56751,-0.25373,-0.056929,-0.59809,-0.12075,-0.16727,-0.57186,-0.022705,-0.29193,-0.4953,0.025501,-0.40711,-0.38276,0.019155,-0.49228,-0.2542,-0.036822,-0.53355,-0.13256,-0.12998,-0.52338,-0.037579,-0.24188,-0.46486,0.015738,-0.34985,-0.37091,0.020313,-0.43522,-0.25792,-0.02102,-0.48292,-0.14608,-0.099396,-0.48462,-0.055172,-0.19739,-0.44337,0.0025932,-0.29658,-0.36723,0.016605,-0.37785,-0.27154,-0.0086575,-0.43027,-0.17411,-0.067735,-0.44474,-0.091666,-0.14159,-0.42106,-0.0428,-0.20616,-0.33246
225,-0,-1.5804,0.12342,-0.13817,-1.6187,-0.017639,-0.31305,-1.2808,0.088091,-0.55652,-0.98341,0.13773,-0.75164,-0.68825,0.093931,-0.87096,-0.41056,-0.031766,-0.89816,-0.179,-0.20735,-0.83547,-0.01947,-0.39668,-0.69871,0.052984,-0.56235,-0.51419,0.036966,-0.67335,-0.31683,-0.053568,-0.71149,-0.14203,-0.19325,-0.67312,-0.017708,-0.34958,-0.56764,0.037064,-0.48893,-0.41899,0.019087,-0.5835,-0.25688,-0.062459,-0.61591,-0.11195,-0.18627,-0.58057,-0.010883,-0.3236,-0.48764,0.030555,-0.44515,-0.35729,0.0079651,-0.52602,-0.21571,-0.069594,-0.55093,-0.090474,-0.18322,-0.51674,-0.0050725,-0.30736,-0.43054,0.025798,-0.41559,-0.31132,-0.00048909,-0.48555,-0.18473,-0.07558,-0.50424,-0.074461,-0.18102,-0.469,-0.0015654,-0.29403,-0.38797,0.020487,-0.38931,-0.28043,-0.0063474,-0.44971,-0.16791,-0.075987,-0.46265,-0.072219,-0.1699,-0.4314,-0.011162,-0.26756,-0.36312,0.0090908,-0.34459,-0.27706,-0.013635,-0.36982,-0.18874
226,-0,-1.575,0.14128,-0.16965,-1.615,0.018128,-0.36222,-1.2609,0.11856,-0.61865,-0.9373,0.14614,-0.81342,-0.61752,0.068636,-0.91454,-0.32735,-0.093252,-0.90742,-0.10216,-0.29714,-0.80092,0.030077,-0.49715,-0.62158,0.058468,-0.65016,-0.40726,-0.0093117,-0.72525,-0.20229,-0.14701,-0.71067,-0.046705,-0.31662,-0.61385,0.033437,-0.47647,-0.45829,0.027491,-0.58943,-0.28078,-0.054214,-0.63209,-0.11967,-0.18775,-0.59674,-0.0082641,-0.33818,-0.49314,0.032881,-0.46869,-0.34766,7.2402e-05,-0.54943,-0.19368,-0.094135,-0.56309,-0.064698,-0.22388,-0.50852,0.012286,-0.35756,-0.39998,0.023648,-0.46275,-0.2625,-0.030076,-0.5151,-0.12829,-0.13206,-0.50468,-0.027292,-0.25611,-0.43512,0.020877,-0.37224,-0.32374,0.0080126,-0.4531,-0.19699,-0.060286,-0.4802,-0.084031,-0.16272,-0.45136,-0.0087353,-0.27432,-0.37404,0.015727,-0.37035,-0.26962,-0.01242,-0.42807,-0.16205,-0.078972,-0.43777,-0.078856,-0.16192,-0.39212,-0.066605
227,-0,-1.5697,0.15877,-0.2015,-1.6097,0.052372,-0.41211,-1.2376,0.14494,-0.67989,-0.88673,0.14699,-0.87027,-0.54404,0.033238,-0.94743,-0.24666,-0.16418,-0.90065,-0.036129,-0.39095,-0.74828,0.059714,-0.59139,-0.53008,0.037528,-0.7186,-0.29657,-0.082285,-0.74559,-0.10019,-0.25877,-0.67161,0.018065,-0.44124,-0.51926,0.039323,-0.58177,-0.32815,-0.032818,-0.64543,-0.14635,-0.17056,-0.61999,-0.01595,-0.33417,-0.51393,0.034747,-0.4784,-0.35629,-0.00027293,-0.56563,-0.18887,-0.10591,-0.57505,-0.052706,-0.24974,-0.50652,0.020845,-0.39162,-0.37975,0.016946,-0.49499,-0.22798,-0.057862,-0.53277,-0.08977,-0.18118,-0.49608,0.0004672,-0.31723,-0.39792,0.023183,-0.42936,-0.26393,-0.023195,-0.48947,-0.12902,-0.12303,-0.48237,-0.027492,-0.24746,-0.41224,0.018125,-0.36264,-0.30031,-0.00041881,-0.43757,-0.17624,-0.073007,-0.45834,-0.069821,-0.17704,-0.42013,-0.0064312,-0.28232,-0.34156,0.0012671,-0.35638,-0.25274,-0.078184
228,-0,-1.5642,0.17576,-0.2338,-1.6026,0.084902,-0.46259,-1.2107,0.16691,-0.73976,-0.83217,0.14014,-0.92131,-0.46906,-0.011662,-0.96881,-0.17062,-0.24258,-0.87799,0.016613,-0.48507,-0.67984,0.067891,-0.6744,-0.42945,-0.0086406,-0.76302,-0.19018,-0.17636,-0.7326,-0.019776,-0.37823,-0.59826,0.045151,-0.55284,-0.40082,-0.00093024,-0.65119,-0.19582,-0.13491,-0.648,-0.038088,-0.30979,-0.54934,0.034383,-0.47261,-0.38467,0.0075829,-0.57522,-0.20227,-0.10238,-0.5897,-0.053323,-0.25843,-0.51465,0.02392,-0.41136,-0.37416,0.012795,-0.51609,-0.20959,-0.07831,-0.54427,-0.066832,-0.21745,-0.48874,0.014995,-0.36223,-0.36692,0.015903,-0.46889,-0.21682,-0.058521,-0.50697,-0.080213,-0.18317,-0.46808,0.005223,-0.31901,-0.36436,0.017565,-0.42482,-0.22853,-0.040533,-0.47308,-0.099201,-0.14886,-0.44963,-0.012792,-0.27277,-0.36716,0.013535,-0.37534,-0.25005,-0.024081,-0.43087,-0.13793,-0.10647,-0.42469,-0.077352,-0.21273
229,-0,-1.5585,0.19229,-0.26647,-1.5938,0.11565,-0.51342,-1.1805,0.18433,-0.79772,-0.7742,0.12566,-0.96577,-0.39388,-0.065144,-0.97816,-0.10119,-0.32612,-0.84019,0.054145,-0.57569,-0.59861,0.0542,-0.74177,-0.32551,-0.077148,-0.7804,-0.095855,-0.28416,-0.68739,0.031712,-0.49397,-0.49812,0.031564,-0.63861,-0.27301,-0.082188,-0.67533,-0.080279,-0.26343,-0.59673,0.026004,-0.44765,-0.433,0.021692,-0.5754,-0.2359,-0.083895,-0.60671,-0.067444,-0.24846,-0.53474,0.023021,-0.41559,-0.38544,0.013511,-0.52956,-0.2079,-0.086276,-0.55514,-0.057575,-0.23915,-0.48702,0.021489,-0.39192,-0.34863,0.007695,-0.49486,-0.1851,-0.089104,-0.5156,-0.048975,-0.23186,-0.44928,0.019801,-0.37315,-0.31978,0.0031282,-0.46654,-0.169,-0.089242,-0.4821,-0.045923,-0.22191,-0.42053,0.015074,-0.35085,-0.30186,-0.0023782,-0.43541,-0.1658,-0.084036,-0.45091,-0.054679,-0.20062,-0.40028,-0.00067174,-0.30851,-0.30624,-0.024301,-0.34653
230,-0,-1.5527,0.20847,-0.29941,-1.5833,0.14465,-0.56437,-1.1471,0.19721,-0.85331,-0.71343,0.10386,-1.0031,-0.31976,-0.12609,-0.97533,-0.040088,-0.41235,-0.78851,0.075177,-0.65918,-0.50822,0.019374,-0.78997,-0.22426,-0.16368,-0.76962,-0.020429,-0.39726,-0.61377,0.049707,-0.59495,-0.38141,-0.021184,-0.68875,-0.15135,-0.19399,-0.65095,0.0019706,-0.39904,-0.49976,0.03531,-0.56012,-0.29221,-0.051552,-0.62208,-0.098558,-0.21978,-0.56575,0.016463,-0.40269,-0.41478,0.019971,-0.53424,-0.22423,-0.080872,-0.5682,-0.06039,-0.24395,-0.4956,0.0231,-0.40755,-0.34463,0.0030128,-0.51221,-0.16966,-0.10862,-0.52173,-0.031572,-0.26651,-0.4354,0.024424,-0.41077,-0.28574,-0.016264,-0.49116,-0.12628,-0.13416,-0.48028,-0.012069,-0.28313,-0.38375,0.019438,-0.40806,-0.23998,-0.035272,-0.46598,-0.099305,-0.1526,-0.44036,-0.0066848,-0.28717,-0.34416,0.0087661,-0.39122,-0.21618,-0.046944,-0.4292,-0.10601,-0.14159,-0.35674
231,-0,-1.5469,0.22433,-0.33257,-1.5714,0.1719,-0.6153,-1.1109,0.20557,-0.90615,-0.65046,0.075055,-1.0327,-0.24793,-0.19329,-0.96047,0.011162,-0.49882,-0.72468,0.079003,-0.73227,-0.41266,-0.034863,-0.81655,-0.13147,-0.26285,-0.73148,0.030655,-0.50687,-0.51795,0.032649,-0.67159,-0.25995,-0.10736,-0.69756,-0.050562,-0.32202,-0.58141,0.039206,-0.52143,-0.37244,-0.011728,-0.62773,-0.15263,-0.17141,-0.6034,-0.0011874,-0.37063,-0.46162,0.029731,-0.52735,-0.26035,-0.061656,-0.58188,-0.076886,-0.23142,-0.51553,0.021727,-0.40872,-0.35764,0.0042341,-0.52284,-0.17015,-0.11521,-0.53081,-0.024858,-0.28518,-0.43131,0.02531,-0.43524,-0.26607,-0.03217,-0.50651,-0.099746,-0.16961,-0.47394,0.0059038,-0.32927,-0.35235,0.013401,-0.44656,-0.1909,-0.074045,-0.47804,-0.05157,-0.21611,-0.41433,0.014034,-0.35458,-0.28404,-0.010323,-0.43905,-0.1393,-0.11078,-0.43959,-0.032616,-0.23738,-0.36372,-0.0015191,-0.32359,-0.23429
232,-0,-1.5412,0.23989,-0.36597,-1.5581,0.19732,-0.66606,-1.0719,0.20935,-0.95584,-0.58593,0.039597,-1.0544,-0.17961,-0.26547,-0.93394,0.051244,-0.58306,-0.65075,0.065489,-0.79207,-0.31609,-0.10592,-0.82009,-0.052419,-0.36854,-0.66853,0.053718,-0.60452,-0.40788,-0.017945,-0.71658,-0.14603,-0.2177,-0.66401,0.017176,-0.4499,-0.47606,0.026126,-0.61225,-0.23483,-0.10734,-0.63875,-0.039616,-0.31514,-0.52307,0.035967,-0.50381,-0.3178,-0.030804,-0.59193,-0.11068,-0.20032,-0.5454,0.014701,-0.39378,-0.38758,0.0125,-0.52673,-0.18782,-0.1076,-0.54344,-0.028458,-0.28787,-0.44032,0.026729,-0.4479,-0.26266,-0.03982,-0.51815,-0.087229,-0.1915,-0.47157,0.013903,-0.36014,-0.33069,0.0039618,-0.47221,-0.15667,-0.10778,-0.48045,-0.023319,-0.26708,-0.38638,0.019351,-0.4046,-0.23183,-0.042475,-0.46189,-0.082376,-0.17412,-0.42242,0.0021458,-0.31734,-0.30608,-0.00319,-0.40969,-0.16898,-0.085441,-0.4062,-0.091826
233,-0,-1.5354,0.25509,-0.39961,-1.5433,0.22083,-0.71645,-1.0303,0.20846,-1.0019,-0.52047,-0.0021442,-1.0677,-0.11592,-0.34125,-0.89627,0.079092,-0.66266,-0.56907,0.035065,-0.83617,-0.22272,-0.19041,-0.80036,0.0083473,-0.47419,-0.58492,0.047039,-0.68258,-0.29271,-0.097636,-0.72562,-0.051229,-0.34035,-0.59188,0.043607,-0.56123,-0.3491,-0.035462,-0.65782,-0.10861,-0.23574,-0.59119,0.026222,-0.4554,-0.39702,0.0050991,-0.59045,-0.16676,-0.15101,-0.58058,-0.0038806,-0.35947,-0.43474,0.024392,-0.5201,-0.22337,-0.085252,-0.55935,-0.043533,-0.27345,-0.46185,0.027694,-0.44873,-0.27645,-0.036022,-0.52843,-0.088641,-0.1981,-0.47728,0.016981,-0.37667,-0.32323,-0.0028109,-0.48823,-0.13823,-0.13118,-0.48229,-0.0063993,-0.30396,-0.36418,0.014846,-0.43708,-0.19261,-0.074496,-0.47257,-0.045263,-0.22881,-0.3966,0.015133,-0.37426,-0.25008,-0.031457,-0.44485,-0.10015,-0.15263,-0.41687,-0.014221,-0.28357,-0.3148,-0.060175
234,-0,-1.5294,0.26981,-0.43343,-1.5269,0.24225,-0.76626,-0.98631,0.20278,-1.044,-0.45474,-0.049761,-1.0723,-0.058003,-0.41914,-0.84822,0.093945,-0.73526,-0.48225,-0.011235,-0.86275,-0.13669,-0.28433,-0.75833,0.047267,-0.57323,-0.48624,0.011034,-0.73491,-0.18208,-0.19937,-0.69778,0.014747,-0.46212,-0.48943,0.025422,-0.64173,-0.21771,-0.13685,-0.65121,-0.013755,-0.37565,-0.49325,0.032817,-0.56545,-0.25032,-0.087475,-0.61171,-0.0427,-0.30267,-0.49603,0.032737,-0.49705,-0.28024,-0.050711,-0.57306,-0.073112,-0.24072,-0.49585,0.026335,-0.43539,-0.30743,-0.022727,-0.53597,-0.10407,-0.18762,-0.49286,0.015434,-0.37917,-0.33122,-0.0025893,-0.49816,-0.13512,-0.14151,-0.48681,9.8827e-05,-0.32523,-0.35372,0.011462,-0.45893,-0.16821,-0.10023,-0.47589,-0.022705,-0.27078,-0.37365,0.01563,-0.41258,-0.20597,-0.063895,-0.45924,-0.055128,-0.21375,-0.39067,0.009219,-0.35602,-0.25268,-0.034082,-0.42038,-0.1317,-0.16837
235,-0,-1.5232,0.284,-0.46742,-1.5089,0.26145,-0.81532,-0.94007,0.1923,-1.0818,-0.38943,-0.10271,-1.0681,-0.006893,-0.49761,-0.79085,0.095369,-0.79875,-0.39313,-0.071781,-0.87074,-0.061858,-0.38314,-0.69624,0.062026,-0.65947,-0.37918,-0.051729,-0.7574,-0.085289,-0.31404,-0.6357,0.04513,-0.56981,-0.36841,-0.035242,-0.68104,-0.099785,-0.26359,-0.59341,0.034648,-0.50386,-0.36198,-0.021104,-0.62425,-0.11226,-0.22254,-0.56293,0.026234,-0.45009,-0.359,-0.010259,-0.57666,-0.12439,-0.18932,-0.53704,0.017154,-0.40478,-0.35701,-0.0019728,-0.53683,-0.13596,-0.16104,-0.51606,0.0084851,-0.36625,-0.3561,0.0044528,-0.50241,-0.14683,-0.13681,-0.49716,-0.00069489,-0.33151,-0.35654,0.0099386,-0.47134,-0.15903,-0.11352,-0.48078,-0.011499,-0.29711,-0.35879,0.012715,-0.43892,-0.17512,-0.091609,-0.46318,-0.02838,-0.26091,-0.36462,0.011729,-0.40103,-0.19836,-0.067857,-0.4432,-0.057237,-0.21143,-0.37455,-0.022154,-0.31694
236,-0,-1.5169,0.29774,-0.50151,-1.4894,0.27846,-0.86343,-0.89186,0.1772,-1.1148,-0.32518,-0.16027,-1.0553,0.036562,-0.57512,-0.72555,0.083345,-0.85131,-0.30464,-0.14436,-0.85984,-0.0015189,-0.48206,-0.6174,0.051802,-0.72756,-0.27097,-0.13667,-0.74832,-0.010426,-0.43135,-0.54531,0.036862,-0.65177,-0.24271,-0.13097,-0.67413,-0.01132,-0.39757,-0.49317,0.02894,-0.59911,-0.22028,-0.12573,-0.62063,-0.010389,-0.37198,-0.45471,0.024421,-0.55851,-0.2031,-0.12192,-0.57724,-0.010025,-0.35195,-0.42268,0.019792,-0.52553,-0.18832,-0.11893,-0.54234,-0.0093793,-0.33576,-0.39668,0.016564,-0.49903,-0.17568,-0.11687,-0.51297,-0.0085504,-0.32254,-0.37413,0.013234,-0.47592,-0.16562,-0.11405,-0.48905,-0.0081942,-0.30911,-0.35661,0.010776,-0.45352,-0.16028,-0.10946,-0.46708,-0.012092,-0.29247,-0.34466,0.0071832,-0.42985,-0.16201,-0.10121,-0.44558,-0.022623,-0.26816,-0.34124,0.0026501,-0.3921,-0.18671,-0.085134,-0.36943
237,-0,-1.5106,0.31117,-0.53568,-1.4685,0.29339,-0.91044,-0.84196,0.15769,-1.1429,-0.26258,-0.22165,-1.0341,0.071724,-0.65015,-0.65382,0.058278,-0.89148,-0.21961,-0.2263,-0.83054,0.041759,-0.57629,-0.52597,0.017267,-0.77329,-0.16888,-0.23759,-0.70843,0.036282,-0.54084,-0.43528,-0.009162,-0.69916,-0.1267,-0.2501,-0.6219,0.035772,-0.51966,-0.36555,-0.02994,-0.64565,-0.092773,-0.262,-0.55531,0.035025,-0.50474,-0.31055,-0.047692,-0.60243,-0.066504,-0.2738,-0.49862,0.031506,-0.49231,-0.26372,-0.065975,-0.56477,-0.044945,-0.28496,-0.45,0.026649,-0.48186,-0.22369,-0.083031,-0.53186,-0.027404,-0.2961,-0.40618,0.020318,-0.47242,-0.18858,-0.10027,-0.50116,-0.013954,-0.30536,-0.36865,0.01363,-0.46224,-0.16,-0.11494,-0.47234,-0.0065619,-0.3098,-0.33657,0.0045215,-0.44738,-0.14129,-0.12517,-0.44557,-0.0048092,-0.30673,-0.3123,-0.0048644,-0.42743,-0.13547,-0.12416,-0.41909,-0.023336,-0.26395,-0.27793
238,-0,-1.5043,0.32432,-0.56993,-1.4463,0.30629,-0.95622,-0.79063,0.13391,-1.166,-0.20226,-0.28615,-1.0048,0.098056,-0.72125,-0.57723,0.020853,-0.91813,-0.14074,-0.31464,-0.78403,0.06611,-0.66133,-0.42678,-0.039579,-0.79386,-0.079725,-0.34722,-0.64087,0.05095,-0.63279,-0.3161,-0.088281,-0.70694,-0.033629,-0.37824,-0.53106,0.035134,-0.61248,-0.22969,-0.13271,-0.63578,-0.0016027,-0.40516,-0.44075,0.014939,-0.59329,-0.16166,-0.17385,-0.57153,0.017391,-0.4273,-0.36158,-0.011198,-0.57049,-0.10701,-0.21398,-0.51013,0.026261,-0.44399,-0.29204,-0.040871,-0.545,-0.063468,-0.25094,-0.45134,0.026441,-0.45583,-0.22955,-0.073494,-0.51604,-0.030184,-0.28496,-0.39437,0.019094,-0.46142,-0.1764,-0.10595,-0.48443,-0.0074321,-0.3125,-0.34195,0.0046173,-0.45816,-0.13423,-0.13667,-0.44876,0.0024281,-0.32955,-0.29652,-0.012106,-0.44624,-0.10632,-0.15951,-0.41514,0.0019268,-0.32964,-0.26901,-0.029268,-0.39747,-0.12666
239,-0,-1.498,0.33708,-0.60422,-1.423,0.31703,-1.0006,-0.7381,0.10596,-1.1839,-0.14484,-0.35305,-0.96793,0.11504,-0.7871,-0.49748,-0.028066,-0.93051,-0.070578,-0.40632,-0.72212,0.070384,-0.73312,-0.32502,-0.11556,-0.78799,-0.0095096,-0.45768,-0.55086,0.032302,-0.69902,-0.1991,-0.19257,-0.67427,0.0258,-0.49997,-0.41322,-0.01325,-0.66283,-0.10597,-0.26323,-0.57111,0.037365,-0.52919,-0.29871,-0.066727,-0.61923,-0.040333,-0.32568,-0.47304,0.027967,-0.54341,-0.2023,-0.12653,-0.56425,0.0012402,-0.37912,-0.37882,0.0019424,-0.54232,-0.12356,-0.18771,-0.50166,0.022466,-0.42082,-0.29027,-0.03685,-0.52705,-0.061648,-0.24722,-0.43288,0.024442,-0.44929,-0.20996,-0.08392,-0.49851,-0.018093,-0.29961,-0.36283,0.010641,-0.46218,-0.1433,-0.13399,-0.45814,0.0053691,-0.3398,-0.29559,-0.015684,-0.45773,-0.093152,-0.17856,-0.412,0.0099171,-0.36236,-0.24136,-0.044095,-0.43866,-0.072273,-0.19944,-0.36521,-0.054584
240,-0,-1.4916,0.34937,-0.63847,-1.3982,0.32541,-1.0435,-0.68459,0.073902,-1.1963,-0.090917,-0.42158,-0.92382,0.12229,-0.84634,-0.41635,-0.087323,-0.92816,-0.011468,-0.49803,-0.64722,0.054311,-0.78816,-0.22606,-0.20641,-0.75596,0.036981,-0.56094,-0.44534,-0.018163,-0.73354,-0.095421,-0.31149,-0.60459,0.044685,-0.60049,-0.28349,-0.10291,-0.66347,-0.013005,-0.40096,-0.46226,0.017258,-0.61146,-0.15621,-0.19379,-0.57707,0.027071,-0.46888,-0.33008,-0.03749,-0.59253,-0.062904,-0.28294,-0.47529,0.02901,-0.51097,-0.2123,-0.11008,-0.54661,-0.0034718,-0.36096,-0.36785,0.0010157,-0.52537,-0.11427,-0.19078,-0.47885,0.022802,-0.4214,-0.26194,-0.051226,-0.51162,-0.041892,-0.26922,-0.3966,0.019044,-0.4581,-0.16763,-0.1166,-0.47305,0.00026658,-0.33436,-0.30957,-0.010694,-0.46668,-0.094223,-0.18284,-0.4165,0.013869,-0.37822,-0.23033,-0.05532,-0.45022,-0.04854,-0.23515,-0.3581,8.6643e-05,-0.3831,-0.19605,-0.12782
241,-0,-1.4851,0.36108,-0.67266,-1.3721,0.33132,-1.0845,-0.6304,0.037877,-1.203,-0.041089,-0.49087,-0.87311,0.11962,-0.89775,-0.33571,-0.15543,-0.9111,0.034597,-0.58644,-0.56232,0.018543,-0.82371,-0.13516,-0.30692,-0.69972,0.05653,-0.64947,-0.33257,-0.096285,-0.73322,-0.015041,-0.43296,-0.50538,0.020782,-0.66754,-0.15857,-0.22175,-0.61429,0.035125,-0.52414,-0.32731,-0.058538,-0.63694,-0.040501,-0.34096,-0.47553,0.02582,-0.57101,-0.17633,-0.16302,-0.5621,0.019638,-0.4375,-0.32891,-0.032023,-0.5692,-0.063313,-0.27325,-0.45539,0.026129,-0.49815,-0.19344,-0.11971,-0.52317,0.0047643,-0.37074,-0.33201,-0.013921,-0.51626,-0.083675,-0.22069,-0.44091,0.024036,-0.43988,-0.21035,-0.085587,-0.49188,-0.011781,-0.31383,-0.33845,-0.00053338,-0.46908,-0.10909,-0.17184,-0.43096,0.015243,-0.38034,-0.23573,-0.054924,-0.45989,-0.041592,-0.25074,-0.35235,0.0049934,-0.41145,-0.15665,-0.11497,-0.41745,-0.042613,-0.27901
242,-0,-1.4784,0.37226,-0.70678,-1.3447,0.33487,-1.1236,-0.57579,-0.001817,-1.204,0.0041468,-0.56005,-0.81653,0.10714,-0.94031,-0.25737,-0.23056,-0.87986,0.066165,-0.66832,-0.47086,-0.03528,-0.83808,-0.057122,-0.41126,-0.6228,0.047839,-0.71686,-0.22139,-0.19552,-0.6981,0.034337,-0.54459,-0.38743,-0.04313,-0.693,-0.054495,-0.35363,-0.5223,0.031158,-0.61327,-0.18872,-0.17682,-0.60102,0.026317,-0.47893,-0.33575,-0.043862,-0.60893,-0.048072,-0.31782,-0.4599,0.023452,-0.54777,-0.16683,-0.16387,-0.53599,0.020934,-0.43416,-0.29954,-0.045179,-0.54975,-0.043479,-0.29338,-0.41513,0.018165,-0.50112,-0.15013,-0.15553,-0.48837,0.017961,-0.40204,-0.27229,-0.045875,-0.50653,-0.039822,-0.27439,-0.38189,0.01448,-0.46418,-0.1401,-0.14525,-0.45249,0.012826,-0.37088,-0.25696,-0.043411,-0.46782,-0.046722,-0.24859,-0.36171,0.0083238,-0.42222,-0.14746,-0.12474,-0.42544,-0.0061812,-0.31748,-0.27202,-0.043472,-0.36929
243,-0,-1.4717,0.38305,-0.7408,-1.3161,0.3362,-1.1607,-0.52101,-0.044818,-1.1995,0.044401,-0.62829,-0.75496,0.085159,-0.97327,-0.18306,-0.31073,-0.83539,0.082314,-0.74073,-0.37648,-0.10471,-0.83065,0.0040153,-0.51344,-0.53002,0.011576,-0.75825,-0.12043,-0.30754,-0.63134,0.048042,-0.63501,-0.2635,-0.13965,-0.6738,0.015448,-0.48069,-0.40062,-0.024265,-0.65425,-0.069484,-0.31695,-0.51028,0.031551,-0.58024,-0.18683,-0.16685,-0.57411,0.0245,-0.464,-0.31195,-0.052446,-0.5835,-0.035209,-0.32764,-0.42152,0.013802,-0.54018,-0.13178,-0.19247,-0.49716,0.026213,-0.45331,-0.24403,-0.079551,-0.52716,-0.011908,-0.33902,-0.35055,-0.0048522,-0.50763,-0.089479,-0.21602,-0.4343,0.02339,-0.44343,-0.19025,-0.10408,-0.47861,0.0015765,-0.34404,-0.29522,-0.023144,-0.47544,-0.06309,-0.22947,-0.3832,0.013285,-0.42365,-0.15808,-0.1192,-0.43456,-0.00041007,-0.33133,-0.26542,-0.035095,-0.43145,-0.075731,-0.19804,-0.31594
244,-0,-1.465,0.39353,-0.77476,-1.2865,0.33536,-1.1957,-0.4663,-0.090832,-1.1895,0.079325,-0.69481,-0.68931,0.054064,-0.99606,-0.11441,-0.39395,-0.77903,0.082534,-0.80115,-0.28295,-0.18673,-0.80182,0.045039,-0.60766,-0.42718,-0.049805,-0.77072,-0.037507,-0.42304,-0.53893,0.02478,-0.69512,-0.14694,-0.25775,-0.61234,0.04232,-0.58579,-0.26661,-0.12283,-0.64064,0.010698,-0.45462,-0.38123,-0.025793,-0.62474,-0.0597,-0.3165,-0.47443,0.024316,-0.56582,-0.1559,-0.18803,-0.53491,0.028531,-0.47507,-0.26073,-0.082474,-0.55665,-0.0088049,-0.36432,-0.35934,-0.010287,-0.53813,-0.077544,-0.24858,-0.43793,0.022885,-0.48282,-0.16587,-0.14144,-0.4865,0.016745,-0.39978,-0.26099,-0.054701,-0.49976,-0.025102,-0.29901,-0.34863,0.00058964,-0.47359,-0.097274,-0.19373,-0.41612,0.018757,-0.41373,-0.18665,-0.099376,-0.45049,-0.003224,-0.32584,-0.27813,-0.029562,-0.44547,-0.065323,-0.21888,-0.35793,-0.0026301,-0.36709,-0.16818
245,-0,-1.4583,0.40373,-0.80859,-1.2559,0.3323,-1.2285,-0.41197,-0.13959,-1.1741,0.10861,-0.75883,-0.62052,0.014357,-1.0082,-0.052985,-0.47814,-0.71235,0.066761,-0.84743,-0.19397,-0.27782,-0.75295,0.063754,-0.68855,-0.32062,-0.13224,-0.75332,0.020904,-0.5324,-0.4291,-0.033237,-0.71885,-0.050276,-0.38405,-0.51599,0.022591,-0.65472,-0.13937,-0.24977,-0.57462,0.038549,-0.566,-0.23725,-0.13489,-0.60354,0.019196,-0.46043,-0.3324,-0.048632,-0.5984,-0.031426,-0.34759,-0.41527,0.0061904,-0.56274,-0.10268,-0.23755,-0.47816,0.027798,-0.50078,-0.18593,-0.13947,-0.51527,0.018455,-0.42005,-0.27083,-0.060844,-0.52299,-0.018767,-0.32771,-0.34878,-0.0064477,-0.50353,-0.077262,-0.23228,-0.4124,0.020378,-0.4577,-0.15117,-0.14254,-0.45347,0.015587,-0.38814,-0.23233,-0.067122,-0.46815,-0.017761,-0.30306,-0.30916,-0.01437,-0.45207,-0.076223,-0.2116,-0.37353,0.0074335,-0.40094,-0.16077,-0.1176,-0.3981,-0.061705
246,-0,-1.4515,0.4135,-0.84222,-1.2243,0.32692,-1.2589,-0.35828,-0.19087,-1.1532,0.13188,-0.81952,-0.54955,-0.033395,-1.0094,-0.0002247,-0.56119,-0.63722,0.035413,-0.87783,-0.11309,-0.37402,-0.68631,0.059083,-0.75145,-0.21695,-0.23029,-0.70723,0.050153,-0.62648,-0.31165,-0.12057,-0.70377,0.016015,-0.50413,-0.39638,-0.041348,-0.67811,-0.037146,-0.38612,-0.46658,0.0093342,-0.63175,-0.10459,-0.27509,-0.52077,0.033341,-0.56742,-0.18009,-0.17729,-0.5537,0.029719,-0.48899,-0.25738,-0.096032,-0.56474,0.0042694,-0.40248,-0.33033,-0.034487,-0.55417,-0.039495,-0.31339,-0.39343,0.0058491,-0.52407,-0.096038,-0.22702,-0.44158,0.023383,-0.47608,-0.16096,-0.14769,-0.47429,0.020707,-0.41411,-0.22936,-0.079606,-0.48837,-0.003179,-0.34108,-0.29609,-0.028455,-0.47995,-0.046266,-0.26244,-0.35478,0.0034236,-0.44993,-0.10428,-0.1832,-0.40029,0.011968,-0.40019,-0.1744,-0.10816,-0.42598,-0.011309,-0.31889,-0.26291,-0.0942
247,-0,-1.4446,0.42268,-0.87559,-1.1915,0.31917,-1.2867,-0.30551,-0.24435,-1.1271,0.14878,-0.87613,-0.4774,-0.088426,-0.99954,0.04264,-0.64091,-0.55579,-0.010523,-0.89119,-0.043586,-0.47107,-0.60509,0.031234,-0.79267,-0.12268,-0.33736,-0.63579,0.047897,-0.6974,-0.19711,-0.22895,-0.65132,0.044672,-0.60417,-0.26804,-0.14132,-0.65274,0.025428,-0.51139,-0.33355,-0.072226,-0.64034,-0.0075091,-0.41967,-0.39294,-0.020289,-0.61422,-0.051967,-0.33144,-0.44259,0.01184,-0.57478,-0.10461,-0.24911,-0.48042,0.027326,-0.52511,-0.16153,-0.17471,-0.50578,0.027021,-0.46733,-0.2194,-0.11054,-0.51815,0.012909,-0.40384,-0.27477,-0.058861,-0.51668,-0.013892,-0.33691,-0.32693,-0.018447,-0.50258,-0.051372,-0.26877,-0.37317,0.0075332,-0.47457,-0.099123,-0.20153,-0.40933,0.018262,-0.43439,-0.15238,-0.13826,-0.43332,0.012226,-0.38196,-0.21036,-0.083236,-0.44361,-0.011491,-0.3155,-0.27253,-0.039613,-0.42816,-0.083426,-0.23581
248,-0,-1.4375,0.43124,-0.90868,-1.1578,0.30904,-1.3118,-0.25395,-0.29969,-1.0959,0.15915,-0.92795,-0.40514,-0.14978,-0.97882,0.074635,-0.71523,-0.47044,-0.06954,-0.88701,0.011733,-0.56466,-0.51323,-0.018318,-0.80984,-0.0437,-0.44621,-0.54419,0.014307,-0.73919,-0.095739,-0.34801,-0.56684,0.032587,-0.67267,-0.14658,-0.26446,-0.58201,0.039408,-0.6067,-0.19656,-0.19259,-0.59024,0.036256,-0.54102,-0.24552,-0.13055,-0.59065,0.022935,-0.47473,-0.2923,-0.080539,-0.58222,0.0010665,-0.40943,-0.33465,-0.040607,-0.56658,-0.027039,-0.34545,-0.3725,-0.010456,-0.54392,-0.060067,-0.28465,-0.40468,0.010142,-0.5148,-0.096841,-0.22792,-0.43036,0.02121,-0.4801,-0.13658,-0.17429,-0.45014,0.023497,-0.44035,-0.17871,-0.12547,-0.46197,0.014993,-0.39362,-0.22218,-0.081737,-0.46596,-0.0017289,-0.34221,-0.26527,-0.046137,-0.46016,-0.029075,-0.28682,-0.30685,-0.018531,-0.44108,-0.071486,-0.22119,-0.34851,-0.021699,-0.35642
249,-0,-1.4303,0.43932,-0.94152,-1.1231,0.29664,-1.3343,-0.20381,-0.35648,-1.0599,0.16296,-0.97439,-0.33381,-0.21636,-0.94774,0.095077,-0.78229,-0.38369,-0.13971,-0.86553,0.050644,-0.65071,-0.41525,-0.086944,-0.80205,0.015065,-0.54951,-0.43913,-0.047963,-0.74843,-0.016595,-0.46639,-0.45895,-0.018935,-0.70179,-0.046772,-0.39495,-0.4756,0.0028098,-0.65776,-0.077282,-0.33178,-0.49021,0.018717,-0.61602,-0.10795,-0.27451,-0.50188,0.027669,-0.57348,-0.13966,-0.22392,-0.50937,0.030602,-0.53134,-0.17048,-0.17877,-0.5138,0.02911,-0.48895,-0.20094,-0.13842,-0.51466,0.023343,-0.44756,-0.22998,-0.10321,-0.51192,0.012952,-0.40645,-0.2578,-0.072691,-0.5062,-0.00037806,-0.36532,-0.28498,-0.046028,-0.49755,-0.017528,-0.32347,-0.31101,-0.024721,-0.48272,-0.040323,-0.27983,-0.33577,-0.0076711,-0.46357,-0.067887,-0.23623,-0.35867,0.0033975,-0.43831,-0.1,-0.18985,-0.37987,0.0055943,-0.39825,-0.15057,-0.13365,-0.3454
250,-0,-1.4232,0.44709,-0.97412,-1.0878,0.28212,-1.354,-0.15529,-0.41434,-1.0196,0.16026,-1.015,-0.26443,-0.28705,-0.90698,0.10358,-0.84042,-0.29802,-0.21873,-0.82757,0.07167,-0.72547,-0.31585,-0.171,-0.76979,0.05002,-0.64038,-0.32821,-0.13404,-0.72438,0.033287,-0.57283,-0.33861,-0.10431,-0.68826,0.0193,-0.51612,-0.3479,-0.079143,-0.65695,0.005479,-0.46676,-0.35763,-0.056903,-0.63043,-0.007571,-0.42226,-0.36715,-0.038841,-0.60447,-0.022066,-0.38185,-0.37549,-0.024139,-0.5802,-0.036336,-0.34499,-0.38347,-0.011465,-0.55674,-0.051029,-0.31074,-0.39047,-0.0012102,-0.53483,-0.065305,-0.27958,-0.39647,0.0057459,-0.51282,-0.080178,-0.25027,-0.40229,0.012213,-0.49168,-0.095763,-0.22177,-0.40813,0.017117,-0.46925,-0.1133,-0.19369,-0.41227,0.017902,-0.44439,-0.13241,-0.16618,-0.4162,0.015494,-0.41729,-0.1544,-0.13817,-0.41839,0.01048,-0.38505,-0.18314,-0.10711,-0.41695,-0.0097614,-0.3184,-0.21314
251,-0,-1.4161,0.45456,-1.0064,-1.0518,0.26557,-1.371,-0.10861,-0.47292,-0.97522,0.15108,-1.0492,-0.19796,-0.36066,-0.8573,0.099972,-0.88815,-0.21585,-0.30405,-0.77446,0.074017,-0.78564,-0.21977,-0.26604,-0.71488,0.05903,-0.7127,-0.2194,-0.23725,-0.669,0.049469,-0.6572,-0.21798,-0.21434,-0.6336,0.043661,-0.61244,-0.21614,-0.19479,-0.60435,0.038672,-0.57517,-0.21549,-0.17688,-0.58144,0.035646,-0.54313,-0.21562,-0.16162,-0.56039,0.031713,-0.51419,-0.21592,-0.1482,-0.54208,0.028214,-0.48856,-0.21676,-0.13555,-0.5259,0.024878,-0.46536,-0.21752,-0.12437,-0.51193,0.022214,-0.44495,-0.2183,-0.11531,-0.49834,0.018982,-0.42577,-0.2199,-0.1053,-0.48729,0.015962,-0.40712,-0.2225,-0.094904,-0.47646,0.011237,-0.38709,-0.227,-0.085444,-0.46603,0.0058307,-0.3672,-0.23372,-0.075673,-0.45515,-0.0019311,-0.34456,-0.24275,-0.064318,-0.44403,-0.015429,-0.31362,-0.26102,-0.050904,-0.40934,-0.081176
252,-0,-1.409,0.46158,-1.0384,-1.0149,0.24694,-1.385,-0.064032,-0.53187,-0.92705,0.13544,-1.0766,-0.13536,-0.43599,-0.79961,0.084255,-0.92423,-0.13958,-0.39296,-0.70807,0.057509,-0.82856,-0.13163,-0.36713,-0.6404,0.041458,-0.7616,-0.12061,-0.34961,-0.58687,0.030435,-0.71144,-0.1093,-0.33723,-0.54399,0.023282,-0.67154,-0.098139,-0.32771,-0.50782,0.016971,-0.63906,-0.088487,-0.31947,-0.47834,0.012998,-0.61197,-0.080141,-0.31301,-0.45154,0.0084168,-0.58724,-0.072838,-0.30761,-0.42776,0.0040602,-0.56562,-0.066345,-0.30267,-0.40678,0.00018012,-0.54652,-0.060155,-0.29897,-0.38782,-0.0032229,-0.52986,-0.054428,-0.29646,-0.36954,-0.0070364,-0.51436,-0.049519,-0.29312,-0.35434,-0.0098514,-0.50007,-0.045345,-0.28894,-0.34074,-0.013009,-0.48479,-0.044575,-0.28325,-0.33026,-0.015117,-0.47101,-0.045692,-0.27531,-0.32161,-0.016701,-0.45633,-0.049781,-0.26436,-0.31831,-0.017091,-0.43787,-0.065929,-0.2377,-0.3243,-0.070681
253,-0,-1.4017,0.46802,-1.0698,-0.97741,0.22612,-1.396,-0.021869,-0.59083,-0.87547,0.11337,-1.0969,-0.077608,-0.51178,-0.73501,0.056686,-0.94767,-0.071465,-0.48263,-0.63077,0.022689,-0.85232,-0.055777,-0.46899,-0.55062,-0.0017125,-0.78375,-0.039058,-0.46239,-0.48485,-0.022208,-0.73035,-0.023695,-0.45974,-0.42971,-0.039466,-0.68584,-0.0099597,-0.45899,-0.38184,-0.056325,-0.64779,0.0011667,-0.45875,-0.34081,-0.071135,-0.61446,0.009795,-0.45885,-0.30353,-0.086388,-0.58235,0.015817,-0.45867,-0.26979,-0.1018,-0.55259,0.020105,-0.45822,-0.23966,-0.11665,-0.52489,0.022928,-0.45801,-0.21163,-0.13139,-0.4986,0.024164,-0.45716,-0.18536,-0.14615,-0.47313,0.024142,-0.45552,-0.16235,-0.15947,-0.44936,0.023264,-0.45279,-0.14246,-0.17145,-0.42602,0.018956,-0.44689,-0.12732,-0.18114,-0.40533,0.014208,-0.43856,-0.11561,-0.18764,-0.38702,0.0082795,-0.42881,-0.11102,-0.18695,-0.37385,-0.0013756,-0.40473,-0.1399,-0.19128
254,-0,-1.3942,0.47383,-1.1008,-0.93928,0.20311,-1.4039,0.017642,-0.64939,-0.82088,0.0851,-1.1096,-0.025585,-0.58672,-0.66475,0.017873,-0.95784,-0.013483,-0.57012,-0.54535,-0.029052,-0.85586,0.0041015,-0.56623,-0.4507,-0.067821,-0.77762,0.01928,-0.56676,-0.37147,-0.10378,-0.71207,0.030075,-0.5686,-0.30389,-0.137,-0.65347,0.036386,-0.56983,-0.24537,-0.16965,-0.59988,0.037819,-0.56929,-0.19509,-0.20001,-0.55007,0.034608,-0.56611,-0.15124,-0.22951,-0.50073,0.026508,-0.55985,-0.11318,-0.25815,-0.45341,0.015166,-0.55124,-0.081095,-0.28479,-0.40823,0.00071988,-0.54035,-0.053156,-0.31003,-0.36427,-0.016622,-0.52584,-0.030162,-0.33294,-0.322,-0.035599,-0.50963,-0.011845,-0.35258,-0.28285,-0.05547,-0.49162,0.00086148,-0.36796,-0.24727,-0.076884,-0.46985,0.0077285,-0.37929,-0.21577,-0.096686,-0.44688,0.010086,-0.38539,-0.19013,-0.11445,-0.42532,0.0076956,-0.38293,-0.17614,-0.1236,-0.40395,-0.022588,-0.3321
255,-0,-1.3867,0.47912,-1.1314,-0.90066,0.17806,-1.4088,0.054352,-0.70716,-0.76377,0.051004,-1.1147,0.019978,-0.65955,-0.59027,-0.031266,-0.95453,0.032709,-0.65258,-0.45493,-0.095582,-0.83905,0.045147,-0.65372,-0.3464,-0.15272,-0.74367,0.050179,-0.65458,-0.25626,-0.20695,-0.6584,0.046553,-0.65205,-0.18098,-0.25745,-0.57861,0.03462,-0.64441,-0.11897,-0.30507,-0.50329,0.015112,-0.63095,-0.068974,-0.34792,-0.43218,-0.011087,-0.61052,-0.03055,-0.38587,-0.36317,-0.043601,-0.58336,-0.002555,-0.41883,-0.29842,-0.079606,-0.55128,0.015239,-0.44547,-0.23867,-0.11853,-0.51437,0.024806,-0.46625,-0.18333,-0.15918,-0.47193,0.024937,-0.47953,-0.13411,-0.19914,-0.42793,0.01833,-0.48556,-0.092287,-0.23717,-0.38299,0.0042237,-0.48334,-0.059641,-0.27123,-0.33727,-0.015038,-0.47483,-0.034204,-0.29964,-0.29426,-0.037818,-0.46029,-0.017871,-0.32123,-0.25671,-0.05964,-0.44104,-0.013409,-0.32639,-0.23603,-0.078344,-0.36389
256,-0,-1.3791,0.48404,-1.1615,-0.8616,0.1512,-1.4107,0.088172,-0.76381,-0.70465,0.011491,-1.1122,0.058514,-0.72905,-0.51304,-0.089567,-0.93791,0.065827,-0.72739,-0.36275,-0.17422,-0.80267,0.065446,-0.72686,-0.2437,-0.25109,-0.68421,0.051451,-0.71903,-0.14883,-0.32247,-0.5745,0.02413,-0.70113,-0.075012,-0.38622,-0.47088,-0.014986,-0.6721,-0.021594,-0.44119,-0.37406,-0.06296,-0.63251,0.01356,-0.48541,-0.2853,-0.11735,-0.58207,0.030148,-0.51718,-0.20468,-0.17596,-0.52277,0.030621,-0.53646,-0.13497,-0.23424,-0.45837,0.016792,-0.54261,-0.077359,-0.29044,-0.39006,-0.0086116,-0.53637,-0.031809,-0.34187,-0.31944,-0.045281,-0.51699,-0.00031853,-0.38532,-0.25211,-0.087657,-0.48712,0.017396,-0.41939,-0.18978,-0.13443,-0.44766,0.02028,-0.44066,-0.13544,-0.18055,-0.40289,0.013079,-0.45054,-0.091546,-0.2239,-0.35573,-0.0033871,-0.44911,-0.058657,-0.25787,-0.31275,-0.024499,-0.4335,-0.049797,-0.25699,-0.25761
257,-0,-1.3716,0.48863,-1.1912,-0.82217,0.12259,-1.4097,0.11896,-0.81904,-0.64401,-0.03306,-1.1023,0.0895,-0.79408,-0.43456,-0.15572,-0.9084,0.084946,-0.79218,-0.27212,-0.26186,-0.74833,0.064026,-0.78184,-0.14843,-0.35685,-0.60323,0.023015,-0.75514,-0.058132,-0.44008,-0.46836,-0.03493,-0.71058,0.0019088,-0.50774,-0.34406,-0.10574,-0.64898,0.03214,-0.55659,-0.2336,-0.18288,-0.57371,0.036792,-0.58517,-0.13993,-0.2612,-0.48717,0.016557,-0.59136,-0.065589,-0.33565,-0.3947,-0.023141,-0.57642,-0.012976,-0.39994,-0.30288,-0.077027,-0.54232,0.017527,-0.45114,-0.21514,-0.14026,-0.49183,0.026634,-0.4858,-0.1362,-0.20876,-0.42772,0.014715,-0.50179,-0.071764,-0.27445,-0.35642,-0.014227,-0.49942,-0.023704,-0.33308,-0.2826,-0.057198,-0.47755,0.0043996,-0.37884,-0.21241,-0.10689,-0.44227,0.014118,-0.41037,-0.15087,-0.15801,-0.39736,0.0094889,-0.42451,-0.10539,-0.20008,-0.35189,-0.010292,-0.39751,-0.11106
258,-0,-1.364,0.49285,-1.2204,-0.78242,0.092252,-1.4057,0.14655,-0.87245,-0.58228,-0.08226,-1.0849,0.11247,-0.85355,-0.35632,-0.22829,-0.8667,0.089479,-0.84481,-0.18627,-0.35506,-0.67836,0.040886,-0.81576,-0.066078,-0.46346,-0.50614,-0.033128,-0.76006,0.0082625,-0.5493,-0.35006,-0.1247,-0.67934,0.040951,-0.6073,-0.21436,-0.22542,-0.57829,0.034134,-0.63305,-0.10514,-0.32388,-0.46521,-0.0037818,-0.62734,-0.026279,-0.41153,-0.34722,-0.068227,-0.59021,0.018678,-0.48053,-0.23427,-0.14864,-0.5269,0.030252,-0.52439,-0.13563,-0.23462,-0.44464,0.011695,-0.54082,-0.056715,-0.31815,-0.35071,-0.03263,-0.52871,-0.003718,-0.39078,-0.25362,-0.096359,-0.49067,0.021216,-0.4444,-0.16352,-0.16985,-0.43204,0.019173,-0.47414,-0.088196,-0.24406,-0.35836,-0.0086916,-0.47803,-0.032839,-0.31082,-0.2806,-0.054004,-0.459,-0.000694,-0.36239,-0.2067,-0.10717,-0.42285,0.0075874,-0.39054,-0.15245,-0.15264,-0.37307,-0.058914
259,-0,-1.3564,0.49655,-1.2491,-0.74238,0.060156,-1.3986,0.17073,-0.92364,-0.51994,-0.13568,-1.0602,0.12701,-0.90639,-0.27989,-0.30566,-0.81379,0.079208,-0.88351,-0.10832,-0.45009,-0.59579,-0.0029301,-0.82673,-0.0014162,-0.56428,-0.39943,-0.11297,-0.73335,0.044752,-0.64038,-0.23084,-0.23615,-0.61071,0.037544,-0.67278,-0.098454,-0.35787,-0.47007,-0.015989,-0.65845,-0.010007,-0.46148,-0.32671,-0.10054,-0.60348,0.03192,-0.53576,-0.19382,-0.20436,-0.51393,0.02656,-0.57225,-0.085505,-0.31021,-0.40245,-0.018587,-0.56819,-0.011326,-0.40276,-0.28362,-0.092881,-0.52603,0.024311,-0.47186,-0.17051,-0.18481,-0.45197,0.018978,-0.50804,-0.076564,-0.27994,-0.35738,-0.020661,-0.50852,-0.011911,-0.36387,-0.25515,-0.08603,-0.47394,0.017602,-0.42428,-0.15875,-0.16629,-0.41203,0.013675,-0.45692,-0.080318,-0.24656,-0.3336,-0.01893,-0.45857,-0.027375,-0.31488,-0.25411,-0.068423,-0.43341,-0.0085832,-0.35078,-0.2055,-0.14898
260,-0,-1.3487,0.4996,-1.2771,-0.70211,0.026347,-1.3884,0.1913,-0.97224,-0.45752,-0.1928,-1.0284,0.13286,-0.95167,-0.20681,-0.38612,-0.75104,0.05436,-0.90699,-0.041151,-0.54316,-0.50424,-0.065337,-0.81416,0.041779,-0.65302,-0.29034,-0.21074,-0.6771,0.048221,-0.70515,-0.12214,-0.35797,-0.51209,-0.0080193,-0.6962,-0.011312,-0.48515,-0.33981,-0.11077,-0.62876,0.035918,-0.57175,-0.18349,-0.23511,-0.5183,0.02246,-0.60691,-0.061747,-0.35981,-0.3812,-0.044043,-0.58651,0.010672,-0.46188,-0.23978,-0.14466,-0.51746,0.029232,-0.52458,-0.11559,-0.25856,-0.41226,-0.0033149,-0.54053,-0.024835,-0.36602,-0.28874,-0.078339,-0.50683,0.020038,-0.44732,-0.16812,-0.17617,-0.43322,0.016906,-0.48945,-0.068567,-0.27856,-0.33254,-0.029521,-0.48589,-0.0056718,-0.36597,-0.22472,-0.10462,-0.44353,0.016201,-0.42381,-0.1271,-0.19189,-0.37215,-0.00089573,-0.44658,-0.056763,-0.26995,-0.29206,-0.045475,-0.42914,-0.045989,-0.29848
261,-0,-1.3408,0.50206,-1.3045,-0.66167,-0.0090258,-1.3752,0.2082,-1.018,-0.39554,-0.25299,-0.99008,0.12995,-0.98864,-0.13852,-0.46781,-0.6801,0.015692,-0.91454,0.012792,-0.63054,-0.40781,-0.14329,-0.77873,0.061035,-0.72413,-0.18624,-0.31931,-0.59571,0.018392,-0.7378,-0.034351,-0.47775,-0.39417,-0.090489,-0.67472,0.035865,-0.59,-0.20616,-0.23596,-0.5487,0.025,-0.63549,-0.061659,-0.3818,-0.38877,-0.052704,-0.60948,0.019088,-0.49795,-0.22458,-0.17516,-0.51954,0.02783,-0.56042,-0.086938,-0.30944,-0.38822,-0.027252,-0.55884,0.00070126,-0.42555,-0.24189,-0.12903,-0.49696,0.026815,-0.50011,-0.10968,-0.25239,-0.3877,-0.009344,-0.51755,-0.016955,-0.36607,-0.25793,-0.092652,-0.47749,0.022285,-0.4471,-0.13376,-0.20106,-0.39064,0.003433,-0.47791,-0.040811,-0.30736,-0.28002,-0.059746,-0.45712,0.0072734,-0.38873,-0.16998,-0.14827,-0.39633,0.007165,-0.42842,-0.087059,-0.23112,-0.31829,-0.038622,-0.37013
262,-0,-1.333,0.50411,-1.3312,-0.62117,-0.045813,-1.3591,0.22142,-1.0606,-0.33452,-0.31562,-0.94565,0.1184,-1.0167,-0.07631,-0.54892,-0.60283,-0.035623,-0.90598,0.051615,-0.70878,-0.31076,-0.23302,-0.72237,0.055292,-0.77322,-0.094098,-0.4308,-0.49554,-0.042201,-0.73545,0.024183,-0.5833,-0.26967,-0.20035,-0.61098,0.037097,-0.65824,-0.08816,-0.37272,-0.43093,-0.040936,-0.64164,0.016574,-0.51268,-0.24072,-0.17793,-0.54296,0.030417,-0.58628,-0.082451,-0.3334,-0.38909,-0.038743,-0.57783,0.011003,-0.46257,-0.22135,-0.16229,-0.49395,0.024631,-0.5336,-0.078343,-0.30455,-0.3584,-0.036639,-0.53078,0.0077465,-0.42576,-0.2052,-0.15092,-0.45673,0.021009,-0.4936,-0.07443,-0.28185,-0.33461,-0.033933,-0.49423,0.0045867,-0.39298,-0.19773,-0.13727,-0.42938,0.017283,-0.45673,-0.080143,-0.25428,-0.32237,-0.030167,-0.46053,-0.008335,-0.35336,-0.2046,-0.11483,-0.41128,0.0066925,-0.40416,-0.11649,-0.19021,-0.29827
263,-0,-1.3251,0.50586,-1.3574,-0.58067,-0.083881,-1.3402,0.231,-1.0999,-0.27489,-0.38007,-0.89567,0.098443,-1.0355,-0.021332,-0.62763,-0.52115,-0.098062,-0.88161,0.073995,-0.7748,-0.2173,-0.3302,-0.64806,0.024909,-0.7973,-0.020072,-0.53717,-0.38439,-0.1285,-0.69833,0.047919,-0.66394,-0.15201,-0.32504,-0.5127,-0.0077369,-0.68064,-0.002585,-0.50056,-0.29399,-0.15097,-0.58913,0.036983,-0.60284,-0.10361,-0.3272,-0.42177,-0.030309,-0.60402,0.010449,-0.47854,-0.2296,-0.1708,-0.50915,0.025161,-0.55733,-0.069569,-0.33178,-0.35184,-0.052184,-0.54376,0.017521,-0.46253,-0.17967,-0.18935,-0.44515,0.012763,-0.52136,-0.042823,-0.33816,-0.29423,-0.0731,-0.49379,0.021312,-0.44921,-0.13941,-0.20557,-0.39269,0.00051894,-0.48891,-0.026941,-0.33843,-0.25194,-0.089115,-0.45123,0.017114,-0.42931,-0.11737,-0.21174,-0.35299,-0.012146,-0.45457,-0.025594,-0.32275,-0.23291,-0.090837,-0.41425,-0.0025768,-0.36416,-0.14905
264,-0,-1.3172,0.50729,-1.383,-0.54019,-0.12315,-1.3186,0.23688,-1.1356,-0.21711,-0.44572,-0.84075,0.070321,-1.0447,0.025325,-0.70219,-0.43713,-0.16987,-0.84218,0.079111,-0.82596,-0.13151,-0.43018,-0.55968,-0.028413,-0.79485,0.030856,-0.63077,-0.27088,-0.23336,-0.62972,0.034547,-0.71151,-0.05388,-0.45036,-0.39175,-0.092967,-0.65418,0.038329,-0.60031,-0.15947,-0.28694,-0.48704,-0.0041861,-0.6351,-0.004699,-0.46955,-0.27212,-0.14943,-0.54697,0.031362,-0.57364,-0.083172,-0.33218,-0.37387,-0.048707,-0.56479,0.019107,-0.48037,-0.18051,-0.20302,-0.45233,0.0099662,-0.54233,-0.031471,-0.36912,-0.27912,-0.096875,-0.49665,0.025128,-0.48306,-0.10855,-0.25268,-0.36648,-0.020859,-0.50494,0.00067601,-0.3959,-0.20116,-0.14368,-0.43067,0.01561,-0.47228,-0.060892,-0.28934,-0.29453,-0.05592,-0.46051,0.0091,-0.40298,-0.1474,-0.17856,-0.37209,-0.0033523,-0.44613,-0.042474,-0.29664,-0.25262,-0.077597,-0.40358,-0.059568
265,-0,-1.3092,0.50823,-1.4079,-0.49981,-0.1636,-1.2942,0.23888,-1.1674,-0.16172,-0.51194,-0.78149,0.034342,-1.044,0.062662,-0.77095,-0.35293,-0.24906,-0.78891,0.066688,-0.86016,-0.057194,-0.52816,-0.46183,-0.10168,-0.76597,0.055189,-0.70478,-0.16386,-0.34808,-0.53573,-0.014751,-0.72116,0.014069,-0.562,-0.26282,-0.20778,-0.58239,0.028632,-0.65698,-0.04864,-0.42634,-0.35307,-0.099534,-0.60326,0.036232,-0.57538,-0.12646,-0.30011,-0.42848,-0.024966,-0.59448,0.011413,-0.47865,-0.21046,-0.18894,-0.4826,0.016532,-0.55948,-0.03793,-0.3753,-0.29225,-0.098337,-0.51329,0.027453,-0.50266,-0.10241,-0.27387,-0.36255,-0.032557,-0.51744,0.010531,-0.42866,-0.17649,-0.17902,-0.41901,0.008469,-0.49749,-0.030346,-0.34269,-0.25351,-0.096642,-0.45369,0.019484,-0.45026,-0.093094,-0.24856,-0.32562,-0.03483,-0.46209,0.00065137,-0.37908,-0.17084,-0.1559,-0.38369,0.00065204,-0.43526,-0.059729,-0.27522,-0.2728,-0.11197
266,-0,-1.3011,0.50851,-1.432,-0.45962,-0.2052,-1.2671,0.2369,-1.1951,-0.10922,-0.57806,-0.7186,-0.0090343,-1.0334,0.089878,-0.83231,-0.27075,-0.33335,-0.72352,0.037093,-0.87599,0.0023029,-0.61938,-0.3597,-0.19074,-0.71242,0.051217,-0.75379,-0.071737,-0.46308,-0.42474,-0.095326,-0.69184,0.044425,-0.64713,-0.14157,-0.33747,-0.47498,-0.030376,-0.662,0.020887,-0.54605,-0.21057,-0.23176,-0.51338,0.010918,-0.62267,-0.016484,-0.44833,-0.27647,-0.14485,-0.53572,0.029005,-0.57001,-0.065501,-0.35422,-0.33586,-0.076595,-0.54316,0.027589,-0.50883,-0.1213,-0.26715,-0.38652,-0.02636,-0.53547,0.010662,-0.4417,-0.17869,-0.18958,-0.42504,0.0053411,-0.51359,-0.020707,-0.37045,-0.23747,-0.12043,-0.45289,0.020886,-0.47855,-0.064868,-0.29403,-0.29436,-0.063197,-0.46474,0.016028,-0.42687,-0.1204,-0.21736,-0.34515,-0.021019,-0.45873,-0.0094869,-0.36056,-0.18657,-0.13972,-0.38834,-0.0033318,-0.42035,-0.089685,-0.25806
267,-0,-1.2929,0.50815,-1.4553,-0.41972,-0.2478,-1.2375,0.23098,-1.2185,-0.060042,-0.6434,-0.65286,-0.059163,-1.0131,0.10644,-0.88488,-0.19271,-0.42029,-0.64814,-0.0086077,-0.87286,0.044328,-0.69945,-0.25871,-0.29047,-0.63755,0.019199,-0.77425,-0.0017238,-0.56871,-0.30672,-0.19948,-0.62655,0.033888,-0.69598,-0.042772,-0.46537,-0.3465,-0.13028,-0.61461,0.038082,-0.62619,-0.08438,-0.37676,-0.3826,-0.07563,-0.60156,0.033882,-0.56055,-0.12679,-0.29894,-0.41234,-0.03511,-0.58115,0.019657,-0.49577,-0.16944,-0.23084,-0.43674,-0.006175,-0.55689,-0.0012381,-0.43363,-0.21075,-0.17168,-0.45416,0.012478,-0.52778,-0.026995,-0.37409,-0.24933,-0.1217,-0.46526,0.021339,-0.49498,-0.057849,-0.31511,-0.28728,-0.0772,-0.47074,0.020686,-0.45394,-0.095644,-0.25526,-0.32316,-0.041529,-0.46689,0.0092469,-0.40601,-0.1389,-0.19614,-0.35596,-0.015399,-0.45268,-0.016561,-0.34622,-0.19588,-0.13253,-0.38433,-0.019556,-0.36362
268,-0,-1.2847,0.50734,-1.4778,-0.38014,-0.29123,-1.2054,0.22127,-1.2374,-0.014529,-0.7073,-0.5851,-0.11524,-0.98353,0.11212,-0.92747,-0.12076,-0.50734,-0.56522,-0.068691,-0.85091,0.067095,-0.76452,-0.16419,-0.39511,-0.54606,-0.038654,-0.7647,0.040765,-0.65616,-0.19222,-0.31724,-0.53195,-0.016356,-0.70295,0.021626,-0.57505,-0.21439,-0.25677,-0.52196,0.00027118,-0.65348,0.0035877,-0.50811,-0.23585,-0.20613,-0.51645,0.013739,-0.61138,-0.014662,-0.44946,-0.25574,-0.16394,-0.50902,0.020788,-0.57181,-0.034209,-0.3974,-0.27503,-0.12778,-0.50269,0.024659,-0.53574,-0.053458,-0.35095,-0.29191,-0.097738,-0.49487,0.025009,-0.50168,-0.073023,-0.30919,-0.30768,-0.071837,-0.48743,0.023369,-0.46844,-0.094181,-0.26793,-0.32391,-0.048819,-0.47707,0.016096,-0.43183,-0.11976,-0.22669,-0.34086,-0.028864,-0.4639,0.0036846,-0.39221,-0.15026,-0.184,-0.35822,-0.013209,-0.4461,-0.022081,-0.33503,-0.19909,-0.12583,-0.33179
269,-0,-1.2766,0.5062,-1.4997,-0.34093,-0.33537,-1.1711,0.20788,-1.252,0.027009,-0.76916,-0.51613,-0.17646,-0.9452,0.10683,-0.95922,-0.056721,-0.59199,-0.47745,-0.14096,-0.81105,0.069656,-0.81149,-0.081065,-0.49869,-0.44365,-0.11844,-0.72588,0.052449,-0.71816,-0.091423,-0.43741,-0.41765,-0.10087,-0.6673,0.043838,-0.65249,-0.09649,-0.39183,-0.39797,-0.086558,-0.62343,0.038065,-0.60193,-0.10105,-0.35464,-0.385,-0.072544,-0.58935,0.033534,-0.55959,-0.10578,-0.32345,-0.37342,-0.062433,-0.55995,0.028536,-0.52367,-0.11093,-0.29616,-0.36517,-0.052977,-0.53551,0.024955,-0.49325,-0.11489,-0.27372,-0.35726,-0.045858,-0.51402,0.020928,-0.4666,-0.1191,-0.25282,-0.3518,-0.037467,-0.49608,0.017402,-0.44113,-0.12509,-0.23131,-0.34909,-0.030212,-0.47815,0.010163,-0.41363,-0.13645,-0.20778,-0.3491,-0.023155,-0.46094,-0.00062094,-0.38249,-0.15321,-0.17935,-0.35588,-0.01525,-0.43493,-0.028826,-0.3128,-0.19205
270,-0,-1.2684,0.50472,-1.5209,-0.30211,-0.38014,-1.1347,0.19086,-1.262,0.064261,-0.82837,-0.44675,-0.24194,-0.89874,0.09069,-0.97943,-0.002206,-0.67186,-0.38766,-0.22286,-0.75485,0.051892,-0.83808,-0.013689,-0.59529,-0.33662,-0.21482,-0.66056,0.032415,-0.74952,-0.013329,-0.54854,-0.29521,-0.21058,-0.59308,0.021151,-0.6878,-0.0087528,-0.51623,-0.26122,-0.20876,-0.541,0.013016,-0.64117,-0.0038942,-0.49164,-0.23454,-0.20634,-0.49942,0.0064214,-0.60237,-0.00058953,-0.47153,-0.2115,-0.20639,-0.46366,-0.0004056,-0.56974,0.0019148,-0.45448,-0.19234,-0.20625,-0.43301,-0.0056653,-0.54228,0.0047358,-0.44162,-0.17438,-0.20814,-0.40544,-0.011722,-0.51787,0.0068536,-0.42944,-0.15902,-0.2078,-0.3828,-0.015545,-0.49667,0.0079513,-0.41617,-0.14947,-0.20524,-0.36408,-0.019859,-0.47525,0.0042995,-0.40051,-0.14492,-0.19962,-0.35026,-0.022665,-0.45443,-0.0025542,-0.37883,-0.15102,-0.18137,-0.34546,-0.024456,-0.41187,-0.072846
271,-0,-1.2602,0.50277,-1.5413,-0.26378,-0.42545,-1.0963,0.17021,-1.2673,0.096858,-0.88431,-0.37781,-0.31077,-0.84487,0.063927,-0.98758,0.041343,-0.74464,-0.29873,-0.31149,-0.68452,0.014506,-0.84298,0.034347,-0.67936,-0.23161,-0.32135,-0.57342,-0.017833,-0.74759,0.035063,-0.64006,-0.17705,-0.33371,-0.48874,-0.043769,-0.67638,0.036897,-0.61224,-0.13225,-0.34711,-0.41979,-0.067287,-0.61864,0.037053,-0.58989,-0.096341,-0.3587,-0.36185,-0.089715,-0.56728,0.032994,-0.56903,-0.067659,-0.37018,-0.31125,-0.11229,-0.52099,0.026535,-0.54921,-0.044549,-0.37997,-0.26635,-0.13369,-0.47858,0.018096,-0.53091,-0.025283,-0.38972,-0.22552,-0.15572,-0.43814,0.0075747,-0.51166,-0.0099064,-0.39628,-0.19086,-0.17452,-0.40234,-0.0036576,-0.49123,-0.0021752,-0.39783,-0.1637,-0.18996,-0.36953,-0.01648,-0.47009,0.00052018,-0.39495,-0.14381,-0.19945,-0.34301,-0.027511,-0.44806,-0.0028913,-0.37888,-0.1443,-0.18999,-0.33354,-0.083604
272,-0,-1.2519,0.50023,-1.5608,-0.22604,-0.47119,-1.0559,0.14595,-1.2678,0.12443,-0.9364,-0.31015,-0.38199,-0.78447,0.02699,-0.98341,0.072755,-0.80819,-0.21356,-0.40368,-0.60284,-0.040916,-0.82592,0.060432,-0.74606,-0.13523,-0.4309,-0.47078,-0.094447,-0.71249,0.049349,-0.70321,-0.075217,-0.45699,-0.36622,-0.14313,-0.61966,0.034187,-0.6661,-0.030477,-0.47975,-0.2799,-0.18894,-0.53838,0.013914,-0.62976,0.00080677,-0.4966,-0.20775,-0.23234,-0.46287,-0.013713,-0.59013,0.018515,-0.50719,-0.14773,-0.27301,-0.39279,-0.045228,-0.54827,0.026486,-0.51147,-0.097571,-0.31005,-0.32732,-0.080396,-0.50402,0.025442,-0.50976,-0.056617,-0.34338,-0.26587,-0.11742,-0.45747,0.017398,-0.50169,-0.025922,-0.36986,-0.2126,-0.15315,-0.41084,0.0012139,-0.48549,-0.007323,-0.38705,-0.16827,-0.18443,-0.36698,-0.018422,-0.46428,0.0021208,-0.39444,-0.13601,-0.20811,-0.33014,-0.035538,-0.43923,-0.0063042,-0.37883,-0.14832,-0.21441
273,-0,-1.2435,0.49707,-1.5793,-0.18898,-0.51722,-1.0136,0.11823,-1.2635,0.14675,-0.9841,-0.24464,-0.45457,-0.71859,-0.019404,-0.96699,0.091201,-0.86064,-0.13493,-0.49607,-0.51308,-0.11195,-0.78771,0.063137,-0.79155,-0.053522,-0.5361,-0.36015,-0.19149,-0.64718,0.02818,-0.73197,-0.00013055,-0.56709,-0.23961,-0.26487,-0.52493,-0.016558,-0.67011,0.028728,-0.58572,-0.14458,-0.33079,-0.41501,-0.068951,-0.60325,0.036628,-0.59005,-0.072021,-0.38785,-0.31475,-0.12886,-0.52925,0.023291,-0.57842,-0.021387,-0.43346,-0.2257,-0.18995,-0.45192,-0.0041263,-0.55323,0.010414,-0.46697,-0.14843,-0.2506,-0.37225,-0.044232,-0.51483,0.023883,-0.48641,-0.08439,-0.3061,-0.29449,-0.091482,-0.46741,0.0211,-0.49132,-0.037253,-0.35199,-0.22378,-0.14148,-0.41247,0.0032086,-0.47999,-0.0084752,-0.38286,-0.16443,-0.18807,-0.35618,-0.023062,-0.45694,0.0032892,-0.39905,-0.12177,-0.22169,-0.31087,-0.051518,-0.42358,-0.023399,-0.34507
274,-0,-1.235,0.49343,-1.5968,-0.15262,-0.56342,-0.96971,0.087223,-1.2545,0.1637,-1.027,-0.18208,-0.52746,-0.6484,-0.074304,-0.93879,0.09623,-0.9005,-0.065393,-0.58532,-0.41887,-0.19543,-0.73023,0.042364,-0.81324,0.0084321,-0.62986,-0.24956,-0.30137,-0.55715,-0.026521,-0.72359,0.04058,-0.65211,-0.12345,-0.39419,-0.40439,-0.10844,-0.62374,0.036465,-0.6483,-0.036322,-0.46819,-0.27108,-0.19575,-0.51571,0.0036623,-0.6188,0.014625,-0.51963,-0.15921,-0.28312,-0.40251,-0.054642,-0.56357,0.030459,-0.54461,-0.072611,-0.36028,-0.29277,-0.12571,-0.49018,0.017375,-0.54417,-0.012754,-0.42306,-0.191,-0.20419,-0.40269,-0.020928,-0.51751,0.018487,-0.46478,-0.10585,-0.27959,-0.31187,-0.07573,-0.47038,0.022204,-0.4824,-0.043641,-0.34166,-0.22526,-0.13904,-0.40701,0.0010358,-0.47387,-0.0064708,-0.38534,-0.15088,-0.2004,-0.33872,-0.035064,-0.44679,0.0060001,-0.40567,-0.10332,-0.24069,-0.2846,-0.071614,-0.35565
275,-0,-1.2266,0.48945,-1.6137,-0.11697,-0.60969,-0.92444,0.053161,-1.241,0.17523,-1.0646,-0.12314,-0.59959,-0.57507,-0.13657,-0.8995,0.087778,-0.92673,-0.0071683,-0.66826,-0.32396,-0.28767,-0.65631,-0.00073464,-0.80993,0.046846,-0.70589,-0.14699,-0.41551,-0.44993,-0.10982,-0.67893,0.042833,-0.70291,-0.030989,-0.51541,-0.27348,-0.229,-0.53362,-0.0083841,-0.65764,0.026974,-0.57726,-0.13277,-0.34235,-0.38456,-0.091226,-0.57663,0.032627,-0.59667,-0.034314,-0.43721,-0.24338,-0.19389,-0.4669,-0.007475,-0.57254,0.018064,-0.50057,-0.12469,-0.29584,-0.34512,-0.07931,-0.51205,0.025998,-0.52748,-0.036384,-0.38529,-0.22325,-0.17057,-0.4221,-0.0069846,-0.51472,0.01227,-0.44856,-0.11857,-0.26316,-0.31887,-0.068654,-0.46718,0.020249,-0.47507,-0.042877,-0.3416,-0.21669,-0.14625,-0.39427,-0.0053784,-0.46715,-0.00059988,-0.39574,-0.13116,-0.2209,-0.31301,-0.0517,-0.43361,0.0063226,-0.40947,-0.085062,-0.24963,-0.23664
276,-0,-1.2182,0.48514,-1.6297,-0.08202,-0.6559,-0.87793,0.016225,-1.223,0.18131,-1.0967,-0.068498,-0.66993,-0.4998,-0.20496,-0.84997,0.066105,-0.93854,0.037911,-0.74193,-0.23209,-0.38463,-0.56945,-0.063887,-0.78182,0.059365,-0.75913,-0.059819,-0.52505,-0.33443,-0.2143,-0.60222,0.0064085,-0.71402,0.027211,-0.61388,-0.14894,-0.36195,-0.41256,-0.099093,-0.61223,0.034846,-0.63906,-0.025203,-0.48083,-0.23588,-0.22835,-0.47267,-0.022111,-0.60089,0.029357,-0.55199,-0.093916,-0.35631,-0.31588,-0.12404,-0.5087,0.017653,-0.56496,-0.0044586,-0.45517,-0.17035,-0.24374,-0.38295,-0.047572,-0.5213,0.026641,-0.50929,-0.056307,-0.35665,-0.24502,-0.14857,-0.43113,-0.00037472,-0.51005,0.0087822,-0.43811,-0.12223,-0.25738,-0.31531,-0.070922,-0.4589,0.018746,-0.47286,-0.035582,-0.35024,-0.19934,-0.16201,-0.37415,-0.016767,-0.46128,0.0053947,-0.40781,-0.1053,-0.24765,-0.28218,-0.07557,-0.41125,-0.0018228,-0.397,-0.097476
277,-0,-1.2097,0.48042,-1.6449,-0.047892,-0.70197,-0.83027,-0.023457,-1.2006,0.18179,-1.1228,-0.018841,-0.73749,-0.42384,-0.27818,-0.79123,0.031719,-0.93552,0.06838,-0.80365,-0.1469,-0.4821,-0.47379,-0.14382,-0.73045,0.045168,-0.78595,0.0056321,-0.62148,-0.22023,-0.33067,-0.50069,-0.065047,-0.68417,0.044468,-0.67764,-0.046705,-0.48934,-0.27777,-0.2221,-0.51917,-0.01407,-0.64279,0.032011,-0.58484,-0.099217,-0.37927,-0.32941,-0.1373,-0.53124,0.01615,-0.59826,0.0063663,-0.49741,-0.15341,-0.28495,-0.37251,-0.073778,-0.53233,0.027253,-0.54804,-0.028863,-0.4148,-0.20638,-0.20447,-0.407,-0.028491,-0.52257,0.023847,-0.49408,-0.069497,-0.33793,-0.2554,-0.13744,-0.43182,0.0017549,-0.5043,0.0086079,-0.43492,-0.11667,-0.26194,-0.30309,-0.07964,-0.44741,0.015851,-0.47223,-0.024515,-0.36517,-0.17374,-0.18751,-0.34736,-0.034603,-0.44841,0.0093094,-0.42118,-0.077984,-0.27931,-0.24445,-0.10874,-0.38069,-0.065974
278,-0,-1.2012,0.47518,-1.6591,-0.014727,-0.74777,-0.78163,-0.065778,-1.1738,0.17655,-1.1427,0.025119,-0.80132,-0.34853,-0.3549,-0.72461,-0.014611,-0.9177,0.083166,-0.85114,-0.071817,-0.57577,-0.37396,-0.23639,-0.65872,0.0050392,-0.7845,0.044532,-0.69726,-0.11694,-0.44857,-0.38403,-0.16436,-0.61657,0.018699,-0.69892,0.020026,-0.59392,-0.14852,-0.35901,-0.39314,-0.11178,-0.58777,0.028336,-0.63453,-0.0018788,-0.51263,-0.17791,-0.287,-0.40406,-0.070814,-0.56417,0.030837,-0.57845,-0.025822,-0.44279,-0.20557,-0.22743,-0.41329,-0.040396,-0.54195,0.028225,-0.52878,-0.050149,-0.38265,-0.23117,-0.17875,-0.41933,-0.018588,-0.51993,0.021821,-0.48355,-0.074787,-0.32915,-0.25474,-0.13602,-0.42521,-0.00032765,-0.49855,0.011015,-0.43694,-0.10437,-0.2756,-0.2817,-0.096728,-0.42918,0.0085978,-0.47047,-0.011358,-0.38632,-0.14011,-0.22036,-0.31056,-0.061456,-0.42988,0.0081077,-0.43114,-0.054019,-0.31116,-0.2152,-0.171
279,-0,-1.1925,0.46934,-1.6723,0.017394,-0.79315,-0.73219,-0.11055,-1.1428,0.16561,-1.1561,0.062815,-0.86044,-0.27517,-0.43359,-0.65161,-0.071744,-0.88561,0.081717,-0.88266,-0.0099207,-0.66151,-0.27479,-0.33672,-0.57077,-0.058566,-0.75486,0.053991,-0.74645,-0.033244,-0.55745,-0.26341,-0.28147,-0.5185,-0.04721,-0.67512,0.042599,-0.66151,-0.043339,-0.48923,-0.25411,-0.24213,-0.48357,-0.035634,-0.62039,0.036662,-0.60066,-0.05113,-0.43734,-0.2493,-0.21029,-0.45838,-0.027066,-0.57715,0.030469,-0.55097,-0.058966,-0.39473,-0.2468,-0.1846,-0.43897,-0.019769,-0.54316,0.025678,-0.51152,-0.065556,-0.36103,-0.24421,-0.16481,-0.42232,-0.01415,-0.51496,0.020927,-0.47775,-0.071508,-0.33065,-0.24437,-0.14412,-0.41143,-0.0080503,-0.48971,0.013727,-0.44457,-0.083531,-0.29851,-0.25033,-0.12315,-0.40303,-0.0049687,-0.46577,0.0035268,-0.40838,-0.10296,-0.26075,-0.26653,-0.096047,-0.40144,-0.0055428,-0.42968,-0.049861,-0.31606
280,-0,-1.1838,0.46297,-1.6844,0.048469,-0.838,-0.68216,-0.15749,-1.1079,0.14911,-1.1629,0.09384,-0.91398,-0.20499,-0.51268,-0.57391,-0.13817,-0.84022,0.0641,-0.89712,0.03631,-0.73555,-0.18113,-0.4395,-0.47169,-0.14166,-0.69907,0.033332,-0.76524,0.023829,-0.64756,-0.15039,-0.40444,-0.40062,-0.14568,-0.60915,0.018123,-0.68297,0.022716,-0.5932,-0.12408,-0.38346,-0.34836,-0.14823,-0.54515,0.0087177,-0.62505,0.023405,-0.55432,-0.10345,-0.36809,-0.30784,-0.15202,-0.49384,-0.00057899,-0.57755,0.022458,-0.52274,-0.087379,-0.35658,-0.27512,-0.15554,-0.45259,-0.0080349,-0.54,0.022262,-0.49868,-0.072952,-0.34973,-0.24592,-0.16052,-0.41699,-0.015866,-0.50748,0.021921,-0.47765,-0.061389,-0.34165,-0.224,-0.16264,-0.38826,-0.022238,-0.47914,0.018139,-0.45527,-0.057421,-0.32823,-0.21086,-0.15931,-0.36697,-0.02529,-0.45337,0.010588,-0.42829,-0.065196,-0.30334,-0.21553,-0.14121,-0.35927,-0.033949,-0.36796
281,-0,-1.1752,0.45622,-1.6956,0.078543,-0.88223,-0.63173,-0.20633,-1.0694,0.12729,-1.1632,0.1179,-0.96125,-0.13913,-0.59059,-0.49327,-0.21214,-0.7829,0.030965,-0.89409,0.065091,-0.79469,-0.097461,-0.5393,-0.36719,-0.23904,-0.62094,-0.015895,-0.75222,0.049563,-0.71089,-0.055704,-0.52078,-0.27565,-0.26538,-0.50905,-0.050199,-0.65541,0.040278,-0.6553,-0.023551,-0.51235,-0.20563,-0.28894,-0.42316,-0.08012,-0.58074,0.029553,-0.61152,-0.00083722,-0.50558,-0.15088,-0.31098,-0.35141,-0.1101,-0.51471,0.013854,-0.57101,0.012833,-0.49821,-0.10766,-0.33014,-0.29082,-0.13836,-0.45686,-0.0035321,-0.5339,0.020396,-0.49107,-0.071441,-0.34844,-0.23699,-0.1669,-0.40319,-0.02335,-0.49813,0.02299,-0.48146,-0.044652,-0.36119,-0.19416,-0.18995,-0.35735,-0.042835,-0.46278,0.018327,-0.46411,-0.030533,-0.36243,-0.16323,-0.20479,-0.32063,-0.059504,-0.42939,0.0088693,-0.44041,-0.032035,-0.34316,-0.16236,-0.18198,-0.27918
282,-0,-1.1665,0.44915,-1.706,0.1076,-0.92577,-0.58106,-0.25682,-1.0274,0.10033,-1.1569,0.13472,-1.0016,-0.078681,-0.66584,-0.41145,-0.29176,-0.71526,-0.016606,-0.87368,0.075304,-0.83637,-0.027787,-0.63093,-0.26322,-0.34468,-0.52569,-0.090127,-0.70841,0.041831,-0.74179,0.011648,-0.61871,-0.15702,-0.39266,-0.38691,-0.15363,-0.58255,0.006851,-0.66622,0.031638,-0.60746,-0.080168,-0.43218,-0.27763,-0.2122,-0.47694,-0.034033,-0.59602,0.034417,-0.58916,-0.027418,-0.46199,-0.18892,-0.267,-0.38096,-0.082195,-0.52428,0.021042,-0.56166,0.0049095,-0.48068,-0.11808,-0.31537,-0.29504,-0.1325,-0.45194,-0.0045685,-0.52601,0.021268,-0.48957,-0.06194,-0.35727,-0.21803,-0.1837,-0.38111,-0.037708,-0.48471,0.022896,-0.48615,-0.025159,-0.38536,-0.15664,-0.22692,-0.31607,-0.074665,-0.43638,0.009791,-0.46702,-0.0056061,-0.39926,-0.11275,-0.2581,-0.26324,-0.10521,-0.3927,-0.0075471,-0.43603,-0.013503,-0.36063,-0.13141
283,-0,-1.1578,0.44174,-1.7156,0.13556,-0.96851,-0.5303,-0.30872,-0.98232,0.06844,-1.1441,0.14408,-1.0345,-0.024663,-0.73698,-0.33028,-0.37504,-0.63922,-0.077107,-0.83656,0.066519,-0.85873,0.024534,-0.70957,-0.16572,-0.45205,-0.41968,-0.18402,-0.63716,0.0012447,-0.73749,0.045233,-0.68831,-0.057548,-0.51299,-0.25752,-0.27898,-0.47423,-0.072864,-0.6243,0.032733,-0.65303,0.0062312,-0.5519,-0.13623,-0.36129,-0.33519,-0.15364,-0.51128,-0.006036,-0.59833,0.031114,-0.56516,-0.050899,-0.42669,-0.21569,-0.23644,-0.39726,-0.065504,-0.52543,0.023246,-0.55287,0.0013432,-0.47117,-0.11855,-0.31217,-0.28718,-0.13717,-0.43896,-0.010283,-0.51754,0.023529,-0.49252,-0.04633,-0.37533,-0.18932,-0.21018,-0.34947,-0.060484,-0.46346,0.016211,-0.48712,-0.0045183,-0.41448,-0.11266,-0.27325,-0.26423,-0.11859,-0.39712,-0.010944,-0.46152,0.0096918,-0.42868,-0.063381,-0.31394,-0.20003,-0.16306,-0.33908,-0.044653,-0.40871,-0.06035
284,-0,-1.1489,0.43386,-1.7241,0.16229,-1.0103,-0.47967,-0.36182,-0.93427,0.031794,-1.1248,0.14581,-1.0592,0.021956,-0.8026,-0.25162,-0.45987,-0.55695,-0.14864,-0.784,0.039016,-0.8607,0.056933,-0.77102,-0.080288,-0.55448,-0.31001,-0.29083,-0.54398,-0.068875,-0.69831,0.041776,-0.72248,0.011994,-0.61259,-0.13659,-0.41024,-0.34508,-0.18758,-0.53579,-0.020538,-0.64146,0.038467,-0.6263,-0.025951,-0.49773,-0.18492,-0.30341,-0.3764,-0.11279,-0.53078,0.0097101,-0.59316,0.024697,-0.54373,-0.067663,-0.40182,-0.23009,-0.2186,-0.4017,-0.059161,-0.52061,0.022928,-0.54592,0.0027285,-0.46931,-0.10884,-0.3202,-0.26864,-0.15182,-0.41915,-0.022043,-0.50547,0.024298,-0.49802,-0.025704,-0.39958,-0.15202,-0.24669,-0.30648,-0.095256,-0.43195,0.0022247,-0.4835,0.012144,-0.44243,-0.067277,-0.32452,-0.20334,-0.17539,-0.34433,-0.048003,-0.43669,0.0094144,-0.44608,-0.02355,-0.36604,-0.13649,-0.22831,-0.28266,-0.13119
285,-0,-1.14,0.42537,-1.7314,0.18768,-1.051,-0.42939,-0.41591,-0.8836,-0.0093941,-1.0992,0.13977,-1.0755,0.060323,-0.86136,-0.17726,-0.54408,-0.47085,-0.22894,-0.71789,-0.0061648,-0.84216,0.067781,-0.81201,-0.011889,-0.64556,-0.20412,-0.40281,-0.43615,-0.16271,-0.62774,0.0015481,-0.71768,0.044035,-0.68001,-0.038839,-0.53052,-0.21261,-0.32094,-0.41397,-0.11982,-0.57463,0.010852,-0.64177,0.032121,-0.5943,-0.057434,-0.45084,-0.22188,-0.26074,-0.40301,-0.086251,-0.53852,0.017032,-0.58473,0.019363,-0.52777,-0.075692,-0.38819,-0.23233,-0.2136,-0.39549,-0.061463,-0.51085,0.020675,-0.53977,0.0081003,-0.4745,-0.090863,-0.33864,-0.24069,-0.17674,-0.38965,-0.042278,-0.48751,0.021811,-0.50162,-0.003851,-0.42807,-0.10823,-0.292,-0.25406,-0.1408,-0.38903,-0.024778,-0.46708,0.017446,-0.46169,-0.026345,-0.37706,-0.13635,-0.24133,-0.27572,-0.1035,-0.3931,-0.010976,-0.44326,-0.0043318,-0.40173,-0.096101,-0.27876
286,-0,-1.1311,0.41633,-1.7377,0.21169,-1.0905,-0.37963,-0.47069,-0.83067,-0.054763,-1.0676,0.12607,-1.0832,0.089798,-0.9121,-0.1089,-0.6255,-0.38343,-0.31538,-0.64066,-0.067214,-0.80397,0.056544,-0.83039,0.035522,-0.71961,-0.10916,-0.51183,-0.32213,-0.27242,-0.53213,-0.071625,-0.67445,0.035087,-0.70752,0.023845,-0.62438,-0.094797,-0.45386,-0.27719,-0.24941,-0.46365,-0.07183,-0.59549,0.026863,-0.63176,0.020669,-0.56392,-0.082725,-0.41505,-0.24639,-0.23235,-0.41573,-0.071835,-0.53804,0.019645,-0.57578,0.017031,-0.51878,-0.074675,-0.3861,-0.22272,-0.22044,-0.37944,-0.071852,-0.49476,0.014459,-0.53326,0.015211,-0.48517,-0.066138,-0.36576,-0.20257,-0.21216,-0.34928,-0.072366,-0.46007,0.011339,-0.49968,0.013755,-0.45465,-0.064037,-0.34271,-0.19254,-0.19894,-0.33043,-0.069086,-0.43265,0.0052656,-0.46645,0.0049093,-0.42091,-0.072776,-0.31135,-0.19849,-0.17289,-0.32883,-0.057552,-0.41122,-0.017483,-0.36753
287,-0,-1.1222,0.40691,-1.743,0.23439,-1.1288,-0.33054,-0.52582,-0.77583,-0.10385,-1.0304,0.10497,-1.0821,0.10995,-0.95388,-0.048008,-0.70202,-0.2972,-0.40513,-0.55512,-0.14164,-0.74788,0.02382,-0.82523,0.05927,-0.77205,-0.031485,-0.60996,-0.21079,-0.38881,-0.42003,-0.17072,-0.5972,-0.013841,-0.692,0.043881,-0.6798,-0.0075852,-0.5674,-0.146,-0.38881,-0.32693,-0.19516,-0.49592,-0.040692,-0.60267,0.033157,-0.61815,0.0095822,-0.53943,-0.099308,-0.39143,-0.25729,-0.21752,-0.41697,-0.066903,-0.53122,0.018761,-0.56765,0.017954,-0.51641,-0.064634,-0.39481,-0.20216,-0.23822,-0.35264,-0.092421,-0.47106,0.0023899,-0.52435,0.022363,-0.49772,-0.037145,-0.39875,-0.15568,-0.25772,-0.29785,-0.11506,-0.42016,-0.012829,-0.48456,0.020036,-0.47517,-0.021878,-0.39453,-0.12546,-0.26675,-0.25811,-0.13155,-0.37738,-0.027571,-0.44805,0.012052,-0.44702,-0.022014,-0.37392,-0.12043,-0.24998,-0.24847,-0.11794,-0.31618
288,-0,-1.1133,0.39721,-1.7475,0.25583,-1.1657,-0.28226,-0.58107,-0.71942,-0.15622,-0.98793,0.076759,-1.0723,0.1205,-0.98593,0.0040629,-0.77174,-0.2146,-0.49527,-0.46432,-0.22643,-0.67632,-0.028777,-0.79683,0.058045,-0.79966,0.02374,-0.69013,-0.11074,-0.50213,-0.30142,-0.28627,-0.49376,-0.097442,-0.63525,0.01887,-0.68972,0.037259,-0.64537,-0.040058,-0.51606,-0.18711,-0.33772,-0.36117,-0.15767,-0.51282,-0.022534,-0.60179,0.034225,-0.60463,0.0022872,-0.523,-0.10504,-0.38008,-0.25595,-0.21477,-0.40767,-0.071038,-0.51881,0.014283,-0.55901,0.021806,-0.5197,-0.047049,-0.41262,-0.17138,-0.26768,-0.31481,-0.12364,-0.43826,-0.016806,-0.50885,0.024498,-0.50698,-0.008,-0.43482,-0.10423,-0.31179,-0.23547,-0.17227,-0.36363,-0.054087,-0.45403,0.011958,-0.48154,0.0084136,-0.43818,-0.062067,-0.33757,-0.17593,-0.2093,-0.30182,-0.088162,-0.40145,-0.0085154,-0.44601,0.0041401,-0.41452,-0.05778,-0.30703,-0.17208
289,-0,-1.1043,0.38721,-1.751,0.27598,-1.2014,-0.23498,-0.63619,-0.66183,-0.21148,-0.94063,0.041782,-1.054,0.12128,-1.0076,0.046151,-0.83291,-0.138,-0.58294,-0.37152,-0.31826,-0.59242,-0.098743,-0.74665,0.031901,-0.80073,0.052794,-0.74657,-0.029794,-0.603,-0.18691,-0.40733,-0.37462,-0.20677,-0.54376,-0.048225,-0.65287,0.033611,-0.67671,0.02468,-0.61114,-0.067382,-0.47482,-0.21576,-0.30187,-0.38008,-0.1349,-0.51835,-0.014406,-0.59528,0.033512,-0.59363,0.0007829,-0.51498,-0.10077,-0.38042,-0.24285,-0.22407,-0.38823,-0.084518,-0.49903,0.005388,-0.54864,0.026347,-0.52608,-0.02488,-0.4378,-0.13206,-0.30692,-0.26626,-0.16531,-0.39374,-0.0483,-0.48166,0.016483,-0.50865,0.014237,-0.46794,-0.052384,-0.37022,-0.16516,-0.24045,-0.2927,-0.11312,-0.40209,-0.019889,-0.46423,0.01624,-0.46331,-0.011343,-0.4028,-0.095152,-0.29449,-0.21125,-0.16914,-0.32882,-0.061388,-0.40821,-0.0080666,-0.4142,-0.067536
290,-0,-1.0953,0.37679,-1.7535,0.2947,-1.2355,-0.18892,-0.69094,-0.60338,-0.26924,-0.8889,0.00038606,-1.0274,0.11219,-1.0184,0.07726,-0.88393,-0.069652,-0.6653,-0.28004,-0.41348,-0.49979,-0.18277,-0.67727,-0.017739,-0.77513,0.053654,-0.77515,0.025704,-0.68299,-0.086737,-0.52239,-0.25188,-0.33008,-0.42796,-0.14933,-0.57392,-0.018101,-0.65687,0.038442,-0.65898,0.012382,-0.58263,-0.08618,-0.44586,-0.23084,-0.28065,-0.38587,-0.12541,-0.51352,-0.013364,-0.58526,0.032148,-0.58518,0.0043695,-0.51505,-0.087108,-0.39203,-0.21859,-0.24517,-0.35738,-0.10809,-0.47082,-0.010245,-0.53365,0.027056,-0.53134,-0.001834,-0.46598,-0.08705,-0.35341,-0.208,-0.21952,-0.33564,-0.095153,-0.43951,-0.0077605,-0.49534,0.023188,-0.48943,-0.0095365,-0.42336,-0.093654,-0.31585,-0.20894,-0.19124,-0.32668,-0.078877,-0.4174,-0.0056428,-0.46157,0.012276,-0.4443,-0.029342,-0.37217,-0.12029,-0.26123,-0.23638,-0.14343,-0.34256,-0.098456
291,-0,-1.0862,0.36583,-1.7549,0.31185,-1.2679,-0.14426,-0.74499,-0.54445,-0.32906,-0.83325,-0.047007,-0.9927,0.093301,-1.0182,0.096603,-0.92344,-0.011603,-0.73968,-0.19324,-0.50833,-0.40258,-0.27685,-0.59235,-0.088106,-0.72441,0.026173,-0.77376,0.051355,-0.73537,-0.0099036,-0.62045,-0.13802,-0.45406,-0.30112,-0.27219,-0.46296,-0.11091,-0.58863,-0.00089287,-0.65198,0.0389,-0.64234,0.0039345,-0.56219,-0.094871,-0.42949,-0.23311,-0.27375,-0.37858,-0.12696,-0.49999,-0.019341,-0.57135,0.029474,-0.57887,0.011916,-0.5218,-0.065389,-0.4134,-0.18353,-0.27779,-0.31516,-0.1429,-0.43229,-0.03687,-0.50894,0.019456,-0.53,0.017307,-0.49262,-0.041446,-0.40419,-0.14336,-0.28457,-0.26447,-0.15822,-0.37845,-0.052593,-0.45921,0.0087294,-0.48918,0.016524,-0.46436,-0.030559,-0.38913,-0.12114,-0.27995,-0.23311,-0.16317,-0.34104,-0.06266,-0.41941,-0.0021459,-0.451,0.0050769,-0.42498,-0.048351,-0.34397,-0.15657,-0.23643
292,-0,-1.077,0.35438,-1.7552,0.32741,-1.2986,-0.10118,-0.79804,-0.48544,-0.39043,-0.77426,-0.099807,-0.95055,0.064918,-1.0068,0.10374,-0.95042,0.034447,-0.80366,-0.11428,-0.59901,-0.30509,-0.37641,-0.49643,-0.17514,-0.65175,-0.027803,-0.74247,0.045147,-0.75575,0.036717,-0.69213,-0.044617,-0.56527,-0.17776,-0.40188,-0.33422,-0.23224,-0.48174,-0.087433,-0.59123,0.0077429,-0.64355,0.038124,-0.62865,0.00070966,-0.55044,-0.093246,-0.42588,-0.22227,-0.27945,-0.35954,-0.1401,-0.47727,-0.032652,-0.55301,0.023923,-0.57226,0.021195,-0.53226,-0.038276,-0.44248,-0.13968,-0.3207,-0.26216,-0.19064,-0.38002,-0.077463,-0.47046,-0.001026,-0.51741,0.025315,-0.5106,-0.0029306,-0.45266,-0.077547,-0.35433,-0.18326,-0.23593,-0.29746,-0.12152,-0.39699,-0.03233,-0.46205,0.014297,-0.47894,0.009374,-0.44413,-0.044283,-0.36718,-0.13246,-0.26211,-0.23946,-0.15164,-0.34094,-0.05768,-0.41289,-0.007663,-0.43196,-0.024116,-0.35474
293,-0,-1.0679,0.34253,-1.7544,0.34146,-1.3275,-0.059771,-0.84989,-0.42673,-0.45281,-0.71253,-0.15729,-0.90158,0.027586,-0.98457,0.098605,-0.96421,0.067222,-0.85518,-0.045958,-0.68191,-0.2116,-0.47662,-0.39458,-0.27379,-0.56171,-0.10458,-0.68359,0.0076042,-0.74243,0.048976,-0.73058,0.018852,-0.65171,-0.072029,-0.52265,-0.20425,-0.36565,-0.35147,-0.20816,-0.48636,-0.07591,-0.58607,0.010179,-0.63258,0.03688,-0.61833,0.0034025,-0.54737,-0.081358,-0.43348,-0.19966,-0.29818,-0.32875,-0.16433,-0.44508,-0.054758,-0.52743,0.01284,-0.56151,0.027628,-0.5427,-0.009715,-0.47535,-0.090633,-0.37153,-0.19875,-0.25069,-0.31383,-0.13368,-0.41607,-0.03999,-0.48588,0.014067,-0.51148,0.020915,-0.48813,-0.019955,-0.42077,-0.10006,-0.32126,-0.2041,-0.20921,-0.31046,-0.10423,-0.39959,-0.025935,-0.4548,0.011978,-0.46646,0.0061949,-0.43198,-0.046386,-0.35761,-0.13234,-0.25608,-0.23529,-0.14975,-0.32948,-0.064888,-0.34486
294,-0,-1.0588,0.33037,-1.7528,0.35407,-1.3546,-0.020164,-0.90035,-0.3687,-0.51573,-0.6487,-0.21874,-0.84652,-0.018023,-0.95206,0.081342,-0.96453,0.085824,-0.89261,0.0093208,-0.75374,-0.12616,-0.57266,-0.29213,-0.37839,-0.45991,-0.19899,-0.60142,-0.058339,-0.69658,0.025783,-0.73221,0.045943,-0.70412,0.0039782,-0.61992,-0.089689,-0.49313,-0.21641,-0.34496,-0.35392,-0.19819,-0.47991,-0.074815,-0.57327,0.0064341,-0.61909,0.035866,-0.61082,0.010981,-0.55138,-0.061043,-0.45185,-0.16657,-0.32812,-0.28696,-0.20014,-0.40153,-0.087751,-0.4913,-0.008844,-0.54233,0.026358,-0.5475,0.0144,-0.50582,-0.041281,-0.42539,-0.12984,-0.32002,-0.23632,-0.20585,-0.34235,-0.10108,-0.4303,-0.021975,-0.48604,0.019271,-0.5003,0.016017,-0.4694,-0.030329,-0.40175,-0.10824,-0.30738,-0.20511,-0.20259,-0.30442,-0.10522,-0.3875,-0.030094,-0.44113,0.007542,-0.45445,0.0036131,-0.42427,-0.043705,-0.35126,-0.12742,-0.24228,-0.21609
295,-0,-1.0498,0.31787,-1.7503,0.36522,-1.3799,0.017528,-0.94916,-0.31169,-0.5787,-0.58341,-0.28346,-0.78616,-0.071146,-0.90984,0.052322,-0.95139,0.089721,-0.91476,0.049568,-0.81165,-0.05252,-0.65994,-0.19445,-0.48301,-0.35263,-0.30473,-0.50191,-0.14758,-0.62202,-0.030811,-0.69687,0.033895,-0.71686,0.041558,-0.68192,-0.0052245,-0.59745,-0.095807,-0.47732,-0.21479,-0.33888,-0.34349,-0.20143,-0.462,-0.084619,-0.55258,-0.0029456,-0.60192,0.032985,-0.60433,0.021011,-0.56054,-0.035226,-0.4775,-0.12527,-0.3679,-0.23436,-0.24777,-0.34536,-0.13503,-0.4415,-0.044916,-0.50944,0.011378,-0.53872,0.026267,-0.52605,-0.00033205,-0.47486,-0.062687,-0.39219,-0.15122,-0.28976,-0.25154,-0.18327,-0.34916,-0.087756,-0.42853,-0.017999,-0.47611,0.016392,-0.48762,0.013137,-0.46014,-0.027743,-0.39789,-0.099797,-0.31091,-0.18879,-0.21394,-0.28245,-0.12024,-0.36427,-0.044638,-0.42159,-0.0015796,-0.43712,-0.0048313,-0.39634,-0.086749
296,-0,-1.0406,0.30502,-1.7468,0.37485,-1.4033,0.053167,-0.99602,-0.25605,-0.64118,-0.51727,-0.35069,-0.72131,-0.13091,-0.85867,0.012167,-0.92505,0.078765,-0.92088,0.073293,-0.8533,0.0060673,-0.73425,-0.10668,-0.58166,-0.24652,-0.41472,-0.3922,-0.25318,-0.52491,-0.11577,-0.62786,-0.016097,-0.68848,0.036372,-0.70109,0.038287,-0.66447,-0.0068803,-0.58538,-0.09092,-0.47468,-0.20048,-0.34667,-0.31988,-0.21821,-0.43254,-0.10468,-0.5226,-0.020593,-0.5793,0.02557,-0.59546,0.029231,-0.56992,-0.0076882,-0.5068,-0.078749,-0.41494,-0.17299,-0.30692,-0.27651,-0.19709,-0.37569,-0.098565,-0.45673,-0.024513,-0.50905,0.017066,-0.52729,0.023155,-0.50896,-0.0073493,-0.45587,-0.068651,-0.37648,-0.15275,-0.28072,-0.24687,-0.18203,-0.33722,-0.093012,-0.41213,-0.025293,-0.46086,0.011878,-0.47601,0.013732,-0.45583,-0.017545,-0.40621,-0.078459,-0.32906,-0.15951,-0.23758,-0.25023,-0.14498,-0.33261,-0.070388,-0.38794,-0.07555
297,-0,-1.0313,0.29174,-1.7422,0.38282,-1.4245,0.086527,-1.0406,-0.20216,-0.70265,-0.45094,-0.41962,-0.65287,-0.19637,-0.7995,-0.0383,-0.88611,0.053184,-0.91069,0.079545,-0.87699,0.046931,-0.79197,-0.033515,-0.66867,-0.14821,-0.52155,-0.28027,-0.36696,-0.41335,-0.22157,-0.53171,-0.099036,-0.622,-0.011072,-0.67504,0.035176,-0.68508,0.03759,-0.65288,-0.0019536,-0.58309,-0.075791,-0.48411,-0.17402,-0.36778,-0.28389,-0.24734,-0.39074,-0.13722,-0.48236,-0.048623,-0.54732,0.0090125,-0.57903,0.031013,-0.57435,0.016043,-0.53454,-0.032508,-0.46449,-0.1069,-0.37358,-0.19761,-0.272,-0.29323,-0.1724,-0.38167,-0.085494,-0.45323,-0.019285,-0.49964,0.017704,-0.51469,0.022592,-0.49791,-0.0049728,-0.45079,-0.060407,-0.37898,-0.13698,-0.2907,-0.22321,-0.19864,-0.30899,-0.11331,-0.38257,-0.044613,-0.43474,-0.00079856,-0.46133,0.013176,-0.45427,-0.0048907,-0.41696,-0.05351,-0.35171,-0.12849,-0.26606,-0.22448,-0.19275
298,-0,-1.022,0.27798,-1.7364,0.38906,-1.4435,0.11742,-1.0828,-0.15044,-0.76261,-0.38512,-0.48942,-0.58186,-0.26643,-0.73354,-0.097968,-0.83559,0.013689,-0.88453,0.068075,-0.88174,0.068244,-0.8303,0.021149,-0.73902,-0.063881,-0.61803,-0.17428,-0.48004,-0.29671,-0.33875,-0.41764,-0.20651,-0.52461,-0.095355,-0.60693,-0.01418,-0.65646,0.031218,-0.66965,0.038008,-0.6461,0.0088253,-0.58867,-0.05229,-0.50351,-0.13762,-0.39994,-0.23618,-0.28943,-0.33725,-0.18269,-0.42884,-0.090372,-0.50221,-0.020642,-0.54989,0.019974,-0.56741,0.028515,-0.55264,0.0060682,-0.50865,-0.043674,-0.44028,-0.11502,-0.35529,-0.19907,-0.26243,-0.28659,-0.17011,-0.36868,-0.088576,-0.43617,-0.025656,-0.48232,0.012701,-0.50194,0.022928,-0.49213,0.0030436,-0.45386,-0.041019,-0.39416,-0.10554,-0.31817,-0.18251,-0.23343,-0.26291,-0.15105,-0.33752,-0.078441,-0.39709,-0.024891,-0.43555,0.0039351,-0.44532,-0.002214,-0.41838,-0.05344,-0.33068
299,-0,-1.0128,0.26378,-1.7296,0.39364,-1.4604,0.14579,-1.1224,-0.1012,-0.82059,-0.32048,-0.55922,-0.50934,-0.33988,-0.66211,-0.16545,-0.77484,-0.038533,-0.8433,0.039352,-0.86741,0.069115,-0.8474,0.054454,-0.78869,0.0012208,-0.69766,-0.081935,-0.58358,-0.18477,-0.45681,-0.29655,-0.32755,-0.40687,-0.20678,-0.50506,-0.10342,-0.58252,-0.025056,-0.63319,0.022665,-0.65326,0.038652,-0.64132,0.022094,-0.59837,-0.024193,-0.52938,-0.093915,-0.44138,-0.17956,-0.34248,-0.27138,-0.24163,-0.36136,-0.14741,-0.4409,-0.068209,-0.5028,-0.010572,-0.54057,0.021617,-0.55201,0.026969,-0.5368,0.0051523,-0.49638,-0.040286,-0.43502,-0.10369,-0.35835,-0.17944,-0.27341,-0.26036,-0.18816,-0.33808,-0.10949,-0.40531,-0.045108,-0.45446,-0.0021587,-0.48116,0.01855,-0.48472,0.014065,-0.46337,-0.014979,-0.41856,-0.065129,-0.35696,-0.12857,-0.28255,-0.20264,-0.20345,-0.27813,-0.12599,-0.34597,-0.063626,-0.39244,-0.029285,-0.36271
300,-0,-1.0035,0.24927,-1.7219,0.39665,-1.4752,0.17163,-1.1592,-0.054701,-0.87615,-0.25764,-0.62819,-0.43635,-0.41544,-0.58665,-0.2392,-0.70544,-0.10193,-0.78838,-0.0055558,-0.83462,0.049542,-0.84251,0.064694,-0.81487,0.043101,-0.75514,-0.0098843,-0.66954,-0.086849,-0.56521,-0.18001,-0.44988,-0.28148,-0.3326,-0.3818,-0.2211,-0.4733,-0.12319,-0.54899,-0.045539,-0.6034,0.0085204,-0.63249,0.034979,-0.63348,0.03283,-0.60762,0.0039066,-0.55734,-0.047886,-0.48735,-0.11657,-0.40328,-0.19658,-0.31193,-0.28072,-0.22065,-0.36189,-0.13658,-0.43253,-0.065867,-0.48755,-0.012795,-0.52337,0.018264,-0.53644,0.025991,-0.52653,0.011724,-0.49553,-0.023434,-0.44507,-0.076882,-0.37992,-0.14262,-0.30432,-0.21544,-0.2252,-0.28834,-0.14946,-0.35571,-0.08241,-0.4115,-0.029776,-0.45023,0.0034975,-0.46854,0.015003,-0.46596,0.0072797,-0.44152,-0.024306,-0.39701,-0.073936,-0.33469,-0.13847,-0.25947,-0.21136,-0.17402,-0.25961
301,-0,-0.99423,0.2345,-1.7134,0.39817,-1.4879,0.19492,-1.1932,-0.01118,-0.92887,-0.1972,-0.6955,-0.3639,-0.49183,-0.50858,-0.31753,-0.62914,-0.17467,-0.72153,-0.065013,-0.78469,0.010415,-0.81586,0.051364,-0.81607,0.059201,-0.7866,0.036695,-0.73125,-0.011082,-0.65431,-0.079056,-0.56111,-0.16196,-0.45843,-0.25208,-0.35216,-0.34356,-0.2492,-0.4297,-0.15585,-0.5048,-0.076339,-0.56379,-0.016086,-0.60188,0.021606,-0.61772,0.035189,-0.61007,0.025534,-0.58049,-0.0053234,-0.53103,-0.05472,-0.46572,-0.11824,-0.38921,-0.19073,-0.30696,-0.26624,-0.22487,-0.33924,-0.14772,-0.40528,-0.081022,-0.45862,-0.028878,-0.49625,0.0068672,-0.51713,0.02395,-0.51838,0.020743,-0.50069,-0.00081332,-0.4646,-0.039438,-0.41326,-0.092121,-0.34954,-0.15537,-0.27978,-0.22207,-0.20795,-0.28769,-0.13999,-0.3479,-0.080705,-0.39729,-0.032833,-0.43261,-0.0027172,-0.44996,0.0095174,-0.44769,0.00019005,-0.41962,-0.03559,-0.35719,-0.11614
302,-0,-0.98492,0.21946,-1.7039,0.39816,-1.4983,0.21553,-1.224,0.029071,-0.97829,-0.13975,-0.76036,-0.293,-0.5678,-0.42938,-0.39873,-0.54783,-0.25467,-0.64484,-0.13691,-0.71953,-0.046583,-0.7687,0.015118,-0.7922,0.048479,-0.78993,0.054401,-0.76392,0.036187,-0.71617,-0.0033419,-0.64999,-0.061207,-0.56992,-0.13162,-0.47986,-0.21082,-0.38519,-0.29318,-0.29093,-0.37374,-0.20124,-0.44768,-0.12144,-0.50979,-0.055583,-0.55742,-0.0071732,-0.5871,0.022708,-0.59816,0.032945,-0.58982,0.023854,-0.56344,-0.0030391,-0.52061,-0.045238,-0.46415,-0.099734,-0.39811,-0.16223,-0.32607,-0.22921,-0.25227,-0.29554,-0.18121,-0.35756,-0.11609,-0.41293,-0.060261,-0.4569,-0.01731,-0.48726,0.011191,-0.5021,0.023382,-0.50053,0.01799,-0.48108,-0.0045172,-0.44814,-0.03956,-0.402,-0.086217,-0.34579,-0.14229,-0.28289,-0.20176,-0.2186,-0.26261,-0.15495,-0.31963,-0.096268,-0.37043,-0.048318,-0.40488,-0.020861,-0.41349,-0.063971
303,-0,-0.9756,0.204,-1.6935,0.39646,-1.5065,0.23325,-1.2515,0.065721,-1.024,-0.085902,-0.82195,-0.22473,-0.64207,-0.35063,-0.48099,-0.4636,-0.33968,-0.56076,-0.21871,-0.64171,-0.11902,-0.70324,-0.042226,-0.74458,0.01151,-0.76485,0.041865,-0.76493,0.050924,-0.74519,0.039847,-0.70744,0.0098581,-0.65428,-0.035047,-0.58782,-0.093079,-0.51178,-0.15994,-0.42948,-0.23193,-0.34453,-0.30527,-0.26106,-0.3755,-0.18276,-0.43974,-0.11368,-0.49377,-0.055751,-0.53578,-0.01197,-0.56346,0.016693,-0.5762,0.0296,-0.57326,0.026929,-0.55498,0.0087776,-0.52311,-0.022457,-0.47943,-0.064891,-0.42572,-0.11569,-0.36522,-0.17212,-0.30099,-0.23187,-0.23548,-0.29109,-0.17179,-0.3466,-0.1132,-0.39613,-0.062565,-0.4365,-0.023362,-0.46421,0.0030814,-0.48047,0.017283,-0.48284,0.017134,-0.47084,0.0022045,-0.44484,-0.024269,-0.40945,-0.062803,-0.36104,-0.1108,-0.30459,-0.16741,-0.24272,-0.22792,-0.18029,-0.29193,-0.15094
304,-0,-0.96623,0.18809,-1.6819,0.393,-1.5123,0.24798,-1.2755,0.098469,-1.0655,-0.03626,-0.87949,-0.16011,-0.71338,-0.27392,-0.56248,-0.37863,-0.42726,-0.47204,-0.30749,-0.55436,-0.20374,-0.62263,-0.11766,-0.67589,-0.04943,-0.71302,-3.605e-05,-0.73419,0.031854,-0.73874,0.046345,-0.72759,0.043514,-0.7018,0.025859,-0.66214,-0.0063298,-0.61083,-0.050055,-0.54959,-0.10295,-0.48125,-0.16253,-0.40835,-0.22579,-0.33349,-0.29024,-0.26029,-0.35206,-0.19069,-0.40925,-0.12827,-0.45916,-0.074261,-0.50024,-0.030403,-0.53049,0.0020593,-0.54871,0.021293,-0.55474,0.02796,-0.54887,0.022547,-0.53061,0.0052886,-0.50132,-0.022533,-0.46319,-0.059193,-0.41701,-0.10329,-0.36398,-0.1523,-0.30729,-0.20501,-0.24885,-0.2582,-0.19176,-0.30914,-0.13742,-0.35614,-0.088609,-0.39665,-0.04805,-0.42811,-0.017159,-0.44893,0.003477,-0.46086,0.012336,-0.45845,0.0084615,-0.44452,-0.0085162,-0.41718,-0.042527,-0.37259,-0.10212,-0.29719
305,-0,-0.95683,0.1718,-1.6694,0.38785,-1.5157,0.25969,-1.2958,0.12711,-1.1025,0.0086756,-0.9323,-0.10006,-0.78048,-0.20076,-0.64134,-0.29512,-0.51485,-0.38161,-0.40003,-0.46099,-0.29699,-0.5308,-0.20717,-0.59013,-0.13052,-0.63795,-0.068255,-0.6741,-0.019414,-0.69745,0.015555,-0.70841,0.036147,-0.70703,0.043717,-0.69328,0.03767,-0.6682,0.019936,-0.63225,-0.0082181,-0.58762,-0.045513,-0.53521,-0.090529,-0.47643,-0.14138,-0.41387,-0.19536,-0.34908,-0.25078,-0.28521,-0.30555,-0.22312,-0.35795,-0.16473,-0.40583,-0.11173,-0.44745,-0.066563,-0.48156,-0.029734,-0.50771,-0.0015063,-0.52413,0.016532,-0.53063,0.024574,-0.52843,0.023788,-0.51703,0.013179,-0.49585,-0.0060598,-0.46685,-0.033976,-0.43031,-0.068792,-0.3874,-0.11,-0.33875,-0.1542,-0.28838,-0.20082,-0.23746,-0.24727,-0.18663,-0.29223,-0.13917,-0.33392,-0.095296,-0.37034,-0.057822,-0.40126,-0.026751,-0.42281,-0.0099472,-0.42734,-0.015472,-0.36847
306,-0,-0.94745,0.15522,-1.6559,0.38113,-1.5168,0.26843,-1.3126,0.15152,-1.1349,0.048509,-0.97978,-0.045409,-0.84228,-0.13255,-0.7158,-0.21517,-0.59991,-0.29238,-0.49299,-0.36535,-0.39467,-0.43224,-0.30603,-0.49228,-0.2267,-0.54472,-0.15782,-0.58939,-0.098566,-0.62503,-0.049559,-0.65191,-0.011428,-0.66944,0.016381,-0.67729,0.032988,-0.67573,0.03955,-0.66445,0.036576,-0.64516,0.024479,-0.61751,0.0033353,-0.58187,-0.025477,-0.53971,-0.060585,-0.49214,-0.10075,-0.4413,-0.14482,-0.38752,-0.19134,-0.33234,-0.23873,-0.27722,-0.28548,-0.22412,-0.33002,-0.17409,-0.37175,-0.12755,-0.40891,-0.086691,-0.44051,-0.051791,-0.46692,-0.022001,-0.48725,0.0004576,-0.50019,0.015577,-0.50626,0.022789,-0.50459,0.02216,-0.49443,0.012346,-0.47588,-0.0030988,-0.45218,-0.025669,-0.42235,-0.054167,-0.38589,-0.088512,-0.34649,-0.12479,-0.30262,-0.16629,-0.25641,-0.2104,-0.20695,-0.25492,-0.15862,-0.29623,-0.11039,-0.29951
307,-0,-0.93811,0.13841,-1.6418,0.37292,-1.5158,0.27423,-1.3258,0.17164,-1.1623,0.082908,-1.0214,0.0031096,-0.89778,-0.070591,-0.78421,-0.14079,-0.68003,-0.2072,-0.58304,-0.27121,-0.49249,-0.33167,-0.40904,-0.38791,-0.33199,-0.43961,-0.26223,-0.48664,-0.19897,-0.52794,-0.14277,-0.56379,-0.09405,-0.59331,-0.052806,-0.61622,-0.019716,-0.63235,0.0058683,-0.6411,0.02405,-0.64388,0.034755,-0.63955,0.037173,-0.6279,0.032386,-0.60938,0.020593,-0.58485,0.0026931,-0.55528,-0.021034,-0.52068,-0.049507,-0.48205,-0.081985,-0.44032,-0.11751,-0.39639,-0.15473,-0.35141,-0.19318,-0.30572,-0.23193,-0.26103,-0.2699,-0.21765,-0.30679,-0.17503,-0.34207,-0.13517,-0.3748,-0.098737,-0.40434,-0.065985,-0.42978,-0.037949,-0.4495,-0.01633,-0.46371,0.0010967,-0.47355,0.01231,-0.47704,0.016935,-0.47344,0.014374,-0.46487,0.0082283,-0.44954,-0.0072236,-0.42766,-0.028533,-0.39847,-0.056719,-0.3594,-0.095474,-0.30135,-0.15371
308,-0,-0.92878,0.12133,-1.6267,0.36321,-1.5126,0.27706,-1.3353,0.18733,-1.1846,0.11153,-1.0567,0.044779,-0.94606,-0.016103,-0.84506,-0.073879,-0.7529,-0.12878,-0.66693,-0.18229,-0.58616,-0.23387,-0.51081,-0.28297,-0.43988,-0.32963,-0.37396,-0.37384,-0.3123,-0.41482,-0.25525,-0.45297,-0.20287,-0.48733,-0.15551,-0.51786,-0.11337,-0.54424,-0.076116,-0.56589,-0.043786,-0.584,-0.016621,-0.59715,0.0041906,-0.60494,0.019613,-0.60713,0.029031,-0.60452,0.033192,-0.59706,0.031817,-0.58476,0.025691,-0.56817,0.014841,-0.54774,-0.00034446,-0.52324,-0.018924,-0.49579,-0.040546,-0.4656,-0.065347,-0.43336,-0.092538,-0.39931,-0.12127,-0.36342,-0.15161,-0.32647,-0.18355,-0.28931,-0.21577,-0.25154,-0.24804,-0.21445,-0.27917,-0.1787,-0.30975,-0.14434,-0.33853,-0.11219,-0.36426,-0.083444,-0.38708,-0.058307,-0.40653,-0.035578,-0.42254,-0.018569,-0.43384,-0.0048414,-0.44112,0.0027303,-0.43778,-0.0028792,-0.41606,-0.064876
309,-0,-0.91939,0.10393,-1.6108,0.3519,-1.507,0.27683,-1.3409,0.19839,-1.2015,0.13402,-1.0851,0.078947,-0.98624,0.029804,-0.89695,-0.016193,-0.81638,-0.059703,-0.74164,-0.10215,-0.67154,-0.14358,-0.60595,-0.18346,-0.54367,-0.22218,-0.48495,-0.25977,-0.42914,-0.29577,-0.37633,-0.3307,-0.32619,-0.3636,-0.27934,-0.3948,-0.23535,-0.42392,-0.19416,-0.45066,-0.15577,-0.4759,-0.12039,-0.49836,-0.089151,-0.51773,-0.061122,-0.53343,-0.037348,-0.54628,-0.017108,-0.55553,-0.00086442,-0.56148,0.011977,-0.56437,0.021044,-0.5643,0.026345,-0.56034,0.028354,-0.55346,0.027466,-0.54392,0.022808,-0.53133,0.014806,-0.51596,0.0047341,-0.49854,-0.0079281,-0.47849,-0.023913,-0.45648,-0.041739,-0.43181,-0.06191,-0.40534,-0.084302,-0.37633,-0.10955,-0.34703,-0.13487,-0.31641,-0.16061,-0.28558,-0.18807,-0.25389,-0.21464,-0.22313,-0.24237,-0.19144,-0.26988,-0.15882,-0.29909,-0.12738,-0.32553,-0.1005,-0.35081,-0.11453
310,-0,-0.90992,0.086188,-1.5938,0.33897,-1.4989,0.27347,-1.3425,0.20469,-1.2128,0.15007,-1.1062,0.10507,-1.0176,0.066192,-0.93865,0.030748,-0.86862,-0.0022596,-0.80445,-0.034067,-0.74487,-0.06521,-0.68945,-0.095141,-0.63689,-0.12451,-0.58713,-0.15333,-0.53969,-0.18146,-0.49444,-0.2094,-0.4507,-0.23632,-0.40928,-0.26281,-0.36918,-0.28857,-0.33056,-0.31359,-0.29335,-0.33836,-0.25767,-0.36199,-0.22429,-0.38439,-0.19234,-0.40489,-0.16295,-0.42434,-0.13544,-0.4416,-0.11015,-0.45739,-0.086654,-0.47171,-0.065397,-0.48449,-0.046533,-0.49464,-0.030007,-0.50286,-0.015304,-0.5096,-0.0034804,-0.51371,0.0056404,-0.51562,0.013467,-0.51675,0.019443,-0.51565,0.022664,-0.51273,0.024267,-0.50751,0.023495,-0.50017,0.019583,-0.48928,0.012476,-0.4781,0.0049505,-0.46449,-0.0046266,-0.44891,-0.017801,-0.43041,-0.031458,-0.41248,-0.048239,-0.38953,-0.067639,-0.36417,-0.091174,-0.33612,-0.12017,-0.30186,-0.16438,-0.25705
311,-0,-0.90043,0.068103,-1.5758,0.32442,-1.4885,0.26697,-1.3402,0.20615,-1.2184,0.15949,-1.1198,0.12275,-1.0395,0.092336,-0.96922,0.065706,-0.90811,0.041658,-0.85311,0.019195,-0.80293,-0.0025871,-0.75691,-0.023113,-0.71371,-0.043229,-0.67303,-0.062855,-0.63466,-0.082104,-0.59827,-0.10142,-0.56292,-0.12009,-0.52952,-0.13889,-0.49668,-0.15757,-0.46475,-0.17638,-0.43366,-0.19532,-0.40341,-0.21401,-0.37426,-0.23264,-0.34555,-0.25058,-0.31821,-0.26858,-0.29166,-0.28541,-0.26603,-0.30211,-0.24109,-0.31852,-0.21713,-0.33446,-0.19433,-0.34911,-0.17295,-0.36282,-0.15244,-0.37617,-0.1335,-0.38785,-0.11609,-0.39841,-0.099099,-0.40948,-0.082778,-0.4195,-0.067629,-0.4286,-0.05327,-0.43693,-0.040105,-0.44409,-0.029136,-0.44901,-0.019555,-0.4542,-0.010093,-0.45793,-0.0025141,-0.45984,0.0026918,-0.45968,0.0071113,-0.4603,0.0097269,-0.45664,0.010098,-0.45241,0.0086252,-0.44537,-0.00030611,-0.42855,-0.025118,-0.36161
312,-0,-0.89098,0.049714,-1.5571,0.30834,-1.4759,0.25742,-1.334,0.20288,-1.2183,0.16229,-1.1259,0.13177,-1.0518,0.10775,-0.98805,0.08782,-0.93377,0.070658,-0.88591,0.055545,-0.84321,0.041291,-0.80479,0.028506,-0.76938,0.016208,-0.73648,0.0046152,-0.70617,-0.0066052,-0.67795,-0.017741,-0.65073,-0.028235,-0.62551,-0.038945,-0.60061,-0.049622,-0.57661,-0.060715,-0.55346,-0.071659,-0.53107,-0.082648,-0.50919,-0.094062,-0.4875,-0.10544,-0.46656,-0.11719,-0.44602,-0.12832,-0.42573,-0.13991,-0.40577,-0.15165,-0.38619,-0.16332,-0.3671,-0.17464,-0.34894,-0.18554,-0.33129,-0.19651,-0.31422,-0.20667,-0.29772,-0.21654,-0.28145,-0.22725,-0.26521,-0.23784,-0.2488,-0.24816,-0.23276,-0.25896,-0.21684,-0.26957,-0.20162,-0.28001,-0.18578,-0.29059,-0.17024,-0.30114,-0.15577,-0.31085,-0.14121,-0.32052,-0.12755,-0.33041,-0.1133,-0.33991,-0.099243,-0.35122,-0.083277,-0.362,-0.070189,-0.36842,-0.058839,-0.33236
313,-0,-0.88155,0.031105,-1.5376,0.29087,-1.4612,0.24497,-1.3241,0.19498,-1.2127,0.15851,-1.1243,0.1321,-1.0544,0.11218,-0.99479,0.096592,-0.9449,0.083885,-0.90169,0.073616,-0.86395,0.064387,-0.8306,0.056812,-0.80048,0.049846,-0.77294,0.043852,-0.74829,0.038314,-0.72593,0.033167,-0.70473,0.028753,-0.68564,0.02425,-0.66694,0.019891,-0.64938,0.015169,-0.63293,0.011121,-0.61747,0.0070755,-0.60226,0.0025385,-0.58746,-0.0022579,-0.57313,-0.0072486,-0.55927,-0.011863,-0.54551,-0.016938,-0.53219,-0.022091,-0.51917,-0.027053,-0.50646,-0.0322,-0.49455,-0.037016,-0.48327,-0.041746,-0.47198,-0.046274,-0.46076,-0.050907,-0.45019,-0.055756,-0.43973,-0.060853,-0.42856,-0.065823,-0.4179,-0.071556,-0.40702,-0.077535,-0.39573,-0.084814,-0.38299,-0.091275,-0.37141,-0.098453,-0.36023,-0.10557,-0.34736,-0.11398,-0.33568,-0.12116,-0.32231,-0.13143,-0.30777,-0.14366,-0.29008,-0.15716,-0.26916,-0.17484,-0.23522,-0.19623
314,-0,-0.87209,0.012301,-1.5175,0.27206,-1.4445,0.22968,-1.3105,0.18252,-1.2015,0.14821,-1.1152,0.12373,-1.047,0.10559,-0.98924,0.09183,-0.94115,0.080933,-0.89986,0.072714,-0.86423,0.065611,-0.83299,0.0602,-0.80508,0.055445,-0.77976,0.051824,-0.7575,0.048663,-0.73764,0.046154,-0.71909,0.04437,-0.70263,0.042609,-0.68669,0.041086,-0.67212,0.039317,-0.6589,0.038656,-0.64689,0.038075,-0.63499,0.037081,-0.62376,0.035657,-0.61287,0.034354,-0.60262,0.033196,-0.59252,0.031807,-0.5831,0.0306,-0.57404,0.029789,-0.56533,0.028493,-0.5573,0.027487,-0.55004,0.026885,-0.54248,0.025978,-0.53474,0.024801,-0.52813,0.024355,-0.522,0.023631,-0.5153,0.023062,-0.50935,0.022162,-0.50337,0.021011,-0.4965,0.018207,-0.48874,0.0171,-0.48281,0.015386,-0.47688,0.013327,-0.46937,0.010064,-0.46304,0.0091082,-0.45587,0.0044466,-0.44783,3.3807e-05,-0.43884,-0.0055462,-0.42434,-0.019284,-0.39516,-0.078226
315,-0,-0.86259,-0.006765,-1.4965,0.25185,-1.4255,0.21152,-1.2932,0.16547,-1.1848,0.13141,-1.0984,0.10674,-1.0298,0.08805,-0.97145,0.073599,-0.92258,0.061824,-0.88044,0.052789,-0.844,0.044826,-0.81177,0.038404,-0.78284,0.032572,-0.7564,0.027856,-0.73298,0.023474,-0.7119,0.01985,-0.6922,0.01677,-0.67435,0.013721,-0.65713,0.01088,-0.64136,0.0078639,-0.62701,0.0061159,-0.6139,0.0043964,-0.60077,0.0023254,-0.5885,-0.00032939,-0.57635,-0.0026281,-0.56495,-0.0051125,-0.5538,-0.0076013,-0.54341,-0.0097377,-0.5334,-0.011437,-0.52374,-0.013807,-0.51446,-0.016086,-0.5059,-0.017849,-0.49691,-0.020338,-0.48764,-0.023174,-0.47957,-0.024671,-0.4722,-0.026398,-0.46473,-0.028059,-0.45796,-0.029458,-0.45145,-0.030986,-0.44418,-0.033487,-0.43729,-0.034393,-0.43193,-0.035372,-0.42629,-0.036844,-0.42049,-0.038466,-0.41519,-0.038265,-0.41072,-0.039447,-0.40674,-0.038084,-0.40508,-0.036525,-0.40082,-0.039562,-0.3942,-0.086698
316,-0,-0.85306,-0.026173,-1.4747,0.23014,-1.4044,0.19044,-1.2721,0.14384,-1.1626,0.10816,-1.0743,0.081262,-1.003,0.059804,-0.94178,0.042272,-0.88966,0.027096,-0.8441,0.014539,-0.80412,0.0029468,-0.76802,-0.0074076,-0.73511,-0.017315,-0.70449,-0.026266,-0.67674,-0.035073,-0.65114,-0.043149,-0.62692,-0.050959,-0.60421,-0.058784,-0.58224,-0.066502,-0.56168,-0.074306,-0.5425,-0.080908,-0.52447,-0.087617,-0.50637,-0.094581,-0.48925,-0.10216,-0.47215,-0.10922,-0.45581,-0.11674,-0.43989,-0.12401,-0.42476,-0.13084,-0.41004,-0.13733,-0.39568,-0.14442,-0.38143,-0.15158,-0.36774,-0.15831,-0.3538,-0.16586,-0.33977,-0.17358,-0.3267,-0.17988,-0.31434,-0.18621,-0.30257,-0.19253,-0.29125,-0.19811,-0.28051,-0.20355,-0.26971,-0.20863,-0.26055,-0.21312,-0.25179,-0.21705,-0.24281,-0.22129,-0.23536,-0.22443,-0.22753,-0.22753,-0.22169,-0.22855,-0.21744,-0.22681,-0.21692,-0.22376,-0.21893,-0.21773,-0.23307,-0.21388
317,-0,-0.84353,-0.045909,-1.452,0.20695,-1.3813,0.1665,-1.2475,0.11777,-1.1351,0.078698,-1.043,0.047648,-0.96714,0.021381,-0.90091,-0.0013586,-0.84337,-0.02214,-0.79215,-0.040496,-0.74634,-0.05802,-0.70407,-0.074602,-0.66489,-0.090879,-0.62784,-0.10634,-0.5935,-0.12176,-0.56117,-0.13645,-0.53032,-0.15107,-0.50075,-0.16562,-0.47218,-0.18002,-0.44509,-0.19423,-0.41942,-0.20732,-0.39491,-0.22045,-0.37062,-0.23349,-0.34757,-0.24681,-0.32481,-0.25931,-0.30302,-0.27218,-0.28208,-0.2843,-0.26216,-0.29573,-0.24301,-0.30671,-0.22452,-0.3177,-0.20625,-0.32857,-0.18864,-0.33889,-0.17155,-0.34943,-0.15514,-0.35949,-0.13952,-0.36827,-0.12478,-0.37647,-0.11155,-0.3843,-0.09877,-0.39097,-0.087057,-0.3969,-0.076525,-0.40097,-0.068351,-0.40548,-0.059639,-0.40882,-0.051293,-0.41177,-0.045558,-0.41282,-0.039222,-0.4154,-0.034895,-0.41374,-0.032256,-0.41127,-0.031819,-0.40753,-0.036815,-0.39596,-0.057219,-0.34299
318,-0,-0.83399,-0.065875,-1.4287,0.1824,-1.3561,0.13987,-1.2195,0.087516,-1.1027,0.043402,-1.0051,0.0064416,-0.92282,-0.026411,-0.84983,-0.056115,-0.78509,-0.084245,-0.7265,-0.11005,-0.67323,-0.13507,-0.62333,-0.15927,-0.57658,-0.18313,-0.53203,-0.20609,-0.49027,-0.22881,-0.45064,-0.25055,-0.41289,-0.27208,-0.37654,-0.29307,-0.34191,-0.31343,-0.30915,-0.33292,-0.27822,-0.35112,-0.24886,-0.36878,-0.22059,-0.38549,-0.19425,-0.40155,-0.16905,-0.41614,-0.14551,-0.43031,-0.12373,-0.44284,-0.10365,-0.45401,-0.085168,-0.46416,-0.068175,-0.47312,-0.052185,-0.48116,-0.037436,-0.48812,-0.024549,-0.49393,-0.013648,-0.49816,-0.0037471,-0.50121,0.0047755,-0.50271,0.010875,-0.50305,0.016084,-0.50189,0.019659,-0.49925,0.020837,-0.49383,0.019844,-0.48922,0.01948,-0.48316,0.01791,-0.47588,0.013987,-0.46693,0.010065,-0.45968,0.0052375,-0.44906,-0.00023879,-0.44016,-0.0047315,-0.43113,-0.012883,-0.4164,-0.025517,-0.35554
319,-0,-0.82447,-0.086002,-1.4046,0.15667,-1.3291,0.11075,-1.1882,0.053345,-1.0655,0.0027025,-0.96095,-0.041674,-0.87083,-0.082561,-0.7897,-0.12054,-0.71652,-0.15715,-0.64954,-0.1913,-0.58801,-0.22444,-0.53003,-0.25653,-0.47566,-0.28782,-0.42401,-0.31772,-0.37567,-0.34662,-0.33006,-0.37383,-0.28727,-0.40011,-0.24663,-0.42475,-0.20901,-0.44769,-0.17425,-0.4685,-0.14228,-0.4873,-0.11289,-0.50435,-0.086145,-0.519,-0.062519,-0.53142,-0.041511,-0.5413,-0.023332,-0.54935,-0.0082718,-0.55452,0.0040575,-0.55734,0.0136,-0.55819,0.02052,-0.55638,0.025244,-0.55259,0.027828,-0.54694,0.027248,-0.53868,0.023568,-0.52791,0.018534,-0.51617,0.011738,-0.50227,0.0023155,-0.48669,-0.0083183,-0.46982,-0.020555,-0.4514,-0.035261,-0.43087,-0.050715,-0.41112,-0.06586,-0.39065,-0.082266,-0.36907,-0.099053,-0.34753,-0.11622,-0.32688,-0.1323,-0.3067,-0.14714,-0.28982,-0.15834,-0.27446,-0.16798,-0.26101,-0.16664,-0.24006
320,-0,-0.81499,-0.10627,-1.3799,0.12981,-1.3003,0.079271,-1.1539,0.015474,-1.024,-0.042999,-0.91116,-0.096,-0.81201,-0.14596,-0.72185,-0.19301,-0.63962,-0.23853,-0.56402,-0.28105,-0.49441,-0.32185,-0.42908,-0.36082,-0.36838,-0.39794,-0.31156,-0.43254,-0.25922,-0.46472,-0.21089,-0.49384,-0.16699,-0.52054,-0.12675,-0.54383,-0.091453,-0.56369,-0.060613,-0.5796,-0.034106,-0.59225,-0.011729,-0.60138,0.0059579,-0.6063,0.019075,-0.60713,0.027817,-0.60422,0.032421,-0.59786,0.032631,-0.58761,0.029182,-0.5742,0.022053,-0.55808,0.01157,-0.53844,-0.0019134,-0.51628,-0.017929,-0.49212,-0.037326,-0.46493,-0.059634,-0.43553,-0.082914,-0.40611,-0.1073,-0.37536,-0.13291,-0.34376,-0.15895,-0.3124,-0.18507,-0.28101,-0.21165,-0.2503,-0.23627,-0.22081,-0.26023,-0.1928,-0.28377,-0.16562,-0.30448,-0.14131,-0.32457,-0.11752,-0.34133,-0.098909,-0.35489,-0.083599,-0.36426,-0.071175,-0.36743,-0.067483,-0.35336,-0.10261
321,-0,-0.80549,-0.12673,-1.3547,0.10178,-1.2698,0.045477,-1.1167,-0.025901,-0.97843,-0.0933,-0.85626,-0.15582,-0.74733,-0.21543,-0.64776,-0.27173,-0.55658,-0.32579,-0.47299,-0.3758,-0.39654,-0.42267,-0.32578,-0.46624,-0.26139,-0.50612,-0.20282,-0.54163,-0.15061,-0.57257,-0.10445,-0.5984,-0.065033,-0.6196,-0.031439,-0.63508,-0.0051543,-0.64491,0.014682,-0.64869,0.028356,-0.64771,0.03617,-0.64137,0.037362,-0.62923,0.03281,-0.61154,0.022578,-0.58945,0.0075033,-0.56298,-0.012326,-0.53264,-0.035767,-0.4994,-0.062556,-0.46384,-0.092081,-0.42552,-0.12395,-0.38568,-0.15722,-0.34527,-0.19202,-0.30359,-0.22735,-0.26206,-0.26174,-0.22271,-0.29489,-0.18489,-0.32593,-0.14897,-0.35502,-0.1162,-0.38114,-0.086558,-0.40389,-0.061617,-0.42163,-0.039201,-0.43728,-0.021164,-0.44961,-0.0069096,-0.45636,0.0021222,-0.46057,0.0099509,-0.46035,0.010514,-0.45641,0.0093349,-0.45023,0.0053718,-0.43789,-0.0072402,-0.4171,-0.069383
322,-0,-0.79595,-0.14746,-1.3287,0.072532,-1.2375,0.0093857,-1.0766,-0.07058,-0.92904,-0.14776,-0.79689,-0.22033,-0.67786,-0.28965,-0.5691,-0.35471,-0.46978,-0.41613,-0.37973,-0.47175,-0.29869,-0.52202,-0.22559,-0.56674,-0.16136,-0.60509,-0.10571,-0.63649,-0.058963,-0.66052,-0.020959,-0.67685,0.0075584,-0.6859,0.027684,-0.68673,0.038144,-0.67971,0.040258,-0.66482,0.034679,-0.64397,0.022019,-0.61661,0.0017493,-0.58294,-0.024358,-0.54358,-0.056075,-0.50055,-0.091831,-0.45388,-0.13089,-0.4052,-0.17171,-0.35573,-0.21354,-0.30624,-0.25546,-0.25705,-0.29691,-0.20939,-0.33661,-0.16448,-0.37375,-0.12241,-0.40707,-0.084681,-0.43615,-0.052275,-0.46037,-0.025453,-0.47836,-0.0042474,-0.49126,0.010766,-0.4981,0.01948,-0.49806,0.020663,-0.49164,0.018213,-0.48181,0.010054,-0.46692,-0.0033286,-0.44671,-0.021381,-0.4233,-0.041036,-0.39732,-0.064764,-0.36996,-0.087342,-0.34423,-0.11018,-0.31796,-0.13367,-0.30016,-0.17093
323,-0,-0.78642,-0.16846,-1.302,0.042077,-1.2036,-0.0289,-1.0339,-0.11832,-0.8763,-0.20585,-0.73381,-0.28862,-0.60482,-0.36719,-0.48767,-0.43983,-0.38177,-0.50661,-0.28762,-0.56504,-0.20521,-0.6151,-0.13383,-0.65652,-0.074594,-0.68819,-0.027324,-0.70972,0.007988,-0.7207,0.031567,-0.72122,0.042897,-0.71182,0.043422,-0.69214,0.032539,-0.66309,0.012227,-0.6254,-0.01623,-0.58168,-0.05164,-0.53183,-0.093823,-0.47706,-0.14006,-0.41863,-0.18966,-0.3593,-0.24031,-0.29942,-0.29052,-0.24158,-0.33853,-0.18711,-0.38315,-0.13687,-0.4233,-0.091917,-0.45837,-0.053105,-0.48718,-0.021398,-0.50836,0.0024474,-0.52104,0.017639,-0.52627,0.024946,-0.52369,0.0237,-0.51243,0.014612,-0.49449,-0.0014924,-0.46988,-0.024311,-0.43836,-0.053475,-0.40279,-0.085172,-0.36485,-0.12002,-0.32391,-0.15745,-0.28235,-0.19483,-0.24038,-0.23196,-0.20097,-0.26544,-0.16506,-0.29433,-0.13492,-0.3193,-0.11186,-0.33478,-0.1081,-0.31402
324,-0,-0.77688,-0.18965,-1.2747,0.010521,-1.1681,-0.069187,-0.98889,-0.16876,-0.82066,-0.26696,-0.66778,-0.35966,-0.52946,-0.44649,-0.4053,-0.52489,-0.2951,-0.5943,-0.2,-0.65195,-0.1202,-0.69741,-0.055333,-0.73041,-0.0064617,-0.74981,0.026658,-0.75562,0.044662,-0.74773,0.048131,-0.72699,0.037182,-0.69441,0.013893,-0.65061,-0.021172,-0.59742,-0.065164,-0.53667,-0.1159,-0.47169,-0.17138,-0.40321,-0.23031,-0.33363,-0.28918,-0.26495,-0.3467,-0.20032,-0.40011,-0.14046,-0.44737,-0.088371,-0.48695,-0.045081,-0.51768,-0.011141,-0.53879,0.012162,-0.55003,0.024971,-0.55107,0.027312,-0.54092,0.018508,-0.51996,-0.00066697,-0.49087,-0.027417,-0.45426,-0.061883,-0.4108,-0.1023,-0.36298,-0.14626,-0.31243,-0.19262,-0.26017,-0.23905,-0.2103,-0.28366,-0.16253,-0.32488,-0.11792,-0.36216,-0.08013,-0.39234,-0.047467,-0.41827,-0.023057,-0.43326,-0.0065936,-0.4418,0.0025292,-0.44361,0.0012062,-0.43239,-0.014343,-0.36728
325,-0,-0.76736,-0.21098,-1.2469,-0.022011,-1.1312,-0.11124,-0.94173,-0.22152,-0.76259,-0.33042,-0.5996,-0.43239,-0.45301,-0.52596,-0.32384,-0.60769,-0.21225,-0.67637,-0.12001,-0.72904,-0.047381,-0.76499,0.0058117,-0.78419,0.038854,-0.7858,0.052398,-0.77061,0.048065,-0.73922,0.027204,-0.69361,-0.0089359,-0.63568,-0.057299,-0.5675,-0.1157,-0.4921,-0.18027,-0.41266,-0.2478,-0.33313,-0.31539,-0.25528,-0.38054,-0.18251,-0.43939,-0.11732,-0.49025,-0.062546,-0.53055,-0.019032,-0.55842,0.010806,-0.57325,0.026959,-0.57463,0.029807,-0.5629,0.018837,-0.53886,-0.0042197,-0.50379,-0.037637,-0.4582,-0.080992,-0.40433,-0.13148,-0.34616,-0.18475,-0.28566,-0.23973,-0.22532,-0.29385,-0.16737,-0.34387,-0.11462,-0.38813,-0.069075,-0.42347,-0.033739,-0.45108,-0.0064321,-0.46828,0.010934,-0.47516,0.016242,-0.4706,0.01241,-0.45894,-0.0010625,-0.43597,-0.022081,-0.40884,-0.046924,-0.37713,-0.077071,-0.3401,-0.10361,-0.28185
326,-0,-0.75785,-0.23247,-1.2185,-0.055434,-1.093,-0.1549,-0.89269,-0.27626,-0.70256,-0.3956,-0.53011,-0.50579,-0.37678,-0.60409,-0.24508,-0.68617,-0.13558,-0.75021,-0.050504,-0.79327,0.01007,-0.81463,0.046398,-0.81484,0.058558,-0.7938,0.048051,-0.75355,0.017931,-0.69595,-0.02922,-0.62451,-0.090505,-0.54241,-0.16157,-0.45351,-0.23831,-0.3622,-0.31587,-0.27298,-0.39011,-0.1901,-0.45749,-0.11621,-0.51465,-0.055095,-0.55817,-0.0090792,-0.58658,0.02029,-0.59851,0.032745,-0.59326,0.027719,-0.57202,0.0069868,-0.53605,-0.027445,-0.48753,-0.074255,-0.42892,-0.12984,-0.36351,-0.19058,-0.29394,-0.25432,-0.22418,-0.31668,-0.15838,-0.37313,-0.099395,-0.42159,-0.050511,-0.45989,-0.01264,-0.48563,0.011916,-0.49786,0.021728,-0.49492,0.017228,-0.48107,0.0019274,-0.4549,-0.025,-0.41794,-0.061747,-0.37287,-0.1052,-0.32325,-0.15202,-0.27147,-0.19912,-0.22253,-0.24198,-0.1766,-0.27877,-0.13974,-0.29547,-0.13621
327,-0,-0.74833,-0.25412,-1.1897,-0.089703,-1.0536,-0.20003,-0.84198,-0.33263,-0.64104,-0.46189,-0.46012,-0.57884,-0.30204,-0.67937,-0.1708,-0.75833,-0.067299,-0.81342,0.0060313,-0.84208,0.049626,-0.84393,0.064264,-0.82059,0.051388,-0.77327,0.013881,-0.70577,-0.043273,-0.62177,-0.11581,-0.52666,-0.19876,-0.42522,-0.28633,-0.32321,-0.37245,-0.22621,-0.45164,-0.13964,-0.51927,-0.067408,-0.57183,-0.01244,-0.60592,0.022162,-0.61974,0.035325,-0.61299,0.027911,-0.58663,0.0011838,-0.54227,-0.042457,-0.48356,-0.098923,-0.41406,-0.16421,-0.33809,-0.23466,-0.25981,-0.3052,-0.18404,-0.37104,-0.11508,-0.42871,-0.057345,-0.4739,-0.013403,-0.50395,0.014558,-0.5172,0.024542,-0.51353,0.018164,-0.49349,-0.0042342,-0.45833,-0.041593,-0.41004,-0.089085,-0.35451,-0.14294,-0.29357,-0.20133,-0.23021,-0.25874,-0.17003,-0.3132,-0.11386,-0.35936,-0.069414,-0.39537,-0.035675,-0.41954,-0.013026,-0.42868,-0.008754,-0.4168,-0.064092
328,-0,-0.73875,-0.27594,-1.1604,-0.12483,-1.013,-0.24655,-0.78985,-0.39033,-0.5785,-0.52862,-0.39049,-0.65048,-0.23008,-0.75031,-0.10269,-0.8223,-0.0094221,-0.86393,0.04752,-0.87345,0.069497,-0.85144,0.058419,-0.80106,0.01771,-0.72553,-0.047701,-0.63095,-0.13049,-0.52326,-0.22436,-0.40994,-0.32205,-0.29749,-0.41642,-0.19328,-0.49995,-0.10352,-0.56717,-0.033702,-0.61388,0.013575,-0.63756,0.036198,-0.63615,0.033134,-0.61068,0.005788,-0.56319,-0.041619,-0.49788,-0.10543,-0.41938,-0.1798,-0.33389,-0.25847,-0.24719,-0.33581,-0.16509,-0.40638,-0.092508,-0.46503,-0.03429,-0.50756,0.0054199,-0.53088,0.024016,-0.53313,0.022412,-0.51562,0.0010633,-0.47899,-0.038487,-0.42662,-0.091557,-0.36304,-0.15402,-0.29232,-0.22162,-0.22027,-0.28671,-0.15179,-0.34688,-0.091543,-0.39815,-0.042396,-0.43477,-0.0092441,-0.4574,0.010701,-0.46291,0.01085,-0.45296,-0.0016108,-0.431,-0.025977,-0.39639,-0.063208,-0.35797,-0.13172
329,-0,-0.72918,-0.29793,-1.1306,-0.16082,-0.97125,-0.29429,-0.73654,-0.449,-0.51546,-0.59513,-0.32206,-0.71965,-0.16213,-0.81548,-0.042314,-0.87639,0.036336,-0.90007,0.072402,-0.88611,0.068749,-0.83675,0.029124,-0.75734,-0.040414,-0.65378,-0.13226,-0.53493,-0.23647,-0.40923,-0.34451,-0.28624,-0.44705,-0.17387,-0.53606,-0.080402,-0.60351,-0.01168,-0.64507,0.028047,-0.65818,0.038685,-0.64269,0.020343,-0.59929,-0.024542,-0.53297,-0.091078,-0.44893,-0.17133,-0.35487,-0.25897,-0.25834,-0.34528,-0.16721,-0.42294,-0.088268,-0.4861,-0.027092,-0.52938,0.012555,-0.54979,0.028174,-0.54608,0.018341,-0.51786,-0.015355,-0.46795,-0.06742,-0.40257,-0.13344,-0.32592,-0.20751,-0.24462,-0.28295,-0.16605,-0.35294,-0.09583,-0.41169,-0.040758,-0.45291,-0.0018482,-0.47721,0.016757,-0.48158,0.014837,-0.4647,-0.0072526,-0.43078,-0.043895,-0.38256,-0.094007,-0.32546,-0.14833,-0.2667,-0.2044,-0.20987,-0.25489,-0.17194,-0.27701
330,-0,-0.71963,-0.3201,-1.1003,-0.19759,-0.92857,-0.34308,-0.68231,-0.50824,-0.45246,-0.66074,-0.25569,-0.78533,-0.099347,-0.87359,0.0089584,-0.91922,0.068642,-0.92068,0.079767,-0.87956,0.047416,-0.80058,-0.022062,-0.69196,-0.11933,-0.56286,-0.23364,-0.42518,-0.35232,-0.28991,-0.46478,-0.16817,-0.56022,-0.068577,-0.6307,0.00089143,-0.6691,0.036159,-0.6736,0.035834,-0.64483,0.0035582,-0.58628,-0.056978,-0.50272,-0.13887,-0.4035,-0.23337,-0.29713,-0.32945,-0.19404,-0.41883,-0.10339,-0.49177,-0.032751,-0.54206,0.012384,-0.56589,0.029177,-0.56068,0.017428,-0.52793,-0.020686,-0.47135,-0.08163,-0.39516,-0.15848,-0.3074,-0.24183,-0.21803,-0.32394,-0.13405,-0.39638,-0.062842,-0.45328,-0.011042,-0.48873,0.017401,-0.49916,0.019492,-0.48446,-7.662e-05,-0.44917,-0.040792,-0.39486,-0.098389,-0.32728,-0.16555,-0.25307,-0.23632,-0.18043,-0.30131,-0.11548,-0.35544,-0.06413,-0.39611,-0.031302,-0.414,-0.026712,-0.36655
331,-0,-0.71009,-0.34241,-1.0696,-0.23502,-0.88508,-0.39271,-0.62748,-0.56766,-0.39002,-0.7248,-0.19217,-0.84661,-0.042776,-0.92355,0.050005,-0.94975,0.086618,-0.92512,0.069414,-0.85411,0.0065033,-0.74471,-0.09239,-0.60868,-0.21408,-0.4589,-0.34444,-0.31029,-0.46834,-0.17595,-0.57369,-0.067717,-0.64936,0.0063297,-0.6889,0.040202,-0.68787,0.033222,-0.64853,-0.011516,-0.57606,-0.085637,-0.47861,-0.18098,-0.36566,-0.28604,-0.25034,-0.38889,-0.14355,-0.47722,-0.056345,-0.54271,0.0029288,-0.57758,0.029813,-0.57944,0.022936,-0.54911,-0.015297,-0.48936,-0.079626,-0.4076,-0.16209,-0.31298,-0.2537,-0.21435,-0.34344,-0.12297,-0.421,-0.048871,-0.47836,0.001311,-0.50882,0.023591,-0.51115,0.016611,-0.48481,-0.018138,-0.43226,-0.076082,-0.36178,-0.1476,-0.28106,-0.22594,-0.19703,-0.30336,-0.12023,-0.3693,-0.056093,-0.42095,-0.012747,-0.44763,0.0080154,-0.45304,0.0071845,-0.43765,-0.015965,-0.39967,-0.053497,-0.31814
332,-0,-0.7006,-0.3648,-1.0385,-0.27301,-0.8409,-0.44294,-0.57228,-0.62688,-0.32861,-0.78669,-0.13223,-0.90265,0.0066922,-0.96443,0.079948,-0.96724,0.089816,-0.91327,0.041777,-0.81082,-0.052148,-0.67185,-0.17816,-0.51231,-0.31876,-0.34892,-0.45664,-0.19915,-0.57489,-0.077503,-0.66089,0.0049269,-0.70488,0.042307,-0.70364,0.032545,-0.65735,-0.020032,-0.57365,-0.10653,-0.46326,-0.21344,-0.33924,-0.32806,-0.21536,-0.43546,-0.10671,-0.52246,-0.024304,-0.57845,0.023198,-0.5979,0.031517,-0.57834,0.0020973,-0.5237,-0.059918,-0.44125,-0.14549,-0.34031,-0.24364,-0.23356,-0.34175,-0.13366,-0.42766,-0.051401,-0.49027,0.003329,-0.523,0.025392,-0.52209,0.012956,-0.48754,-0.030555,-0.42554,-0.098299,-0.34342,-0.18192,-0.25061,-0.2695,-0.16111,-0.35066,-0.082167,-0.41555,-0.022646,-0.45765,0.0093505,-0.47065,0.014113,-0.45808,-0.0090775,-0.41765,-0.054313,-0.36115,-0.11249,-0.29362,-0.17733,-0.22468,-0.2282,-0.1763
333,-0,-0.6911,-0.38727,-1.0071,-0.31155,-0.79611,-0.49362,-0.51695,-0.68553,-0.2687,-0.8458,-0.076555,-0.95262,0.048247,-0.9954,0.09814,-0.97124,0.07814,-0.88549,-0.0021606,-0.75138,-0.126,-0.58548,-0.27489,-0.40834,-0.42693,-0.24027,-0.56219,-0.10044,-0.66309,-0.0033506,-0.7181,0.042424,-0.7208,0.035256,-0.67314,-0.021135,-0.58163,-0.11607,-0.46017,-0.23428,-0.32512,-0.35767,-0.19356,-0.47027,-0.08174,-0.55611,-0.0037157,-0.60396,0.032566,-0.60842,0.024344,-0.56981,-0.025514,-0.49378,-0.10777,-0.3918,-0.21001,-0.27753,-0.31742,-0.16558,-0.41548,-0.070561,-0.49073,-0.0042933,-0.53262,0.025317,-0.5355,0.015323,-0.50113,-0.030194,-0.43396,-0.1049,-0.34333,-0.19698,-0.24231,-0.29258,-0.14427,-0.37927,-0.061775,-0.44347,-0.0069961,-0.48022,0.018204,-0.48354,0.0097308,-0.45399,-0.030584,-0.39605,-0.094524,-0.3196,-0.1723,-0.23499,-0.25239,-0.15514,-0.32309,-0.086836,-0.3752,-0.044011,-0.39321,-0.071281
334,-0,-0.68156,-0.40985,-0.97542,-0.35059,-0.75082,-0.54463,-0.4618,-0.74327,-0.21081,-0.90153,-0.025877,-0.99579,0.081119,-1.0158,0.1041,-0.9616,0.05183,-0.84268,-0.060906,-0.67811,-0.21188,-0.48976,-0.37751,-0.30272,-0.53188,-0.14026,-0.65342,-0.021869,-0.72554,0.03983,-0.73984,0.040928,-0.6954,-0.014072,-0.60102,-0.11404,-0.47088,-0.24126,-0.3251,-0.37462,-0.18455,-0.49329,-0.068131,-0.5805,0.0085429,-0.62294,0.036259,-0.615,0.01362,-0.55977,-0.053279,-0.46581,-0.15262,-0.3479,-0.2675,-0.22399,-0.37996,-0.11149,-0.47297,-0.026233,-0.53317,0.020656,-0.55184,0.02385,-0.5258,-0.016489,-0.45957,-0.092443,-0.36533,-0.18961,-0.25652,-0.29382,-0.1497,-0.38868,-0.059783,-0.45937,0.00026511,-0.49606,0.022336,-0.49248,0.0047985,-0.4539,-0.045319,-0.38464,-0.122,-0.29486,-0.21176,-0.19959,-0.30158,-0.11032,-0.37639,-0.04367,-0.42696,-0.0040031,-0.44844,0.0063068,-0.43754,-0.0177,-0.39952,-0.099544
335,-0,-0.67203,-0.43255,-0.94341,-0.39008,-0.7051,-0.59575,-0.40712,-0.79968,-0.15545,-0.95328,0.01914,-1.0315,0.10469,-1.0253,0.097627,-0.93851,0.01159,-0.78618,-0.13238,-0.59391,-0.30603,-0.38929,-0.4806,-0.20152,-0.62706,-0.055622,-0.72369,0.030392,-0.757,0.048126,-0.72398,0.00053306,-0.63136,-0.10007,-0.49603,-0.23426,-0.34011,-0.37773,-0.18873,-0.50537,-0.064843,-0.59667,0.014189,-0.63772,0.037466,-0.62198,0.0044765,-0.553,-0.076741,-0.44436,-0.18995,-0.31337,-0.31493,-0.18223,-0.42994,-0.071564,-0.51599,0.0025063,-0.55949,0.029009,-0.55419,0.0060894,-0.50156,-0.060437,-0.40991,-0.15932,-0.29526,-0.27206,-0.17771,-0.37787,-0.075558,-0.46,-0.0053741,-0.50532,0.024028,-0.50677,0.0085586,-0.46467,-0.048162,-0.38671,-0.13312,-0.28837,-0.23146,-0.18459,-0.32827,-0.090843,-0.40543,-0.02383,-0.45348,0.011374,-0.46357,0.0054532,-0.43748,-0.031745,-0.38356,-0.093645,-0.31,-0.16901,-0.24127,-0.23514
336,-0,-0.66256,-0.45535,-0.91109,-0.42995,-0.6591,-0.64678,-0.35316,-0.85439,-0.10308,-1.0005,0.05793,-1.0592,0.11855,-1.0235,0.078877,-0.90257,-0.041386,-0.71781,-0.21399,-0.50219,-0.40425,-0.28894,-0.5787,-0.11055,-0.70651,0.0078984,-0.76788,0.05227,-0.75484,0.020804,-0.67205,-0.074675,-0.5356,-0.2129,-0.37093,-0.36637,-0.20707,-0.50597,-0.0716,-0.60586,0.014112,-0.64981,0.038404,-0.63098,-0.00073809,-0.55339,-0.092188,-0.43195,-0.21726,-0.29044,-0.35085,-0.15284,-0.46785,-0.043992,-0.54713,0.018828,-0.57505,0.027127,-0.54772,-0.019166,-0.47096,-0.10885,-0.35917,-0.22381,-0.23222,-0.34317,-0.11365,-0.44356,-0.024227,-0.50635,0.021399,-0.52089,0.016034,-0.48585,-0.035958,-0.40866,-0.12412,-0.30329,-0.2315,-0.19035,-0.33511,-0.088904,-0.41914,-0.016508,-0.46878,0.016131,-0.47397,0.0036025,-0.43754,-0.046652,-0.3664,-0.12637,-0.27546,-0.21563,-0.18275,-0.30144,-0.10346,-0.3639,-0.061333,-0.35354
337,-0,-0.65309,-0.47826,-0.8785,-0.47011,-0.61296,-0.69756,-0.30018,-0.90704,-0.05408,-1.0428,0.090068,-1.0786,0.12251,-1.0107,0.048304,-0.85474,-0.10552,-0.63982,-0.30277,-0.40661,-0.50221,-0.19357,-0.66668,-0.035034,-0.76531,0.046037,-0.7828,0.04209,-0.71928,-0.039653,-0.58902,-0.17703,-0.41848,-0.33962,-0.24091,-0.49339,-0.089809,-0.60767,0.0086704,-0.66024,0.039214,-0.64354,0.00010313,-0.56164,-0.09846,-0.4315,-0.23276,-0.27926,-0.37485,-0.13577,-0.49503,-0.026712,-0.56942,0.027436,-0.58451,0.019542,-0.5385,-0.045702,-0.44172,-0.15394,-0.31358,-0.28139,-0.17942,-0.40162,-0.065244,-0.49083,0.0066607,-0.53062,0.024842,-0.51462,-0.012546,-0.44633,-0.096414,-0.34049,-0.20759,-0.21907,-0.3229,-0.10534,-0.4191,-0.022569,-0.47573,0.017609,-0.48634,0.0077517,-0.44799,-0.048401,-0.36879,-0.13733,-0.2657,-0.24056,-0.16008,-0.33526,-0.071374,-0.40484,-0.014051,-0.43992,0.002486,-0.42978,-0.022238,-0.34605
338,-0,-0.64364,-0.50121,-0.84575,-0.51053,-0.56677,-0.74789,-0.24842,-0.95737,-0.0088016,-1.0798,0.11524,-1.0894,0.11656,-0.98707,0.0066615,-0.79629,-0.17894,-0.55475,-0.3955,-0.31097,-0.59565,-0.10773,-0.7399,0.020719,-0.79985,0.05631,-0.76744,0.00068743,-0.65329,-0.12783,-0.48282,-0.2961,-0.29264,-0.46569,-0.12171,-0.59907,-0.0041138,-0.66837,0.040084,-0.65995,0.0063134,-0.57895,-0.093759,-0.44291,-0.23625,-0.28165,-0.38676,-0.12946,-0.51245,-0.018198,-0.58583,0.031703,-0.59182,0.011766,-0.53111,-0.069601,-0.41792,-0.19216,-0.2773,-0.32828,-0.1388,-0.44733,-0.031328,-0.52347,0.022897,-0.54028,0.013672,-0.49458,-0.052925,-0.39884,-0.16099,-0.2733,-0.28543,-0.14526,-0.39873,-0.042404,-0.47564,0.014754,-0.49988,0.014822,-0.46765,-0.036501,-0.38939,-0.12796,-0.28007,-0.23958,-0.16463,-0.34437,-0.065398,-0.42365,-0.0040725,-0.45656,0.01061,-0.44422,-0.018626,-0.39107,-0.084379,-0.30841,-0.15939,-0.2196
339,-0,-0.63417,-0.52418,-0.81287,-0.5511,-0.52065,-0.79761,-0.19811,-1.0051,0.032412,-1.1111,0.13317,-1.0914,0.10084,-0.9531,-0.045135,-0.72869,-0.25957,-0.46532,-0.48886,-0.21907,-0.68049,-0.035558,-0.79453,0.053542,-0.808,0.038021,-0.72288,-0.068733,-0.56236,-0.23586,-0.36355,-0.41982,-0.17165,-0.57671,-0.027761,-0.66987,0.038432,-0.67941,0.017932,-0.60502,-0.079137,-0.46721,-0.22611,-0.29736,-0.3867,-0.13497,-0.5208,-0.016357,-0.59767,0.033518,-0.60012,0.0069663,-0.52889,-0.086567,-0.40264,-0.22141,-0.25139,-0.36439,-0.11,-0.48132,-0.0096162,-0.54494,0.028272,-0.54116,-0.0037358,-0.47074,-0.095669,-0.35141,-0.22199,-0.21342,-0.35222,-0.087655,-0.4547,-0.0022666,-0.50681,0.024146,-0.49616,-0.012437,-0.42597,-0.10087,-0.31587,-0.21687,-0.1913,-0.33342,-0.079166,-0.42453,-0.0064782,-0.46727,0.0149,-0.45739,-0.018933,-0.39467,-0.095467,-0.30147,-0.1927,-0.19652,-0.28862,-0.10732,-0.34905,-0.090286
340,-0,-0.62471,-0.54718,-0.77981,-0.59176,-0.47469,-0.84655,-0.14954,-1.0498,0.069167,-1.1363,0.14357,-1.0847,0.075527,-0.90943,-0.10598,-0.65364,-0.34511,-0.37441,-0.57953,-0.13457,-0.75298,0.019452,-0.82767,0.061524,-0.78922,-0.0076512,-0.65231,-0.16082,-0.45405,-0.35415,-0.24256,-0.53568,-0.068551,-0.66,0.029511,-0.69673,0.032004,-0.63918,-0.054524,-0.50407,-0.20303,-0.32771,-0.37288,-0.15268,-0.51987,-0.021922,-0.60583,0.034463,-0.61045,0.0066713,-0.53425,-0.094446,-0.39785,-0.23965,-0.23696,-0.38959,-0.091562,-0.5061,0.0035851,-0.55959,0.027334,-0.53785,-0.023563,-0.44766,-0.13436,-0.3114,-0.27417,-0.16481,-0.40506,-0.045572,-0.49386,0.018414,-0.51796,0.013637,-0.47379,-0.05613,-0.37282,-0.17128,-0.24111,-0.29952,-0.11463,-0.40893,-0.020882,-0.472,0.018094,-0.47467,-0.0067154,-0.41682,-0.084404,-0.31621,-0.19327,-0.19835,-0.30435,-0.093648,-0.39071,-0.02214,-0.43272,-0.0046194,-0.41998,-0.076913
341,-0,-0.61528,-0.57023,-0.74657,-0.63248,-0.42903,-0.89451,-0.10297,-1.0912,0.1011,-1.1552,0.14623,-1.0692,0.040984,-0.85685,-0.17453,-0.57303,-0.4331,-0.28497,-0.66423,-0.060867,-0.80991,0.054599,-0.83751,0.044152,-0.74463,-0.077679,-0.56083,-0.26843,-0.33741,-0.47214,-0.13141,-0.63189,0.0054695,-0.70599,0.043096,-0.67617,-0.022601,-0.55342,-0.16647,-0.37304,-0.34486,-0.18472,-0.50736,-0.036483,-0.60922,0.033917,-0.62335,0.011438,-0.54773,-0.092236,-0.40494,-0.24577,-0.23464,-0.40393,-0.082957,-0.52272,0.010995,-0.57091,0.025001,-0.5357,-0.041332,-0.42863,-0.16698,-0.27991,-0.31575,-0.12917,-0.44465,-0.017814,-0.51835,0.0257,-0.5174,-0.0078251,-0.44291,-0.10596,-0.31735,-0.23912,-0.17521,-0.36993,-0.054806,-0.46061,0.011074,-0.49056,0.010977,-0.45148,-0.05451,-0.35505,-0.16522,-0.22953,-0.28971,-0.10689,-0.39237,-0.022378,-0.44797,0.0087816,-0.44693,-0.016678,-0.3913,-0.091281,-0.30806,-0.19182
342,-0,-0.60589,-0.59332,-0.7132,-0.67317,-0.38382,-0.94128,-0.058649,-1.129,0.12794,-1.1676,0.14109,-1.0452,-0.0022177,-0.7964,-0.24923,-0.48893,-0.52098,-0.19993,-0.73987,-0.00095424,-0.84874,0.068141,-0.82353,0.0023876,-0.677,-0.16737,-0.45507,-0.38317,-0.22223,-0.57924,-0.040749,-0.69864,0.042387,-0.70938,0.011323,-0.6108,-0.118,-0.43437,-0.30108,-0.23267,-0.48109,-0.063162,-0.60502,0.029029,-0.63693,0.020889,-0.56954,-0.080257,-0.42426,-0.23899,-0.24511,-0.40697,-0.084088,-0.5326,0.013897,-0.58008,0.023797,-0.53753,-0.053033,-0.41795,-0.19086,-0.25794,-0.34688,-0.10434,-0.47385,-0.00064525,-0.53331,0.024113,-0.50993,-0.033182,-0.4114,-0.15338,-0.26777,-0.29851,-0.12147,-0.42407,-0.01488,-0.49348,0.022515,-0.48635,-0.0169,-0.40981,-0.1165,-0.28548,-0.24763,-0.14883,-0.36938,-0.041359,-0.44875,0.012115,-0.46229,-0.0055418,-0.41075,-0.078263,-0.31427,-0.18485,-0.20027,-0.29051,-0.11429,-0.32949
343,-0,-0.59653,-0.61644,-0.67984,-0.71379,-0.33916,-0.98672,-0.016808,-1.163,0.1495,-1.1733,0.12825,-1.013,-0.053316,-0.72929,-0.3284,-0.40352,-0.60621,-0.12205,-0.80375,0.042775,-0.86779,0.059424,-0.78653,-0.061356,-0.59058,-0.27066,-0.34276,-0.49605,-0.11815,-0.6659,0.020765,-0.72915,0.038216,-0.66979,-0.061914,-0.50902,-0.24124,-0.29901,-0.43809,-0.10514,-0.5891,0.015796,-0.64808,0.031362,-0.59749,-0.058292,-0.45611,-0.21988,-0.26913,-0.39763,-0.095503,-0.53539,0.01244,-0.58902,0.025006,-0.54415,-0.057198,-0.41692,-0.20412,-0.24753,-0.36729,-0.089414,-0.49417,0.009442,-0.54418,0.020143,-0.50186,-0.057714,-0.38367,-0.19454,-0.22716,-0.34596,-0.081907,-0.46326,0.0086158,-0.50917,0.017599,-0.4705,-0.055023,-0.36117,-0.18119,-0.21805,-0.32043,-0.084525,-0.42995,0.00052066,-0.47415,0.011032,-0.44361,-0.049329,-0.34902,-0.16116,-0.22273,-0.28341,-0.10382,-0.38328,-0.02583,-0.42585,-0.013668,-0.36351
344,-0,-0.58719,-0.63957,-0.64648,-0.75426,-0.2951,-1.0307,0.022425,-1.193,0.16568,-1.1724,0.10797,-0.97315,-0.11137,-0.65686,-0.41019,-0.31897,-0.68633,-0.053818,-0.85359,0.068665,-0.86627,0.028948,-0.72849,-0.14336,-0.49076,-0.38059,-0.23203,-0.5983,-0.033811,-0.7244,0.047319,-0.72038,-0.0065503,-0.59182,-0.1677,-0.38393,-0.3756,-0.16667,-0.55694,-0.010562,-0.65102,0.038468,-0.62873,-0.02989,-0.49882,-0.18713,-0.30768,-0.37587,-0.11887,-0.52933,0.0058141,-0.59711,0.02848,-0.55717,-0.05287,-0.42595,-0.20634,-0.24857,-0.37717,-0.083981,-0.50701,0.014214,-0.55232,0.016415,-0.49812,-0.07551,-0.36392,-0.22687,-0.19737,-0.38246,-0.05374,-0.48997,0.019944,-0.51404,0.0030959,-0.44759,-0.096073,-0.31434,-0.24148,-0.16105,-0.37976,-0.037234,-0.46821,0.017707,-0.4775,-0.010847,-0.40516,-0.11039,-0.27818,-0.24472,-0.14015,-0.36651,-0.035196,-0.43838,0.0083334,-0.44276,-0.019689,-0.3775,-0.097066,-0.26263
345,-0,-0.57782,-0.66269,-0.61311,-0.79451,-0.25174,-1.0731,0.058915,-1.2189,0.17641,-1.1649,0.080526,-0.92627,-0.17538,-0.58052,-0.49281,-0.23742,-0.75907,0.0026245,-0.88763,0.075719,-0.84423,-0.021782,-0.65246,-0.23893,-0.38373,-0.48979,-0.13088,-0.68198,0.023756,-0.74956,0.036409,-0.67324,-0.087083,-0.48439,-0.29323,-0.25154,-0.50296,-0.056199,-0.63981,0.036169,-0.65659,0.00093791,-0.5505,-0.14306,-0.36053,-0.33889,-0.15642,-0.51301,-0.0088042,-0.60188,0.033079,-0.57583,-0.040368,-0.44611,-0.19679,-0.26156,-0.37652,-0.087484,-0.51371,0.015599,-0.55964,0.014397,-0.49903,-0.086168,-0.35444,-0.24746,-0.17912,-0.40814,-0.036236,-0.50859,0.025049,-0.51394,-0.014115,-0.4243,-0.13507,-0.2732,-0.29177,-0.11526,-0.42642,-0.0073717,-0.48934,0.017745,-0.46375,-0.04675,-0.35796,-0.17504,-0.2114,-0.31753,-0.075066,-0.42622,0.0029598,-0.45975,0.0010353,-0.41612,-0.071647,-0.31259,-0.18724,-0.18834,-0.28924,-0.11942
346,-0,-0.56845,-0.68581,-0.57973,-0.83452,-0.20923,-1.1137,0.092437,-1.2405,0.18154,-1.1508,0.046191,-0.87297,-0.24433,-0.50176,-0.57445,-0.16095,-0.82234,0.045426,-0.90462,0.063606,-0.80263,-0.090366,-0.5624,-0.34263,-0.2761,-0.59096,-0.046633,-0.74061,0.049722,-0.73911,-0.010959,-0.59246,-0.19472,-0.35973,-0.42334,-0.12879,-0.6061,0.016635,-0.67425,0.027647,-0.60486,-0.09031,-0.42758,-0.28665,-0.21012,-0.48206,-0.035119,-0.60035,0.035131,-0.59754,-0.020706,-0.47717,-0.17529,-0.28742,-0.36438,-0.10117,-0.51399,0.013634,-0.56759,0.016381,-0.50619,-0.088992,-0.35472,-0.25778,-0.1717,-0.42355,-0.027338,-0.52094,0.025974,-0.51362,-0.028924,-0.40594,-0.1668,-0.24092,-0.33179,-0.081953,-0.45912,0.011653,-0.50033,0.0066304,-0.44188,-0.088117,-0.30992,-0.23509,-0.15256,-0.37798,-0.030486,-0.46011,0.015157,-0.45649,-0.030332,-0.36738,-0.14323,-0.23487,-0.27695,-0.10376,-0.38291,-0.02589,-0.41678,-0.065449
347,-0,-0.5591,-0.70893,-0.5464,-0.8742,-0.16772,-1.1524,0.12275,-1.2576,0.18095,-1.1303,0.005291,-0.81398,-0.31711,-0.42209,-0.65325,-0.091551,-0.87427,0.073146,-0.90389,0.032734,-0.74325,-0.17355,-0.463,-0.44851,-0.17458,-0.67726,0.014607,-0.76955,0.041877,-0.69389,-0.09031,-0.4862,-0.31786,-0.23208,-0.54222,-0.031405,-0.671,0.041406,-0.65502,-0.034834,-0.50436,-0.21945,-0.28231,-0.43331,-0.077511,-0.58685,0.029905,-0.61806,0.0025472,-0.51726,-0.14189,-0.32715,-0.33927,-0.12623,-0.50621,0.0062126,-0.57525,0.021663,-0.52053,-0.081968,-0.36586,-0.2575,-0.17477,-0.43049,-0.024406,-0.52979,0.025772,-0.51499,-0.039283,-0.3951,-0.18962,-0.21955,-0.36032,-0.059796,-0.48146,0.020869,-0.50363,-0.0070259,-0.41932,-0.12759,-0.26677,-0.28756,-0.10669,-0.42205,-0.00098366,-0.47855,0.0090447,-0.43454,-0.074433,-0.31252,-0.21433,-0.16215,-0.35196,-0.04328,-0.43582,0.005654,-0.43652,-0.034031,-0.36452,-0.15038
348,-0,-0.54977,-0.73199,-0.51318,-0.91344,-0.12733,-1.189,0.14968,-1.27,0.17459,-1.1035,-0.04169,-0.75013,-0.39248,-0.34311,-0.72742,-0.031018,-0.91332,0.084844,-0.88546,-0.015709,-0.66871,-0.26736,-0.35955,-0.55052,-0.085529,-0.74284,0.048346,-0.76651,0.00083836,-0.61795,-0.19411,-0.36528,-0.44321,-0.11614,-0.63544,0.028057,-0.68886,0.014522,-0.58499,-0.14145,-0.37178,-0.36404,-0.1412,-0.55507,0.010836,-0.63141,0.024499,-0.5621,-0.098917,-0.3807,-0.29964,-0.16546,-0.48729,-0.008491,-0.58041,0.027705,-0.5409,-0.066079,-0.38842,-0.24512,-0.18929,-0.42837,-0.028319,-0.53588,0.027307,-0.5215,-0.04281,-0.3929,-0.20219,-0.20879,-0.37938,-0.047349,-0.49599,0.024231,-0.5037,-0.021424,-0.40014,-0.16055,-0.23138,-0.32861,-0.072779,-0.45378,0.01372,-0.48321,-0.0063767,-0.40675,-0.12095,-0.25935,-0.27745,-0.10327,-0.40683,-0.0059062,-0.45718,0.0014558,-0.41524,-0.077706,-0.30133,-0.20554,-0.17955,-0.29626
349,-0,-0.5405,-0.75502,-0.48012,-0.95218,-0.088137,-1.2233,0.17309,-1.2777,0.16255,-1.0706,-0.094157,-0.68238,-0.46913,-0.26638,-0.79527,0.019079,-0.93838,0.080145,-0.85,-0.079768,-0.58232,-0.36722,-0.25752,-0.6428,-0.014515,-0.78331,0.052132,-0.73176,-0.069949,-0.51811,-0.31244,-0.24203,-0.55724,-0.025231,-0.69171,0.04194,-0.65727,-0.060183,-0.47471,-0.27534,-0.22914,-0.49892,-0.029999,-0.62871,0.037292,-0.60649,-0.050168,-0.44514,-0.24536,-0.22135,-0.45377,-0.034913,-0.57871,0.032254,-0.56507,-0.043279,-0.42182,-0.22089,-0.21599,-0.41605,-0.040263,-0.53798,0.02833,-0.53222,-0.037693,-0.40217,-0.20343,-0.20904,-0.38819,-0.042391,-0.50644,0.025083,-0.50465,-0.032871,-0.38658,-0.18559,-0.20712,-0.36013,-0.047915,-0.47446,0.019524,-0.48108,-0.027063,-0.37791,-0.16512,-0.21255,-0.32815,-0.061779,-0.4434,0.012764,-0.45909,-0.02191,-0.37427,-0.1374,-0.23244,-0.28277,-0.094923,-0.38847,-0.028907,-0.36912
350,-0,-0.53126,-0.77803,-0.44721,-0.9904,-0.05021,-1.2553,0.19295,-1.2806,0.145,-1.0322,-0.1514,-0.61171,-0.54575,-0.19337,-0.85533,0.05751,-0.94878,0.059273,-0.79884,-0.15682,-0.48789,-0.46831,-0.16229,-0.72005,0.034093,-0.79599,0.025741,-0.66804,-0.16453,-0.40332,-0.43399,-0.12897,-0.64763,0.030275,-0.70423,0.0084973,-0.58057,-0.17202,-0.34079,-0.41536,-0.10008,-0.60064,0.031074,-0.64025,-0.0033895,-0.51731,-0.17789,-0.29364,-0.40229,-0.078215,-0.56504,0.030001,-0.58847,-0.015571,-0.46476,-0.18503,-0.25568,-0.39212,-0.061554,-0.53505,0.02748,-0.54555,-0.026553,-0.421,-0.19288,-0.22196,-0.38663,-0.045227,-0.51216,0.025814,-0.5094,-0.038201,-0.38192,-0.20122,-0.19302,-0.38128,-0.033536,-0.49038,0.022344,-0.47672,-0.047218,-0.35218,-0.20253,-0.17624,-0.36927,-0.031029,-0.46538,0.014708,-0.44931,-0.052289,-0.3308,-0.19756,-0.17001,-0.34594,-0.040399,-0.43467,0.0032223,-0.42086,-0.048612,-0.30205
351,-0,-0.52204,-0.80099,-0.41444,-1.0281,-0.013587,-1.2849,0.20925,-1.2789,0.12216,-0.98848,-0.21272,-0.53914,-0.62106,-0.12548,-0.90627,0.083343,-0.94426,0.022941,-0.73382,-0.24378,-0.38955,-0.56578,-0.078825,-0.77789,0.057312,-0.78007,-0.028901,-0.58035,-0.27501,-0.28381,-0.54721,-0.037518,-0.70468,0.044061,-0.6715,-0.067967,-0.46914,-0.30505,-0.20333,-0.53943,-0.0059784,-0.65158,0.030917,-0.5875,-0.10312,-0.38241,-0.33099,-0.14185,-0.53284,0.013662,-0.60517,0.012136,-0.51389,-0.13835,-0.30905,-0.35426,-0.094981,-0.52379,0.022712,-0.56057,-0.010471,-0.44826,-0.17189,-0.24623,-0.37498,-0.056557,-0.51324,0.025666,-0.5174,-0.036239,-0.38683,-0.20579,-0.19032,-0.39277,-0.026887,-0.50081,0.022697,-0.476,-0.062213,-0.33405,-0.23156,-0.14901,-0.39861,-0.012318,-0.48002,0.011645,-0.4352,-0.085402,-0.29083,-0.24922,-0.12112,-0.3944,-0.0087078,-0.45319,0.00021727,-0.40391,-0.092283,-0.27411,-0.22094,-0.15663
352,-0,-0.51285,-0.82394,-0.38186,-1.0651,0.021621,-1.312,0.22188,-1.2725,0.094138,-0.94002,-0.27743,-0.46572,-0.69384,-0.064061,-0.94695,0.095892,-0.92492,-0.027722,-0.65726,-0.33725,-0.29162,-0.65494,-0.01153,-0.81301,0.053663,-0.73661,-0.10789,-0.47549,-0.39224,-0.17027,-0.64134,0.023025,-0.72221,0.014526,-0.59745,-0.17768,-0.33801,-0.44032,-0.082942,-0.628,0.037558,-0.64287,-0.030485,-0.48047,-0.24209,-0.2298,-0.47633,-0.024046,-0.60631,0.031769,-0.56396,-0.083837,-0.37541,-0.3012,-0.14382,-0.49933,0.0094681,-0.57286,0.0082817,-0.48368,-0.14048,-0.2823,-0.35195,-0.077064,-0.50979,0.024563,-0.52852,-0.027947,-0.40149,-0.19943,-0.19793,-0.39453,-0.0275,-0.50734,0.02265,-0.47837,-0.070172,-0.32527,-0.25155,-0.13293,-0.41906,-0.00067507,-0.48782,0.0048207,-0.42204,-0.11424,-0.259,-0.28951,-0.085399,-0.42903,0.0079418,-0.45729,-0.020129,-0.37118,-0.14465,-0.21669,-0.29851,-0.078223,-0.39044,-0.066398
353,-0,-0.50366,-0.84682,-0.34952,-1.1014,0.0553,-1.3365,0.23068,-1.2613,0.061103,-0.88721,-0.34479,-0.39248,-0.76284,-0.010334,-0.97641,0.094784,-0.89126,-0.091137,-0.57189,-0.4335,-0.19838,-0.73149,0.03602,-0.82333,0.023336,-0.66847,-0.20554,-0.3616,-0.50642,-0.072826,-0.70738,0.04648,-0.69831,-0.054996,-0.49101,-0.30662,-0.2049,-0.55852,0.0022747,-0.66703,0.023281,-0.57598,-0.142,-0.33952,-0.39266,-0.091195,-0.58235,0.033109,-0.60535,-0.028377,-0.45183,-0.23258,-0.211,-0.45781,-0.01781,-0.57589,0.024609,-0.52322,-0.10003,-0.3312,-0.31571,-0.10944,-0.4976,0.01951,-0.5423,-0.01272,-0.42581,-0.18227,-0.21741,-0.38702,-0.034012,-0.51071,0.023517,-0.48494,-0.071048,-0.32623,-0.25978,-0.12533,-0.43351,0.0046387,-0.49323,-0.0015054,-0.41207,-0.13628,-0.23469,-0.3212,-0.061895,-0.44946,0.014707,-0.45555,-0.043345,-0.33657,-0.19511,-0.16711,-0.35386,-0.032636,-0.43614,-0.0066859,-0.40406,-0.11426
354,-0,-0.49446,-0.86957,-0.31747,-1.1369,0.087323,-1.3581,0.23558,-1.2455,0.02332,-0.83051,-0.41394,-0.32048,-0.82684,0.034631,-0.99392,0.080026,-0.84423,-0.16527,-0.48077,-0.52867,-0.11395,-0.79169,0.061283,-0.80823,-0.031783,-0.5802,-0.31474,-0.24752,-0.60795,-0.00021827,-0.73897,0.030437,-0.63552,-0.15656,-0.36509,-0.43824,-0.08786,-0.64274,0.039482,-0.65031,-0.046462,-0.46251,-0.2833,-0.1915,-0.52482,0.0045671,-0.62602,0.016659,-0.53012,-0.15207,-0.29731,-0.39476,-0.065814,-0.56354,0.031769,-0.5605,-0.054372,-0.39106,-0.26562,-0.15638,-0.47293,0.0059342,-0.55285,0.0052153,-0.45919,-0.15276,-0.2495,-0.36864,-0.049379,-0.51074,0.02564,-0.49658,-0.063342,-0.33724,-0.25771,-0.12812,-0.43913,0.0081505,-0.50024,-0.0048323,-0.40793,-0.15101,-0.22058,-0.34177,-0.045385,-0.46531,0.016057,-0.44908,-0.064751,-0.30861,-0.23534,-0.12737,-0.39287,-0.0083543,-0.45231,-0.008753,-0.38544,-0.12285,-0.24938,-0.25634
355,-0,-0.48533,-0.89222,-0.28576,-1.1715,0.11755,-1.3768,0.23651,-1.225,-0.018894,-0.77051,-0.48403,-0.25077,-0.88476,0.069921,-0.99912,0.051976,-0.78521,-0.24772,-0.38724,-0.61895,-0.042086,-0.83263,0.062898,-0.76859,-0.10828,-0.47776,-0.42755,-0.14219,-0.68835,0.041052,-0.73311,-0.023492,-0.54065,-0.27852,-0.23501,-0.55563,-0.0027744,-0.68096,0.023063,-0.58048,-0.16011,-0.32222,-0.42863,-0.064678,-0.61223,0.037523,-0.59787,-0.069699,-0.39836,-0.30901,-0.13976,-0.52745,0.020257,-0.58828,-0.009758,-0.4579,-0.20252,-0.21968,-0.43247,-0.020359,-0.55538,0.020802,-0.49649,-0.11432,-0.29439,-0.33672,-0.075881,-0.50408,0.025628,-0.51236,-0.047847,-0.35916,-0.24382,-0.14157,-0.43713,0.0068454,-0.50699,-0.0020866,-0.41222,-0.15563,-0.21618,-0.35417,-0.037958,-0.47495,0.017041,-0.44637,-0.080603,-0.28864,-0.26489,-0.099487,-0.41966,0.0052908,-0.45429,-0.025201,-0.35759,-0.16547,-0.19048,-0.32381,-0.066034,-0.36212
356,-0,-0.47625,-0.91477,-0.25438,-1.2053,0.14593,-1.3927,0.23354,-1.2002,-0.065177,-0.7079,-0.55422,-0.18438,-0.93565,0.094868,-0.99194,0.011383,-0.71596,-0.33577,-0.29466,-0.70076,0.014066,-0.85237,0.040831,-0.70675,-0.20138,-0.3681,-0.53582,-0.053868,-0.74093,0.047318,-0.6904,-0.10981,-0.42395,-0.4069,-0.11659,-0.64375,0.038827,-0.66777,-0.044486,-0.46863,-0.29883,-0.17952,-0.55155,0.016772,-0.63749,0.00080646,-0.50405,-0.20643,-0.24114,-0.46078,-0.019347,-0.59561,0.0236,-0.52506,-0.13013,-0.29946,-0.37301,-0.065159,-0.54417,0.029282,-0.53335,-0.070371,-0.35023,-0.29177,-0.11517,-0.48735,0.019932,-0.52836,-0.026758,-0.39115,-0.21895,-0.16675,-0.42592,-0.00034414,-0.51303,0.004302,-0.42512,-0.15012,-0.22165,-0.3563,-0.037162,-0.48185,0.016985,-0.44725,-0.089892,-0.27761,-0.28322,-0.084685,-0.43737,0.013444,-0.45394,-0.043214,-0.33002,-0.20388,-0.14901,-0.36916,-0.02082,-0.43158,-0.019568,-0.33437
357,-0,-0.46717,-0.93724,-0.22332,-1.2382,0.17254,-1.4057,0.2268,-1.1712,-0.11512,-0.64331,-0.62369,-0.12221,-0.97869,0.10907,-0.97258,-0.040642,-0.63846,-0.42657,-0.20633,-0.77085,0.052112,-0.84998,-0.0036895,-0.62625,-0.30528,-0.25855,-0.63172,0.010628,-0.76134,0.018057,-0.61495,-0.21971,-0.29802,-0.527,-0.024144,-0.69132,0.031354,-0.60509,-0.153,-0.33242,-0.43961,-0.059185,-0.6297,0.037379,-0.59558,-0.097931,-0.3649,-0.36265,-0.095468,-0.57022,0.03332,-0.58125,-0.056672,-0.39185,-0.29385,-0.13354,-0.51194,0.021983,-0.56296,-0.024765,-0.41479,-0.23362,-0.17021,-0.4569,0.0054246,-0.54141,-0.0034731,-0.43069,-0.18257,-0.20415,-0.40498,-0.014867,-0.51683,0.012593,-0.44469,-0.13436,-0.23972,-0.35035,-0.041451,-0.48517,0.017918,-0.45297,-0.091488,-0.27713,-0.29347,-0.076361,-0.44789,0.014759,-0.45438,-0.055306,-0.31176,-0.23467,-0.12011,-0.39787,-0.0010824,-0.44615,-0.023996,-0.35079,-0.15201,-0.19863
358,-0,-0.45808,-0.95961,-0.19258,-1.2701,0.19733,-1.4158,0.21633,-1.1382,-0.16834,-0.57736,-0.6916,-0.065114,-1.0132,0.11225,-0.94146,-0.10278,-0.5549,-0.51721,-0.12542,-0.82645,0.070381,-0.82558,-0.068333,-0.53166,-0.41352,-0.15644,-0.70831,0.046309,-0.74789,-0.044124,-0.51391,-0.34208,-0.17639,-0.62512,0.031145,-0.69226,-0.024189,-0.50185,-0.28623,-0.19333,-0.55919,0.017889,-0.64888,-0.0068104,-0.49485,-0.2382,-0.21056,-0.50307,0.0044057,-0.61058,0.0048417,-0.4882,-0.19858,-0.22655,-0.4527,-0.01079,-0.57542,0.013241,-0.48248,-0.16365,-0.24246,-0.40822,-0.025517,-0.54438,0.018208,-0.47619,-0.13601,-0.2545,-0.37058,-0.039281,-0.51606,0.021094,-0.47022,-0.10955,-0.26875,-0.33287,-0.055394,-0.48702,0.021673,-0.46408,-0.085168,-0.28585,-0.29288,-0.077712,-0.4553,0.017507,-0.45764,-0.062495,-0.30329,-0.25374,-0.10297,-0.4182,0.0066236,-0.44809,-0.037616,-0.33079,-0.19729,-0.15303,-0.34392,-0.079589
359,-0,-0.44904,-0.98184,-0.16224,-1.301,0.22016,-1.4228,0.20209,-1.1013,-0.22442,-0.51067,-0.75712,-0.013957,-1.0385,0.10429,-0.89923,-0.1735,-0.46769,-0.60477,-0.054837,-0.86531,0.068004,-0.78031,-0.14975,-0.42836,-0.5194,-0.068618,-0.75997,0.050386,-0.70162,-0.13371,-0.39687,-0.46453,-0.072221,-0.68999,0.042536,-0.64639,-0.12031,-0.3727,-0.42418,-0.07328,-0.63772,0.038267,-0.60554,-0.10742,-0.35528,-0.39085,-0.074468,-0.59593,0.034991,-0.57191,-0.097572,-0.34095,-0.36322,-0.076158,-0.5598,0.031251,-0.54331,-0.088553,-0.32987,-0.33887,-0.078444,-0.52917,0.028301,-0.51953,-0.082072,-0.31901,-0.32039,-0.07814,-0.50475,0.025912,-0.49845,-0.076769,-0.30976,-0.30291,-0.079597,-0.48193,0.023894,-0.48105,-0.069697,-0.30574,-0.2824,-0.086626,-0.45623,0.018386,-0.46528,-0.0613,-0.30548,-0.26043,-0.096046,-0.43167,0.011151,-0.44904,-0.051741,-0.31325,-0.22809,-0.12137,-0.39004,-0.013378,-0.42209,-0.086615
360,-0,-0.44006,-1.0039,-0.13237,-1.3307,0.24085,-1.4267,0.18405,-1.0608,-0.28294,-0.4439,-0.81943,0.030467,-1.0541,0.085263,-0.84682,-0.25104,-0.37935,-0.6864,0.002835,-0.88583,0.045032,-0.71633,-0.2437,-0.32233,-0.61633,-0.0010791,-0.78298,0.022475,-0.62638,-0.24273,-0.27499,-0.57461,0.0031914,-0.71416,0.0085841,-0.5596,-0.24405,-0.23609,-0.54613,0.0087241,-0.66212,-0.001657,-0.50753,-0.2453,-0.2047,-0.52413,0.013803,-0.62023,-0.010972,-0.46365,-0.2479,-0.17843,-0.50542,0.016471,-0.58351,-0.020348,-0.42574,-0.25015,-0.15677,-0.4892,0.018028,-0.5514,-0.029488,-0.39214,-0.25457,-0.1359,-0.47689,0.019864,-0.52362,-0.039322,-0.36064,-0.25991,-0.11726,-0.46636,0.021185,-0.49945,-0.046678,-0.33585,-0.26148,-0.1062,-0.45126,0.018013,-0.47525,-0.052856,-0.31658,-0.25806,-0.09949,-0.43539,0.013672,-0.45437,-0.057632,-0.30282,-0.2483,-0.10392,-0.41314,0.0034762,-0.43463,-0.055552,-0.31583,-0.21341
361,-0,-0.43111,-1.0258,-0.10301,-1.3592,0.25935,-1.4275,0.1623,-1.0169,-0.3434,-0.37775,-0.87775,0.067489,-1.0598,0.055544,-0.7854,-0.33339,-0.29248,-0.75944,0.045478,-0.88717,0.0024929,-0.63672,-0.34522,-0.21967,-0.69828,0.0416,-0.77568,-0.035282,-0.52848,-0.36143,-0.15994,-0.66107,0.041691,-0.69483,-0.066579,-0.44303,-0.37862,-0.11154,-0.63372,0.039704,-0.62832,-0.094936,-0.37271,-0.39416,-0.073131,-0.61029,0.03506,-0.57045,-0.12269,-0.31233,-0.40785,-0.043659,-0.5861,0.024947,-0.51682,-0.14982,-0.25989,-0.41868,-0.021747,-0.56209,0.012088,-0.46663,-0.1767,-0.21269,-0.4289,-0.0038239,-0.53781,-0.0041411,-0.41853,-0.20432,-0.16925,-0.43736,0.0090933,-0.51434,-0.020544,-0.37573,-0.2273,-0.13544,-0.44001,0.013463,-0.48681,-0.038513,-0.33757,-0.24405,-0.11033,-0.43592,0.013961,-0.46028,-0.055485,-0.30459,-0.25614,-0.094843,-0.42491,0.0081443,-0.43785,-0.06278,-0.29229,-0.24222,-0.12098,-0.34346
362,-0,-0.42217,-1.0475,-0.07413,-1.3866,0.27572,-1.4252,0.13704,-0.96991,-0.40529,-0.31291,-0.93142,0.096619,-1.0555,0.015775,-0.7164,-0.41843,-0.20957,-0.82156,0.07157,-0.86933,-0.057717,-0.54535,-0.44893,-0.12628,-0.76014,0.056585,-0.73863,-0.11836,-0.41614,-0.4792,-0.062698,-0.71517,0.039159,-0.63426,-0.17379,-0.31163,-0.5058,-0.016845,-0.6738,0.014776,-0.54196,-0.22532,-0.22566,-0.52561,0.013235,-0.63143,-0.015285,-0.45787,-0.27384,-0.15504,-0.5367,0.027713,-0.58314,-0.053126,-0.37942,-0.31758,-0.098239,-0.539,0.029512,-0.5321,-0.094125,-0.30646,-0.3568,-0.052268,-0.53394,0.021696,-0.47683,-0.13947,-0.23761,-0.39144,-0.016842,-0.521,0.0048533,-0.42176,-0.18239,-0.17894,-0.41604,0.0042327,-0.49953,-0.019367,-0.367,-0.22026,-0.13275,-0.42798,0.013158,-0.47122,-0.045756,-0.31708,-0.25224,-0.09577,-0.43097,0.010871,-0.43952,-0.069013,-0.28159,-0.26363,-0.086824,-0.40805,-0.013466,-0.35722
363,-0,-0.41327,-1.0691,-0.045763,-1.4127,0.28998,-1.4199,0.10845,-0.92019,-0.46813,-0.24999,-0.97983,0.11749,-1.0413,-0.033225,-0.64138,-0.50397,-0.133,-0.8708,0.080203,-0.83309,-0.13295,-0.44668,-0.54939,-0.047467,-0.7981,0.042915,-0.67455,-0.22026,-0.29876,-0.58554,0.0074639,-0.73148,-0.0041216,-0.53942,-0.30006,-0.18227,-0.60838,0.034516,-0.66041,-0.062108,-0.41741,-0.37016,-0.093162,-0.61465,0.037215,-0.58318,-0.1263,-0.30795,-0.42888,-0.030303,-0.60169,0.01682,-0.4974,-0.19554,-0.21187,-0.47239,0.0080943,-0.57179,-0.02031,-0.40974,-0.2623,-0.13054,-0.50067,0.025632,-0.5269,-0.070058,-0.32035,-0.32594,-0.063672,-0.51272,0.022899,-0.46937,-0.12784,-0.23711,-0.37753,-0.017459,-0.50646,0.0023715,-0.40487,-0.18481,-0.16632,-0.41176,0.0059571,-0.48239,-0.030156,-0.33952,-0.23628,-0.1098,-0.43082,0.013965,-0.44715,-0.069095,-0.28048,-0.27216,-0.075153,-0.42785,0.0030509,-0.40629,-0.090432,-0.24208
364,-0,-0.40436,-1.0906,-0.017896,-1.4377,0.30208,-1.4117,0.076655,-0.86806,-0.53141,-0.1896,-1.0224,0.12985,-1.0176,-0.090498,-0.56202,-0.58786,-0.064942,-0.90557,0.071097,-0.77989,-0.21991,-0.34543,-0.64133,0.012264,-0.80984,0.0015142,-0.58805,-0.33306,-0.18611,-0.67097,0.043897,-0.70835,-0.083492,-0.42115,-0.43012,-0.07149,-0.67251,0.03523,-0.59553,-0.17882,-0.27528,-0.50433,0.0006748,-0.64436,-0.0059734,-0.47557,-0.27395,-0.15454,-0.55135,0.031382,-0.58628,-0.073472,-0.35236,-0.3618,-0.063563,-0.567,0.025511,-0.50631,-0.15436,-0.23771,-0.43179,-0.0042812,-0.55309,-0.0097955,-0.41062,-0.24055,-0.13597,-0.48059,0.023745,-0.51109,-0.069217,-0.30806,-0.32136,-0.056921,-0.50122,0.019882,-0.44753,-0.13993,-0.21206,-0.38253,-0.0093715,-0.49131,-0.011632,-0.37108,-0.21082,-0.13232,-0.42228,0.011158,-0.45886,-0.058427,-0.29217,-0.27172,-0.075718,-0.43472,0.0087677,-0.41542,-0.10077,-0.23851,-0.28246,-0.10376
365,-0,-0.39546,-1.1119,0.0094478,-1.4614,0.31196,-1.4005,0.041756,-0.81383,-0.59462,-0.13235,-1.0586,0.13345,-0.98454,-0.15497,-0.48008,-0.66796,-0.007361,-0.9247,0.044556,-0.71177,-0.31478,-0.24643,-0.71991,0.049468,-0.79459,-0.064875,-0.48537,-0.44799,-0.087555,-0.72784,0.043124,-0.64807,-0.19042,-0.29297,-0.54821,0.0064931,-0.68949,-0.014841,-0.48887,-0.31697,-0.13909,-0.60451,0.038758,-0.60904,-0.10779,-0.33093,-0.42626,-0.032289,-0.6124,0.014902,-0.49434,-0.21932,-0.18778,-0.50461,0.021778,-0.57247,-0.051541,-0.36394,-0.32738,-0.07607,-0.54146,0.025293,-0.49387,-0.14457,-0.23248,-0.4182,-0.0033903,-0.53461,-0.015378,-0.38728,-0.24872,-0.11711,-0.47709,0.02455,-0.48705,-0.087515,-0.27244,-0.34043,-0.035306,-0.49258,0.0063889,-0.40829,-0.17412,-0.16803,-0.406,0.0063595,-0.47162,-0.042028,-0.31553,-0.2582,-0.085739,-0.43727,0.010071,-0.42331,-0.10008,-0.23688,-0.30807,-0.053286,-0.41626,-0.069371
366,-0,-0.38661,-1.1331,0.036175,-1.4838,0.31951,-1.3862,0.0038738,-0.7578,-0.65724,-0.07883,-1.0879,0.12818,-0.94276,-0.2254,-0.39739,-0.74219,0.038029,-0.92753,0.0014913,-0.63142,-0.41338,-0.15447,-0.78094,0.061972,-0.75324,-0.15183,-0.37394,-0.55608,-0.011367,-0.75102,0.0051698,-0.55672,-0.31337,-0.16953,-0.63998,0.041631,-0.65699,-0.1086,-0.35645,-0.45476,-0.031439,-0.65324,0.014105,-0.51537,-0.248,-0.17933,-0.55017,0.0311,-0.59762,-0.075767,-0.34923,-0.38215,-0.048834,-0.58331,0.018921,-0.48711,-0.19876,-0.19125,-0.48087,0.018658,-0.55172,-0.052911,-0.34573,-0.3254,-0.065157,-0.52836,0.019988,-0.46393,-0.16321,-0.19948,-0.42888,0.0086484,-0.51558,-0.035408,-0.34259,-0.28058,-0.079982,-0.48317,0.02066,-0.44815,-0.12888,-0.21541,-0.37585,-0.0083026,-0.48294,-0.019956,-0.34919,-0.23082,-0.10705,-0.43414,0.012641,-0.43513,-0.092112,-0.24721,-0.31066,-0.04443,-0.43858,-0.014621,-0.371,-0.17061
367,-0,-0.37785,-1.154,0.062203,-1.5046,0.32468,-1.369,-0.036803,-0.70033,-0.71875,-0.029624,-1.11,0.1141,-0.89293,-0.30042,-0.31582,-0.80863,0.069887,-0.91396,-0.056577,-0.54206,-0.5114,-0.074038,-0.82118,0.049041,-0.68836,-0.25347,-0.26187,-0.6489,0.036052,-0.73843,-0.066369,-0.4436,-0.43905,-0.065021,-0.69426,0.029406,-0.5794,-0.23267,-0.21818,-0.57041,0.02977,-0.64203,-0.068815,-0.38119,-0.39865,-0.052345,-0.61878,0.021259,-0.51051,-0.21844,-0.18795,-0.51893,0.026303,-0.57544,-0.071322,-0.337,-0.36957,-0.044774,-0.56291,0.013312,-0.45886,-0.2098,-0.16559,-0.48066,0.023042,-0.52473,-0.07599,-0.29999,-0.3521,-0.036093,-0.52255,0.0067205,-0.41719,-0.20544,-0.14538,-0.45301,0.021191,-0.48553,-0.077327,-0.27617,-0.33115,-0.035303,-0.48557,0.0018129,-0.38925,-0.193,-0.14197,-0.41815,0.011991,-0.45301,-0.07307,-0.26693,-0.30004,-0.050884,-0.44673,-0.0022519,-0.37876,-0.15673,-0.18743,-0.31445
368,-0,-0.36913,-1.1746,0.087519,-1.5241,0.32748,-1.3489,-0.080047,-0.64183,-0.77868,0.014773,-1.1246,0.091438,-0.83592,-0.37851,-0.23723,-0.8656,0.087303,-0.88448,-0.12755,-0.44733,-0.60452,-0.0090171,-0.83855,0.011433,-0.60401,-0.36296,-0.15728,-0.71921,0.050739,-0.69122,-0.16465,-0.32025,-0.55389,0.0085699,-0.70449,-0.028605,-0.46726,-0.36932,-0.094856,-0.64567,0.034374,-0.57284,-0.19489,-0.23212,-0.5297,0.023614,-0.6172,-0.059577,-0.37159,-0.37818,-0.051584,-0.59348,0.016987,-0.48328,-0.22232,-0.168,-0.50994,0.027555,-0.54573,-0.090236,-0.29641,-0.38693,-0.022681,-0.54888,-0.0038769,-0.40888,-0.24981,-0.11578,-0.49562,0.025982,-0.48445,-0.12195,-0.2321,-0.39656,-0.0013333,-0.50987,-0.026053,-0.34618,-0.27121,-0.081047,-0.4748,0.017471,-0.43193,-0.14442,-0.18867,-0.39244,0.0027893,-0.46804,-0.046691,-0.30055,-0.27665,-0.065361,-0.44644,0.0045375,-0.39445,-0.14635,-0.18069,-0.35374,-0.031279,-0.36873
369,-0,-0.36043,-1.1951,0.11221,-1.5421,0.328,-1.3261,-0.1256,-0.58268,-0.83654,0.053966,-1.1316,0.060574,-0.77273,-0.45816,-0.16337,-0.91168,0.089826,-0.84006,-0.20883,-0.35098,-0.68866,0.03749,-0.83214,-0.048651,-0.50547,-0.47291,-0.067748,-0.76156,0.031505,-0.61365,-0.28029,-0.19919,-0.64551,0.042839,-0.66948,-0.12494,-0.33576,-0.49906,-0.0049874,-0.66865,-0.018348,-0.45774,-0.34115,-0.096541,-0.61509,0.032786,-0.54579,-0.1931,-0.21356,-0.51585,0.025167,-0.58613,-0.074216,-0.3331,-0.38952,-0.031781,-0.57548,0.0021179,-0.43516,-0.25577,-0.12297,-0.51837,0.028153,-0.50308,-0.13491,-0.22947,-0.4263,0.0067312,-0.52811,-0.042448,-0.33302,-0.31348,-0.0547,-0.50882,0.012209,-0.41992,-0.19506,-0.14576,-0.44616,0.018807,-0.47065,-0.090639,-0.24987,-0.34977,-0.017671,-0.47968,-0.017796,-0.34432,-0.23961,-0.092226,-0.44085,0.010567,-0.41363,-0.12643,-0.19767,-0.35389,-0.016634,-0.43125,-0.043612,-0.28358
370,-0,-0.35178,-1.2154,0.13633,-1.5587,0.32632,-1.3006,-0.1732,-0.52324,-0.89188,0.087627,-1.131,0.021973,-0.70446,-0.53782,-0.095876,-0.94572,0.077423,-0.78214,-0.29745,-0.25681,-0.76012,0.063284,-0.80234,-0.12775,-0.39886,-0.57597,0.00027495,-0.77268,-0.020018,-0.51265,-0.40225,-0.09268,-0.70406,0.033906,-0.59347,-0.24726,-0.20267,-0.60338,0.037963,-0.63573,-0.11964,-0.3167,-0.48097,-0.00026632,-0.63784,-0.026725,-0.42005,-0.34916,-0.073563,-0.59778,0.022804,-0.49881,-0.2223,-0.16761,-0.52366,0.030056,-0.54549,-0.11277,-0.26859,-0.42546,-0.0010638,-0.5552,-0.032564,-0.36137,-0.31663,-0.061824,-0.52918,0.013048,-0.43469,-0.20922,-0.14146,-0.47284,0.024604,-0.4835,-0.11204,-0.23266,-0.39048,-0.00016225,-0.49859,-0.037163,-0.32128,-0.29093,-0.057781,-0.47769,0.0074442,-0.39411,-0.18913,-0.13681,-0.42381,0.014264,-0.43887,-0.099047,-0.22809,-0.3364,-0.021012,-0.44792,-0.029211,-0.3207,-0.21337,-0.13718
371,-0,-0.34314,-1.2356,0.1598,-1.5739,0.32241,-1.2725,-0.22266,-0.46387,-0.94424,0.11541,-1.1226,-0.023831,-0.6322,-0.61594,-0.036251,-0.96684,0.050421,-0.71256,-0.39027,-0.16856,-0.81576,0.067116,-0.75066,-0.22139,-0.29077,-0.66524,0.041849,-0.75168,-0.099552,-0.39719,-0.51896,-0.011504,-0.7232,-0.017225,-0.48562,-0.3799,-0.085973,-0.66741,0.027529,-0.55209,-0.25274,-0.17422,-0.58893,0.038368,-0.59342,-0.1426,-0.26721,-0.49254,0.015451,-0.60391,-0.058109,-0.35456,-0.38666,-0.033899,-0.58517,-0.0014,-0.42946,-0.27959,-0.10231,-0.54008,0.025335,-0.4837,-0.18157,-0.17981,-0.47497,0.023636,-0.51395,-0.099677,-0.25808,-0.39591,-0.0023323,-0.5209,-0.034633,-0.33382,-0.30742,-0.05112,-0.50207,0.0064235,-0.39744,-0.21504,-0.11945,-0.45614,0.019428,-0.44309,-0.13044,-0.19516,-0.38952,0.0039181,-0.46275,-0.061683,-0.27218,-0.30778,-0.039013,-0.45316,-0.012257,-0.34825,-0.20751,-0.11999,-0.38734,-0.064058
372,-0,-0.3345,-1.2555,0.18252,-1.5875,0.31615,-1.2419,-0.27379,-0.40497,-0.99319,0.13697,-1.1067,-0.076211,-0.55714,-0.69096,0.014139,-0.97444,0.0095438,-0.63355,-0.48396,-0.089782,-0.85312,0.048749,-0.67979,-0.32421,-0.18794,-0.73469,0.053926,-0.70018,-0.2005,-0.27759,-0.61927,0.036056,-0.70083,-0.10476,-0.35901,-0.50588,-0.0015154,-0.68201,-0.034785,-0.43093,-0.39564,-0.055064,-0.64535,0.011953,-0.49062,-0.2908,-0.12041,-0.59082,0.032466,-0.53269,-0.19703,-0.19151,-0.52219,0.029982,-0.55586,-0.11657,-0.26403,-0.44381,0.0074283,-0.5596,-0.053382,-0.33046,-0.36172,-0.03028,-0.54533,-0.0090532,-0.38716,-0.28133,-0.079073,-0.5147,0.017095,-0.43376,-0.20228,-0.13805,-0.46908,0.02475,-0.46681,-0.12986,-0.20257,-0.40693,0.0094978,-0.48121,-0.068496,-0.26892,-0.33757,-0.021116,-0.47658,-0.024299,-0.32748,-0.26261,-0.069531,-0.45101,0.0015414,-0.38086,-0.17876,-0.1398,-0.39652,-0.0067921,-0.40841,-0.13151
373,-0,-0.3259,-1.275,0.20439,-1.5995,0.30752,-1.2088,-0.32633,-0.34692,-1.0383,0.15205,-1.0832,-0.13443,-0.48054,-0.76139,0.054134,-0.96828,-0.044049,-0.54766,-0.57515,-0.023658,-0.87052,0.0090245,-0.59346,-0.43031,-0.096769,-0.7796,0.035595,-0.62217,-0.31443,-0.16456,-0.69359,0.045125,-0.63934,-0.21868,-0.22901,-0.60901,0.039229,-0.64506,-0.13964,-0.29138,-0.52462,0.020011,-0.63992,-0.074499,-0.34987,-0.44048,-0.011517,-0.62171,-0.026547,-0.40154,-0.3586,-0.052792,-0.59165,0.0058122,-0.44434,-0.28026,-0.10151,-0.55166,0.02348,-0.47714,-0.20884,-0.15253,-0.50379,0.027974,-0.49894,-0.14618,-0.20362,-0.45103,0.020389,-0.50965,-0.092607,-0.25463,-0.39285,0.0013687,-0.51016,-0.046856,-0.30455,-0.33017,-0.029423,-0.49634,-0.01454,-0.35014,-0.26438,-0.071017,-0.47302,0.0070041,-0.38839,-0.201,-0.11826,-0.43638,0.012482,-0.41572,-0.13902,-0.17873,-0.38119,-0.00031243,-0.43185,-0.081389,-0.25748,-0.27758
374,-0,-0.31739,-1.2943,0.22543,-1.6098,0.29655,-1.1734,-0.38001,-0.2901,-1.0791,0.16049,-1.0526,-0.19766,-0.40376,-0.82586,0.082805,-0.94855,-0.10879,-0.45768,-0.66054,0.027147,-0.86721,-0.050137,-0.49626,-0.53359,-0.022966,-0.79696,-0.011811,-0.52376,-0.43182,-0.068231,-0.73486,0.014774,-0.54541,-0.34592,-0.1114,-0.67604,0.030758,-0.56182,-0.27125,-0.15549,-0.61826,0.037923,-0.57362,-0.20451,-0.19926,-0.56046,0.035839,-0.57823,-0.14768,-0.2426,-0.50165,0.024881,-0.57597,-0.099547,-0.28353,-0.44243,0.0066598,-0.56782,-0.059585,-0.32153,-0.38492,-0.016207,-0.55322,-0.028137,-0.35477,-0.33013,-0.042755,-0.53328,-0.0052612,-0.38315,-0.27842,-0.072507,-0.50918,0.011431,-0.40861,-0.22653,-0.10691,-0.47864,0.019381,-0.42902,-0.17665,-0.14628,-0.44082,0.018906,-0.44467,-0.1304,-0.18763,-0.39794,0.0097481,-0.45145,-0.089562,-0.22977,-0.34762,-0.012657,-0.45017,-0.048824,-0.28282,-0.27772,-0.070788,-0.36805
375,-0,-0.30893,-1.3133,0.24573,-1.6186,0.28337,-1.1359,-0.43453,-0.23486,-1.1155,0.16226,-1.0152,-0.26498,-0.32811,-0.88317,0.099529,-0.91582,-0.18279,-0.36655,-0.73705,0.060646,-0.84339,-0.12585,-0.39335,-0.62816,0.028878,-0.78568,-0.084837,-0.41265,-0.54285,0.0027911,-0.73915,-0.051887,-0.4292,-0.4719,-0.020473,-0.69841,-0.025751,-0.44421,-0.40982,-0.044728,-0.66107,-0.0044193,-0.45859,-0.3533,-0.068812,-0.62585,0.011383,-0.47025,-0.30239,-0.094808,-0.58976,0.020986,-0.4795,-0.25609,-0.12092,-0.55354,0.02627,-0.48706,-0.21366,-0.14717,-0.5181,0.027746,-0.49106,-0.1764,-0.17167,-0.48363,0.025847,-0.49152,-0.14429,-0.19476,-0.45053,0.022148,-0.49199,-0.11312,-0.21899,-0.41538,0.01454,-0.48944,-0.085088,-0.24591,-0.37616,0.00072936,-0.48309,-0.05898,-0.27184,-0.33781,-0.017002,-0.47219,-0.038377,-0.29647,-0.29682,-0.039883,-0.45653,-0.018925,-0.32806,-0.244,-0.079077,-0.42191,-0.016932,-0.31982
376,-0,-0.30047,-1.3321,0.26532,-1.6258,0.26807,-1.0964,-0.48963,-0.18154,-1.1471,0.15742,-0.97157,-0.33538,-0.25483,-0.93222,0.104,-0.87096,-0.2639,-0.27721,-0.80197,0.075567,-0.80011,-0.21443,-0.29012,-0.70861,0.055598,-0.74653,-0.17816,-0.29748,-0.63826,0.042227,-0.7061,-0.14805,-0.30324,-0.58223,0.032787,-0.67328,-0.12264,-0.30902,-0.53455,0.023458,-0.64597,-0.099625,-0.31576,-0.49256,0.015534,-0.62308,-0.079581,-0.32218,-0.45431,0.0056672,-0.60054,-0.063418,-0.32871,-0.41927,-0.0044507,-0.57971,-0.048864,-0.33582,-0.38667,-0.014928,-0.56038,-0.037012,-0.34119,-0.35813,-0.024308,-0.54224,-0.027452,-0.34433,-0.33309,-0.033059,-0.52578,-0.017635,-0.35005,-0.30714,-0.043074,-0.50946,-0.0086939,-0.35637,-0.28096,-0.0581,-0.48921,-0.0025607,-0.36374,-0.25288,-0.072083,-0.47108,0.0022915,-0.36991,-0.22698,-0.08877,-0.44919,0.0042196,-0.37826,-0.19243,-0.11704,-0.41944,0.0022336,-0.38636,-0.14461,-0.17719
377,-0,-0.29201,-1.3507,0.28415,-1.6316,0.25068,-1.0551,-0.54507,-0.13047,-1.1737,0.146,-0.92218,-0.40785,-0.18511,-0.97201,0.096114,-0.81508,-0.34982,-0.1925,-0.85296,0.071307,-0.73923,-0.31162,-0.19194,-0.77031,0.055563,-0.68209,-0.28503,-0.18715,-0.71008,0.046573,-0.63879,-0.26396,-0.18108,-0.66427,0.041931,-0.60386,-0.24685,-0.17552,-0.62678,0.038293,-0.57545,-0.23118,-0.17109,-0.59577,0.036995,-0.55272,-0.21737,-0.16745,-0.56773,0.034223,-0.53124,-0.20607,-0.16494,-0.54271,0.031537,-0.51293,-0.19504,-0.16353,-0.52018,0.028985,-0.49651,-0.1864,-0.1611,-0.50145,0.027245,-0.48133,-0.17965,-0.15716,-0.4853,0.0259,-0.4678,-0.17214,-0.15566,-0.46916,0.024729,-0.457,-0.16352,-0.15633,-0.45225,0.020472,-0.44561,-0.1541,-0.16036,-0.43388,0.018762,-0.43757,-0.14349,-0.1653,-0.41631,0.014457,-0.42895,-0.13225,-0.17575,-0.39088,0.006361,-0.42552,-0.10957,-0.20254,-0.33863,-0.071194
378,-0,-0.28357,-1.369,0.30213,-1.6357,0.23116,-1.012,-0.60057,-0.082001,-1.1951,0.12806,-0.86757,-0.48137,-0.12014,-1.0017,0.07602,-0.74955,-0.43806,-0.11519,-0.88816,0.047969,-0.66342,-0.41276,-0.104,-0.80969,0.028739,-0.59665,-0.39771,-0.090278,-0.75229,0.015386,-0.54362,-0.38789,-0.075888,-0.70861,0.0058199,-0.49899,-0.38158,-0.062754,-0.67261,-0.0026129,-0.46118,-0.37625,-0.050901,-0.64322,-0.0087327,-0.42932,-0.3721,-0.041048,-0.61593,-0.016178,-0.39947,-0.3693,-0.033119,-0.59124,-0.023598,-0.37354,-0.36606,-0.026516,-0.56899,-0.030805,-0.34946,-0.36482,-0.019924,-0.54956,-0.038047,-0.3264,-0.36495,-0.013254,-0.53123,-0.045661,-0.30453,-0.36467,-0.0078921,-0.51439,-0.052012,-0.28679,-0.3626,-0.0049703,-0.49743,-0.057858,-0.27239,-0.3576,-0.0051904,-0.48156,-0.061112,-0.26051,-0.35079,-0.0068086,-0.46595,-0.064927,-0.25168,-0.34168,-0.011805,-0.45143,-0.061098,-0.25697,-0.31726,-0.033174,-0.4238,-0.099306
379,-0,-0.27521,-1.387,0.31919,-1.638,0.20949,-0.96734,-0.65586,-0.036476,-1.2109,0.10371,-0.8084,-0.55489,-0.061088,-1.0208,0.044113,-0.67602,-0.52606,-0.047769,-0.90624,0.0064473,-0.57599,-0.513,-0.030974,-0.82446,-0.023269,-0.49595,-0.50805,-0.014454,-0.76136,-0.048609,-0.42968,-0.50726,0.0009079,-0.71014,-0.071207,-0.37212,-0.50857,0.013161,-0.66513,-0.092841,-0.3221,-0.50962,0.022852,-0.62585,-0.11258,-0.27854,-0.51022,0.028436,-0.58753,-0.13324,-0.23879,-0.50994,0.030513,-0.55102,-0.15363,-0.20412,-0.50781,0.030377,-0.51656,-0.17344,-0.17226,-0.50582,0.02807,-0.48335,-0.19358,-0.14256,-0.5032,0.02331,-0.44982,-0.21412,-0.1149,-0.4996,0.017875,-0.41912,-0.23214,-0.092545,-0.49357,0.010124,-0.38969,-0.24557,-0.077094,-0.48365,0.00082216,-0.36412,-0.25739,-0.062942,-0.47228,-0.0094964,-0.33902,-0.26684,-0.054351,-0.45891,-0.018294,-0.32432,-0.26299,-0.057504,-0.44023,-0.028281,-0.32312,-0.23576
380,-0,-0.26695,-1.4046,0.33526,-1.6387,0.18571,-0.92122,-0.71065,0.0057987,-1.2211,0.073197,-0.7454,-0.62737,-0.0089773,-1.0287,0.0010886,-0.5964,-0.61127,0.0075366,-0.90655,-0.051589,-0.48082,-0.60747,0.023239,-0.81383,-0.097253,-0.38684,-0.60805,0.034358,-0.73655,-0.13969,-0.30787,-0.60995,0.04097,-0.66871,-0.17982,-0.23957,-0.61061,0.041377,-0.60545,-0.21813,-0.1813,-0.60809,0.03668,-0.54701,-0.2539,-0.13179,-0.60173,0.025242,-0.48921,-0.28827,-0.090127,-0.59079,0.0084711,-0.43351,-0.3202,-0.056485,-0.57545,-0.011522,-0.38061,-0.34906,-0.028911,-0.55691,-0.035576,-0.32908,-0.37594,-0.0070896,-0.53456,-0.063793,-0.27836,-0.4002,0.0093757,-0.50994,-0.091562,-0.23321,-0.41893,0.018742,-0.48253,-0.11982,-0.19288,-0.42873,0.018943,-0.45206,-0.14625,-0.15971,-0.43657,0.017702,-0.42163,-0.17146,-0.12967,-0.43844,0.010507,-0.39147,-0.19001,-0.11384,-0.43037,0.0026969,-0.37159,-0.1922,-0.12749,-0.35509
381,-0,-0.25876,-1.4219,0.35044,-1.6378,0.15997,-0.87388,-0.76468,0.044576,-1.2256,0.036884,-0.67938,-0.69772,0.035355,-1.0256,-0.052036,-0.51279,-0.69126,0.048958,-0.88912,-0.12379,-0.3821,-0.69162,0.05581,-0.77842,-0.18856,-0.27667,-0.69047,0.052402,-0.67993,-0.24967,-0.18982,-0.68551,0.040033,-0.58909,-0.30681,-0.11836,-0.67389,0.017878,-0.50257,-0.35862,-0.062115,-0.65453,-0.011872,-0.42174,-0.40453,-0.019605,-0.62681,-0.049898,-0.34414,-0.44325,0.0086721,-0.59044,-0.093136,-0.2722,-0.47416,0.024267,-0.5476,-0.13849,-0.20714,-0.49629,0.028856,-0.49906,-0.18639,-0.14787,-0.51073,0.023098,-0.44553,-0.23581,-0.095349,-0.51635,0.0081892,-0.39062,-0.28039,-0.053959,-0.51213,-0.014232,-0.33576,-0.31964,-0.023647,-0.49624,-0.043949,-0.28298,-0.35077,-0.0043671,-0.47681,-0.07468,-0.2349,-0.37517,0.0068164,-0.44988,-0.10725,-0.19262,-0.38886,0.0072238,-0.42322,-0.12775,-0.17112,-0.37978,-0.013616,-0.34758
382,-0,-0.2506,-1.439,0.36479,-1.6353,0.13241,-0.82549,-0.81771,0.079658,-1.2245,-0.0048198,-0.61111,-0.76496,0.071231,-1.0113,-0.11402,-0.4273,-0.76375,0.075167,-0.85467,-0.20729,-0.28418,-0.76141,0.065088,-0.72027,-0.29148,-0.17281,-0.74934,0.038325,-0.59627,-0.36871,-0.08675,-0.72629,-0.0017649,-0.48042,-0.43679,-0.023995,-0.6899,-0.053966,-0.37195,-0.49216,0.015723,-0.64086,-0.11391,-0.27388,-0.53446,0.034731,-0.58004,-0.17998,-0.18646,-0.56028,0.032507,-0.50901,-0.24643,-0.11295,-0.5701,0.013477,-0.43309,-0.30898,-0.054825,-0.56373,-0.019771,-0.35386,-0.36647,-0.011435,-0.54302,-0.064684,-0.27462,-0.41621,0.015464,-0.50798,-0.11786,-0.20088,-0.45239,0.024853,-0.46174,-0.17328,-0.13609,-0.47382,0.017727,-0.40722,-0.22673,-0.083913,-0.47975,-0.0014048,-0.35077,-0.27585,-0.044737,-0.47278,-0.030718,-0.29256,-0.31667,-0.019224,-0.45496,-0.060469,-0.24764,-0.33765,-0.013122,-0.425,-0.08432,-0.22014
383,-0,-0.24244,-1.4558,0.37835,-1.6312,0.1031,-0.77617,-0.86949,0.11085,-1.2178,-0.051493,-0.54141,-0.82813,0.098052,-0.98627,-0.18348,-0.3421,-0.82667,0.085343,-0.80438,-0.29872,-0.19131,-0.8135,0.05058,-0.64271,-0.39961,-0.082175,-0.78041,-0.0067838,-0.49252,-0.48619,-0.008457,-0.72817,-0.079905,-0.35508,-0.554,0.031451,-0.65646,-0.16392,-0.2332,-0.59772,0.039329,-0.56946,-0.25089,-0.13154,-0.61782,0.01996,-0.47154,-0.3356,-0.053249,-0.61073,-0.024698,-0.36803,-0.40938,-0.0010507,-0.57973,-0.085564,-0.26808,-0.46729,0.024847,-0.52784,-0.15727,-0.17534,-0.50672,0.026251,-0.45964,-0.23359,-0.0957,-0.52475,0.0033859,-0.37902,-0.30787,-0.034867,-0.51988,-0.037989,-0.29477,-0.37088,0.0038608,-0.49319,-0.093226,-0.21565,-0.4159,0.018622,-0.44935,-0.1528,-0.14415,-0.446,0.013783,-0.39346,-0.21446,-0.085514,-0.45591,-0.0079181,-0.33516,-0.26136,-0.05048,-0.44798,-0.03487,-0.28777,-0.27577,-0.089876
384,-0,-0.23431,-1.4723,0.391,-1.6256,0.072014,-0.72614,-0.91975,0.13792,-1.2054,-0.10272,-0.47112,-0.88633,0.11531,-0.95091,-0.25891,-0.25936,-0.87818,0.079143,-0.74004,-0.39449,-0.10758,-0.84538,0.013004,-0.55015,-0.50629,-0.010896,-0.78142,-0.079446,-0.37733,-0.59164,0.03759,-0.69092,-0.18601,-0.22742,-0.64423,0.040853,-0.57807,-0.29633,-0.10713,-0.65864,0.0047312,-0.45273,-0.39793,-0.021856,-0.63798,-0.060888,-0.32479,-0.48161,0.02415,-0.58223,-0.14843,-0.20473,-0.53733,0.031624,-0.5002,-0.24265,-0.10475,-0.56162,0.0049075,-0.40113,-0.33409,-0.029939,-0.5533,-0.049782,-0.29452,-0.41269,0.013858,-0.51311,-0.12607,-0.19008,-0.47006,0.024977,-0.44844,-0.20966,-0.10084,-0.49829,0.005108,-0.3665,-0.29079,-0.037696,-0.49397,-0.040571,-0.27928,-0.3579,0.0025555,-0.46684,-0.10097,-0.19474,-0.40825,0.014546,-0.41738,-0.16761,-0.12575,-0.43064,0.0033716,-0.36458,-0.2175,-0.089582,-0.41518,-0.076538
385,-0,-0.22624,-1.4884,0.40264,-1.6183,0.039185,-0.67557,-0.96821,0.16063,-1.1875,-0.15803,-0.40109,-0.9387,0.12265,-0.90588,-0.33864,-0.1812,-0.91673,0.05673,-0.66391,-0.49078,-0.036709,-0.85544,-0.045704,-0.44791,-0.60488,0.036179,-0.75225,-0.17403,-0.26032,-0.67563,0.046962,-0.61828,-0.30864,-0.11208,-0.69651,0.0029527,-0.46531,-0.43229,-0.012703,-0.66527,-0.082374,-0.31096,-0.52829,0.034202,-0.59094,-0.19107,-0.17161,-0.58497,0.027482,-0.4817,-0.30722,-0.062319,-0.59512,-0.024289,-0.35493,-0.40981,0.0052456,-0.56107,-0.10793,-0.22784,-0.48641,0.028199,-0.48825,-0.20946,-0.11499,-0.5267,0.0066538,-0.38641,-0.31369,-0.03006,-0.52598,-0.051101,-0.27444,-0.40038,0.015943,-0.48532,-0.1331,-0.16703,-0.45795,0.018631,-0.41238,-0.22387,-0.080084,-0.48022,-0.010455,-0.32381,-0.30748,-0.02084,-0.46837,-0.068147,-0.23083,-0.37243,0.004845,-0.42941,-0.13117,-0.15856,-0.40227,-0.0059846,-0.37666,-0.19255
386,-0,-0.21829,-1.5042,0.41323,-1.6092,0.0047108,-0.62465,-1.0146,0.17881,-1.1641,-0.21685,-0.33219,-0.98443,0.11995,-0.85205,-0.42083,-0.10964,-0.9412,0.018807,-0.57876,-0.58371,0.018161,-0.8432,-0.12245,-0.34187,-0.68922,0.055873,-0.69501,-0.28315,-0.15131,-0.73061,0.01874,-0.51766,-0.43455,-0.022297,-0.70447,-0.0774,-0.33346,-0.55235,0.035874,-0.61651,-0.20751,-0.16881,-0.61816,0.02593,-0.48607,-0.34352,-0.045294,-0.62231,-0.044062,-0.33375,-0.46059,0.021546,-0.56686,-0.15288,-0.18681,-0.53592,0.027065,-0.4658,-0.27549,-0.06853,-0.55924,-0.022585,-0.33655,-0.38954,0.0056734,-0.52768,-0.11421,-0.20102,-0.47356,0.025734,-0.44856,-0.22532,-0.086595,-0.51029,-0.0071402,-0.33908,-0.33275,-0.01015,-0.49563,-0.080857,-0.2218,-0.41471,0.018639,-0.43836,-0.17436,-0.11637,-0.45901,0.0019674,-0.35022,-0.27098,-0.040398,-0.46082,-0.048481,-0.25863,-0.34154,-0.0056369,-0.42849,-0.11102,-0.19491,-0.33126
387,-0,-0.21041,-1.5195,0.42287,-1.5986,-0.031248,-0.57353,-1.0587,0.19236,-1.1355,-0.27857,-0.26524,-1.0229,0.10729,-0.79051,-0.50363,-0.04652,-0.95092,-0.033378,-0.48769,-0.66958,0.054645,-0.80926,-0.21313,-0.2381,-0.75405,0.046898,-0.61388,-0.39829,-0.05939,-0.75169,-0.044365,-0.39933,-0.55013,0.031645,-0.6672,-0.18988,-0.2004,-0.63939,0.031317,-0.52009,-0.3499,-0.050996,-0.65118,-0.045054,-0.34427,-0.4865,0.026748,-0.5852,-0.17363,-0.17467,-0.56949,0.024695,-0.46032,-0.3175,-0.045443,-0.58246,-0.046173,-0.30701,-0.44108,0.02111,-0.5263,-0.16336,-0.15648,-0.51871,0.018246,-0.41525,-0.29645,-0.039479,-0.53252,-0.048947,-0.27523,-0.41114,0.019306,-0.48189,-0.15769,-0.14013,-0.48116,0.013384,-0.38154,-0.2758,-0.040685,-0.49178,-0.047327,-0.26018,-0.37765,0.011248,-0.44788,-0.14286,-0.14141,-0.44037,0.0067567,-0.36308,-0.24281,-0.058448,-0.4517,-0.03625,-0.27335,-0.3116,-0.033993,-0.3651
388,-0,-0.20256,-1.5346,0.4316,-1.5865,-0.068573,-0.52242,-1.1005,0.20128,-1.102,-0.34256,-0.20104,-1.0536,0.084944,-0.72249,-0.58519,0.0065915,-0.94567,-0.098099,-0.39399,-0.745,0.071179,-0.7553,-0.31297,-0.14254,-0.79537,0.0098937,-0.51478,-0.51048,0.0077712,-0.73705,-0.13632,-0.27529,-0.64294,0.043598,-0.58925,-0.32004,-0.084139,-0.68104,-0.025665,-0.39127,-0.48595,0.022029,-0.62135,-0.1652,-0.19376,-0.5903,0.028915,-0.4821,-0.33075,-0.043432,-0.60628,-0.053711,-0.30476,-0.47131,0.02748,-0.53523,-0.19129,-0.13666,-0.54876,0.0097814,-0.39954,-0.34175,-0.017191,-0.54588,-0.082412,-0.23669,-0.46129,0.02631,-0.46368,-0.21899,-0.08983,-0.51637,-0.01075,-0.33011,-0.35492,0.002004,-0.49464,-0.11005,-0.18333,-0.44797,0.018455,-0.40617,-0.23512,-0.064266,-0.48214,-0.029724,-0.28208,-0.35025,0.0032064,-0.44821,-0.12584,-0.15639,-0.42189,0.0068205,-0.36961,-0.22436,-0.071815,-0.43017,-0.039273,-0.26292
389,-0,-0.19469,-1.5494,0.43945,-1.5729,-0.10719,-0.47149,-1.1395,0.20556,-1.0638,-0.40819,-0.14034,-1.0761,0.053302,-0.64931,-0.66368,0.048378,-0.92558,-0.17325,-0.30098,-0.80697,0.06705,-0.68392,-0.41672,-0.060633,-0.81066,-0.052655,-0.40488,-0.61102,0.044596,-0.68799,-0.24836,-0.15811,-0.70297,0.012231,-0.48003,-0.45121,-0.0003591,-0.67137,-0.12653,-0.25038,-0.59316,0.037563,-0.53413,-0.31164,-0.064493,-0.63336,-0.039246,-0.33626,-0.47847,0.027857,-0.5616,-0.19298,-0.14288,-0.57059,0.010457,-0.40866,-0.36243,-0.01044,-0.56213,-0.098562,-0.22466,-0.49138,0.02784,-0.46031,-0.25526,-0.066978,-0.53748,-0.032914,-0.29851,-0.40445,0.018069,-0.48878,-0.16144,-0.13432,-0.49301,0.0091068,-0.36557,-0.30906,-0.018383,-0.49293,-0.081094,-0.2123,-0.42266,0.019083,-0.4168,-0.21083,-0.079393,-0.46973,-0.023574,-0.28859,-0.33578,-0.0036956,-0.44173,-0.11639,-0.16397,-0.4096,0.0009224,-0.3618,-0.20604,-0.11864
390,-0,-0.18686,-1.5639,0.44637,-1.5579,-0.14702,-0.42095,-1.1758,0.20512,-1.0213,-0.47481,-0.083882,-1.0901,0.012857,-0.57238,-0.73734,0.077759,-0.89121,-0.25643,-0.21202,-0.85301,0.042416,-0.59855,-0.51896,0.0028996,-0.79892,-0.13657,-0.29209,-0.69208,0.047994,-0.60886,-0.36984,-0.059667,-0.72373,-0.058897,-0.35276,-0.56659,0.039594,-0.61173,-0.25617,-0.11963,-0.65378,-0.0071366,-0.40537,-0.45654,0.017794,-0.60672,-0.16299,-0.1806,-0.58203,0.021743,-0.44679,-0.35633,-0.019055,-0.58709,-0.091524,-0.24139,-0.50551,0.030372,-0.47665,-0.26613,-0.064723,-0.55657,-0.038709,-0.29584,-0.42986,0.022607,-0.49207,-0.19085,-0.11255,-0.5181,-0.0036967,-0.34202,-0.35599,0.0030785,-0.49782,-0.12277,-0.16675,-0.46861,0.015612,-0.38337,-0.27753,-0.033357,-0.48799,-0.065591,-0.226,-0.40619,0.016244,-0.41453,-0.20191,-0.082265,-0.46085,-0.025394,-0.28631,-0.327,-0.006773,-0.43396,-0.11839,-0.16697,-0.38378,-0.064904
391,-0,-0.17909,-1.578,0.45227,-1.5413,-0.18801,-0.37097,-1.209,0.19988,-0.9747,-0.54176,-0.032372,-1.0953,-0.035748,-0.49319,-0.80451,0.093921,-0.84349,-0.34497,-0.13031,-0.88124,-0.0016875,-0.50325,-0.61427,0.044392,-0.76085,-0.23622,-0.18459,-0.7473,0.017647,-0.50669,-0.48917,0.010012,-0.70294,-0.16169,-0.22288,-0.65137,0.030268,-0.51058,-0.3951,-0.019675,-0.6577,-0.10433,-0.25849,-0.57228,0.036672,-0.51585,-0.3155,-0.050303,-0.61699,-0.060305,-0.291,-0.50054,0.032718,-0.51603,-0.24841,-0.084496,-0.57526,-0.027625,-0.32117,-0.43437,0.022565,-0.51298,-0.19132,-0.11754,-0.53496,-0.0056055,-0.34463,-0.37722,0.0091153,-0.5064,-0.14465,-0.1489,-0.49521,0.010159,-0.36672,-0.32106,-0.010383,-0.49639,-0.10151,-0.18569,-0.44881,0.016933,-0.38852,-0.26198,-0.039467,-0.47993,-0.063152,-0.22465,-0.39961,0.014588,-0.40437,-0.20439,-0.080578,-0.45215,-0.029507,-0.27657,-0.32602,-0.018202,-0.412,-0.15116
392,-0,-0.17141,-1.5916,0.45707,-1.5231,-0.23008,-0.32175,-1.239,0.18981,-0.9244,-0.60837,0.013525,-1.0916,-0.091716,-0.41331,-0.86366,0.096397,-0.78383,-0.43604,-0.05885,-0.89052,-0.06335,-0.40263,-0.69762,0.061433,-0.69879,-0.34492,-0.090204,-0.77235,-0.043935,-0.39062,-0.59494,0.043808,-0.64286,-0.28439,-0.1062,-0.69466,-0.027119,-0.38237,-0.52244,0.033684,-0.60422,-0.23709,-0.12025,-0.63676,-0.011651,-0.37966,-0.4637,0.025118,-0.57511,-0.19821,-0.13391,-0.58744,-0.0017995,-0.37764,-0.41391,0.014016,-0.5496,-0.16549,-0.14831,-0.54448,0.0056702,-0.37684,-0.37137,0.0039485,-0.52764,-0.13979,-0.15893,-0.50906,0.010765,-0.37484,-0.33666,-0.0053656,-0.50807,-0.11681,-0.17008,-0.47658,0.015253,-0.37629,-0.30037,-0.019873,-0.4885,-0.093436,-0.18893,-0.43941,0.015889,-0.38075,-0.2612,-0.037938,-0.47005,-0.071369,-0.20994,-0.39952,0.0099243,-0.38913,-0.21316,-0.071658,-0.44142,-0.047289,-0.26512,-0.2982
393,-0,-0.16382,-1.6048,0.4608,-1.5035,-0.2731,-0.27347,-1.2656,0.17505,-0.87082,-0.67397,0.053263,-1.0791,-0.15408,-0.33432,-0.91346,0.085149,-0.71397,-0.52668,-0.0002357,-0.88052,-0.13984,-0.3016,-0.76461,0.053055,-0.61666,-0.45534,-0.015806,-0.76533,-0.1316,-0.27108,-0.67708,0.038291,-0.54999,-0.41292,-0.016883,-0.69094,-0.1248,-0.24546,-0.61906,0.031987,-0.50226,-0.38233,-0.015846,-0.63768,-0.11753,-0.22652,-0.57543,0.028584,-0.4663,-0.35819,-0.015567,-0.59406,-0.11313,-0.21135,-0.53918,0.024028,-0.43666,-0.33811,-0.016578,-0.558,-0.10931,-0.19886,-0.50969,0.020525,-0.41091,-0.32355,-0.01533,-0.52771,-0.10836,-0.18534,-0.48689,0.017285,-0.38804,-0.31137,-0.013472,-0.50368,-0.10431,-0.17782,-0.46314,0.013433,-0.372,-0.29431,-0.019073,-0.47986,-0.097594,-0.17762,-0.43716,0.010062,-0.36101,-0.27503,-0.027821,-0.45689,-0.087616,-0.18967,-0.40405,0.0059575,-0.36427,-0.22843,-0.075763,-0.3708
394,-0,-0.15626,-1.6176,0.46359,-1.4825,-0.3169,-0.22626,-1.2887,0.15579,-0.81443,-0.7379,0.086411,-1.058,-0.22174,-0.25778,-0.95283,0.060531,-0.63597,-0.61394,0.043476,-0.85167,-0.22777,-0.20502,-0.81176,0.019787,-0.51959,-0.56006,0.033254,-0.72681,-0.23798,-0.15874,-0.72779,-0.0059272,-0.43437,-0.53253,0.034292,-0.6407,-0.24951,-0.11939,-0.6705,-0.024483,-0.36876,-0.5148,0.035725,-0.57491,-0.25985,-0.088243,-0.62646,-0.040645,-0.31618,-0.50108,0.033911,-0.51869,-0.27072,-0.064493,-0.58728,-0.057479,-0.27217,-0.48899,0.029516,-0.47021,-0.28087,-0.045305,-0.55318,-0.074345,-0.23239,-0.47969,0.024093,-0.4249,-0.29377,-0.027086,-0.52275,-0.092205,-0.19637,-0.47177,0.019004,-0.38751,-0.30159,-0.015792,-0.49344,-0.10598,-0.17172,-0.45805,0.01054,-0.35647,-0.30275,-0.011809,-0.46608,-0.11552,-0.1534,-0.44228,0.0012369,-0.33132,-0.29476,-0.017501,-0.44256,-0.10996,-0.16172,-0.40126,-0.014923,-0.30218
395,-0,-0.14871,-1.6302,0.46548,-1.4602,-0.36138,-0.18027,-1.3083,0.13217,-0.75569,-0.79955,0.11261,-1.0287,-0.29355,-0.18513,-0.98092,0.023196,-0.55204,-0.69502,0.070762,-0.80513,-0.32326,-0.11751,-0.83659,-0.036446,-0.41359,-0.65205,0.05347,-0.65979,-0.35419,-0.063582,-0.74223,-0.084328,-0.30845,-0.62954,0.041165,-0.55035,-0.38435,-0.022084,-0.66903,-0.12679,-0.22584,-0.61154,0.025082,-0.4604,-0.41029,0.0064652,-0.60572,-0.1669,-0.16003,-0.59191,0.0019618,-0.38126,-0.43134,0.021159,-0.54405,-0.2056,-0.10812,-0.56882,-0.025584,-0.31178,-0.44716,0.026686,-0.48516,-0.24313,-0.064877,-0.54264,-0.057692,-0.24637,-0.46065,0.025496,-0.42695,-0.27949,-0.030744,-0.51413,-0.090082,-0.19202,-0.46533,0.016123,-0.37335,-0.30569,-0.012063,-0.4806,-0.11937,-0.15134,-0.46011,0.0014065,-0.32745,-0.32359,-0.0011452,-0.44662,-0.14526,-0.12187,-0.44494,-0.013887,-0.29654,-0.32061,-0.0098863,-0.41278,-0.13757,-0.15547
396,-0,-0.14121,-1.6424,0.46644,-1.4365,-0.40645,-0.13568,-1.3243,0.10426,-0.69508,-0.8583,0.13154,-0.99146,-0.36833,-0.11782,-0.99709,-0.025944,-0.46459,-0.7673,0.08062,-0.7427,-0.42214,-0.043259,-0.83779,-0.11246,-0.30525,-0.72515,0.043363,-0.56946,-0.47058,0.0058942,-0.719,-0.18899,-0.18581,-0.69289,0.0028557,-0.43147,-0.51112,0.032589,-0.61483,-0.25881,-0.097148,-0.65571,-0.045877,-0.31596,-0.53894,0.037893,-0.51769,-0.32166,-0.034563,-0.60842,-0.1033,-0.21803,-0.55096,0.021213,-0.42219,-0.37514,0.0036189,-0.55147,-0.16327,-0.13803,-0.54821,-0.0096938,-0.33172,-0.41907,0.023309,-0.48594,-0.22536,-0.071516,-0.53266,-0.052321,-0.24571,-0.45161,0.024445,-0.41624,-0.2822,-0.024754,-0.5031,-0.10055,-0.17397,-0.46454,0.007863,-0.3476,-0.32435,-0.00087913,-0.46267,-0.14719,-0.11971,-0.46314,-0.017084,-0.28471,-0.35415,0.006327,-0.41733,-0.18179,-0.088095,-0.44636,-0.040751,-0.25275,-0.33305,-0.065496
397,-0,-0.13378,-1.6543,0.46636,-1.4116,-0.45201,-0.092704,-1.3365,0.072197,-0.63305,-0.91354,0.14289,-0.94689,-0.44485,-0.057179,-1.0009,-0.085681,-0.37615,-0.82844,0.072637,-0.66685,-0.52006,0.014112,-0.81526,-0.20395,-0.20129,-0.77441,0.0036149,-0.46283,-0.57742,0.043425,-0.66032,-0.30933,-0.079712,-0.71531,-0.076059,-0.2993,-0.61267,0.036768,-0.51601,-0.39969,-0.0040073,-0.63959,-0.16426,-0.16909,-0.62018,-0.00056654,-0.38146,-0.47001,0.030648,-0.54655,-0.25512,-0.07217,-0.59671,-0.064391,-0.25765,-0.5143,0.027676,-0.44258,-0.33703,-0.0096682,-0.54756,-0.14095,-0.15177,-0.53255,-0.0038665,-0.33339,-0.40644,0.021834,-0.47679,-0.22397,-0.0666,-0.52307,-0.05897,-0.22927,-0.45422,0.022204,-0.39355,-0.29837,-0.013421,-0.48616,-0.12437,-0.14354,-0.47109,-0.0051914,-0.30863,-0.35432,0.009576,-0.43283,-0.18943,-0.079051,-0.46401,-0.047839,-0.2341,-0.38344,0.008428,-0.37989,-0.2275,-0.062845,-0.42485,-0.11501
398,-0,-0.12642,-1.6656,0.46518,-1.3853,-0.49792,-0.051511,-1.3448,0.036183,-0.57013,-0.9647,0.14649,-0.89558,-0.5218,-0.0044258,-0.99232,-0.15448,-0.28926,-0.87642,0.047075,-0.58061,-0.61271,0.051807,-0.77014,-0.30563,-0.10822,-0.79651,-0.06292,-0.34823,-0.66575,0.045641,-0.57176,-0.43309,-0.0016008,-0.69419,-0.186,-0.17081,-0.6752,-0.010171,-0.38743,-0.52718,0.038103,-0.56594,-0.30848,-0.047777,-0.6378,-0.10094,-0.22659,-0.57841,0.020176,-0.42143,-0.41485,0.017713,-0.556,-0.21128,-0.098977,-0.58053,-0.043575,-0.27779,-0.4881,0.028414,-0.44539,-0.31824,-0.014454,-0.53857,-0.13534,-0.14912,-0.52261,-0.0078929,-0.31859,-0.40871,0.023757,-0.45833,-0.23847,-0.051042,-0.51377,-0.077029,-0.19846,-0.46289,0.013155,-0.35739,-0.32665,0.0018298,-0.46409,-0.16143,-0.10272,-0.47594,-0.031484,-0.25462,-0.39041,0.014654,-0.38988,-0.24164,-0.042627,-0.45336,-0.087738,-0.17779,-0.40771,-0.011259,-0.33001,-0.25852
399,-0,-0.11914,-1.6764,0.46293,-1.3577,-0.54408,-0.012247,-1.3492,-0.0035254,-0.50683,-1.0113,0.14231,-0.83829,-0.59784,0.039414,-0.97143,-0.23055,-0.20645,-0.90967,0.0048741,-0.48743,-0.69601,0.067985,-0.70486,-0.41167,-0.031813,-0.78996,-0.15142,-0.23461,-0.72817,0.012364,-0.46178,-0.5477,0.040065,-0.63192,-0.31358,-0.062488,-0.69024,-0.10151,-0.24843,-0.62115,0.022166,-0.44761,-0.45227,0.024832,-0.58828,-0.24232,-0.086696,-0.62235,-0.063524,-0.26374,-0.54184,0.027805,-0.44001,-0.37762,0.0069819,-0.55359,-0.18758,-0.11103,-0.5654,-0.037106,-0.27861,-0.47555,0.027464,-0.43474,-0.31747,-0.01056,-0.52362,-0.14748,-0.13048,-0.51959,-0.018366,-0.28956,-0.42254,0.025134,-0.42888,-0.26784,-0.028002,-0.49896,-0.10999,-0.1564,-0.47329,-0.0039163,-0.30788,-0.36561,0.015001,-0.42744,-0.2137,-0.057876,-0.47099,-0.074529,-0.18904,-0.4222,0.0030159,-0.33416,-0.29612,-0.012444,-0.42466,-0.14371,-0.13415,-0.36401
400,-0,-0.11193,-1.6869,0.45972,-1.329,-0.59037,0.024986,-1.3497,-0.046626,-0.44365,-1.0528,0.13045,-0.77586,-0.6717,0.073531,-0.93879,-0.31191,-0.13008,-0.92717,-0.052408,-0.39107,-0.76632,0.061892,-0.62289,-0.51599,0.023185,-0.75524,-0.25544,-0.13084,-0.7595,-0.053402,-0.3409,-0.64153,0.040812,-0.53569,-0.44331,0.011788,-0.65579,-0.22417,-0.1199,-0.66678,-0.049159,-0.30521,-0.56945,0.034913,-0.4815,-0.39528,0.0079142,-0.59187,-0.2007,-0.11212,-0.60375,-0.044544,-0.28063,-0.51606,0.028984,-0.44173,-0.35878,0.003151,-0.54279,-0.18331,-0.1074,-0.55432,-0.042108,-0.26221,-0.47593,0.024088,-0.40906,-0.3348,0.0014641,-0.50448,-0.17262,-0.10061,-0.51735,-0.040595,-0.24519,-0.44524,0.021585,-0.38575,-0.30986,-0.0051285,-0.47324,-0.15714,-0.10412,-0.48196,-0.035566,-0.2426,-0.40764,0.014551,-0.37147,-0.27908,-0.01672,-0.44718,-0.13391,-0.12373,-0.44244,-0.024971,-0.26375,-0.34299,-0.014201,-0.33451
401,-0,-0.10474,-1.697,0.45562,-1.2992,-0.6367,0.060093,-1.3464,-0.092842,-0.38111,-1.0889,0.11112,-0.7092,-0.74214,0.097288,-0.89518,-0.39652,-0.062342,-0.92838,-0.1227,-0.29535,-0.82059,0.033865,-0.52854,-0.6126,0.053412,-0.6947,-0.36742,-0.044964,-0.75716,-0.14577,-0.22061,-0.70507,0.0005866,-0.41652,-0.55949,0.042532,-0.57652,-0.36066,-0.021079,-0.65686,-0.16402,-0.16346,-0.63871,-0.01944,-0.33873,-0.52804,0.036743,-0.49386,-0.35904,-0.0036157,-0.58482,-0.18017,-0.12157,-0.58726,-0.03944,-0.27913,-0.50305,0.027436,-0.4279,-0.35911,0.0065094,-0.52523,-0.19644,-0.089255,-0.54613,-0.059715,-0.22847,-0.48653,0.016872,-0.37052,-0.36446,0.014709,-0.4746,-0.21384,-0.061272,-0.5116,-0.077663,-0.18878,-0.46809,0.0046546,-0.32656,-0.36048,0.014672,-0.43314,-0.22005,-0.049931,-0.47557,-0.089908,-0.16569,-0.44426,-0.0061023,-0.29697,-0.3433,0.0052285,-0.4044,-0.20475,-0.064904,-0.43264,-0.078482,-0.19721
402,-0,-0.09754,-1.7068,0.45059,-1.2684,-0.68295,0.092959,-1.3393,-0.14189,-0.31966,-1.1193,0.084528,-0.63926,-0.808,0.11022,-0.84156,-0.48223,-0.0051883,-0.91328,-0.20349,-0.20406,-0.85642,-0.014742,-0.42675,-0.69598,0.056997,-0.61236,-0.47927,0.016356,-0.72135,-0.2565,-0.11237,-0.7319,-0.076289,-0.28803,-0.64806,0.025778,-0.46314,-0.49152,0.033189,-0.59296,-0.30338,-0.046939,-0.64744,-0.1279,-0.18836,-0.61304,-0.0065062,-0.35046,-0.50131,0.035188,-0.48988,-0.34322,-0.0064203,-0.57095,-0.17814,-0.11541,-0.57483,-0.046152,-0.25954,-0.50311,0.022034,-0.39909,-0.37628,0.015696,-0.49946,-0.2268,-0.059881,-0.53516,-0.091336,-0.18068,-0.50117,-0.00081993,-0.31609,-0.40403,0.024168,-0.43036,-0.26976,-0.021896,-0.49098,-0.133,-0.12433,-0.4847,-0.028766,-0.25161,-0.41303,0.016635,-0.36922,-0.29547,-0.0061482,-0.44506,-0.16543,-0.09002,-0.45673,-0.053062,-0.21378,-0.39848,-0.00095264,-0.33321,-0.26896,-0.078393
403,-0,-0.090409,-1.7162,0.44457,-1.2365,-0.72902,0.12341,-1.3284,-0.1935,-0.25985,-1.1435,0.050916,-0.56704,-0.86818,0.112,-0.7791,-0.56686,0.03971,-0.88229,-0.2919,-0.12085,-0.87221,-0.081634,-0.32285,-0.76136,0.033635,-0.51378,-0.58291,0.04829,-0.65503,-0.37577,-0.02653,-0.71929,-0.18158,-0.16495,-0.69831,-0.03639,-0.331,-0.59815,0.034677,-0.48516,-0.44421,0.024032,-0.59406,-0.26986,-0.060352,-0.63262,-0.11253,-0.19409,-0.59409,-0.0052902,-0.34306,-0.49065,0.033172,-0.47175,-0.34624,-0.00061985,-0.55142,-0.19361,-0.094652,-0.56502,-0.066471,-0.2228,-0.51256,0.01107,-0.35489,-0.40699,0.02379,-0.45903,-0.2737,-0.024263,-0.51665,-0.13955,-0.12258,-0.51166,-0.034764,-0.2462,-0.4463,0.018392,-0.36492,-0.33461,0.0078453,-0.45082,-0.20622,-0.058053,-0.48324,-0.089211,-0.16409,-0.45293,-0.011099,-0.28078,-0.3716,0.010524,-0.38292,-0.25076,-0.029975,-0.44089,-0.12747,-0.13267,-0.41364,-0.087328
404,-0,-0.083402,-1.725,0.43746,-1.2036,-0.77476,0.15128,-1.3137,-0.24737,-0.2022,-1.1614,0.010649,-0.49359,-0.92162,0.10254,-0.70918,-0.64823,0.07102,-0.83638,-0.38474,-0.04906,-0.86721,-0.16361,-0.22237,-0.80496,-0.015268,-0.40558,-0.67082,0.048312,-0.56372,-0.49291,0.028691,-0.66846,-0.3039,-0.061401,-0.70408,-0.13601,-0.19801,-0.66529,-0.016876,-0.35049,-0.56315,0.037074,-0.48823,-0.41826,0.019785,-0.58265,-0.25833,-0.060121,-0.6155,-0.11516,-0.18175,-0.58345,-0.0137,-0.31785,-0.49413,0.030129,-0.44016,-0.36668,0.010969,-0.52319,-0.2271,-0.062016,-0.55293,-0.10134,-0.17137,-0.52458,-0.013697,-0.29198,-0.44675,0.025116,-0.40337,-0.33261,0.0072596,-0.48035,-0.20644,-0.060472,-0.5076,-0.09124,-0.16457,-0.47782,-0.012144,-0.28031,-0.40226,0.018744,-0.38289,-0.2939,-0.0059156,-0.44795,-0.1769,-0.075761,-0.46524,-0.074633,-0.1812,-0.42563,-0.0067599,-0.29572,-0.33446,-0.0086311,-0.38185,-0.21582
405,-0,-0.076521,-1.7333,0.42926,-1.1698,-0.82004,0.17647,-1.2951,-0.30311,-0.14716,-1.1727,-0.035757,-0.41997,-0.96738,0.082053,-0.63339,-0.72423,0.087819,-0.77705,-0.47865,0.0084129,-0.84166,-0.2567,-0.1306,-0.82426,-0.086636,-0.29506,-0.73658,0.016445,-0.45506,-0.59741,0.048027,-0.58457,-0.43002,0.010761,-0.66464,-0.26026,-0.082156,-0.68331,-0.11369,-0.21021,-0.64043,-0.010072,-0.34924,-0.54476,0.036086,-0.47348,-0.4122,0.021161,-0.56045,-0.26748,-0.04704,-0.59706,-0.13417,-0.1531,-0.57814,-0.032562,-0.27624,-0.5087,0.021578,-0.39222,-0.40188,0.023336,-0.48189,-0.27703,-0.023816,-0.53011,-0.15611,-0.10837,-0.53125,-0.055783,-0.2161,-0.48408,0.0072288,-0.32647,-0.39868,0.024547,-0.41905,-0.28737,-0.0086601,-0.47571,-0.17187,-0.081583,-0.48936,-0.072326,-0.18022,-0.45509,-0.0071182,-0.28414,-0.38062,0.014781,-0.37395,-0.27829,-0.013876,-0.43416,-0.16354,-0.086796,-0.44194,-0.071004,-0.20225,-0.34567
406,-0,-0.069707,-1.7412,0.42007,-1.1351,-0.86474,0.19896,-1.2729,-0.36036,-0.095169,-1.1773,-0.087697,-0.34724,-1.0047,0.050983,-0.55347,-0.79295,0.08965,-0.70629,-0.57027,0.04928,-0.79674,-0.3564,-0.052382,-0.81818,-0.17599,-0.18964,-0.77545,-0.044792,-0.33814,-0.67994,0.029654,-0.47619,-0.54631,0.043274,-0.58483,-0.39318,0.00087888,-0.64967,-0.24119,-0.086482,-0.66324,-0.1092,-0.20243,-0.62526,-0.01469,-0.32788,-0.54076,0.031408,-0.44194,-0.42492,0.026783,-0.5279,-0.29517,-0.024423,-0.57353,-0.16954,-0.11156,-0.57321,-0.066395,-0.21793,-0.52776,0.0014791,-0.32677,-0.44645,0.027564,-0.4213,-0.34186,0.010064,-0.48854,-0.22888,-0.045397,-0.51878,-0.12265,-0.13057,-0.5083,-0.037977,-0.2307,-0.4566,0.01039,-0.32961,-0.37211,0.018998,-0.41087,-0.27065,-0.013089,-0.46069,-0.16682,-0.080437,-0.47124,-0.077717,-0.16834,-0.43984,-0.015566,-0.26946,-0.36917,0.0076232,-0.35657,-0.26457,-0.037039,-0.35751
407,-0,-0.062914,-1.7488,0.41002,-1.0995,-0.9088,0.21871,-1.2473,-0.41874,-0.046605,-1.1753,-0.1445,-0.27641,-1.0331,0.0099866,-0.4712,-0.85265,0.076523,-0.62636,-0.65629,0.071982,-0.73442,-0.4579,0.0082042,-0.7871,-0.27774,-0.096381,-0.78463,-0.1306,-0.22273,-0.73314,-0.024606,-0.35431,-0.64026,0.032464,-0.47433,-0.51772,0.039889,-0.5692,-0.3802,0.0012143,-0.62783,-0.24304,-0.074502,-0.64446,-0.12241,-0.17609,-0.61615,-0.031669,-0.28785,-0.54894,0.020981,-0.39426,-0.4525,0.031599,-0.48166,-0.33893,0.0018526,-0.53913,-0.22316,-0.061169,-0.55933,-0.11941,-0.14714,-0.54257,-0.038174,-0.2439,-0.49066,0.010631,-0.33822,-0.41276,0.026242,-0.41951,-0.31617,0.0048606,-0.4765,-0.21362,-0.048873,-0.50111,-0.11868,-0.12821,-0.48853,-0.042491,-0.21788,-0.44434,0.0048468,-0.30686,-0.37156,0.015317,-0.38166,-0.28326,-0.0073125,-0.43197,-0.18493,-0.066694,-0.45173,-0.093017,-0.15263,-0.41797,-0.035444,-0.24044
408,-0,-0.056128,-1.756,0.39914,-1.0633,-0.95212,0.23566,-1.2184,-0.47788,-0.0018414,-1.1666,-0.20549,-0.20851,-1.052,-0.040135,-0.38841,-0.90182,0.048842,-0.53983,-0.73362,0.075637,-0.65744,-0.55632,0.047986,-0.73282,-0.38559,-0.02152,-0.76349,-0.23433,-0.11844,-0.75228,-0.10959,-0.23128,-0.70174,-0.020424,-0.34652,-0.61798,0.029582,-0.45335,-0.50988,0.039029,-0.54007,-0.38834,0.011283,-0.59873,-0.26565,-0.049661,-0.62209,-0.15386,-0.13442,-0.60921,-0.062988,-0.23143,-0.56302,-0.00095735,-0.32962,-0.48902,0.028147,-0.41763,-0.39575,0.02335,-0.48521,-0.29435,-0.011906,-0.52734,-0.19424,-0.072396,-0.53818,-0.10693,-0.14905,-0.521,-0.035817,-0.23556,-0.47475,0.0089642,-0.32035,-0.40574,0.02388,-0.39518,-0.31945,0.0063184,-0.4489,-0.22702,-0.035899,-0.47794,-0.13866,-0.10055,-0.47599,-0.066403,-0.17827,-0.44631,-0.015297,-0.26095,-0.38577,0.0078125,-0.34221,-0.30293,-0.0073793,-0.39539,-0.19893,-0.10214
409,-0,-0.049379,-1.7628,0.38733,-1.0264,-0.99456,0.24971,-1.1863,-0.53742,0.038734,-1.1514,-0.26997,-0.1445,-1.061,-0.098445,-0.30695,-0.93917,0.0073549,-0.44947,-0.79948,0.060049,-0.56915,-0.64694,0.06483,-0.65841,-0.49288,0.029868,-0.71354,-0.34794,-0.033984,-0.73564,-0.21725,-0.11959,-0.7241,-0.10937,-0.21688,-0.68111,-0.028683,-0.31866,-0.61081,0.020943,-0.41448,-0.51991,0.039279,-0.49674,-0.41593,0.025121,-0.55725,-0.3076,-0.017776,-0.59098,-0.20381,-0.082458,-0.5964,-0.11287,-0.16221,-0.57395,-0.041026,-0.2484,-0.52583,0.0060554,-0.33211,-0.45824,0.026999,-0.40672,-0.37699,0.021197,-0.46383,-0.29035,-0.0075658,-0.50265,-0.20162,-0.05821,-0.51755,-0.12045,-0.12362,-0.50858,-0.053508,-0.2,-0.47298,-0.0076333,-0.27778,-0.41732,0.01674,-0.34905,-0.34606,0.014815,-0.40589,-0.26634,-0.0118,-0.44343,-0.18615,-0.061582,-0.45653,-0.10704,-0.13213,-0.44306,-0.047043,-0.21672,-0.37991,-0.06975
410,-0,-0.042719,-1.7691,0.37451,-0.98878,-1.036,0.26074,-1.151,-0.59696,0.074744,-1.1297,-0.33717,-0.085343,-1.0601,-0.16383,-0.22866,-0.96372,-0.046795,-0.35821,-0.85147,0.025787,-0.47341,-0.72537,0.057813,-0.56812,-0.59293,0.054289,-0.63836,-0.46257,0.023559,-0.68468,-0.33736,-0.030608,-0.7049,-0.22421,-0.10116,-0.69897,-0.12705,-0.18433,-0.66781,-0.050242,-0.27187,-0.61483,0.004336,-0.35788,-0.54329,0.032676,-0.43565,-0.45815,0.03458,-0.49868,-0.36568,0.013226,-0.54345,-0.27232,-0.028844,-0.56776,-0.18383,-0.086793,-0.5694,-0.10708,-0.15524,-0.55004,-0.045424,-0.22844,-0.51184,-0.0024644,-0.29973,-0.458,0.02147,-0.36627,-0.39104,0.024446,-0.42271,-0.31569,0.0080994,-0.46546,-0.23737,-0.028417,-0.48824,-0.16159,-0.081393,-0.49235,-0.094204,-0.14333,-0.47624,-0.040978,-0.21099,-0.43933,-0.0056496,-0.27671,-0.38781,0.0089652,-0.34016,-0.31701,0.0028326,-0.39378,-0.2371,-0.040105,-0.41489,-0.17304
411,-0,-0.036177,-1.7749,0.36068,-0.95055,-1.0763,0.2687,-1.1127,-0.65611,0.10588,-1.1018,-0.4063,-0.031907,-1.0491,-0.23502,-0.15533,-0.97483,-0.11206,-0.26903,-0.88771,-0.025791,-0.37445,-0.78779,0.027296,-0.46712,-0.67948,0.050091,-0.54339,-0.56926,0.049357,-0.60393,-0.45843,0.026587,-0.64621,-0.35182,-0.013421,-0.66926,-0.25219,-0.069568,-0.67227,-0.16328,-0.13594,-0.6566,-0.087201,-0.20864,-0.62235,-0.028585,-0.28366,-0.57141,0.010314,-0.35491,-0.50735,0.030269,-0.41872,-0.43392,0.031077,-0.47232,-0.35509,0.014263,-0.51171,-0.27652,-0.018481,-0.53558,-0.2014,-0.063137,-0.54378,-0.13348,-0.11687,-0.53525,-0.075265,-0.17603,-0.51246,-0.028667,-0.23856,-0.47455,0.004057,-0.30011,-0.42394,0.020305,-0.35617,-0.36211,0.01825,-0.40436,-0.29657,0.0023482,-0.44064,-0.22916,-0.02978,-0.45979,-0.16441,-0.072365,-0.46441,-0.10494,-0.1303,-0.4498,-0.050261,-0.19714,-0.41234,-0.022068,-0.27228,-0.31706
412,-0,-0.02974,-1.7801,0.34593,-0.91177,-1.1154,0.27356,-1.0717,-0.71451,0.13189,-1.0678,-0.47648,0.015043,-1.0283,-0.31059,-0.088621,-0.97225,-0.18653,-0.18483,-0.9069,-0.092597,-0.27663,-0.83119,-0.02508,-0.36124,-0.74715,0.017587,-0.43556,-0.6597,0.041266,-0.50066,-0.56889,0.04621,-0.5544,-0.47754,0.035683,-0.5958,-0.38714,0.0092436,-0.62353,-0.30028,-0.029214,-0.63796,-0.21864,-0.077505,-0.63739,-0.14592,-0.13428,-0.62177,-0.084831,-0.19487,-0.59273,-0.035812,-0.25647,-0.55166,-0.0001292,-0.31683,-0.50062,0.021713,-0.37227,-0.44302,0.028842,-0.42024,-0.38099,0.023732,-0.4598,-0.31678,0.0056451,-0.48772,-0.25348,-0.021479,-0.50719,-0.19115,-0.059014,-0.51391,-0.13358,-0.10362,-0.50792,-0.082049,-0.1551,-0.48755,-0.04076,-0.20933,-0.45876,-0.0089602,-0.26349,-0.41888,0.0089584,-0.31289,-0.3704,0.014847,-0.3568,-0.31348,0.0041626,-0.39651,-0.24704,-0.020932,-0.42049,-0.17863,-0.08091,-0.36939
413,-0,-0.02334,-1.785,0.33034,-0.87254,-1.1532,0.27537,-1.0282,-0.7718,0.15263,-1.0283,-0.54686,0.054876,-0.99814,-0.38905,-0.029988,-0.95606,-0.26801,-0.10831,-0.90838,-0.17193,-0.18425,-0.85351,-0.096528,-0.25653,-0.79175,-0.040989,-0.32268,-0.72685,2.7939e-06,-0.38409,-0.65821,0.026328,-0.43938,-0.58697,0.040252,-0.48804,-0.51364,0.040893,-0.52893,-0.43957,0.03065,-0.56216,-0.366,0.010585,-0.58542,-0.29491,-0.019908,-0.59788,-0.22844,-0.057748,-0.60008,-0.16749,-0.1012,-0.59202,-0.11321,-0.14881,-0.57442,-0.066844,-0.19824,-0.54839,-0.030301,-0.24696,-0.51522,-0.0021953,-0.29416,-0.47538,0.014842,-0.33658,-0.43161,0.02471,-0.3778,-0.38233,0.024423,-0.4132,-0.33091,0.015851,-0.44198,-0.27629,-0.0041679,-0.46186,-0.22177,-0.031278,-0.47531,-0.16973,-0.065305,-0.47826,-0.12227,-0.10528,-0.47094,-0.081094,-0.1482,-0.45224,-0.044939,-0.20092,-0.42293,-0.015463,-0.25454,-0.37114,-0.01357,-0.28193
414,-0,-0.016938,-1.7895,0.31394,-0.83296,-1.1897,0.27419,-0.98247,-0.82763,0.16796,-0.98371,-0.61661,0.087038,-0.95909,-0.46887,0.019268,-0.92672,-0.35417,-0.041901,-0.89213,-0.26064,-0.10136,-0.85374,-0.18331,-0.15901,-0.81055,-0.12171,-0.21291,-0.76552,-0.070982,-0.26463,-0.71792,-0.031047,-0.31356,-0.66762,-0.00026024,-0.3598,-0.61459,0.020868,-0.4027,-0.55923,0.033731,-0.44238,-0.5025,0.038867,-0.47681,-0.44461,0.034665,-0.50517,-0.38675,0.022889,-0.52757,-0.32997,0.0045182,-0.54354,-0.27483,-0.019567,-0.55319,-0.22249,-0.048495,-0.55591,-0.17461,-0.080254,-0.55259,-0.13067,-0.11443,-0.54269,-0.09328,-0.1491,-0.5282,-0.059208,-0.18685,-0.50733,-0.030803,-0.22513,-0.48207,-0.007448,-0.26334,-0.45012,0.0072125,-0.30066,-0.4124,0.016613,-0.33551,-0.37309,0.01913,-0.36607,-0.33027,0.012372,-0.39154,-0.28759,0.00019524,-0.41189,-0.23813,-0.023512,-0.43085,-0.18541,-0.058732,-0.42913,-0.13104,-0.13511
415,-0,-0.010554,-1.7936,0.29672,-0.79305,-1.2247,0.27001,-0.93465,-0.88163,0.17774,-0.93434,-0.68489,0.11107,-0.91179,-0.5485,0.058054,-0.88494,-0.44252,0.012254,-0.85869,-0.3552,-0.031566,-0.83181,-0.28085,-0.074244,-0.80238,-0.21919,-0.1142,-0.77268,-0.16577,-0.15293,-0.74233,-0.12012,-0.19049,-0.71025,-0.080958,-0.22747,-0.67633,-0.047978,-0.26376,-0.64038,-0.020495,-0.2994,-0.6033,0.0019477,-0.33312,-0.56391,0.017599,-0.36455,-0.52254,0.027274,-0.39364,-0.48036,0.031666,-0.41997,-0.43733,0.031442,-0.44361,-0.39435,0.02634,-0.46293,-0.35207,0.017824,-0.47874,-0.31087,0.0061236,-0.49043,-0.27199,-0.0086507,-0.49906,-0.23379,-0.026592,-0.5041,-0.19657,-0.048065,-0.50595,-0.16071,-0.07274,-0.50299,-0.12767,-0.10171,-0.49428,-0.09611,-0.13023,-0.48378,-0.067617,-0.16026,-0.46732,-0.045323,-0.19101,-0.44834,-0.026237,-0.22424,-0.42001,-0.0097819,-0.2641,-0.38583,-0.0032061,-0.30116,-0.32728,-0.06391
416,-0,-0.0042598,-1.7972,0.27862,-0.75283,-1.2581,0.26276,-0.88495,-0.93343,0.18182,-0.88068,-0.75087,0.12657,-0.85699,-0.62637,0.085453,-0.83174,-0.53054,0.052366,-0.80923,-0.45185,0.022029,-0.78873,-0.38404,-0.0070892,-0.76768,-0.32689,-0.033719,-0.74775,-0.27647,-0.058951,-0.72907,-0.23188,-0.083471,-0.70995,-0.19209,-0.10803,-0.69047,-0.15585,-0.13295,-0.67015,-0.12307,-0.15808,-0.65001,-0.093187,-0.18296,-0.62799,-0.067444,-0.20777,-0.60382,-0.045705,-0.23237,-0.57888,-0.027252,-0.25648,-0.55277,-0.011386,-0.28027,-0.52617,0.00095524,-0.30188,-0.49867,0.010734,-0.322,-0.47146,0.018316,-0.34046,-0.44398,0.022261,-0.35744,-0.4169,0.025507,-0.37419,-0.38839,0.025343,-0.38967,-0.3596,0.02225,-0.40429,-0.32892,0.014324,-0.41648,-0.2978,0.0070613,-0.4281,-0.26656,-0.0038783,-0.43599,-0.23653,-0.01797,-0.44161,-0.20708,-0.037208,-0.44425,-0.17101,-0.062076,-0.44575,-0.13622,-0.1005,-0.42513,-0.13382
417,-0,0.0018955,-1.8002,0.25963,-0.71236,-1.2898,0.25241,-0.83361,-0.98268,0.18013,-0.82325,-0.81371,0.13327,-0.79561,-0.70095,0.10079,-0.76848,-0.61569,0.077083,-0.74553,-0.54673,0.057023,-0.72657,-0.48741,0.038557,-0.70861,-0.43756,0.022653,-0.69266,-0.39385,0.0088481,-0.67939,-0.35497,-0.0041037,-0.66674,-0.32016,-0.016833,-0.65507,-0.28736,-0.029955,-0.6438,-0.25699,-0.043014,-0.63411,-0.22843,-0.056281,-0.62348,-0.20203,-0.070307,-0.61142,-0.17816,-0.084805,-0.59944,-0.15608,-0.099605,-0.58707,-0.135,-0.11483,-0.57475,-0.11606,-0.12903,-0.56144,-0.098903,-0.14256,-0.54884,-0.082869,-0.1558,-0.53485,-0.070151,-0.16815,-0.52236,-0.05578,-0.18208,-0.50842,-0.043336,-0.19563,-0.49459,-0.032019,-0.21109,-0.47727,-0.022972,-0.22727,-0.46019,-0.012933,-0.24303,-0.44233,-0.0056541,-0.2585,-0.42245,-0.00073201,-0.27245,-0.40255,0.0017195,-0.29127,-0.37489,0.0062141,-0.31399,-0.34214,-0.004909,-0.33621,-0.28054
418,-0,0.0079086,-1.8027,0.23979,-0.67177,-1.3198,0.239,-0.78089,-1.029,0.17274,-0.76263,-0.87266,0.13111,-0.72873,-0.77079,0.10374,-0.69682,-0.69549,0.085617,-0.66992,-0.63605,0.071883,-0.64836,-0.58552,0.060077,-0.62887,-0.54373,0.050844,-0.61173,-0.50807,0.044407,-0.59805,-0.47687,0.039055,-0.5856,-0.44964,0.034416,-0.57496,-0.42372,0.029736,-0.56554,-0.40004,0.025787,-0.5585,-0.37799,0.021671,-0.55135,-0.35693,0.016739,-0.54355,-0.33763,0.011469,-0.53661,-0.31943,0.0059588,-0.53013,-0.30163,0.0003262,-0.52423,-0.28514,-0.0048115,-0.51774,-0.27024,-0.0093844,-0.51239,-0.25616,-0.014107,-0.50532,-0.24478,-0.017871,-0.50057,-0.23116,-0.023217,-0.49549,-0.21815,-0.02801,-0.49135,-0.20492,-0.035178,-0.48484,-0.19097,-0.04425,-0.48005,-0.17724,-0.05174,-0.4754,-0.16439,-0.061006,-0.46812,-0.15209,-0.068972,-0.46161,-0.13814,-0.084178,-0.45415,-0.11641,-0.10297,-0.44197,-0.099101,-0.14083,-0.36914
419,-0,0.013868,-1.8049,0.21915,-0.63113,-1.348,0.22269,-0.7271,-1.0723,0.15974,-0.69949,-0.92704,0.12014,-0.65751,-0.83454,0.094284,-0.6186,-0.76766,0.077742,-0.58513,-0.71626,0.066002,-0.55789,-0.6732,0.05628,-0.53345,-0.63829,0.048853,-0.51127,-0.60958,0.044582,-0.49285,-0.58519,0.041402,-0.47582,-0.56483,0.03915,-0.461,-0.54547,0.037155,-0.44778,-0.52849,0.036387,-0.43699,-0.51338,0.035408,-0.4266,-0.49858,0.033699,-0.41622,-0.48505,0.031946,-0.40703,-0.47246,0.030188,-0.3988,-0.46038,0.028774,-0.3912,-0.44911,0.027373,-0.38339,-0.43949,0.026399,-0.37656,-0.43088,0.0251,-0.3682,-0.42394,0.024597,-0.36181,-0.41584,0.023525,-0.35622,-0.40765,0.023201,-0.35171,-0.39884,0.021719,-0.3472,-0.38778,0.018857,-0.34485,-0.37906,0.018465,-0.34337,-0.36977,0.016142,-0.34045,-0.35983,0.014787,-0.33873,-0.34653,0.010407,-0.34387,-0.32742,0.0072866,-0.34901,-0.2997,-0.015418,-0.31818
420,-0,0.01983,-1.8066,0.19781,-0.59047,-1.3743,0.20356,-0.67251,-1.1122,0.14126,-0.63446,-0.97621,0.10058,-0.58314,-0.89097,0.07266,-0.53584,-0.83015,0.053726,-0.49424,-0.78418,0.039659,-0.45952,-0.74586,0.027419,-0.42826,-0.71489,0.016853,-0.3991,-0.68993,0.0093877,-0.37382,-0.66898,0.0027061,-0.34998,-0.65178,-0.0032035,-0.3286,-0.63526,-0.0087899,-0.30911,-0.62109,-0.013041,-0.2917,-0.60882,-0.017777,-0.27515,-0.59626,-0.02324,-0.25938,-0.58437,-0.028573,-0.24496,-0.57319,-0.033778,-0.23178,-0.56275,-0.038438,-0.21917,-0.55257,-0.043695,-0.20683,-0.54365,-0.048912,-0.19509,-0.53574,-0.054611,-0.18277,-0.52793,-0.060132,-0.17135,-0.52059,-0.065046,-0.16159,-0.5127,-0.069456,-0.15252,-0.5044,-0.073288,-0.14591,-0.49404,-0.077134,-0.14053,-0.48715,-0.079095,-0.13604,-0.47906,-0.081859,-0.13212,-0.47001,-0.084564,-0.12887,-0.45923,-0.083601,-0.13457,-0.45033,-0.07726,-0.14407,-0.42906,-0.073155,-0.17452
421,-0,0.025766,-1.808,0.17577,-0.54984,-1.3988,0.18167,-0.61735,-1.1485,0.11742,-0.56816,-1.0196,0.072703,-0.50684,-0.93898,0.039358,-0.45062,-0.88116,0.014338,-0.40047,-0.83712,-0.0060006,-0.35797,-0.79967,-0.024871,-0.31981,-0.76839,-0.042848,-0.28393,-0.74243,-0.058052,-0.25227,-0.71973,-0.072885,-0.22245,-0.69995,-0.087219,-0.19566,-0.68029,-0.1012,-0.17136,-0.66249,-0.11394,-0.14904,-0.64614,-0.12733,-0.12846,-0.62879,-0.14122,-0.10992,-0.61129,-0.15471,-0.093198,-0.59401,-0.16777,-0.078298,-0.57745,-0.18007,-0.064338,-0.56052,-0.19321,-0.051719,-0.54398,-0.20643,-0.039763,-0.52798,-0.21977,-0.029164,-0.51045,-0.2333,-0.018723,-0.49478,-0.24498,-0.010774,-0.47834,-0.25628,-0.0034019,-0.46203,-0.26528,-0.0001872,-0.44528,-0.27261,0.0030927,-0.43119,-0.27953,0.0056515,-0.41625,-0.2854,0.0057082,-0.40096,-0.29184,0.0058689,-0.38735,-0.29061,0.0021284,-0.38232,-0.28452,-0.005223,-0.37254,-0.26192,-0.07023
422,-0,0.031623,-1.8089,0.15295,-0.50934,-1.4213,0.15704,-0.56188,-1.1808,0.088402,-0.50123,-1.0566,0.036835,-0.42989,-0.97758,-0.0049126,-0.36507,-0.91919,-0.039182,-0.3072,-0.87293,-0.069021,-0.25814,-0.8318,-0.097648,-0.21487,-0.79517,-0.12597,-0.17475,-0.76269,-0.15175,-0.13976,-0.73226,-0.17726,-0.10785,-0.70347,-0.20215,-0.080159,-0.67412,-0.22621,-0.056267,-0.6458,-0.24882,-0.034992,-0.61819,-0.27148,-0.017065,-0.58909,-0.29362,-0.0030483,-0.5592,-0.31438,0.0081032,-0.52922,-0.33371,0.016365,-0.49997,-0.35138,0.02262,-0.47022,-0.36896,0.025949,-0.44032,-0.3857,0.027893,-0.41074,-0.40104,0.026178,-0.37923,-0.41568,0.024232,-0.35084,-0.42695,0.019325,-0.32253,-0.43705,0.013516,-0.29563,-0.44325,0.0036497,-0.27101,-0.44614,-0.0052796,-0.2475,-0.44951,-0.014621,-0.22489,-0.44984,-0.026973,-0.20381,-0.45019,-0.038617,-0.18748,-0.44413,-0.045891,-0.18021,-0.43775,-0.053184,-0.18017,-0.41135,-0.10127
423,-0,0.037355,-1.8093,0.12932,-0.46904,-1.4416,0.12971,-0.50637,-1.209,0.054421,-0.43437,-1.0868,-0.0065505,-0.35361,-1.006,-0.059194,-0.28142,-0.94306,-0.10511,-0.21777,-0.89014,-0.14665,-0.16487,-0.84052,-0.18675,-0.11995,-0.79338,-0.2265,-0.080086,-0.74897,-0.26333,-0.047053,-0.70527,-0.29916,-0.019347,-0.66188,-0.33326,0.0022096,-0.61763,-0.36507,0.017972,-0.57377,-0.39423,0.029637,-0.53026,-0.42153,0.035819,-0.48574,-0.44594,0.036047,-0.44085,-0.46694,0.03213,-0.39658,-0.48438,0.024235,-0.35398,-0.49821,0.013208,-0.31217,-0.50951,-0.0019036,-0.27125,-0.51784,-0.018953,-0.23188,-0.52227,-0.040701,-0.19262,-0.52382,-0.062762,-0.15834,-0.52055,-0.086645,-0.12677,-0.5147,-0.11114,-0.099106,-0.50424,-0.13668,-0.076942,-0.48988,-0.16034,-0.055544,-0.47591,-0.18308,-0.037994,-0.45826,-0.20643,-0.024664,-0.43971,-0.22801,-0.017166,-0.42061,-0.23924,-0.013111,-0.40618,-0.24627,-0.022371,-0.38651,-0.23911
424,-0,0.042944,-1.8091,0.10496,-0.429,-1.4598,0.099784,-0.45114,-1.2329,0.01573,-0.36825,-1.1098,-0.056807,-0.27932,-1.0237,-0.12226,-0.20181,-0.95211,-0.1813,-0.13543,-0.88804,-0.23543,-0.082642,-0.82537,-0.28706,-0.041002,-0.76316,-0.33711,-0.0073205,-0.70243,-0.38282,0.016988,-0.64149,-0.4254,0.03292,-0.58026,-0.46372,0.040281,-0.51888,-0.49691,0.039596,-0.45834,-0.52487,0.033056,-0.39912,-0.54755,0.0192,-0.34119,-0.56375,-0.0018276,-0.28522,-0.57351,-0.027463,-0.2325,-0.57684,-0.05701,-0.1841,-0.5741,-0.089501,-0.13987,-0.56575,-0.12521,-0.099747,-0.55209,-0.16176,-0.064366,-0.53249,-0.20089,-0.03373,-0.5082,-0.23876,-0.010379,-0.47932,-0.27468,0.0064552,-0.44753,-0.30871,0.016614,-0.41296,-0.33802,0.019123,-0.37668,-0.3635,0.019788,-0.34117,-0.38516,0.014455,-0.30471,-0.40241,0.003617,-0.26833,-0.41591,-0.010757,-0.23899,-0.41924,-0.020865,-0.21678,-0.41668,-0.038925,-0.20983,-0.35697
425,-0,0.048464,-1.8085,0.079922,-0.38927,-1.4758,0.067425,-0.39644,-1.2524,-0.027336,-0.30354,-1.1254,-0.11316,-0.20826,-1.0303,-0.19265,-0.1283,-0.94614,-0.26528,-0.063151,-0.8668,-0.33147,-0.015443,-0.78719,-0.39281,0.017082,-0.7066,-0.44979,0.037901,-0.62699,-0.49953,0.046258,-0.54747,-0.54232,0.043001,-0.46854,-0.57682,0.028935,-0.39199,-0.60193,0.0051884,-0.31868,-0.61799,-0.025323,-0.2498,-0.62443,-0.06341,-0.18681,-0.62044,-0.10773,-0.13042,-0.60697,-0.1549,-0.081983,-0.58477,-0.20337,-0.042251,-0.55504,-0.25189,-0.011623,-0.51806,-0.29947,0.010326,-0.47534,-0.34397,0.02347,-0.42745,-0.38513,0.026722,-0.37601,-0.42095,0.021516,-0.32377,-0.44893,0.0074467,-0.27161,-0.47039,-0.013748,-0.22223,-0.48111,-0.041117,-0.17691,-0.48566,-0.07052,-0.135,-0.48348,-0.10406,-0.098346,-0.47271,-0.13992,-0.065782,-0.45715,-0.17337,-0.045376,-0.43832,-0.19695,-0.03112,-0.41631,-0.21521,-0.040835,-0.34645
426,-0,0.05398,-1.8075,0.054276,-0.34993,-1.4897,0.032803,-0.34253,-1.2673,-0.074376,-0.24086,-1.1334,-0.17477,-0.14158,-1.0258,-0.26878,-0.062713,-0.92534,-0.35433,-0.0035059,-0.82726,-0.43055,0.033527,-0.72801,-0.49793,0.050724,-0.62749,-0.55637,0.052095,-0.52895,-0.60304,0.038015,-0.43273,-0.63734,0.0097841,-0.34024,-0.65806,-0.030249,-0.25502,-0.66436,-0.079784,-0.17794,-0.65744,-0.13485,-0.11072,-0.6369,-0.19483,-0.056044,-0.60323,-0.25675,-0.014336,-0.55885,-0.31649,0.013679,-0.50591,-0.37167,0.028265,-0.44706,-0.42083,0.029232,-0.38312,-0.46182,0.018026,-0.31705,-0.49346,-0.0041666,-0.25126,-0.51374,-0.038139,-0.18773,-0.52365,-0.07806,-0.13114,-0.52059,-0.12429,-0.081351,-0.50721,-0.17304,-0.042359,-0.48121,-0.22111,-0.014659,-0.44919,-0.26774,0.0054874,-0.41121,-0.3112,0.014196,-0.36637,-0.34891,0.014634,-0.31989,-0.3768,0.0044793,-0.28087,-0.3941,-0.0075541,-0.24551,-0.39509,-0.032057,-0.21724
427,-0,0.059486,-1.8061,0.028062,-0.31099,-1.5015,-0.0039791,-0.28964,-1.2777,-0.12501,-0.1808,-1.1337,-0.24077,-0.080407,-1.0102,-0.34896,-0.0067327,-0.89033,-0.4456,0.041364,-0.77102,-0.52833,0.061923,-0.65093,-0.59642,0.05786,-0.53115,-0.64918,0.034121,-0.4165,-0.68412,-0.0069289,-0.3089,-0.70024,-0.062948,-0.21088,-0.69702,-0.12929,-0.1275,-0.67481,-0.20189,-0.059407,-0.6364,-0.27561,-0.008349,-0.58252,-0.34781,0.022762,-0.51598,-0.41388,0.034584,-0.44137,-0.46957,0.028216,-0.36272,-0.51228,0.0059271,-0.28431,-0.54112,-0.031111,-0.20803,-0.55376,-0.079548,-0.13797,-0.55108,-0.13603,-0.077904,-0.53115,-0.19948,-0.029491,-0.49859,-0.26103,0.0029628,-0.45314,-0.31988,0.021126,-0.39896,-0.37147,0.022633,-0.33831,-0.4117,0.0092903,-0.27729,-0.44368,-0.013163,-0.2175,-0.463,-0.04705,-0.16056,-0.46851,-0.088,-0.11019,-0.46068,-0.1296,-0.076058,-0.44747,-0.1662,-0.05271,-0.41934,-0.19151,-0.088255
428,-0,0.064943,-1.8043,0.0012283,-0.27256,-1.511,-0.042812,-0.23805,-1.2833,-0.17885,-0.12401,-1.1263,-0.31025,-0.025797,-0.98383,-0.43137,0.038213,-0.84203,-0.53613,0.069828,-0.70026,-0.62052,0.06833,-0.55998,-0.68263,0.038006,-0.424,-0.72148,-0.014666,-0.29903,-0.73552,-0.084343,-0.18855,-0.72421,-0.16693,-0.096151,-0.68868,-0.25484,-0.027668,-0.63169,-0.34189,0.017247,-0.55849,-0.42201,0.037804,-0.47206,-0.49059,0.032491,-0.37837,-0.54213,0.0043341,-0.28439,-0.57365,-0.042425,-0.19596,-0.58376,-0.1025,-0.11825,-0.5734,-0.17228,-0.053949,-0.5421,-0.24612,-0.0068648,-0.494,-0.31841,0.01977,-0.42975,-0.38554,0.026275,-0.35752,-0.43899,0.011953,-0.28088,-0.477,-0.019235,-0.20521,-0.49708,-0.064885,-0.13699,-0.49725,-0.11993,-0.079167,-0.48387,-0.17856,-0.034021,-0.45386,-0.23857,-0.0046031,-0.41001,-0.29605,0.0099367,-0.35879,-0.33982,0.0081301,-0.31238,-0.37179,-0.0054811,-0.26642,-0.37526,-0.078151
429,-0,0.070297,-1.8018,-0.026245,-0.23471,-1.5182,-0.083593,-0.18805,-1.2841,-0.23546,-0.07107,-1.1112,-0.38223,0.021306,-0.9471,-0.51415,0.070957,-0.78179,-0.62296,0.080823,-0.61778,-0.70305,0.05239,-0.45995,-0.75157,-0.0076158,-0.31324,-0.76795,-0.09047,-0.18637,-0.75263,-0.18686,-0.083906,-0.70664,-0.29026,-0.010004,-0.63407,-0.38991,0.030198,-0.54146,-0.47765,0.039274,-0.43723,-0.54735,0.01891,-0.32752,-0.59342,-0.028997,-0.22148,-0.61128,-0.097688,-0.12785,-0.60116,-0.17887,-0.053082,-0.56495,-0.26393,-0.0014373,-0.50706,-0.34652,0.025266,-0.431,-0.41964,0.025909,-0.34476,-0.47688,0.00070824,-0.25335,-0.51346,-0.045973,-0.16677,-0.52583,-0.10864,-0.091618,-0.51339,-0.18078,-0.032602,-0.47891,-0.25427,0.0034827,-0.42576,-0.32203,0.019247,-0.3621,-0.38066,0.014462,-0.29003,-0.42422,-0.011666,-0.2167,-0.45198,-0.052323,-0.15137,-0.45697,-0.097352,-0.10178,-0.44889,-0.14487,-0.071697,-0.41738,-0.19618
430,-0,0.075574,-1.7988,-0.054346,-0.19753,-1.5229,-0.12617,-0.13991,-1.2801,-0.29442,-0.022545,-1.0886,-0.45564,0.060079,-0.90079,-0.59546,0.090617,-0.71141,-0.70329,0.073922,-0.52693,-0.77229,0.014859,-0.35615,-0.7993,-0.076168,-0.20635,-0.78525,-0.18737,-0.08794,-0.7339,-0.30466,-0.0056285,-0.64943,-0.4188,0.037091,-0.54021,-0.51615,0.037827,-0.41771,-0.58772,0.0030202,-0.29374,-0.6288,-0.06143,-0.17767,-0.63491,-0.14838,-0.080832,-0.60502,-0.24649,-0.011669,-0.5448,-0.34361,0.025207,-0.46143,-0.42899,0.029178,-0.36383,-0.4949,0.0019228,-0.26055,-0.53548,-0.052272,-0.16247,-0.54674,-0.1271,-0.078315,-0.52632,-0.21314,-0.016066,-0.47956,-0.29896,0.018095,-0.40999,-0.37674,0.023853,-0.32721,-0.43598,-0.00017149,-0.24066,-0.47146,-0.044647,-0.15759,-0.48502,-0.10508,-0.085467,-0.47213,-0.17669,-0.031939,-0.4377,-0.24884,-0.0021034,-0.38672,-0.306,0.008188,-0.33173,-0.34972,-0.0076168,-0.27978,-0.33371
431,-0,0.080708,-1.7954,-0.082957,-0.16103,-1.5253,-0.1704,-0.093824,-1.2713,-0.35526,0.02111,-1.0588,-0.5294,0.089902,-0.84584,-0.67348,0.096688,-0.63297,-0.77457,0.04941,-0.43132,-0.82516,-0.042353,-0.25401,-0.82312,-0.16344,-0.11062,-0.77216,-0.29775,-0.01191,-0.68105,-0.42661,0.038298,-0.55874,-0.53775,0.039393,-0.41925,-0.61648,-0.005772,-0.27905,-0.6548,-0.085491,-0.15292,-0.65155,-0.18796,-0.052394,-0.60638,-0.29976,0.011705,-0.52484,-0.40558,0.034526,-0.41959,-0.49137,0.016688,-0.30383,-0.54727,-0.036007,-0.19057,-0.56732,-0.11586,-0.092215,-0.55049,-0.21142,-0.019357,-0.49946,-0.30987,0.019606,-0.4185,-0.39873,0.023714,-0.32254,-0.46452,-0.0077453,-0.221,-0.50191,-0.066878,-0.12758,-0.50491,-0.14578,-0.05435,-0.47549,-0.23027,-0.0034319,-0.42229,-0.31138,0.017507,-0.34835,-0.37989,0.0073318,-0.26401,-0.42779,-0.028743,-0.1856,-0.44668,-0.074474,-0.12026,-0.44195,-0.131,-0.086749,-0.36426
432,-0,0.085751,-1.7916,-0.112,-0.12521,-1.5255,-0.21608,-0.049971,-1.2579,-0.41748,0.059508,-1.0222,-0.60244,0.1103,-0.78337,-0.74649,0.089063,-0.54875,-0.8345,0.0082071,-0.33476,-0.85939,-0.11647,-0.1589,-0.82167,-0.26394,-0.032418,-0.72969,-0.41302,0.03538,-0.59884,-0.54103,0.043466,-0.4444,-0.63355,-0.00334,-0.2867,-0.67734,-0.094376,-0.14632,-0.66833,-0.21156,-0.039253,-0.61149,-0.33656,0.0234,-0.51381,-0.45031,0.035259,-0.38962,-0.53602,-0.00097966,-0.25862,-0.58166,-0.076213,-0.1386,-0.58265,-0.17638,-0.043955,-0.5393,-0.28689,0.013254,-0.45915,-0.39042,0.027942,-0.35438,-0.47089,-0.0019214,-0.23797,-0.51783,-0.066172,-0.13073,-0.52316,-0.15592,-0.045262,-0.48914,-0.25486,0.0072879,-0.42129,-0.34709,0.020146,-0.33164,-0.41963,0.00013618,-0.23421,-0.46417,-0.052697,-0.14087,-0.47387,-0.12805,-0.062444,-0.45093,-0.21032,-0.015453,-0.40403,-0.28063,0.0050949,-0.34149,-0.33254,-0.012524,-0.25975
433,-0,0.090819,-1.7875,-0.14148,-0.090134,-1.5235,-0.26302,-0.0085331,-1.2399,-0.48053,0.092322,-0.97922,-0.67375,0.12097,-0.71458,-0.81284,0.067992,-0.46112,-0.88115,-0.048177,-0.24107,-0.87347,-0.20392,-0.075794,-0.79502,-0.3714,0.023055,-0.66089,-0.52425,0.050006,-0.49456,-0.63702,0.0093927,-0.31873,-0.69524,-0.085871,-0.15947,-0.69053,-0.21537,-0.039387,-0.62613,-0.35431,0.027526,-0.51588,-0.4789,0.034642,-0.37644,-0.56736,-0.015427,-0.23118,-0.6059,-0.10909,-0.10439,-0.58977,-0.22707,-0.014436,-0.52432,-0.34758,0.028107,-0.42026,-0.45143,0.01783,-0.29544,-0.52053,-0.039275,-0.17069,-0.54254,-0.13354,-0.064996,-0.516,-0.24349,0.0031784,-0.44575,-0.35087,0.025314,-0.34531,-0.43667,0.0013149,-0.23343,-0.48485,-0.062302,-0.12924,-0.4924,-0.1492,-0.045848,-0.45953,-0.24725,0.0029714,-0.39042,-0.33773,0.014424,-0.30044,-0.40364,-0.01319,-0.21301,-0.43791,-0.062559,-0.13563,-0.43382,-0.12411,-0.11639
434,-0,0.095848,-1.783,-0.17139,-0.055869,-1.5192,-0.31108,0.03025,-1.2175,-0.54392,0.11919,-0.93039,-0.7423,0.12171,-0.64077,-0.87103,0.033978,-0.37259,-0.91299,-0.11775,-0.15398,-0.86679,-0.30054,-0.0090808,-0.74469,-0.47918,0.052069,-0.57071,-0.62278,0.030718,-0.3775,-0.70542,-0.060484,-0.19526,-0.71576,-0.19823,-0.053846,-0.65423,-0.35153,0.025688,-0.53482,-0.49009,0.035794,-0.38211,-0.58787,-0.020927,-0.22279,-0.62554,-0.12894,-0.086757,-0.5981,-0.26235,0.0023437,-0.51342,-0.39301,0.032047,-0.39007,-0.49551,0.0020283,-0.2504,-0.55201,-0.080159,-0.12026,-0.55179,-0.19444,-0.023285,-0.49473,-0.31837,0.023485,-0.39404,-0.42486,0.014464,-0.27068,-0.49325,-0.046199,-0.14757,-0.51224,-0.14215,-0.04994,-0.47744,-0.25169,0.0060499,-0.40228,-0.35435,0.017546,-0.30058,-0.43092,-0.01899,-0.19003,-0.46629,-0.091578,-0.092523,-0.45624,-0.18064,-0.030269,-0.4147,-0.26551,-0.0032238,-0.34508,-0.32083,-0.065971
435,-0,0.10073,-1.7779,-0.20179,-0.022547,-1.5125,-0.36014,0.066114,-1.1907,-0.60716,0.13975,-0.87622,-0.80708,0.11243,-0.56337,-0.91972,-0.012183,-0.28574,-0.92896,-0.19807,-0.077017,-0.8396,-0.40171,0.037657,-0.67354,-0.58057,0.052616,-0.46566,-0.7009,-0.020924,-0.25814,-0.73969,-0.15912,-0.087332,-0.69271,-0.32682,0.016595,-0.57331,-0.48343,0.039079,-0.40879,-0.59638,-0.01595,-0.23453,-0.6427,-0.1323,-0.08483,-0.61222,-0.27968,0.0096018,-0.51449,-0.42176,0.033313,-0.37354,-0.52679,-0.012917,-0.22089,-0.57338,-0.11373,-0.08718,-0.55344,-0.2454,0.0011534,-0.47213,-0.37613,0.027687,-0.34748,-0.4765,-0.011949,-0.20769,-0.52492,-0.10237,-0.084875,-0.51047,-0.22244,-0.0020459,-0.43989,-0.34215,0.023056,-0.3292,-0.43312,-0.0098175,-0.20649,-0.48186,-0.086233,-0.095365,-0.47596,-0.19118,-0.018142,-0.41839,-0.30022,0.012189,-0.32656,-0.3831,-0.0057221,-0.23036,-0.43067,-0.059421,-0.14484,-0.42508,-0.15488
436,-0,0.10546,-1.7723,-0.23263,0.0097335,-1.5035,-0.41,0.098848,-1.1597,-0.66971,0.15377,-0.81741,-0.86715,0.093254,-0.48394,-0.9578,-0.069325,-0.20309,-0.92853,-0.28622,-0.013274,-0.79308,-0.50253,0.061922,-0.58566,-0.66925,0.024641,-0.35336,-0.7525,-0.10061,-0.14718,-0.73655,-0.2765,-0.0066669,-0.62875,-0.45602,0.042782,-0.45874,-0.59223,-0.0012517,-0.26797,-0.65553,-0.11873,-0.10006,-0.63292,-0.27728,0.0086922,-0.53029,-0.43356,0.035173,-0.3756,-0.54675,-0.019718,-0.20855,-0.5903,-0.13608,-0.068536,-0.55654,-0.28129,0.014142,-0.45524,-0.41827,0.023529,-0.31217,-0.51238,-0.03859,-0.16268,-0.53951,-0.15557,-0.042291,-0.49654,-0.29082,0.019364,-0.39375,-0.41121,0.013068,-0.25947,-0.48576,-0.056658,-0.12796,-0.49645,-0.16698,-0.029505,-0.44875,-0.28815,0.016501,-0.35101,-0.3912,0.00050138,-0.2295,-0.45357,-0.067238,-0.1168,-0.45766,-0.15948,-0.039148,-0.41715,-0.25543,-0.010463,-0.34263,-0.3013
437,-0,0.11006,-1.7662,-0.26385,0.040953,-1.4921,-0.46047,0.12834,-1.1247,-0.73105,0.16114,-0.75471,-0.92167,0.064539,-0.40404,-0.98443,-0.13593,-0.12704,-0.91171,-0.37899,0.034735,-0.72929,-0.59809,0.062475,-0.48612,-0.73971,-0.029941,-0.24199,-0.77357,-0.20165,-0.054536,-0.69632,-0.40067,0.038047,-0.53124,-0.57014,0.021363,-0.32607,-0.66239,-0.089203,-0.13463,-0.65776,-0.25463,-0.0031996,-0.56041,-0.42698,0.038346,-0.39752,-0.55574,-0.016046,-0.21544,-0.60545,-0.14268,-0.063766,-0.56546,-0.30104,0.020458,-0.45032,-0.44578,0.019328,-0.29173,-0.53637,-0.061434,-0.13336,-0.54923,-0.19505,-0.018,-0.48014,-0.34341,0.026465,-0.35309,-0.45976,-0.0096966,-0.20259,-0.51368,-0.11032,-0.070342,-0.49194,-0.24295,0.0070329,-0.40327,-0.36777,0.016147,-0.27656,-0.45386,-0.041072,-0.14298,-0.47693,-0.1476,-0.039688,-0.43555,-0.26942,0.0075748,-0.34432,-0.36535,-0.0010494,-0.2365,-0.42085,-0.061009,-0.14796,-0.37051
438,-0,0.1146,-1.7597,-0.29538,0.071133,-1.4786,-0.51134,0.15448,-1.086,-0.79069,0.16184,-0.68891,-0.96988,0.026847,-0.32523,-0.99904,-0.21026,-0.059732,-0.87911,-0.47303,0.065145,-0.65108,-0.6838,0.039352,-0.38062,-0.78757,-0.10743,-0.13963,-0.76253,-0.31556,0.011567,-0.62286,-0.51901,0.042047,-0.41133,-0.65535,-0.044863,-0.19326,-0.68391,-0.21152,-0.02979,-0.60271,-0.4,0.038484,-0.43899,-0.55157,-0.0019828,-0.24269,-0.61861,-0.13195,-0.073217,-0.58293,-0.30301,0.021127,-0.45937,-0.45913,0.018948,-0.28832,-0.5534,-0.073324,-0.12003,-0.5571,-0.22206,-0.0043399,-0.4721,-0.37785,0.025813,-0.3241,-0.49189,-0.032863,-0.16209,-0.52756,-0.1576,-0.034446,-0.47626,-0.30595,0.023379,-0.35729,-0.42811,-0.004209,-0.21019,-0.48751,-0.098547,-0.077321,-0.47319,-0.22892,0.0034511,-0.38755,-0.35499,0.010338,-0.25987,-0.43818,-0.051548,-0.13432,-0.45451,-0.14794,-0.042842,-0.41193,-0.25179,-0.016898,-0.29896
439,-0,0.11917,-1.7529,-0.32719,0.1003,-1.4629,-0.56245,0.17721,-1.0438,-0.84821,0.15592,-0.62076,-1.0111,-0.019181,-0.24901,-1.0013,-0.29041,-0.0030856,-0.83179,-0.56498,0.07674,-0.56189,-0.75558,-0.0062336,-0.27519,-0.8099,-0.2026,-0.053642,-0.72026,-0.43288,0.045235,-0.52317,-0.61951,0.0049242,-0.28274,-0.70135,-0.1474,-0.078239,-0.65376,-0.34987,0.030012,-0.49952,-0.52959,0.017396,-0.2918,-0.62629,-0.10391,-0.099375,-0.60799,-0.28527,0.016284,-0.48495,-0.45837,0.022863,-0.30221,-0.56377,-0.072617,-0.12176,-0.56898,-0.23251,-0.00010837,-0.47301,-0.39857,0.025373,-0.31156,-0.51247,-0.049623,-0.13883,-0.535,-0.19315,-0.013388,-0.46149,-0.35096,0.025001,-0.31856,-0.46885,-0.029887,-0.1578,-0.50513,-0.15502,-0.034329,-0.4519,-0.30071,0.019396,-0.33331,-0.41933,-0.013488,-0.1866,-0.47124,-0.11653,-0.059505,-0.44317,-0.2476,0.0034107,-0.35393,-0.35694,-0.0013031,-0.2364,-0.4139,-0.067756,-0.15251
440,-0,0.12376,-1.7457,-0.35927,0.12837,-1.4452,-0.61361,0.19638,-0.99844,-0.90316,0.14343,-0.55102,-1.0447,-0.072792,-0.17688,-0.99128,-0.3744,0.041242,-0.77128,-0.65159,0.069026,-0.46563,-0.80998,-0.071905,-0.17584,-0.80527,-0.30909,0.0097296,-0.65005,-0.54385,0.043454,-0.40671,-0.69201,-0.069362,-0.16019,-0.70255,-0.27313,0.0034246,-0.57623,-0.48351,0.035343,-0.36526,-0.62094,-0.062643,-0.14682,-0.63626,-0.24631,0.001365,-0.52625,-0.43996,0.03113,-0.33641,-0.56771,-0.059066,-0.13869,-0.5841,-0.22629,-0.00329,-0.48743,-0.40442,0.026164,-0.31439,-0.52528,-0.055652,-0.13109,-0.54402,-0.21266,-0.0044305,-0.45351,-0.38106,0.023091,-0.29346,-0.4938,-0.054562,-0.123,-0.51159,-0.20081,-0.0059853,-0.42946,-0.35608,0.017637,-0.28301,-0.46188,-0.049309,-0.12722,-0.48282,-0.18204,-0.016781,-0.41197,-0.32627,0.01397,-0.28048,-0.42601,-0.04189,-0.14608,-0.4532,-0.14727,-0.046724,-0.40371,-0.25465,-0.06583
441,-0,0.12823,-1.738,-0.39162,0.1552,-1.4253,-0.66465,0.21183,-0.95012,-0.95499,0.12441,-0.48061,-1.0703,-0.13311,-0.11025,-0.96898,-0.46005,0.071969,-0.69945,-0.72964,0.042318,-0.36646,-0.84432,-0.15426,-0.088342,-0.77398,-0.41977,0.04589,-0.55727,-0.63915,0.0063173,-0.28464,-0.72913,-0.17281,-0.057706,-0.65881,-0.40599,0.040646,-0.46231,-0.59234,-0.014699,-0.22218,-0.65809,-0.18709,-0.031703,-0.57946,-0.39955,0.037655,-0.39186,-0.55962,-0.032329,-0.17512,-0.60211,-0.2022,-0.015322,-0.5141,-0.39518,0.029617,-0.33534,-0.53095,-0.050476,-0.13847,-0.55499,-0.21633,-0.0021647,-0.45961,-0.39485,0.020972,-0.28362,-0.51061,-0.069865,-0.10467,-0.51518,-0.23261,0.0080759,-0.41117,-0.39532,0.012477,-0.24479,-0.48826,-0.08583,-0.085716,-0.47955,-0.23878,0.0080266,-0.37616,-0.38503,0.0012746,-0.22013,-0.46338,-0.095086,-0.075757,-0.44602,-0.23381,-0.0014308,-0.35614,-0.35629,-0.0078282,-0.23012,-0.4088,-0.11859
442,-0,0.13253,-1.7298,-0.42422,0.1807,-1.4032,-0.71537,0.22344,-0.89915,-1.0033,0.098993,-0.41039,-1.0873,-0.19913,-0.050467,-0.93495,-0.54516,0.088168,-0.61862,-0.79632,-0.0023338,-0.26875,-0.8569,-0.24895,-0.01771,-0.71798,-0.52719,0.052166,-0.44918,-0.7108,-0.062851,-0.16858,-0.72706,-0.29425,0.012936,-0.57542,-0.52893,0.02835,-0.32829,-0.66001,-0.11224,-0.094021,-0.63456,-0.33327,0.03158,-0.46717,-0.53173,0.0016137,-0.23521,-0.61607,-0.15856,-0.042132,-0.55246,-0.36729,0.032742,-0.37436,-0.52763,-0.033525,-0.16252,-0.56924,-0.20325,-0.0087756,-0.47665,-0.39494,0.024164,-0.29366,-0.51964,-0.073681,-0.10096,-0.52245,-0.24851,0.013617,-0.40443,-0.41836,0.0060587,-0.22151,-0.50631,-0.11286,-0.05793,-0.47322,-0.28195,0.017428,-0.34244,-0.42575,-0.017552,-0.17184,-0.48129,-0.14528,-0.034946,-0.42617,-0.30409,0.012801,-0.29183,-0.41787,-0.038683,-0.1469,-0.45001,-0.15351,-0.046914,-0.39106,-0.26228
443,-0,0.13667,-1.7212,-0.45705,0.20484,-1.3791,-0.76561,0.23118,-0.84587,-1.0476,0.067481,-0.34119,-1.0955,-0.26977,0.0012578,-0.89001,-0.62759,0.089336,-0.53148,-0.84927,-0.063198,-0.17688,-0.84715,-0.35094,0.032025,-0.64071,-0.62411,0.028097,-0.33427,-0.75284,-0.15784,-0.069594,-0.686,-0.42057,0.043625,-0.46251,-0.62613,-0.03179,-0.19334,-0.67637,-0.24186,-0.0020707,-0.55447,-0.47457,0.030962,-0.32179,-0.61538,-0.098948,-0.091722,-0.59601,-0.31667,0.028661,-0.43189,-0.509,-0.0082255,-0.20617,-0.58317,-0.17273,-0.025575,-0.50638,-0.37875,0.027885,-0.31945,-0.52291,-0.062562,-0.11388,-0.53458,-0.24744,0.013118,-0.41123,-0.4288,0.0042208,-0.21654,-0.51708,-0.12802,-0.044463,-0.47271,-0.31125,0.023001,-0.31989,-0.45172,-0.037677,-0.13774,-0.48859,-0.18695,-0.0088886,-0.40391,-0.35232,0.0091397,-0.24225,-0.45488,-0.083285,-0.085048,-0.44602,-0.22724,-0.00061801,-0.34855,-0.3572,-0.016418,-0.21743,-0.36472
444,-0,0.14073,-1.7121,-0.49005,0.22767,-1.3531,-0.81516,0.23506,-0.79065,-1.0878,0.030224,-0.27385,-1.095,-0.34377,0.043973,-0.83518,-0.70521,0.075508,-0.44085,-0.88659,-0.13779,-0.094856,-0.81558,-0.45488,0.05803,-0.54702,-0.704,-0.024525,-0.22147,-0.76179,-0.27016,0.002882,-0.61017,-0.5381,0.030906,-0.33377,-0.68515,-0.1316,-0.0767,-0.63896,-0.38306,0.038452,-0.43179,-0.58526,-0.033413,-0.1723,-0.63313,-0.24222,0.0061681,-0.50418,-0.46793,0.019243,-0.27229,-0.58844,-0.12654,-0.05917,-0.54484,-0.34395,0.030734,-0.36366,-0.51567,-0.041681,-0.14194,-0.5511,-0.22799,0.006389,-0.4334,-0.42516,0.0078637,-0.22786,-0.52592,-0.12832,-0.044836,-0.47848,-0.32397,0.02494,-0.31304,-0.47075,-0.048789,-0.11915,-0.49217,-0.21679,0.0043767,-0.3865,-0.3875,0.0018583,-0.20672,-0.47276,-0.11985,-0.047996,-0.43337,-0.28979,0.011235,-0.29571,-0.4124,-0.039708,-0.13854,-0.44187,-0.16567,-0.044673,-0.33174
445,-0,0.1448,-1.7027,-0.52316,0.24925,-1.3252,-0.86387,0.23512,-0.73382,-1.1234,-0.012356,-0.20915,-1.0857,-0.41989,0.076887,-0.77169,-0.77605,0.047134,-0.34961,-0.90695,-0.22311,-0.026236,-0.76371,-0.55528,0.058861,-0.44272,-0.76151,-0.10184,-0.11953,-0.7369,-0.38977,0.041963,-0.50727,-0.63419,-0.023731,-0.20479,-0.69842,-0.25752,0.0050468,-0.55341,-0.51354,0.020882,-0.28781,-0.64519,-0.14925,-0.048417,-0.58132,-0.39715,0.036358,-0.3622,-0.57531,-0.067959,-0.11585,-0.58382,-0.28851,0.023321,-0.42436,-0.49302,-0.011961,-0.18931,-0.56617,-0.19234,-0.010145,-0.4687,-0.40664,0.018116,-0.25859,-0.52996,-0.11434,-0.056219,-0.49421,-0.31994,0.025454,-0.32225,-0.47931,-0.050521,-0.11518,-0.50138,-0.23177,0.010091,-0.37878,-0.40867,-0.0064064,-0.18588,-0.48584,-0.14689,-0.026797,-0.42107,-0.32831,0.012629,-0.25585,-0.44718,-0.078897,-0.087874,-0.44231,-0.23145,0.00093379,-0.33394,-0.36247,-0.028743,-0.19369
446,-0,0.14886,-1.693,-0.55634,0.26949,-1.2956,-0.91155,0.23136,-0.67574,-1.1542,-0.059845,-0.14784,-1.0677,-0.49684,0.099353,-0.70097,-0.83832,0.0050181,-0.26069,-0.90961,-0.31576,0.025986,-0.69402,-0.64687,0.034457,-0.33428,-0.79278,-0.19827,-0.036376,-0.68024,-0.506,0.043929,-0.38775,-0.69849,-0.11407,-0.091207,-0.66424,-0.39256,0.040246,-0.43252,-0.61271,-0.051873,-0.14752,-0.64345,-0.29451,0.0252,-0.47069,-0.53013,-0.0079742,-0.20346,-0.61255,-0.21077,-0.0038785,-0.4964,-0.44805,0.016988,-0.2585,-0.57282,-0.13971,-0.04226,-0.51261,-0.36977,0.026888,-0.30732,-0.52783,-0.083486,-0.083567,-0.51656,-0.29916,0.025185,-0.34855,-0.47805,-0.040581,-0.12802,-0.51279,-0.23038,0.011968,-0.38586,-0.42016,-0.0087127,-0.18031,-0.49416,-0.16325,-0.017171,-0.41659,-0.35403,0.010787,-0.23397,-0.46499,-0.10533,-0.056662,-0.43386,-0.28441,0.010324,-0.29246,-0.41548,-0.049089,-0.12718,-0.43252,-0.18406,-0.077577
447,-0,0.15281,-1.6829,-0.58961,0.28828,-1.2642,-0.95802,0.22375,-0.61678,-1.1799,-0.11182,-0.090707,-1.0413,-0.57334,0.11089,-0.62458,-0.89041,-0.049684,-0.17699,-0.89444,-0.41209,0.059474,-0.60985,-0.72484,-0.01384,-0.22845,-0.79571,-0.30686,0.021504,-0.59651,-0.60847,0.0085678,-0.2637,-0.72406,-0.22981,-0.0068188,-0.587,-0.51847,0.023808,-0.29447,-0.66493,-0.16781,-0.035332,-0.58034,-0.44155,0.033855,-0.32422,-0.61235,-0.11685,-0.065309,-0.57049,-0.37287,0.033982,-0.35014,-0.55977,-0.076337,-0.097917,-0.55811,-0.31077,0.027742,-0.3737,-0.50999,-0.044672,-0.1289,-0.54355,-0.25702,0.018142,-0.39071,-0.46438,-0.020925,-0.15741,-0.52621,-0.2102,0.0051969,-0.40688,-0.41813,-0.0016045,-0.18933,-0.50501,-0.16444,-0.017164,-0.42013,-0.36646,0.009905,-0.22575,-0.47866,-0.12012,-0.044332,-0.43067,-0.31447,0.013448,-0.26005,-0.44325,-0.0801,-0.085766,-0.43782,-0.24595,-0.0012952,-0.31369,-0.3704,-0.090198
448,-0,0.15661,-1.6722,-0.62295,0.30554,-1.2311,-1.0031,0.21225,-0.55732,-1.2002,-0.16779,-0.038486,-1.0068,-0.6481,0.11123,-0.54422,-0.93095,-0.11542,-0.10126,-0.86199,-0.50825,0.072705,-0.51525,-0.78505,-0.083284,-0.13185,-0.77007,-0.41974,0.049558,-0.49269,-0.68799,-0.060765,-0.14775,-0.70808,-0.35767,0.03812,-0.47658,-0.61819,-0.041958,-0.16001,-0.66193,-0.30773,0.029202,-0.46735,-0.56236,-0.024207,-0.17238,-0.62592,-0.26568,0.019714,-0.45942,-0.513,-0.012324,-0.18518,-0.59185,-0.22915,0.0082795,-0.45352,-0.46917,-0.0030181,-0.19796,-0.5624,-0.19822,-0.0020049,-0.44755,-0.43169,0.0037672,-0.20683,-0.53645,-0.17349,-0.010756,-0.4411,-0.39916,0.0094774,-0.21696,-0.51296,-0.14844,-0.022695,-0.43719,-0.36482,0.01166,-0.23254,-0.48682,-0.12227,-0.040223,-0.43598,-0.32849,0.013122,-0.25021,-0.45974,-0.098606,-0.06003,-0.4301,-0.28638,0.0082049,-0.27972,-0.4217,-0.065734,-0.1112,-0.4195,-0.21987
449,-0,0.16026,-1.6611,-0.65633,0.32125,-1.1964,-1.0466,0.19692,-0.49775,-1.215,-0.22719,0.0081821,-0.96466,-0.71983,0.10037,-0.46171,-0.95888,-0.19027,-0.035949,-0.81342,-0.60041,0.065086,-0.41482,-0.82432,-0.16987,-0.050486,-0.7176,-0.52873,0.045582,-0.3775,-0.73747,-0.15746,-0.051691,-0.65229,-0.48299,0.038167,-0.34714,-0.6782,-0.14765,-0.049373,-0.60418,-0.44839,0.034856,-0.32507,-0.63386,-0.1374,-0.04675,-0.56791,-0.42079,0.031581,-0.30652,-0.59545,-0.13054,-0.046832,-0.53515,-0.39635,0.027626,-0.29214,-0.56307,-0.12414,-0.046823,-0.50807,-0.37656,0.024615,-0.27784,-0.53621,-0.12064,-0.044463,-0.48329,-0.36268,0.022395,-0.26387,-0.51361,-0.11736,-0.042398,-0.46391,-0.34767,0.019964,-0.25595,-0.49111,-0.11133,-0.047934,-0.4478,-0.32771,0.016568,-0.25497,-0.46942,-0.10243,-0.054585,-0.4334,-0.30799,0.011619,-0.25532,-0.44254,-0.087618,-0.07346,-0.4264,-0.26448,-0.0044504,-0.28703,-0.34725
450,-0,0.16385,-1.6496,-0.6897,0.33547,-1.1601,-1.0885,0.1779,-0.43845,-1.2242,-0.28937,0.048782,-0.91562,-0.78733,0.07857,-0.37893,-0.97354,-0.27204,0.01687,-0.7505,-0.68487,0.036995,-0.31341,-0.84061,-0.26861,0.010608,-0.64184,-0.6259,0.0099236,-0.26059,-0.75252,-0.27229,0.014704,-0.56277,-0.59142,-0.0066525,-0.2153,-0.69037,-0.27815,0.020849,-0.50081,-0.56647,-0.019317,-0.17942,-0.64246,-0.28315,0.026547,-0.4509,-0.54709,-0.032469,-0.14927,-0.59921,-0.28936,0.026961,-0.40582,-0.52858,-0.045755,-0.12503,-0.56176,-0.29461,0.026907,-0.36662,-0.51327,-0.059243,-0.10165,-0.52796,-0.30279,0.026187,-0.32856,-0.50189,-0.07355,-0.080238,-0.49675,-0.31064,0.025454,-0.29735,-0.48961,-0.085407,-0.06614,-0.46853,-0.3115,0.018989,-0.27426,-0.47281,-0.09316,-0.058795,-0.44495,-0.30889,0.014186,-0.25503,-0.45622,-0.10048,-0.056778,-0.423,-0.29459,0.0083561,-0.25612,-0.42477,-0.088055,-0.092634,-0.35524
451,-0,0.16741,-1.6378,-0.72302,0.34821,-1.1226,-1.1285,0.15533,-0.3798,-1.2278,-0.35371,0.082857,-0.86037,-0.84951,0.046279,-0.29772,-0.9746,-0.35836,0.055521,-0.67553,-0.75829,-0.010303,-0.21589,-0.83309,-0.37384,0.047658,-0.5479,-0.70424,-0.054609,-0.15169,-0.73182,-0.39431,0.044725,-0.44919,-0.67058,-0.090901,-0.097964,-0.65311,-0.41484,0.040132,-0.36818,-0.64241,-0.12388,-0.056898,-0.58654,-0.43246,0.032298,-0.30029,-0.61608,-0.15736,-0.026154,-0.52339,-0.44683,0.01596,-0.24069,-0.58689,-0.18945,-0.0050224,-0.46572,-0.45684,-0.0025134,-0.18909,-0.5575,-0.22139,0.011281,-0.41035,-0.4662,-0.02544,-0.14113,-0.52747,-0.25347,0.021033,-0.357,-0.47187,-0.048913,-0.10272,-0.4962,-0.27936,0.022467,-0.3105,-0.46745,-0.073342,-0.076561,-0.46331,-0.29648,0.019088,-0.27218,-0.45967,-0.093838,-0.056886,-0.43117,-0.30975,0.0089316,-0.24357,-0.44297,-0.10275,-0.05616,-0.40735,-0.28799,-0.011825,-0.23663
452,-0,0.17094,-1.6257,-0.75627,0.35945,-1.0837,-1.1666,0.12933,-0.32215,-1.2257,-0.41959,0.11001,-0.7997,-0.90531,0.004133,-0.2199,-0.96204,-0.44679,0.078759,-0.59117,-0.81776,-0.074725,-0.12695,-0.80217,-0.47956,0.05836,-0.44209,-0.7581,-0.14299,-0.05986,-0.67721,-0.51188,0.035366,-0.32378,-0.71143,-0.20438,-0.010151,-0.57145,-0.53826,0.0055927,-0.22717,-0.66364,-0.26068,0.02021,-0.47676,-0.55564,-0.030696,-0.14871,-0.61218,-0.31374,0.032696,-0.38726,-0.56135,-0.076828,-0.086726,-0.55409,-0.35958,0.029956,-0.30632,-0.55597,-0.12481,-0.039495,-0.4928,-0.39958,0.016268,-0.23133,-0.54228,-0.17704,-0.0043552,-0.42769,-0.43275,-0.0089749,-0.1637,-0.51889,-0.22661,0.015536,-0.36381,-0.45247,-0.041335,-0.11061,-0.48457,-0.26757,0.019683,-0.30535,-0.4582,-0.074284,-0.071177,-0.44765,-0.30027,0.014182,-0.25179,-0.45452,-0.10998,-0.048542,-0.41107,-0.31383,0.0030011,-0.22734,-0.42716,-0.11752,-0.10052
453,-0,0.17443,-1.6132,-0.78942,0.36916,-1.0437,-1.2025,0.099987,-0.26586,-1.2179,-0.48635,0.12988,-0.73444,-0.95377,-0.047071,-0.14721,-0.93613,-0.53477,0.0858,-0.50045,-0.86087,-0.15347,-0.050853,-0.74943,-0.57972,0.042021,-0.33151,-0.78357,-0.24837,0.0072292,-0.59351,-0.61378,-0.012431,-0.20002,-0.70925,-0.33334,0.036869,-0.45641,-0.63078,-0.07761,-0.10004,-0.62662,-0.40594,0.03786,-0.33399,-0.62814,-0.14937,-0.029012,-0.53624,-0.46482,0.012851,-0.22545,-0.60264,-0.22597,0.012254,-0.43982,-0.50419,-0.031173,-0.13569,-0.55848,-0.29728,0.028214,-0.34319,-0.5254,-0.088681,-0.063882,-0.49902,-0.3631,0.020896,-0.24818,-0.52704,-0.15577,-0.012756,-0.42767,-0.41469,-0.0060562,-0.16526,-0.50703,-0.22065,0.012785,-0.35242,-0.44304,-0.046695,-0.10159,-0.4707,-0.27542,0.018369,-0.28131,-0.45528,-0.094487,-0.053781,-0.42289,-0.31976,0.0052353,-0.22501,-0.44827,-0.12906,-0.041126,-0.38224,-0.31432,-0.072049
454,-0,0.17777,-1.6002,-0.82244,0.37721,-1.0024,-1.2362,0.067374,-0.21134,-1.2044,-0.55334,0.14216,-0.66552,-0.99403,-0.10637,-0.081304,-0.89749,-0.61976,0.076368,-0.40663,-0.88589,-0.2431,0.0086931,-0.6776,-0.66853,-0.00036821,-0.22359,-0.77877,-0.36256,0.043918,-0.48819,-0.69029,-0.093863,-0.091306,-0.66426,-0.46216,0.037032,-0.32355,-0.67919,-0.19701,-0.0068821,-0.53743,-0.53442,-0.0072064,-0.18541,-0.63548,-0.29906,0.032805,-0.40537,-0.575,-0.080868,-0.079149,-0.55973,-0.39055,0.028049,-0.27777,-0.57907,-0.16911,-0.0096455,-0.46347,-0.45967,-0.010438,-0.16437,-0.55047,-0.26204,0.02367,-0.35456,-0.50312,-0.07666,-0.071085,-0.49195,-0.34842,0.020828,-0.2447,-0.51471,-0.15594,-0.0098619,-0.4122,-0.41178,-0.013455,-0.15116,-0.49076,-0.23353,0.015454,-0.32562,-0.4475,-0.065832,-0.078793,-0.44631,-0.30236,0.012954,-0.23924,-0.45498,-0.12554,-0.037427,-0.39357,-0.33973,-0.01062,-0.19298,-0.42455,-0.17738
455,-0,0.18092,-1.5867,-0.85528,0.38358,-0.96017,-1.2674,0.031627,-0.15895,-1.1854,-0.61988,0.14667,-0.59395,-1.0254,-0.17261,-0.023695,-0.8471,-0.69927,0.05076,-0.31311,-0.89179,-0.33968,0.048784,-0.59047,-0.74087,-0.066164,-0.12561,-0.74401,-0.47663,0.047117,-0.37072,-0.73411,-0.20068,-0.0094174,-0.58162,-0.57516,-0.0096906,-0.19088,-0.67655,-0.33464,0.037549,-0.41091,-0.62375,-0.1068,-0.059383,-0.57621,-0.44864,0.023292,-0.2492,-0.61833,-0.22551,0.01436,-0.44396,-0.52534,-0.043849,-0.11576,-0.56131,-0.34022,0.030539,-0.30308,-0.55521,-0.14152,-0.022949,-0.46516,-0.43515,-0.0044147,-0.16959,-0.53651,-0.2536,0.022509,-0.344,-0.49378,-0.079659,-0.063272,-0.47431,-0.35363,0.016799,-0.22153,-0.50417,-0.1738,-0.0029509,-0.38106,-0.42202,-0.030376,-0.11945,-0.47345,-0.26524,0.01597,-0.27988,-0.45531,-0.10212,-0.045526,-0.40898,-0.33565,-0.0022518,-0.19548,-0.44928,-0.16237,-0.027078,-0.34868,-0.31957
456,-0,0.18394,-1.573,-0.88792,0.38829,-0.91702,-1.2961,-0.0070288,-0.10902,-1.161,-0.68528,0.14342,-0.52077,-1.0474,-0.24446,0.024324,-0.78632,-0.77103,0.0098405,-0.22328,-0.87838,-0.43894,0.067479,-0.49272,-0.79265,-0.15126,-0.044156,-0.68186,-0.58168,0.016603,-0.2516,-0.74109,-0.32201,0.036797,-0.47083,-0.65864,-0.097277,-0.076402,-0.62327,-0.46982,0.026257,-0.26806,-0.65843,-0.24276,0.020056,-0.46216,-0.56699,-0.055484,-0.10307,-0.58465,-0.38564,0.031263,-0.28599,-0.59337,-0.18295,-0.0016286,-0.45637,-0.49036,-0.028268,-0.13159,-0.55052,-0.31771,0.028383,-0.30228,-0.53947,-0.13667,-0.021872,-0.44886,-0.43116,-0.010222,-0.15279,-0.52159,-0.26431,0.024062,-0.31467,-0.493,-0.099928,-0.042654,-0.44442,-0.37323,0.0022711,-0.18215,-0.49237,-0.20927,0.01062,-0.33565,-0.44122,-0.064358,-0.076838,-0.43998,-0.31188,0.008546,-0.21807,-0.45607,-0.14831,-0.019786,-0.36434,-0.36444,-0.031516,-0.15524,-0.3678
457,-0,0.18696,-1.5589,-0.92034,0.39145,-0.87312,-1.3223,-0.048337,-0.061829,-1.1315,-0.74893,0.13252,-0.44702,-1.0596,-0.3205,0.06172,-0.71671,-0.83299,-0.045029,-0.14035,-0.84625,-0.53654,0.06392,-0.38949,-0.82093,-0.25034,0.015315,-0.59685,-0.66953,-0.04502,-0.14145,-0.71058,-0.4455,0.042407,-0.3446,-0.70252,-0.21447,0.0044281,-0.52698,-0.58224,-0.038927,-0.13256,-0.63246,-0.39032,0.037821,-0.31605,-0.62953,-0.18641,1.1566e-05,-0.48189,-0.52202,-0.032693,-0.12758,-0.57599,-0.34963,0.031015,-0.29633,-0.57207,-0.16679,-0.0069675,-0.44727,-0.47545,-0.029436,-0.12437,-0.53373,-0.31912,0.026569,-0.27809,-0.53035,-0.15425,-0.0082621,-0.4184,-0.44143,-0.027187,-0.11934,-0.49926,-0.29576,0.023496,-0.26711,-0.49362,-0.13862,-0.017565,-0.39988,-0.40489,-0.021903,-0.12786,-0.47146,-0.2627,0.015441,-0.26778,-0.45758,-0.11879,-0.03279,-0.38998,-0.35575,-0.013463,-0.15741,-0.44124,-0.20234,-0.018887,-0.2778
458,-0,0.19001,-1.5445,-0.95254,0.39308,-0.82854,-1.3459,-0.09208,-0.017637,-1.0971,-0.81018,0.11411,-0.37375,-1.062,-0.39921,0.087716,-0.64004,-0.88339,-0.11206,-0.06726,-0.79664,-0.62818,0.038333,-0.28617,-0.82409,-0.35726,0.048845,-0.49513,-0.73336,-0.1326,-0.050055,-0.64547,-0.55861,0.0068596,-0.21734,-0.70149,-0.34627,0.040712,-0.40139,-0.65505,-0.14771,-0.026808,-0.55032,-0.52261,-0.0094452,-0.16694,-0.62325,-0.34106,0.036803,-0.33422,-0.6013,-0.16121,-0.010554,-0.47796,-0.49649,-0.027438,-0.13003,-0.55952,-0.33972,0.028685,-0.28151,-0.55783,-0.17485,0.00029914,-0.4202,-0.47739,-0.044585,-0.098005,-0.50706,-0.3437,0.021632,-0.23408,-0.52311,-0.19087,0.0095396,-0.36906,-0.46291,-0.060358,-0.074749,-0.46368,-0.34017,0.010495,-0.20333,-0.49004,-0.1954,0.0086259,-0.33497,-0.43818,-0.069978,-0.066354,-0.42898,-0.32914,0.00079203,-0.19052,-0.45444,-0.18177,-0.0049285,-0.326,-0.38824,-0.062671,-0.13242
459,-0,0.19301,-1.5298,-0.98451,0.39311,-0.78339,-1.3667,-0.1381,0.023242,-1.0581,-0.86844,0.08837,-0.30202,-1.0544,-0.47909,0.1017,-0.55823,-0.92076,-0.18913,-0.0066584,-0.73152,-0.70982,-0.0080654,-0.18816,-0.80191,-0.46537,0.054165,-0.38405,-0.76823,-0.23887,0.014407,-0.55194,-0.64988,-0.066047,-0.1036,-0.65566,-0.47579,0.027519,-0.26441,-0.67733,-0.28297,0.031641,-0.42629,-0.61559,-0.1128,-0.04453,-0.54945,-0.48595,-0.0010356,-0.17638,-0.60408,-0.32164,0.034142,-0.32617,-0.58177,-0.15981,-0.0082845,-0.45666,-0.49055,-0.036742,-0.11114,-0.53515,-0.35377,0.023845,-0.2438,-0.54693,-0.20549,0.013521,-0.37165,-0.49195,-0.07724,-0.057713,-0.46879,-0.38358,0.0045383,-0.17225,-0.50942,-0.24695,0.021438,-0.30113,-0.48013,-0.11542,-0.027637,-0.40935,-0.39452,-0.01901,-0.12658,-0.46613,-0.27113,0.015014,-0.24771,-0.46001,-0.14384,-0.018109,-0.36343,-0.38397,-0.036935,-0.11887,-0.42457,-0.24711,-0.065369
460,-0,0.19585,-1.5147,-1.0162,0.39146,-0.73778,-1.3847,-0.18622,0.060495,-1.0147,-0.9231,0.055546,-0.2329,-1.0369,-0.55862,0.10326,-0.47338,-0.94399,-0.27378,0.039228,-0.65346,-0.77789,-0.0731,-0.10065,-0.75562,-0.56795,0.030878,-0.27166,-0.77139,-0.35501,0.04612,-0.43891,-0.71004,-0.1685,-0.016435,-0.57056,-0.58644,-0.033414,-0.13558,-0.6457,-0.42339,0.033041,-0.28191,-0.65231,-0.25258,0.026781,-0.42346,-0.58967,-0.10502,-0.045523,-0.52965,-0.47317,-0.0053787,-0.16227,-0.58118,-0.32708,0.031672,-0.29603,-0.56996,-0.18118,0.0043011,-0.41557,-0.49963,-0.062846,-0.074354,-0.49935,-0.38857,0.0082254,-0.18435,-0.53115,-0.25843,0.02541,-0.3054,-0.50708,-0.13176,-0.01448,-0.40964,-0.43099,-0.034213,-0.10224,-0.47356,-0.31712,0.01551,-0.21522,-0.48677,-0.19199,0.008857,-0.32664,-0.44202,-0.083996,-0.050914,-0.41023,-0.35267,-0.01146,-0.15735,-0.45088,-0.22615,0.00013106,-0.27909,-0.4057,-0.13827
461,-0,0.19852,-1.4993,-1.0475,0.38808,-0.69183,-1.3997,-0.23619,0.093863,-0.96732,-0.97357,0.016021,-0.16738,-1.0098,-0.63621,0.092355,-0.38768,-0.95238,-0.36326,0.068723,-0.56558,-0.82935,-0.15366,-0.028316,-0.68789,-0.6586,-0.019463,-0.16611,-0.74254,-0.47126,0.042226,-0.31719,-0.73296,-0.28944,0.034137,-0.4565,-0.66396,-0.13384,-0.033317,-0.56488,-0.54674,-0.022847,-0.14231,-0.62603,-0.40212,0.032786,-0.27146,-0.62966,-0.25163,0.02752,-0.3962,-0.57717,-0.11867,-0.031261,-0.49483,-0.47987,-0.022388,-0.12841,-0.55191,-0.35574,0.024441,-0.24224,-0.55808,-0.22648,0.021008,-0.35403,-0.51686,-0.1116,-0.028487,-0.44329,-0.43664,-0.024915,-0.11408,-0.49836,-0.32803,0.019543,-0.21848,-0.50858,-0.20951,0.015138,-0.3244,-0.46926,-0.10134,-0.033924,-0.41076,-0.39264,-0.022837,-0.11879,-0.45854,-0.28995,0.012452,-0.21822,-0.46095,-0.17592,-0.0052704,-0.32645,-0.41114,-0.072452,-0.080638,-0.39519,-0.284
462,-0,0.20108,-1.4834,-1.0784,0.38305,-0.64564,-1.4117,-0.28774,0.12313,-0.91632,-1.0194,-0.029706,-0.10639,-0.97354,-0.7103,0.069246,-0.30333,-0.9457,-0.45465,0.080771,-0.4714,-0.86197,-0.24585,0.025014,-0.60266,-0.7317,-0.093456,-0.075066,-0.68395,-0.57788,0.0030971,-0.19841,-0.71633,-0.41578,0.042345,-0.32733,-0.69843,-0.26012,0.027797,-0.44701,-0.63349,-0.12671,-0.031763,-0.54154,-0.53286,-0.027661,-0.12507,-0.59725,-0.40769,0.025581,-0.23643,-0.60716,-0.27574,0.030896,-0.34734,-0.57307,-0.15394,-0.0068642,-0.44229,-0.50134,-0.05774,-0.077727,-0.50735,-0.40418,0.0045274,-0.17029,-0.53648,-0.29413,0.026555,-0.26858,-0.52799,-0.18434,0.010129,-0.3619,-0.48156,-0.088447,-0.041221,-0.43593,-0.40303,-0.01854,-0.1232,-0.47735,-0.30388,0.016584,-0.21707,-0.48448,-0.19964,0.0096848,-0.30877,-0.45017,-0.10559,-0.032404,-0.3833,-0.3792,-0.031983,-0.11483,-0.43415,-0.27351,-0.005085,-0.22511,-0.36851
463,-0,0.20359,-1.4673,-1.1089,0.37647,-0.59931,-1.4207,-0.34058,0.14818,-0.86216,-1.0601,-0.081012,-0.050776,-0.9288,-0.77946,0.034543,-0.22246,-0.92419,-0.54498,0.075006,-0.37469,-0.87432,-0.34517,0.056609,-0.5048,-0.78272,-0.18609,-0.0051192,-0.60025,-0.666,-0.067725,-0.093877,-0.66187,-0.53387,0.0072837,-0.19875,-0.68546,-0.39516,0.039083,-0.30983,-0.66998,-0.26128,0.030551,-0.41425,-0.61992,-0.1425,-0.014723,-0.49949,-0.53789,-0.050854,-0.089483,-0.55554,-0.43504,0.0071835,-0.18069,-0.57922,-0.32273,0.030226,-0.27701,-0.56877,-0.21348,0.018669,-0.36632,-0.52768,-0.11724,-0.023092,-0.4392,-0.46041,-0.043679,-0.086995,-0.48954,-0.37578,0.005589,-0.16728,-0.51204,-0.28045,0.024574,-0.25407,-0.5029,-0.18331,0.0079498,-0.33641,-0.46338,-0.096534,-0.034574,-0.4051,-0.39862,-0.032462,-0.10142,-0.44595,-0.31571,0.0036571,-0.18102,-0.45776,-0.21556,0.0069476,-0.27561,-0.42829,-0.11936,-0.049035,-0.31416
464,-0,0.20609,-1.4509,-1.139,0.36839,-0.55297,-1.4267,-0.39446,0.16891,-0.80529,-1.0953,-0.13727,-0.0013252,-0.87637,-0.84237,-0.010974,-0.14712,-0.88851,-0.63138,0.051653,-0.27927,-0.86589,-0.44682,0.064854,-0.39991,-0.80851,-0.29116,0.038677,-0.49798,-0.72831,-0.16391,-0.013507,-0.5751,-0.631,-0.067035,-0.086346,-0.62676,-0.52069,-0.0010673,-0.17394,-0.6505,-0.40429,0.033827,-0.26735,-0.64678,-0.28892,0.036652,-0.3576,-0.61288,-0.18382,0.0086909,-0.43544,-0.5545,-0.095905,-0.04232,-0.49653,-0.47724,-0.028868,-0.11012,-0.53526,-0.38838,0.012202,-0.1875,-0.5496,-0.29608,0.027565,-0.26591,-0.53859,-0.20797,0.018377,-0.33939,-0.50673,-0.12542,-0.01369,-0.40355,-0.45345,-0.057309,-0.065664,-0.45142,-0.3816,-0.010519,-0.13402,-0.4785,-0.29973,0.01537,-0.2085,-0.48151,-0.21528,0.013025,-0.28047,-0.45893,-0.1379,-0.013605,-0.34845,-0.40542,-0.063001,-0.070747,-0.40233,-0.32223,-0.025917,-0.17103
465,-0,0.20855,-1.4342,-1.1687,0.35876,-0.50675,-1.4298,-0.44914,0.18515,-0.74613,-1.1247,-0.19784,0.041236,-0.81712,-0.89784,-0.066338,-0.079252,-0.83967,-0.71108,0.011499,-0.18896,-0.83705,-0.54597,0.04927,-0.29397,-0.80746,-0.40161,0.053163,-0.38506,-0.75961,-0.27692,0.035024,-0.46482,-0.69669,-0.17212,-0.0037162,-0.52981,-0.61977,-0.08696,-0.059744,-0.57811,-0.53207,-0.022543,-0.12755,-0.60831,-0.43779,0.018353,-0.20234,-0.61572,-0.34206,0.034059,-0.27741,-0.60254,-0.25012,0.028423,-0.34937,-0.57029,-0.16549,0.0038096,-0.41212,-0.52139,-0.094843,-0.037435,-0.4615,-0.46123,-0.038971,-0.089344,-0.49486,-0.39327,-0.00068666,-0.14815,-0.51391,-0.31791,0.020587,-0.21283,-0.51464,-0.24184,0.022998,-0.27836,-0.49597,-0.16741,0.0041573,-0.33962,-0.46089,-0.10047,-0.028369,-0.39069,-0.40895,-0.048474,-0.076357,-0.42687,-0.34779,-0.013059,-0.1392,-0.44583,-0.26621,0.0057305,-0.2182,-0.43403,-0.17664,-0.070799
466,-0,0.21089,-1.4172,-1.198,0.34753,-0.46076,-1.4297,-0.50436,0.19675,-0.68515,-1.148,-0.262,0.076267,-0.75199,-0.94471,-0.13031,-0.020584,-0.77901,-0.78145,-0.044021,-0.10736,-0.78902,-0.63781,0.01064,-0.19307,-0.77959,-0.51001,0.037277,-0.27025,-0.75721,-0.39663,0.047069,-0.3422,-0.72384,-0.29595,0.039107,-0.40702,-0.67894,-0.20636,0.015608,-0.46421,-0.62344,-0.12879,-0.020316,-0.51179,-0.55946,-0.065832,-0.067344,-0.54571,-0.48834,-0.019623,-0.12165,-0.56642,-0.41314,0.011387,-0.18108,-0.57339,-0.33644,0.027505,-0.24096,-0.56602,-0.26388,0.027983,-0.29717,-0.54728,-0.19559,0.016341,-0.34806,-0.51709,-0.13547,-0.005747,-0.3938,-0.47631,-0.081947,-0.039635,-0.43109,-0.42742,-0.038107,-0.083713,-0.4586,-0.3675,-0.0076782,-0.13494,-0.47514,-0.30504,0.01282,-0.18923,-0.47584,-0.24128,0.015146,-0.24371,-0.46378,-0.17981,0.0017109,-0.30355,-0.43265,-0.11138,-0.035853,-0.35563,-0.3651,-0.10554
467,-0,0.21306,-1.3998,-1.2267,0.33467,-0.41514,-1.4265,-0.55985,0.20357,-0.62285,-1.1647,-0.32899,0.10322,-0.68207,-0.98202,-0.20146,0.027349,-0.70827,-0.84019,-0.11292,-0.037749,-0.72388,-0.71789,-0.049036,-0.10303,-0.72663,-0.60906,-0.0078555,-0.16251,-0.72129,-0.51236,0.021441,-0.21973,-0.70948,-0.42436,0.036878,-0.27415,-0.69018,-0.34222,0.040755,-0.3268,-0.66322,-0.26648,0.03477,-0.37563,-0.62967,-0.19842,0.018058,-0.41866,-0.58819,-0.13924,-0.0078643,-0.45569,-0.54022,-0.088618,-0.041374,-0.48559,-0.48765,-0.046826,-0.079675,-0.50663,-0.43392,-0.015657,-0.11977,-0.52017,-0.37841,0.0066888,-0.16169,-0.52431,-0.32431,0.020788,-0.20443,-0.52193,-0.26904,0.02538,-0.24766,-0.51187,-0.21451,0.019903,-0.29161,-0.48937,-0.16219,0.0054,-0.3332,-0.46227,-0.11299,-0.017195,-0.36839,-0.42542,-0.073805,-0.048073,-0.39618,-0.38235,-0.039089,-0.095308,-0.42303,-0.32218,-0.013799,-0.15645,-0.42109,-0.24317
468,-0,0.2151,-1.3821,-1.2548,0.32022,-0.37,-1.4202,-0.61534,0.20559,-0.55977,-1.1749,-0.39801,0.12172,-0.60855,-1.0091,-0.27818,0.063303,-0.62955,-0.88543,-0.19272,0.017076,-0.64455,-0.78237,-0.1266,-0.029043,-0.65191,-0.6921,-0.078964,-0.070273,-0.65488,-0.61372,-0.039396,-0.10985,-0.6552,-0.54262,-0.010135,-0.14828,-0.65198,-0.47515,0.011923,-0.18761,-0.64484,-0.41163,0.027675,-0.22579,-0.63445,-0.35183,0.035319,-0.26332,-0.61809,-0.29548,0.034953,-0.29969,-0.59649,-0.24312,0.028515,-0.33375,-0.57131,-0.19487,0.017152,-0.36399,-0.54357,-0.15209,0.0025272,-0.39067,-0.51288,-0.11426,-0.016381,-0.41172,-0.48076,-0.081043,-0.037402,-0.43212,-0.44531,-0.051826,-0.062842,-0.44868,-0.40663,-0.027437,-0.093965,-0.45908,-0.36337,-0.0078412,-0.12742,-0.46758,-0.32022,0.0057869,-0.16295,-0.46726,-0.27728,0.01193,-0.19722,-0.46095,-0.22875,0.008023,-0.2454,-0.44689,-0.17121,-0.012992,-0.29408,-0.35709
469,-0,0.21707,-1.3642,-1.2824,0.30426,-0.32543,-1.4108,-0.67054,0.20286,-0.49641,-1.1784,-0.46816,0.13155,-0.5327,-1.0253,-0.35872,0.086395,-0.54512,-0.91572,-0.28052,0.054956,-0.55451,-0.82813,-0.21791,0.024708,-0.56008,-0.75356,-0.17086,-0.00070496,-0.56357,-0.69168,-0.12959,-0.023706,-0.56685,-0.63717,-0.096166,-0.045524,-0.56952,-0.58616,-0.066516,-0.068589,-0.57133,-0.53899,-0.040263,-0.090829,-0.57287,-0.49415,-0.019276,-0.11483,-0.57104,-0.45006,-0.0040508,-0.13963,-0.5665,-0.40811,0.0079856,-0.16429,-0.56096,-0.36816,0.016796,-0.18796,-0.55328,-0.33047,0.022799,-0.21004,-0.54412,-0.29568,0.025012,-0.22947,-0.53324,-0.26333,0.026555,-0.25151,-0.52087,-0.23083,0.024142,-0.27269,-0.50605,-0.19832,0.017227,-0.29504,-0.48628,-0.16623,0.0083632,-0.31745,-0.46792,-0.13624,-0.0055221,-0.3365,-0.44447,-0.10912,-0.020674,-0.35365,-0.41471,-0.078338,-0.04842,-0.37921,-0.37127,-0.052385,-0.098822,-0.34261
470,-0,0.219,-1.346,-1.3094,0.28691,-0.28152,-1.3985,-0.7252,0.19543,-0.43324,-1.1753,-0.53861,0.13262,-0.45581,-1.0305,-0.44128,0.096087,-0.45741,-0.93011,-0.37315,0.074429,-0.45773,-0.85299,-0.31815,0.055193,-0.45682,-0.78931,-0.27686,0.040808,-0.45498,-0.73932,-0.24055,0.030005,-0.45397,-0.69718,-0.21075,0.020983,-0.45399,-0.65945,-0.18277,0.011495,-0.45489,-0.62644,-0.15667,0.0035611,-0.45719,-0.5958,-0.13385,-0.0067178,-0.45814,-0.56516,-0.11492,-0.017787,-0.45848,-0.53665,-0.096892,-0.028954,-0.45987,-0.51001,-0.0806,-0.040049,-0.4596,-0.48442,-0.066687,-0.049741,-0.4594,-0.46136,-0.055391,-0.05865,-0.4578,-0.44034,-0.043446,-0.069735,-0.45722,-0.41798,-0.033365,-0.080777,-0.45672,-0.39395,-0.023882,-0.096803,-0.45463,-0.3691,-0.014133,-0.11173,-0.45567,-0.34455,-0.0079416,-0.12807,-0.45148,-0.31964,-0.0029735,-0.1451,-0.44742,-0.28356,0.0031484,-0.17686,-0.44019,-0.23971,-0.011642,-0.21315
471,-0,0.2209,-1.3275,-1.3359,0.26816,-0.23838,-1.3834,-0.77903,0.18335,-0.37077,-1.1655,-0.60853,0.12492,-0.37914,-1.0246,-0.52403,0.092135,-0.36891,-0.92811,-0.46726,0.074736,-0.35842,-0.85575,-0.42205,0.060657,-0.34856,-0.79696,-0.3893,0.051046,-0.33818,-0.7524,-0.36173,0.045809,-0.32872,-0.71581,-0.34002,0.042728,-0.32099,-0.68459,-0.31941,0.040015,-0.31479,-0.65879,-0.30037,0.039415,-0.31042,-0.63563,-0.28357,0.036608,-0.30594,-0.61263,-0.26945,0.033654,-0.30203,-0.59218,-0.2552,0.030947,-0.29997,-0.57403,-0.24213,0.028083,-0.29631,-0.55663,-0.23158,0.026816,-0.29324,-0.54172,-0.22284,0.024785,-0.2889,-0.52883,-0.21359,0.023004,-0.28677,-0.51537,-0.2045,0.021448,-0.28645,-0.50123,-0.19294,0.015392,-0.28809,-0.48753,-0.18029,0.012789,-0.2918,-0.47439,-0.1685,0.0068089,-0.2931,-0.46032,-0.15781,0.00029746,-0.30056,-0.43933,-0.13383,-0.012364,-0.31807,-0.40903,-0.11122,-0.087797
472,-0,0.2227,-1.3089,-1.3618,0.24798,-0.19615,-1.3653,-0.83177,0.16665,-0.30951,-1.1492,-0.6771,0.10849,-0.30399,-1.0077,-0.60511,0.074597,-0.28217,-0.90976,-0.55948,0.05582,-0.26094,-0.83627,-0.5242,0.040723,-0.24202,-0.77598,-0.50007,0.029183,-0.22289,-0.72971,-0.48161,0.022062,-0.20464,-0.69092,-0.46834,0.016884,-0.1885,-0.65792,-0.45593,0.012421,-0.17425,-0.6304,-0.44522,0.009896,-0.16176,-0.60535,-0.43599,0.0053313,-0.15021,-0.58081,-0.42838,0.0010229,-0.1401,-0.55887,-0.42026,-0.0029139,-0.13181,-0.53926,-0.41318,-0.0073789,-0.12229,-0.52023,-0.40864,-0.010741,-0.11341,-0.50298,-0.40494,-0.016299,-0.10379,-0.48712,-0.40167,-0.019387,-0.096393,-0.47202,-0.39742,-0.022291,-0.091316,-0.45811,-0.38984,-0.026536,-0.090049,-0.44623,-0.38209,-0.02674,-0.087714,-0.43548,-0.37316,-0.029756,-0.086678,-0.42463,-0.36559,-0.032116,-0.092268,-0.4178,-0.3448,-0.026003,-0.11097,-0.41032,-0.30759,-0.081833
473,-0,0.2244,-1.2899,-1.387,0.22634,-0.15495,-1.3443,-0.88315,0.14537,-0.25001,-1.1264,-0.74348,0.083523,-0.23162,-0.9799,-0.68268,0.043861,-0.19975,-0.87565,-0.64653,0.018374,-0.16961,-0.79546,-0.6192,-0.0035087,-0.14388,-0.72779,-0.60113,-0.023115,-0.11874,-0.67324,-0.58871,-0.038852,-0.095157,-0.62537,-0.58014,-0.05326,-0.074466,-0.58324,-0.5718,-0.06696,-0.056605,-0.54616,-0.5648,-0.079392,-0.040833,-0.51127,-0.55806,-0.093499,-0.027617,-0.47746,-0.55124,-0.1071,-0.017143,-0.44617,-0.54336,-0.12025,-0.008615,-0.41706,-0.53588,-0.13405,-0.00032011,-0.38875,-0.52983,-0.14758,0.0067211,-0.36139,-0.52291,-0.16364,0.012806,-0.33482,-0.51676,-0.17592,0.016807,-0.3106,-0.50856,-0.18794,0.018546,-0.28951,-0.49792,-0.19717,0.016463,-0.27139,-0.48826,-0.20404,0.01779,-0.25478,-0.47648,-0.21125,0.014777,-0.2395,-0.46572,-0.21677,0.0098879,-0.23657,-0.45322,-0.20616,0.0011429,-0.24241,-0.42341,-0.20066
474,-0,0.22596,-1.2707,-1.4115,0.20326,-0.11492,-1.3205,-0.93291,0.11965,-0.19274,-1.0974,-0.80682,0.050396,-0.16329,-0.94191,-0.75499,0.00071391,-0.12405,-0.82689,-0.72523,-0.036111,-0.088472,-0.73527,-0.70199,-0.069473,-0.060246,-0.65562,-0.68515,-0.10179,-0.034497,-0.58805,-0.67281,-0.13073,-0.012081,-0.52663,-0.66183,-0.1587,0.0056388,-0.47122,-0.64959,-0.18556,0.018648,-0.42072,-0.63732,-0.21144,0.028246,-0.37293,-0.62326,-0.23753,0.032965,-0.32789,-0.60669,-0.26208,0.033082,-0.28617,-0.58817,-0.28519,0.030615,-0.24744,-0.56871,-0.30763,0.025587,-0.21111,-0.54859,-0.32951,0.018113,-0.17644,-0.52571,-0.35166,0.0075172,-0.14357,-0.50319,-0.36885,-0.0049209,-0.11562,-0.47825,-0.38429,-0.018877,-0.092954,-0.45312,-0.39295,-0.034716,-0.074178,-0.4297,-0.40116,-0.047062,-0.057931,-0.405,-0.40589,-0.063955,-0.045084,-0.38077,-0.40803,-0.076272,-0.044354,-0.36835,-0.39917,-0.079205,-0.054093,-0.35415,-0.33485
475,-0,0.2274,-1.2511,-1.4352,0.17884,-0.07613,-1.294,-0.98083,0.089698,-0.13816,-1.0625,-0.86635,0.0096022,-0.10019,-0.89448,-0.82042,-0.053691,-0.057214,-0.76506,-0.79276,-0.10542,-0.021082,-0.65865,-0.76823,-0.15334,0.0037069,-0.56434,-0.74604,-0.20068,0.022801,-0.48182,-0.7259,-0.2442,0.03564,-0.40603,-0.70349,-0.2859,0.040939,-0.3379,-0.67764,-0.32462,0.03903,-0.27595,-0.64961,-0.36108,0.03173,-0.21913,-0.61747,-0.39422,0.017259,-0.16874,-0.58061,-0.42291,-0.0032061,-0.12445,-0.54147,-0.44729,-0.026516,-0.085941,-0.50062,-0.46749,-0.053904,-0.053491,-0.45774,-0.4845,-0.083884,-0.025871,-0.41215,-0.49669,-0.11725,-0.0033772,-0.36753,-0.50236,-0.15048,0.010876,-0.3228,-0.50325,-0.18244,0.017879,-0.282,-0.49507,-0.21177,0.020022,-0.24456,-0.487,-0.23818,0.01816,-0.20955,-0.4724,-0.26453,0.011375,-0.17642,-0.45515,-0.2814,0.0010727,-0.16128,-0.44046,-0.28222,-0.012211,-0.16244,-0.36104
476,-0,0.22878,-1.2314,-1.4583,0.15319,-0.038611,-1.265,-1.0267,0.055779,-0.08667,-1.0222,-0.9214,-0.03822,-0.043331,-0.83859,-0.87753,-0.11791,-0.0011183,-0.6922,-0.8467,-0.18676,0.029639,-0.56931,-0.81446,-0.2503,0.044052,-0.46009,-0.77941,-0.31204,0.048441,-0.36402,-0.74296,-0.36772,0.042909,-0.27739,-0.70012,-0.41855,0.026725,-0.20228,-0.65176,-0.46221,0.0011922,-0.13702,-0.59947,-0.49979,-0.03103,-0.081841,-0.54198,-0.52814,-0.071005,-0.03899,-0.47968,-0.54707,-0.116,-0.0070025,-0.41706,-0.55705,-0.1619,0.014643,-0.35467,-0.55781,-0.21012,0.025433,-0.29217,-0.5512,-0.25762,0.027101,-0.23137,-0.53424,-0.30439,0.019824,-0.17538,-0.51018,-0.34562,0.0027688,-0.12566,-0.47937,-0.37984,-0.021068,-0.085951,-0.44163,-0.40474,-0.048661,-0.053251,-0.40451,-0.42559,-0.079371,-0.028991,-0.36259,-0.4383,-0.11283,-0.0106,-0.321,-0.44051,-0.13753,-0.0052443,-0.29486,-0.43147,-0.15387,-0.021364,-0.2553
477,-0,0.23016,-1.2116,-1.4808,0.12638,-0.0024277,-1.2336,-1.0703,0.018115,-0.038657,-0.97668,-0.97132,-0.092363,0.0063853,-0.7753,-0.92506,-0.19031,0.042644,-0.61062,-0.88513,-0.27688,0.061503,-0.47153,-0.83828,-0.3548,0.058305,-0.34985,-0.78284,-0.4272,0.040325,-0.24512,-0.72235,-0.48878,0.00895,-0.1554,-0.65212,-0.53964,-0.035054,-0.083663,-0.57583,-0.57661,-0.08859,-0.028013,-0.49601,-0.60117,-0.14753,0.010454,-0.41315,-0.60907,-0.21107,0.029639,-0.32958,-0.60178,-0.27439,0.032768,-0.25159,-0.58094,-0.33272,0.021459,-0.18016,-0.54704,-0.38673,-0.0037017,-0.11546,-0.50322,-0.43226,-0.039746,-0.061473,-0.44759,-0.46829,-0.084871,-0.019559,-0.38842,-0.4909,-0.13569,0.0074304,-0.32578,-0.4997,-0.18725,0.018947,-0.26502,-0.49379,-0.23658,0.019851,-0.20854,-0.48189,-0.28277,0.0084204,-0.15612,-0.45648,-0.32371,-0.011398,-0.11134,-0.42565,-0.34646,-0.030749,-0.086505,-0.39725,-0.35358,-0.058259,-0.11493
478,-0,0.23148,-1.1915,-1.5026,0.098391,0.032274,-1.1999,-1.1115,-0.023116,0.0054478,-0.92653,-1.0155,-0.15209,0.048099,-0.70581,-0.96191,-0.2691,0.072762,-0.52296,-0.90665,-0.37222,0.073081,-0.36999,-0.83839,-0.46088,0.045528,-0.24103,-0.75606,-0.53722,-0.00091491,-0.13574,-0.66602,-0.59512,-0.062634,-0.054039,-0.56531,-0.63367,-0.13608,0.0010374,-0.46122,-0.64978,-0.21549,0.032083,-0.35804,-0.64591,-0.29463,0.038536,-0.25887,-0.6187,-0.37002,0.0203,-0.16849,-0.57259,-0.43498,-0.016518,-0.093896,-0.51165,-0.48502,-0.067763,-0.036081,-0.43893,-0.52006,-0.1301,0.0045565,-0.35954,-0.53661,-0.1984,0.02406,-0.27527,-0.53398,-0.26827,0.024577,-0.19751,-0.51228,-0.33212,0.0050018,-0.12699,-0.47438,-0.38463,-0.029479,-0.072379,-0.42363,-0.42433,-0.07284,-0.029412,-0.36877,-0.45067,-0.12394,-0.0028512,-0.30558,-0.46168,-0.17825,0.008531,-0.24875,-0.45435,-0.21649,0.0069394,-0.20925,-0.43444,-0.23983,-0.068999
479,-0,0.23264,-1.1711,-1.5235,0.069201,0.065352,-1.1639,-1.1499,-0.067699,0.045234,-0.87217,-1.0533,-0.2166,0.081041,-0.63147,-0.98721,-0.35227,0.088317,-0.43205,-0.91044,-0.469,0.063814,-0.26959,-0.81474,-0.56247,0.0064744,-0.14096,-0.701,-0.63353,-0.071884,-0.045683,-0.57932,-0.67592,-0.16415,0.015039,-0.4502,-0.68858,-0.26272,0.039685,-0.32514,-0.67015,-0.3585,0.032776,-0.21069,-0.62549,-0.44307,-0.0034907,-0.11263,-0.55482,-0.51043,-0.064754,-0.037443,-0.46719,-0.55369,-0.14088,0.0094788,-0.37034,-0.57061,-0.22387,0.02882,-0.2712,-0.56196,-0.30671,0.021753,-0.17701,-0.52808,-0.38224,-0.011816,-0.093933,-0.47134,-0.4441,-0.064343,-0.032247,-0.39882,-0.48375,-0.13168,0.0075498,-0.31813,-0.49904,-0.20257,0.0194,-0.23778,-0.49251,-0.27104,0.013741,-0.16309,-0.46629,-0.33204,-0.014005,-0.097371,-0.42221,-0.38221,-0.055891,-0.052078,-0.37259,-0.40706,-0.094235,-0.03081,-0.32474,-0.40208,-0.15966
480,-0,0.23362,-1.1506,-1.5435,0.03884,0.0967,-1.1257,-1.1853,-0.11535,0.080355,-0.81414,-1.0844,-0.28496,0.1046,-0.55375,-1.0004,-0.43769,0.088843,-0.34084,-0.89636,-0.56334,0.034071,-0.17522,-0.76858,-0.6537,-0.056435,-0.056402,-0.62166,-0.70862,-0.16667,0.016962,-0.47053,-0.72294,-0.28461,0.04391,-0.32076,-0.6973,-0.39781,0.026721,-0.18807,-0.63448,-0.49385,-0.026059,-0.08082,-0.54377,-0.56326,-0.10691,-0.0061849,-0.43187,-0.59923,-0.20469,0.030187,-0.31341,-0.59787,-0.30488,0.028009,-0.20022,-0.56241,-0.39577,-0.0074405,-0.1025,-0.49729,-0.46775,-0.070482,-0.02793,-0.41012,-0.51399,-0.15359,0.015688,-0.30902,-0.52959,-0.24333,0.025292,-0.20836,-0.51119,-0.32924,0.0037512,-0.11916,-0.4643,-0.39777,-0.045391,-0.051692,-0.39773,-0.44581,-0.10779,-0.00475,-0.31872,-0.46798,-0.18148,0.013778,-0.23517,-0.46563,-0.25382,0.0061411,-0.16827,-0.44297,-0.30374,-0.017068,-0.12168,-0.3985,-0.30346
481,-0,0.23446,-1.1298,-1.5627,0.0073957,0.12629,-1.0855,-1.2176,-0.16573,0.11056,-0.75305,-1.1083,-0.35617,0.11841,-0.47421,-1.0011,-0.52315,0.07436,-0.25229,-0.86493,-0.65146,-0.014818,-0.091448,-0.70238,-0.72934,-0.13926,0.0069545,-0.52382,-0.75662,-0.2773,0.046612,-0.35004,-0.73141,-0.41098,0.029294,-0.19271,-0.6587,-0.52303,-0.035972,-0.070615,-0.54842,-0.59908,-0.13414,0.0079347,-0.41633,-0.63123,-0.25017,0.037368,-0.27767,-0.6155,-0.36521,0.017196,-0.15193,-0.55537,-0.46176,-0.043725,-0.053264,-0.463,-0.5272,-0.13258,0.0081918,-0.34942,-0.55323,-0.2367,0.028673,-0.23087,-0.53828,-0.33993,0.0047978,-0.12136,-0.48453,-0.42582,-0.053458,-0.038016,-0.40009,-0.48157,-0.13628,0.01021,-0.30051,-0.49941,-0.22742,0.018996,-0.2003,-0.48348,-0.31317,-0.0014921,-0.11063,-0.43521,-0.38371,-0.054547,-0.042206,-0.36409,-0.42921,-0.12096,-0.009103,-0.29424,-0.44291,-0.18004,-0.0052445,-0.23244,-0.36817
482,-0,0.23525,-1.1088,-1.5811,-0.025029,0.15409,-1.0435,-1.2467,-0.21846,0.13566,-0.68951,-1.1248,-0.42917,0.12233,-0.39438,-0.98953,-0.60645,0.045333,-0.16925,-0.81733,-0.72986,-0.080643,-0.022274,-0.61965,-0.78509,-0.2368,0.044896,-0.41457,-0.77382,-0.39452,0.040667,-0.22936,-0.70052,-0.52963,-0.027097,-0.081569,-0.57778,-0.62142,-0.1394,0.0096011,-0.42558,-0.65678,-0.27265,0.039445,-0.26746,-0.63346,-0.40346,0.0086367,-0.12708,-0.55544,-0.50701,-0.073086,-0.025462,-0.43789,-0.56689,-0.18451,0.025667,-0.30384,-0.57517,-0.30425,0.022239,-0.1717,-0.53135,-0.41305,-0.029574,-0.063448,-0.44492,-0.49023,-0.12172,0.0057667,-0.33016,-0.52363,-0.22937,0.025385,-0.2086,-0.50695,-0.33544,-0.0029961,-0.10244,-0.44731,-0.41624,-0.069594,-0.025745,-0.35961,-0.46581,-0.15551,0.013305,-0.25706,-0.47395,-0.25169,0.010623,-0.15611,-0.4438,-0.33113,-0.025647,-0.085334,-0.39309,-0.37804,-0.078567,-0.053872,-0.29444
483,-0,0.23605,-1.0877,-1.5987,-0.05835,0.18007,-0.99989,-1.2725,-0.27321,0.15552,-0.62417,-1.1337,-0.50288,0.11631,-0.31581,-0.96582,-0.68551,0.0026123,-0.09439,-0.75527,-0.79544,-0.16049,0.029014,-0.52474,-0.81777,-0.34302,0.054907,-0.30181,-0.7589,-0.50855,-0.00031689,-0.11995,-0.63341,-0.62777,-0.1188,-0.00078023,-0.4649,-0.67971,-0.26883,0.040559,-0.28537,-0.6574,-0.41755,0.0079834,-0.12551,-0.56954,-0.53492,-0.086121,-0.014078,-0.4332,-0.5954,-0.2177,0.032567,-0.27771,-0.5904,-0.35285,0.01248,-0.13522,-0.52402,-0.46443,-0.065251,-0.028229,-0.41028,-0.53184,-0.17961,0.02388,-0.27316,-0.53956,-0.30761,0.014206,-0.13909,-0.48952,-0.41515,-0.050482,-0.036923,-0.39179,-0.48412,-0.15132,0.015404,-0.27236,-0.49733,-0.26244,0.014985,-0.15478,-0.46423,-0.36207,-0.033039,-0.06009,-0.38678,-0.43155,-0.11665,-0.0023591,-0.28612,-0.45533,-0.20431,0.0090065,-0.19678,-0.43899,-0.27668,-0.023948,-0.15016
484,-0,0.2368,-1.0664,-1.6156,-0.09254,0.20414,-0.95477,-1.2949,-0.32965,0.16993,-0.55767,-1.1349,-0.57629,0.10044,-0.24003,-0.93053,-0.75832,-0.0526,-0.030112,-0.68096,-0.84557,-0.25089,0.059942,-0.4226,-0.8255,-0.45132,0.036304,-0.19369,-0.71301,-0.60989,-0.072699,-0.032236,-0.53689,-0.69484,-0.23535,0.039857,-0.33453,-0.69002,-0.40582,0.017608,-0.14987,-0.60084,-0.54368,-0.080749,-0.017503,-0.45217,-0.61726,-0.22639,0.03581,-0.27748,-0.60873,-0.37987,0.006809,-0.11876,-0.52563,-0.49915,-0.088851,-0.010489,-0.39047,-0.55897,-0.22374,0.029253,-0.23507,-0.54748,-0.36208,-0.0045006,-0.095096,-0.46656,-0.47016,-0.099902,-0.0011584,-0.33996,-0.51861,-0.22698,0.025151,-0.19788,-0.50051,-0.35108,-0.015109,-0.078166,-0.4215,-0.43977,-0.10399,-0.0021309,-0.30946,-0.4807,-0.21745,0.015795,-0.18544,-0.46083,-0.3277,-0.021603,-0.080415,-0.39365,-0.39852,-0.090115,-0.02134,-0.30987,-0.42406,-0.16962,-0.067939
485,-0,0.23744,-1.045,-1.6315,-0.1276,0.22618,-0.90826,-1.3135,-0.38744,0.17872,-0.49067,-1.1283,-0.64836,0.074916,-0.16853,-0.88441,-0.82298,-0.11874,0.021474,-0.59706,-0.87823,-0.34789,0.06897,-0.31862,-0.80778,-0.55498,-0.0097058,-0.098056,-0.63971,-0.69007,-0.17005,0.025406,-0.42072,-0.72356,-0.36341,0.035382,-0.20337,-0.65091,-0.53082,-0.055834,-0.040475,-0.49642,-0.62908,-0.21062,0.035963,-0.3047,-0.63333,-0.38178,0.011262,-0.12494,-0.5437,-0.51828,-0.095925,-0.0046266,-0.39095,-0.58026,-0.24742,0.030886,-0.21818,-0.55587,-0.39786,-0.020017,-0.070932,-0.45392,-0.50474,-0.13704,0.014474,-0.30274,-0.53703,-0.28435,0.018745,-0.14718,-0.4883,-0.41412,-0.054871,-0.029259,-0.37552,-0.48954,-0.17635,0.020236,-0.2347,-0.49142,-0.30702,-0.00091917,-0.10435,-0.43068,-0.41172,-0.083293,-0.015987,-0.31777,-0.46276,-0.19897,0.011151,-0.19563,-0.44889,-0.29977,-0.016368,-0.10284,-0.3901,-0.35936,-0.1233
486,-0,0.23791,-1.0233,-1.6464,-0.1635,0.24607,-0.86053,-1.3285,-0.44622,0.18174,-0.42385,-1.1141,-0.71803,0.040127,-0.10277,-0.82847,-0.87782,-0.19392,0.058663,-0.50659,-0.8921,-0.44724,0.05561,-0.21831,-0.76564,-0.64752,-0.080055,-0.021889,-0.5447,-0.74237,-0.28369,0.04743,-0.29671,-0.71078,-0.48829,-0.013685,-0.08827,-0.56767,-0.62597,-0.16874,0.025499,-0.36145,-0.65888,-0.35796,0.024679,-0.15651,-0.57976,-0.51857,-0.082215,-0.011517,-0.41622,-0.59767,-0.24847,0.033343,-0.22469,-0.57219,-0.41475,-0.024216,-0.063561,-0.45617,-0.52676,-0.15828,0.020998,-0.28707,-0.55108,-0.31968,0.0094717,-0.11897,-0.47843,-0.45473,-0.088768,-0.0043759,-0.33923,-0.51645,-0.23512,0.023515,-0.17797,-0.48851,-0.37505,-0.035478,-0.050291,-0.38528,-0.46504,-0.15197,0.014622,-0.246,-0.48075,-0.28694,-0.0014295,-0.10844,-0.41958,-0.39741,-0.083676,-0.020604,-0.31411,-0.44456,-0.18616,0.0020875,-0.20491,-0.42186,-0.26523
487,-0,0.23826,-1.0015,-1.6604,-0.20017,0.26379,-0.81178,-1.3396,-0.5056,0.179,-0.35789,-1.0923,-0.78429,-0.0033006,-0.044012,-0.76401,-0.92144,-0.27593,0.080258,-0.41283,-0.88662,-0.54454,0.020527,-0.12698,-0.7015,-0.72319,-0.16998,0.029308,-0.4354,-0.76241,-0.40343,0.031745,-0.17749,-0.65794,-0.59568,-0.10137,-0.0040068,-0.45158,-0.67768,-0.30412,0.037635,-0.21837,-0.62791,-0.49592,-0.049188,-0.037124,-0.46771,-0.60706,-0.22346,0.036057,-0.25757,-0.59787,-0.41048,-0.015272,-0.074191,-0.47733,-0.53967,-0.15833,0.022798,-0.29361,-0.56538,-0.33561,0.0064756,-0.11106,-0.48276,-0.4779,-0.10801,0.0052276,-0.32047,-0.53304,-0.2731,0.019385,-0.14545,-0.48179,-0.42124,-0.06788,-0.016645,-0.34861,-0.49628,-0.21226,0.019825,-0.18731,-0.47757,-0.35703,-0.031718,-0.052331,-0.37655,-0.45043,-0.1523,0.011995,-0.23085,-0.46359,-0.29009,-0.0093846,-0.10481,-0.40335,-0.3859,-0.086329,-0.032601,-0.30074,-0.36316
488,-0,0.23854,-0.97963,-1.6734,-0.23748,0.27939,-0.76221,-1.3469,-0.5652,0.1706,-0.29345,-1.0633,-0.84619,-0.054578,0.0066182,-0.69249,-0.95276,-0.36241,0.085604,-0.31916,-0.86206,-0.63551,-0.034531,-0.049392,-0.61908,-0.7773,-0.27339,0.05187,-0.32034,-0.74856,-0.51854,-0.0201,-0.075162,-0.57078,-0.6733,-0.21701,0.038654,-0.31839,-0.67859,-0.44163,-0.0059494,-0.090872,-0.54158,-0.59938,-0.17154,0.0297,-0.32048,-0.62808,-0.38052,0.0066293,-0.10659,-0.51883,-0.53914,-0.13712,0.017699,-0.32367,-0.584,-0.329,0.012688,-0.12317,-0.50026,-0.48805,-0.10907,0.0065005,-0.32688,-0.54716,-0.28857,0.016178,-0.13346,-0.48348,-0.44756,-0.087381,-0.0032182,-0.32785,-0.51586,-0.25435,0.01965,-0.14884,-0.46996,-0.40536,-0.066861,-0.020503,-0.33671,-0.48275,-0.21251,0.018608,-0.17162,-0.45765,-0.35908,-0.045701,-0.039452,-0.34641,-0.44534,-0.17096,0.0073069,-0.21065,-0.44522,-0.29121,-0.025805,-0.10541,-0.32715
489,-0,0.23879,-0.95763,-1.6857,-0.27537,0.29285,-0.71199,-1.3504,-0.62465,0.15664,-0.23115,-1.0275,-0.90286,-0.11283,0.048162,-0.61553,-0.97101,-0.45085,0.074554,-0.22894,-0.81942,-0.71619,-0.10689,0.010388,-0.5231,-0.80653,-0.38336,0.04417,-0.20847,-0.70201,-0.61879,-0.10314,-7.4527e-05,-0.45869,-0.7123,-0.34657,0.034294,-0.18608,-0.6286,-0.56065,-0.098364,-8.3249e-05,-0.41492,-0.64955,-0.31906,0.030677,-0.1687,-0.57711,-0.51791,-0.092847,-0.00020842,-0.38068,-0.60044,-0.29877,0.024847,-0.15656,-0.53423,-0.48225,-0.090538,-0.002453,-0.35415,-0.56063,-0.28263,0.020507,-0.14512,-0.49924,-0.45638,-0.090826,-0.0005621,-0.32875,-0.53009,-0.27308,0.016858,-0.13315,-0.46956,-0.43585,-0.089046,-0.001906,-0.31135,-0.50044,-0.25775,0.011573,-0.13199,-0.4474,-0.40753,-0.081417,-0.0084706,-0.30357,-0.47176,-0.23876,0.0097803,-0.13643,-0.42706,-0.37541,-0.069713,-0.027678,-0.31358,-0.4345,-0.1905,-0.01219,-0.19042
490,-0,0.23903,-0.93553,-1.6971,-0.3138,0.30415,-0.6613,-1.3501,-0.68354,0.13724,-0.17159,-0.98529,-0.9535,-0.17709,0.079824,-0.53483,-0.9757,-0.53871,0.047475,-0.14539,-0.76039,-0.78302,-0.19309,0.049228,-0.41903,-0.80904,-0.49253,0.0067604,-0.1085,-0.62662,-0.69521,-0.20947,0.04019,-0.33372,-0.70818,-0.47436,-0.016536,-0.072534,-0.53482,-0.64331,-0.22502,0.038979,-0.2699,-0.63729,-0.46371,-0.034408,-0.043892,-0.46517,-0.60463,-0.23899,0.035548,-0.21854,-0.57817,-0.45588,-0.054771,-0.025242,-0.40556,-0.56967,-0.25314,0.027756,-0.17806,-0.52714,-0.44958,-0.074399,-0.0093885,-0.35367,-0.54098,-0.26955,0.01912,-0.13959,-0.48186,-0.44797,-0.095167,0.0031123,-0.30652,-0.51497,-0.28291,0.0093108,-0.11214,-0.44118,-0.43706,-0.111,0.0064992,-0.27395,-0.48709,-0.28439,-0.00046841,-0.09763,-0.40862,-0.42415,-0.12044,0.0041519,-0.24966,-0.45829,-0.2727,-0.0074691,-0.10321,-0.39167,-0.38082,-0.10519,-0.078721
491,-0,0.2392,-0.91334,-1.7076,-0.35274,0.31317,-0.6103,-1.3458,-0.74152,0.11251,-0.11537,-0.93712,-0.99738,-0.24631,0.10094,-0.45219,-0.96671,-0.62349,0.0051958,-0.071525,-0.68727,-0.83308,-0.28901,0.065032,-0.31284,-0.78467,-0.59356,-0.057676,-0.028198,-0.52866,-0.74099,-0.32899,0.041507,-0.20935,-0.66141,-0.58491,-0.10739,0.0068427,-0.4106,-0.67717,-0.36595,0.019814,-0.13172,-0.56482,-0.57793,-0.15264,0.027983,-0.31653,-0.62104,-0.39745,-0.0081315,-0.073682,-0.47819,-0.56533,-0.19852,0.031534,-0.23727,-0.5636,-0.42198,-0.042816,-0.033506,-0.39965,-0.54778,-0.2418,0.026572,-0.16979,-0.5068,-0.44273,-0.083216,-0.0025432,-0.3255,-0.52748,-0.28369,0.011481,-0.11201,-0.44921,-0.45522,-0.12153,0.012504,-0.26264,-0.49601,-0.31212,-0.0092883,-0.075152,-0.39823,-0.45226,-0.15317,0.013898,-0.21544,-0.46442,-0.33159,-0.033252,-0.052947,-0.35284,-0.4351,-0.16696,0.0064769,-0.19984,-0.42814,-0.30045,-0.094723
492,-0,0.23922,-0.89101,-1.717,-0.3921,0.31988,-0.55916,-1.3377,-0.79819,0.082571,-0.063081,-0.88356,-1.0338,-0.31932,0.11104,-0.36949,-0.94423,-0.70271,-0.050949,-0.010042,-0.60298,-0.86412,-0.39003,0.056926,-0.21063,-0.73489,-0.67962,-0.14448,0.026145,-0.4163,-0.75199,-0.4503,0.0036883,-0.099041,-0.57731,-0.66479,-0.22661,0.041276,-0.27368,-0.65713,-0.4989,-0.054431,-0.02441,-0.44527,-0.63991,-0.30046,0.031957,-0.16341,-0.5634,-0.53091,-0.12058,0.01699,-0.32692,-0.59704,-0.36548,-0.0030036,-0.08079,-0.46594,-0.54181,-0.19032,0.028974,-0.22413,-0.54062,-0.4174,-0.051506,-0.022604,-0.36815,-0.53543,-0.26203,0.019652,-0.13454,-0.47312,-0.4551,-0.11234,0.012196,-0.27386,-0.5111,-0.32061,-0.0095332,-0.070596,-0.39879,-0.46683,-0.16933,0.019694,-0.20001,-0.47081,-0.36039,-0.04817,-0.032364,-0.32969,-0.46379,-0.21977,0.0079734,-0.14388,-0.42364,-0.37269,-0.078058,-0.025758,-0.29048,-0.42166,-0.22364
493,-0,0.23905,-0.8686,-1.7253,-0.43187,0.32419,-0.5081,-1.3257,-0.85318,0.047667,-0.015288,-0.82527,-1.0623,-0.39489,0.10993,-0.28861,-0.90883,-0.77408,-0.11916,0.03681,-0.51089,-0.87476,-0.49127,0.025339,-0.11827,-0.66281,-0.74492,-0.24736,0.050274,-0.29897,-0.72724,-0.56183,-0.069425,-0.014729,-0.46555,-0.70428,-0.35889,0.026102,-0.14362,-0.58622,-0.60285,-0.17145,0.033337,-0.30046,-0.6378,-0.44839,-0.032792,-0.039055,-0.44476,-0.60792,-0.27423,0.030376,-0.1644,-0.54233,-0.50811,-0.11868,0.016032,-0.30758,-0.5734,-0.36487,-0.012476,-0.063946,-0.43077,-0.53374,-0.2127,0.027812,-0.1833,-0.50754,-0.43775,-0.0832,0.0011083,-0.31119,-0.52425,-0.3052,0.0010788,-0.083055,-0.4198,-0.47555,-0.16552,0.021133,-0.20441,-0.47903,-0.37189,-0.051134,-0.024322,-0.32743,-0.47804,-0.23971,0.0077372,-0.11983,-0.41696,-0.41126,-0.11498,0.0004691,-0.24774,-0.45253,-0.28473,-0.02079,-0.089834,-0.3594,-0.34688
494,-0,0.23877,-0.84614,-1.7327,-0.47196,0.32616,-0.45733,-1.3099,-0.90616,0.008137,0.027562,-0.763,-1.0823,-0.4717,0.097676,-0.21134,-0.86145,-0.83555,-0.19718,0.067377,-0.41471,-0.86458,-0.58782,-0.028021,-0.04107,-0.57296,-0.78509,-0.35883,0.042341,-0.18647,-0.66898,-0.65293,-0.17038,0.034491,-0.33897,-0.69864,-0.48726,-0.036606,-0.038998,-0.47511,-0.66141,-0.31182,0.031471,-0.15679,-0.57208,-0.56698,-0.15277,0.029567,-0.29195,-0.61038,-0.43144,-0.036916,-0.033614,-0.41625,-0.58583,-0.28135,0.023597,-0.13867,-0.50646,-0.50742,-0.14337,0.023063,-0.25921,-0.54619,-0.39321,-0.039122,-0.029964,-0.37118,-0.53221,-0.26403,0.017618,-0.12004,-0.45685,-0.46879,-0.13952,0.02075,-0.23162,-0.49894,-0.36523,-0.041792,-0.030857,-0.34121,-0.48822,-0.24158,0.011944,-0.11971,-0.42438,-0.42467,-0.12425,0.0095792,-0.22659,-0.45979,-0.32486,-0.035945,-0.051788,-0.33975,-0.43728,-0.1893,-0.0040132,-0.16998,-0.3512
495,-0,0.23847,-0.82362,-1.7392,-0.51229,0.32587,-0.40699,-1.2905,-0.95681,-0.035638,0.065099,-0.69751,-1.0938,-0.54847,0.074583,-0.13939,-0.80332,-0.88536,-0.28246,0.080622,-0.31825,-0.83403,-0.67504,-0.10031,0.016605,-0.47092,-0.79746,-0.47079,0.003014,-0.088156,-0.58242,-0.71494,-0.28889,0.043356,-0.21203,-0.64858,-0.59528,-0.13834,0.025302,-0.34049,-0.66535,-0.45228,-0.029634,-0.040401,-0.45528,-0.63264,-0.30303,0.027615,-0.13948,-0.5377,-0.55371,-0.16772,0.030893,-0.2534,-0.57656,-0.44303,-0.060361,-0.012567,-0.36289,-0.56978,-0.31796,0.0055535,-0.089794,-0.44999,-0.5216,-0.19608,0.027479,-0.18532,-0.50339,-0.44009,-0.092751,0.0079833,-0.28638,-0.51973,-0.33604,-0.01812,-0.050135,-0.37762,-0.49319,-0.22207,0.016609,-0.13896,-0.44439,-0.42778,-0.1153,0.011121,-0.23677,-0.47173,-0.33255,-0.037372,-0.03676,-0.32792,-0.45621,-0.22383,0.0034737,-0.1287,-0.40564,-0.38484,-0.10901,-0.024398,-0.23273
496,-0,0.23814,-0.80104,-1.7448,-0.55276,0.32337,-0.35723,-1.2675,-1.0048,-0.083314,0.096968,-0.62957,-1.0966,-0.62393,0.04109,-0.074367,-0.73591,-0.92209,-0.37224,0.07608,-0.22533,-0.78448,-0.74874,-0.18773,0.051469,-0.36299,-0.78119,-0.57517,-0.064639,-0.012222,-0.47528,-0.74194,-0.41292,0.01094,-0.099232,-0.56014,-0.66911,-0.26533,0.040128,-0.20254,-0.61404,-0.56953,-0.13934,0.027572,-0.30961,-0.63232,-0.45237,-0.044491,-0.021799,-0.40699,-0.61112,-0.32874,0.012114,-0.098408,-0.4829,-0.55605,-0.21019,0.030878,-0.18961,-0.53086,-0.47523,-0.11013,0.014457,-0.28206,-0.54704,-0.37907,-0.035087,-0.030274,-0.36411,-0.53082,-0.27808,0.011018,-0.097428,-0.43205,-0.48568,-0.17879,0.024802,-0.18,-0.47542,-0.41291,-0.090784,0.0021336,-0.26825,-0.48868,-0.32143,-0.023893,-0.045585,-0.34748,-0.46607,-0.2259,0.0088815,-0.1175,-0.40548,-0.41208,-0.12728,0.004078,-0.21678,-0.43744,-0.3118,-0.05401,-0.10041
497,-0,0.23773,-0.77839,-1.7495,-0.59336,0.3186,-0.30823,-1.2411,-1.0499,-0.13456,0.12281,-0.55997,-1.0905,-0.6968,-0.0021964,-0.017748,-0.66094,-0.94468,-0.46368,0.053869,-0.13966,-0.71806,-0.80538,-0.28571,0.061499,-0.25588,-0.73735,-0.66439,-0.15539,0.034977,-0.35711,-0.73137,-0.52993,-0.059297,-0.013487,-0.44403,-0.69928,-0.40043,0.0033225,-0.081988,-0.51556,-0.64415,-0.27861,0.034735,-0.1628,-0.56604,-0.56975,-0.17117,0.034476,-0.24899,-0.58963,-0.47905,-0.085038,0.0061958,-0.33149,-0.58707,-0.38017,-0.022105,-0.043295,-0.40379,-0.56027,-0.28229,0.014728,-0.10685,-0.45945,-0.51348,-0.19143,0.026887,-0.1763,-0.4947,-0.45124,-0.11244,0.016192,-0.25043,-0.51017,-0.37508,-0.048092,-0.017588,-0.32216,-0.50129,-0.28791,-0.005564,-0.071734,-0.38465,-0.46939,-0.20098,0.016262,-0.14016,-0.42791,-0.41632,-0.12426,0.0088936,-0.21263,-0.44927,-0.3368,-0.052493,-0.031744,-0.30131,-0.43277,-0.23208,-0.075871
498,-0,0.23719,-0.75569,-1.753,-0.63401,0.31146,-0.26021,-1.2113,-1.0916,-0.18898,0.14233,-0.48956,-1.0756,-0.76582,-0.054453,0.02916,-0.5803,-0.95244,-0.55381,0.01475,-0.064668,-0.63766,-0.84218,-0.38909,0.046073,-0.15626,-0.66886,-0.73198,-0.26219,0.04946,-0.23848,-0.6842,-0.62802,-0.15982,0.035338,-0.31433,-0.6819,-0.52535,-0.079899,0.0030312,-0.38545,-0.66378,-0.42328,-0.020281,-0.042848,-0.44699,-0.63076,-0.32497,0.016577,-0.10091,-0.49447,-0.58038,-0.23492,0.03166,-0.16541,-0.5269,-0.51834,-0.15479,0.028162,-0.23154,-0.54333,-0.44882,-0.089115,0.0083567,-0.29346,-0.54444,-0.37589,-0.038595,-0.023534,-0.34823,-0.53072,-0.30274,-0.0019623,-0.067451,-0.39666,-0.50161,-0.22872,0.017941,-0.12204,-0.4348,-0.45517,-0.15729,0.020251,-0.18329,-0.46072,-0.3997,-0.094229,0.0029916,-0.24569,-0.46743,-0.33543,-0.046394,-0.029646,-0.30539,-0.45313,-0.25109,-0.0083453,-0.094743,-0.3647,-0.39783,-0.18157
499,-0,0.23653,-0.73296,-1.7555,-0.67463,0.30195,-0.21336,-1.1782,-1.1298,-0.24613,0.15528,-0.41922,-1.0521,-0.82983,-0.11466,0.065287,-0.49605,-0.9451,-0.63968,-0.039879,-0.0033879,-0.54682,-0.85734,-0.49243,0.0060419,-0.070382,-0.58035,-0.77302,-0.37669,0.029997,-0.13001,-0.60493,-0.69722,-0.27977,0.041624,-0.18679,-0.61916,-0.62313,-0.19763,0.03973,-0.24428,-0.62513,-0.54816,-0.12747,0.027348,-0.29889,-0.62266,-0.47249,-0.071455,0.0023609,-0.34895,-0.60691,-0.39788,-0.029021,-0.031968,-0.39328,-0.58244,-0.32519,0.0013725,-0.072377,-0.43032,-0.54961,-0.25841,0.01927,-0.11481,-0.45928,-0.51091,-0.19838,0.026178,-0.15843,-0.47913,-0.46786,-0.1429,0.023579,-0.20454,-0.49042,-0.41762,-0.093493,0.0091905,-0.25281,-0.49102,-0.35877,-0.050784,-0.015554,-0.30114,-0.48487,-0.30022,-0.019706,-0.051631,-0.3413,-0.46472,-0.24064,-0.00083748,-0.096197,-0.38079,-0.42552,-0.16655,0.0026764,-0.16789,-0.4016,-0.3202
500,-0,0.23573,-0.71021,-1.7569,-0.71516,0.29016,-0.16787,-1.1421,-1.1641,-0.30552,0.16156,-0.34982,-1.0204,-0.88776,-0.18163,0.089838,-0.41037,-0.92292,-0.71854,-0.10804,0.041728,-0.4496,-0.85018,-0.59028,-0.056271,-0.0035914,-0.47783,-0.78458,-0.48999,-0.021763,-0.041413,-0.50116,-0.7305,-0.40618,0.0046781,-0.076886,-0.51916,-0.68052,-0.33305,0.022622,-0.11436,-0.53463,-0.63153,-0.26727,0.034431,-0.15127,-0.54718,-0.58173,-0.20968,0.036537,-0.18873,-0.55188,-0.53079,-0.15917,0.030842,-0.22568,-0.55289,-0.47937,-0.11486,0.019857,-0.26076,-0.54831,-0.43011,-0.078297,0.0057558,-0.29277,-0.53974,-0.38334,-0.049262,-0.012208,-0.32075,-0.52797,-0.33662,-0.023758,-0.034362,-0.34756,-0.51079,-0.28898,-0.0043857,-0.063216,-0.37376,-0.48483,-0.23968,0.0094253,-0.096861,-0.39858,-0.45851,-0.19212,0.013419,-0.13146,-0.41428,-0.42377,-0.14895,0.0099742,-0.1792,-0.42989,-0.37143,-0.093783,-0.01678,-0.24007,-0.36434


==> Data/Readme.txt <==
DOI: 10.1103/PhysRevB.93.075105

The data is the basis for all Figures in the manuscript.

To obtain plots from the data, execute the matlab file 'plotfile.m' in Matlab or Octave
